On TD(0) with function approximation: Concentration bounds and a centered variant with exponential convergence

We provide non-asymptotic bounds for the well-known temporal difference learning algorithm TD(0) with linear function approximators. These include high-probability bounds as well as bounds in expectation. Our analysis suggests that a step-size inversely proportional to the number of iterations cannot guarantee optimal rate of convergence unless we assume (partial) knowledge of the stationary distribution for the Markov chain underlying the policy considered. We also provide bounds for the iterate averaged TD(0) variant, which gets rid of the step-size dependency while exhibiting the optimal rate of convergence. Furthermore, we propose a variant of TD(0) with linear approximators that incorporates a centering sequence, and establish that it exhibits an exponential rate of convergence in expectation. We demonstrate the usefulness of our bounds on two synthetic experimental settings.

==> results/Exp1Params.csv <==
"Rewards",,"Transition_Matrix",,"Features","Constant_c","Minimum_Eigenvalue","Discount_Factor","Number_of_Samples",
1,1,0.2,0.8,1,20,2.5,0.9,100,
2,2,0.7,0.3,2,,,,,



==> results/Exp1Results.csv <==
"Number_of_Iterations","Mean_LSTDVF_diff","Std_Dev_LSTD_VF_diff","Mean_LSTDAv_VF_diff",,,,"Std_Dev_LSTDAv_VF_diff",,,,"True_Theta","True_Value_Function",
1,0.50476,0.17242,0.90694,0.91899,0.91296,0.91363,0.03282,0.027407,0.030836,0.030533,4.8077,4.8077,
2,0.40366,0.25867,0.84675,0.86265,0.85048,0.85867,0.049269,0.04596,0.040999,0.047511,,9.6154,
3,0.5272,0.46571,0.79739,0.81316,0.79602,0.8112,0.056647,0.053725,0.050064,0.051883,,,
4,0.77148,0.53315,0.74975,0.76555,0.75213,0.76564,0.061574,0.059727,0.056994,0.055727,,,
5,0.81089,0.50665,0.71021,0.72726,0.71533,0.72327,0.059681,0.064452,0.053848,0.059631,,,
6,0.70722,0.47624,0.67271,0.68281,0.67272,0.68237,0.057757,0.073772,0.054058,0.056928,,,
7,0.66704,0.44509,0.63587,0.64799,0.63795,0.64191,0.061595,0.069722,0.056936,0.062373,,,
8,0.64918,0.44669,0.60294,0.60878,0.60503,0.60985,0.068087,0.072871,0.055604,0.063103,,,
9,0.62874,0.43718,0.57325,0.58711,0.57591,0.57706,0.069596,0.067681,0.06083,0.061069,,,
10,0.67384,0.42848,0.5461,0.55539,0.55106,0.54677,0.060995,0.073617,0.057324,0.062072,,,
11,0.65925,0.38905,0.5188,0.53424,0.5202,0.52326,0.067624,0.069988,0.066429,0.062102,,,
12,0.63455,0.33324,0.4912,0.50721,0.5037,0.49595,0.074664,0.067587,0.058656,0.065937,,,
13,0.61704,0.30364,0.47727,0.48141,0.48219,0.47478,0.071508,0.069758,0.061373,0.06136,,,
14,0.59479,0.28313,0.45517,0.46131,0.46222,0.45342,0.057555,0.074321,0.063862,0.062538,,,
15,0.51341,0.24882,0.4363,0.4403,0.4423,0.43609,0.05887,0.077888,0.056788,0.059219,,,
16,0.46514,0.23764,0.42347,0.42122,0.41491,0.41841,0.059696,0.075477,0.068751,0.067094,,,
17,0.4436,0.24021,0.40589,0.40822,0.40256,0.39578,0.063799,0.06858,0.068589,0.066776,,,
18,0.51128,0.2283,0.38855,0.3916,0.3842,0.38356,0.064291,0.067154,0.074964,0.069759,,,
19,0.47731,0.21149,0.37684,0.37826,0.36455,0.37292,0.061286,0.068017,0.070298,0.066023,,,
20,0.44134,0.21044,0.35691,0.35811,0.35085,0.35711,0.056853,0.07635,0.070474,0.0634,,,
21,0.44632,0.19553,0.34919,0.34623,0.34189,0.34404,0.068408,0.074645,0.064835,0.061128,,,
22,0.42457,0.18037,0.33123,0.33904,0.33759,0.32916,0.059812,0.076721,0.060299,0.064245,,,
23,0.45353,0.19759,0.31767,0.33143,0.32554,0.31534,0.061981,0.06586,0.064608,0.06348,,,
24,0.41895,0.17239,0.3069,0.31726,0.30929,0.307,0.069033,0.068088,0.06717,0.063208,,,
25,0.41038,0.18695,0.29131,0.3096,0.30872,0.29851,0.063401,0.076011,0.060732,0.063083,,,
26,0.40138,0.15803,0.2914,0.3,0.29312,0.28617,0.06464,0.061436,0.057633,0.06864,,,
27,0.39309,0.1722,0.27566,0.28801,0.27278,0.27838,0.068556,0.065683,0.065381,0.067399,,,
28,0.38807,0.16635,0.27249,0.27881,0.2738,0.27151,0.061706,0.069309,0.066859,0.060561,,,
29,0.39497,0.16077,0.26133,0.27493,0.26463,0.26,0.065269,0.075363,0.070589,0.060364,,,
30,0.37705,0.16532,0.25551,0.26322,0.25879,0.24189,0.061268,0.070194,0.058867,0.067048,,,
31,0.34992,0.18405,0.24693,0.25868,0.25211,0.24347,0.063741,0.065283,0.062378,0.064216,,,
32,0.36699,0.18144,0.23753,0.25451,0.24734,0.23684,0.066454,0.057941,0.056895,0.05455,,,
33,0.36155,0.15195,0.2313,0.23873,0.23765,0.23416,0.065271,0.065061,0.060948,0.0656,,,
34,0.33599,0.15861,0.2266,0.23078,0.23164,0.22831,0.065345,0.066063,0.062991,0.058265,,,
35,0.32678,0.16671,0.2243,0.22231,0.22079,0.21916,0.06223,0.073939,0.064792,0.0631,,,
36,0.37561,0.15272,0.21317,0.225,0.21467,0.21239,0.067267,0.061333,0.061719,0.062856,,,
37,0.3427,0.12434,0.21028,0.21403,0.2052,0.21139,0.057804,0.067025,0.063337,0.060515,,,
38,0.3222,0.16096,0.20766,0.21479,0.20283,0.20895,0.063962,0.063579,0.062628,0.056792,,,
39,0.30522,0.15489,0.20439,0.199,0.19573,0.1975,0.060861,0.066889,0.063246,0.061891,,,
40,0.30511,0.16223,0.19141,0.20274,0.18693,0.19689,0.064543,0.062255,0.071648,0.05639,,,
41,0.32976,0.14336,0.19219,0.20078,0.18659,0.19143,0.060315,0.063404,0.065966,0.061062,,,
42,0.32939,0.13231,0.18685,0.1955,0.18731,0.18725,0.053704,0.058903,0.061117,0.064272,,,
43,0.29745,0.14087,0.17567,0.19553,0.18245,0.18596,0.053844,0.060099,0.063642,0.06405,,,
44,0.27922,0.1489,0.17202,0.18708,0.176,0.18119,0.058554,0.055614,0.064283,0.062169,,,
45,0.29946,0.12294,0.17292,0.18182,0.17316,0.16852,0.060376,0.058249,0.062427,0.062187,,,
46,0.29295,0.14318,0.1666,0.18248,0.17007,0.16871,0.0604,0.053675,0.066204,0.064898,,,
47,0.27416,0.13629,0.16296,0.17432,0.16217,0.16282,0.059323,0.053122,0.064672,0.064569,,,
48,0.29506,0.13936,0.16491,0.16936,0.15542,0.16463,0.061609,0.059209,0.06716,0.06622,,,
49,0.30136,0.13417,0.16152,0.16784,0.15938,0.15322,0.059355,0.058711,0.062051,0.063119,,,
50,0.28426,0.13238,0.15848,0.16646,0.14819,0.15947,0.061151,0.059083,0.065041,0.061715,,,
51,0.29137,0.13458,0.15537,0.15683,0.15193,0.14888,0.066395,0.061387,0.067277,0.06609,,,
52,0.2847,0.12907,0.15623,0.15922,0.14764,0.15154,0.058931,0.060393,0.067076,0.063543,,,
53,0.2881,0.12862,0.15372,0.15712,0.14721,0.14715,0.061139,0.058898,0.064247,0.059462,,,
54,0.25594,0.12922,0.14423,0.14877,0.14002,0.13762,0.06254,0.061652,0.061451,0.060184,,,
55,0.26157,0.11768,0.14799,0.14672,0.13172,0.13593,0.060183,0.058882,0.060109,0.067365,,,
56,0.25554,0.12905,0.14671,0.13971,0.13399,0.13369,0.051122,0.058311,0.056219,0.065269,,,
57,0.25274,0.13372,0.1379,0.13952,0.13384,0.13121,0.0578,0.062522,0.05763,0.06229,,,
58,0.24892,0.13242,0.13741,0.12943,0.1269,0.12795,0.060447,0.063357,0.0632,0.058405,,,
59,0.26627,0.11984,0.13514,0.1284,0.12328,0.12202,0.058793,0.060856,0.060465,0.06257,,,
60,0.25442,0.11448,0.12561,0.1305,0.12262,0.12807,0.056928,0.059488,0.062196,0.059709,,,
61,0.26058,0.11432,0.13197,0.12709,0.11859,0.12789,0.058451,0.056382,0.056125,0.059874,,,
62,0.24394,0.12273,0.12943,0.12924,0.1154,0.12091,0.054729,0.058284,0.055575,0.061922,,,
63,0.25131,0.12339,0.12241,0.11361,0.11171,0.12647,0.054053,0.057452,0.059845,0.060804,,,
64,0.24653,0.12718,0.11802,0.11747,0.1146,0.1131,0.058882,0.056728,0.057901,0.062361,,,
65,0.25234,0.11269,0.11717,0.12371,0.11178,0.11555,0.057427,0.058802,0.056494,0.063367,,,
66,0.24336,0.11908,0.11513,0.11836,0.10855,0.11939,0.054916,0.060721,0.063539,0.057888,,,
67,0.22979,0.11647,0.11304,0.11792,0.11355,0.1121,0.052848,0.056731,0.061033,0.058912,,,
68,0.22807,0.11002,0.10831,0.11177,0.11251,0.10618,0.054568,0.054062,0.049711,0.060412,,,
69,0.22273,0.10365,0.10576,0.11064,0.10997,0.10181,0.061245,0.054366,0.052207,0.060901,,,
70,0.20896,0.11316,0.10578,0.11004,0.10154,0.10602,0.055589,0.051374,0.056634,0.057361,,,
71,0.21858,0.11503,0.10566,0.11005,0.099196,0.09846,0.049615,0.054455,0.061265,0.057915,,,
72,0.21009,0.1082,0.10578,0.10395,0.097055,0.10368,0.059161,0.054764,0.054516,0.05535,,,
73,0.19548,0.11438,0.11145,0.10783,0.10303,0.096507,0.04897,0.054377,0.058933,0.056969,,,
74,0.20583,0.1069,0.094768,0.10284,0.097045,0.092966,0.049374,0.051462,0.060459,0.052668,,,
75,0.19748,0.11112,0.09148,0.097887,0.096768,0.097818,0.054706,0.054577,0.054459,0.052914,,,
76,0.21119,0.11165,0.097488,0.099695,0.097644,0.099069,0.050111,0.051217,0.053456,0.051809,,,
77,0.19451,0.10663,0.097298,0.092533,0.088962,0.095656,0.05271,0.052097,0.054133,0.052099,,,
78,0.19819,0.10472,0.088611,0.097917,0.091477,0.088276,0.050814,0.05324,0.052923,0.050984,,,
79,0.19849,0.10367,0.093106,0.094248,0.089373,0.087643,0.050678,0.050326,0.054096,0.050412,,,
80,0.18166,0.09883,0.089887,0.090597,0.087259,0.093188,0.045904,0.050931,0.052394,0.049403,,,
81,0.20332,0.10861,0.087591,0.08901,0.085386,0.089898,0.051566,0.050736,0.053113,0.051691,,,
82,0.19892,0.10658,0.082156,0.088283,0.080812,0.085899,0.051687,0.050326,0.050544,0.050501,,,
83,0.18565,0.10503,0.085234,0.080293,0.085358,0.086229,0.049985,0.048282,0.051289,0.053837,,,
84,0.18388,0.10618,0.081691,0.083135,0.083697,0.087122,0.047192,0.049782,0.050092,0.050403,,,
85,0.18378,0.09762,0.084265,0.082116,0.079097,0.085416,0.045027,0.050413,0.047662,0.052018,,,
86,0.17795,0.097526,0.08905,0.085786,0.081964,0.088038,0.044678,0.045909,0.052078,0.050318,,,
87,0.19046,0.099956,0.079215,0.08633,0.079198,0.08581,0.047881,0.042482,0.046897,0.050788,,,
88,0.19093,0.093934,0.075205,0.08024,0.080827,0.08688,0.046396,0.044361,0.049084,0.050932,,,
89,0.18921,0.090314,0.076511,0.077979,0.081603,0.089461,0.047032,0.046782,0.049535,0.049033,,,
90,0.19043,0.103,0.076178,0.083127,0.081869,0.084008,0.04817,0.046221,0.048658,0.049862,,,
91,0.18805,0.089245,0.076125,0.085942,0.079718,0.077083,0.044462,0.043849,0.050938,0.050575,,,
92,0.1788,0.091282,0.075713,0.082313,0.080121,0.080329,0.044403,0.045698,0.053035,0.046847,,,
93,0.16352,0.093898,0.076514,0.077447,0.07758,0.081983,0.044002,0.046149,0.046096,0.047395,,,
94,0.17314,0.10201,0.072593,0.078115,0.076474,0.074757,0.04655,0.047175,0.045895,0.048185,,,
95,0.17255,0.10107,0.074136,0.076675,0.076434,0.070662,0.042392,0.042885,0.044225,0.046846,,,
96,0.18245,0.095277,0.069066,0.076174,0.074739,0.078116,0.046195,0.04218,0.041609,0.045837,,,
97,0.16823,0.092884,0.076381,0.069216,0.070199,0.074985,0.045451,0.039199,0.047581,0.044486,,,
98,0.17338,0.10072,0.073687,0.072359,0.069366,0.072553,0.04186,0.047011,0.042616,0.046776,,,
99,0.18781,0.096711,0.074966,0.074332,0.065485,0.072011,0.043385,0.043064,0.047681,0.046437,,,
100,0.17223,0.086608,0.07383,0.072171,0.075305,0.073677,0.044259,0.039889,0.047433,0.050992,,,
101,0.16973,0.097987,0.074465,0.07253,0.072093,0.073938,0.041022,0.044542,0.048148,0.046687,,,
102,0.16931,0.090698,0.067113,0.075438,0.07368,0.076544,0.043493,0.042228,0.042838,0.047357,,,
103,0.1758,0.093741,0.074894,0.070581,0.069884,0.071717,0.040342,0.043664,0.043519,0.049579,,,
104,0.17939,0.081756,0.074227,0.072864,0.068302,0.072016,0.040294,0.040388,0.043114,0.046196,,,
105,0.17373,0.085898,0.074299,0.070636,0.068198,0.071935,0.041337,0.043846,0.042508,0.045909,,,
106,0.16307,0.085498,0.064235,0.076153,0.06208,0.072234,0.042101,0.039705,0.045575,0.044909,,,
107,0.15938,0.08425,0.068699,0.067104,0.063299,0.06858,0.041462,0.042222,0.042931,0.04379,,,
108,0.14773,0.089844,0.068504,0.069427,0.062796,0.065948,0.042003,0.042724,0.041248,0.042493,,,
109,0.14913,0.093769,0.066451,0.071231,0.065636,0.067388,0.03566,0.037193,0.043637,0.047246,,,
110,0.1471,0.086937,0.068783,0.066897,0.067579,0.068064,0.039956,0.042688,0.044511,0.043931,,,
111,0.15882,0.086191,0.065401,0.068824,0.063286,0.069304,0.038395,0.041383,0.042367,0.042539,,,
112,0.15365,0.085751,0.063394,0.069011,0.059992,0.065326,0.038579,0.04346,0.042303,0.044121,,,
113,0.15065,0.087338,0.064651,0.065006,0.061034,0.063098,0.037734,0.044224,0.03726,0.041923,,,
114,0.15386,0.092075,0.061269,0.060702,0.061162,0.061148,0.035719,0.042433,0.046223,0.043243,,,
115,0.15063,0.088506,0.060065,0.06666,0.061306,0.068107,0.038884,0.039396,0.041002,0.041367,,,
116,0.14927,0.086636,0.055138,0.065144,0.06369,0.066175,0.040449,0.042461,0.042719,0.042093,,,
117,0.15812,0.085176,0.058909,0.063434,0.060204,0.066077,0.036959,0.042889,0.03755,0.044191,,,
118,0.15838,0.087718,0.062397,0.062175,0.061861,0.066067,0.037242,0.041649,0.04437,0.043134,,,
119,0.15325,0.08751,0.061388,0.062314,0.060711,0.059562,0.033226,0.04267,0.040149,0.042617,,,
120,0.14886,0.082437,0.060077,0.06116,0.061335,0.06572,0.036719,0.043374,0.036737,0.044037,,,
121,0.15543,0.087023,0.056778,0.063539,0.059228,0.063421,0.034545,0.040265,0.037828,0.042332,,,
122,0.14874,0.082612,0.056156,0.066095,0.058775,0.063075,0.035967,0.037253,0.039917,0.041953,,,
123,0.14479,0.081288,0.05675,0.065312,0.060414,0.064719,0.033438,0.04399,0.038986,0.03779,,,
124,0.14901,0.078863,0.056447,0.066221,0.056892,0.064907,0.033952,0.039309,0.038809,0.039843,,,
125,0.14576,0.07808,0.050911,0.062676,0.057654,0.065761,0.032785,0.040103,0.038087,0.040114,,,
126,0.14397,0.083469,0.049336,0.059141,0.051892,0.061265,0.035459,0.037446,0.037814,0.04339,,,
127,0.14304,0.088241,0.055383,0.060967,0.055567,0.064122,0.037569,0.041002,0.036759,0.042872,,,
128,0.13585,0.081266,0.052461,0.059247,0.053521,0.06592,0.035883,0.042931,0.037944,0.041612,,,
129,0.14762,0.084373,0.051838,0.061762,0.05071,0.064661,0.040451,0.04157,0.035611,0.04148,,,
130,0.13794,0.078788,0.051142,0.059381,0.052125,0.059651,0.03219,0.039909,0.035514,0.042432,,,
131,0.1416,0.076928,0.051864,0.057724,0.053172,0.060617,0.035329,0.038882,0.03859,0.041169,,,
132,0.14746,0.075548,0.049938,0.059329,0.052874,0.058867,0.036102,0.039938,0.0342,0.038639,,,
133,0.13639,0.082709,0.051659,0.055991,0.050681,0.057356,0.034835,0.039831,0.03699,0.041503,,,
134,0.1248,0.073724,0.05021,0.056814,0.051283,0.05955,0.03496,0.040779,0.038764,0.040807,,,
135,0.12953,0.077037,0.051203,0.051501,0.055073,0.056867,0.037067,0.040711,0.037117,0.03831,,,
136,0.13352,0.078251,0.050263,0.055571,0.051433,0.056537,0.038812,0.039755,0.034976,0.039077,,,
137,0.12965,0.077572,0.049405,0.056754,0.052253,0.056569,0.031843,0.044067,0.038416,0.038185,,,
138,0.11946,0.075737,0.046908,0.055327,0.049491,0.057752,0.033751,0.041778,0.041049,0.040168,,,
139,0.1304,0.081016,0.048661,0.058898,0.049439,0.06027,0.033736,0.040991,0.036718,0.037058,,,
140,0.11511,0.073991,0.047261,0.059744,0.049124,0.049569,0.033074,0.040915,0.038678,0.040674,,,
141,0.1346,0.07638,0.050118,0.055897,0.052642,0.061487,0.033734,0.04375,0.037771,0.03872,,,
142,0.12525,0.071319,0.044963,0.054373,0.053814,0.058006,0.033663,0.039658,0.037307,0.043726,,,
143,0.1236,0.076192,0.044637,0.053668,0.053961,0.05235,0.033322,0.038625,0.036333,0.041905,,,
144,0.1248,0.071031,0.044266,0.054917,0.05306,0.05803,0.032233,0.042037,0.034194,0.039688,,,
145,0.12518,0.07358,0.051474,0.056382,0.058345,0.056976,0.032169,0.037993,0.036801,0.038859,,,
146,0.13157,0.0715,0.044707,0.054881,0.05026,0.058881,0.031927,0.035461,0.036047,0.041598,,,
147,0.12888,0.071091,0.041877,0.055333,0.050833,0.056869,0.029577,0.039084,0.036994,0.038024,,,
148,0.127,0.071966,0.04707,0.051506,0.052441,0.060537,0.032608,0.038873,0.038145,0.03848,,,
149,0.1333,0.079416,0.047424,0.054199,0.05595,0.053331,0.033805,0.03879,0.035858,0.037957,,,
150,0.12739,0.072732,0.044136,0.052282,0.049592,0.051746,0.029089,0.037438,0.033508,0.039507,,,
151,0.12005,0.071874,0.048501,0.05261,0.048219,0.052017,0.029758,0.037608,0.03483,0.039897,,,
152,0.11977,0.076743,0.047661,0.052941,0.045941,0.051431,0.0333,0.033812,0.037868,0.039685,,,
153,0.11557,0.082224,0.048073,0.051285,0.050063,0.0548,0.034759,0.035801,0.03792,0.03601,,,
154,0.12557,0.068957,0.048596,0.051281,0.049092,0.049219,0.031854,0.036116,0.033644,0.03812,,,
155,0.12027,0.070678,0.050329,0.055284,0.046862,0.052793,0.033587,0.035096,0.031558,0.039546,,,
156,0.1216,0.074737,0.045447,0.05448,0.049502,0.048713,0.033468,0.035493,0.034073,0.036577,,,
157,0.11768,0.072353,0.044753,0.054769,0.049281,0.050916,0.032945,0.038038,0.032995,0.038474,,,
158,0.11738,0.073465,0.043276,0.053096,0.048386,0.0472,0.032313,0.032599,0.036992,0.037399,,,
159,0.12156,0.065375,0.043383,0.051964,0.053545,0.047607,0.031591,0.037604,0.033926,0.036478,,,
160,0.11415,0.063307,0.048708,0.056099,0.052107,0.050161,0.034777,0.03656,0.031725,0.036179,,,
161,0.10765,0.075606,0.048366,0.053144,0.051051,0.048864,0.032534,0.03772,0.034063,0.034705,,,
162,0.11222,0.071316,0.048987,0.054033,0.049959,0.047349,0.033732,0.033873,0.035336,0.038648,,,
163,0.1149,0.063794,0.046847,0.049017,0.049657,0.051618,0.034652,0.035952,0.035657,0.036155,,,
164,0.11614,0.066064,0.043978,0.050748,0.047842,0.054162,0.031657,0.035467,0.035318,0.036125,,,
165,0.10659,0.067248,0.050207,0.05112,0.049074,0.049757,0.033891,0.034081,0.033115,0.034426,,,
166,0.11356,0.070452,0.046802,0.050019,0.050041,0.051301,0.0356,0.034693,0.034037,0.038148,,,
167,0.10801,0.068884,0.047334,0.051679,0.049673,0.049988,0.035332,0.036484,0.037477,0.035112,,,
168,0.10093,0.06128,0.048344,0.048167,0.04669,0.048416,0.034644,0.034687,0.035374,0.038478,,,
169,0.11207,0.06213,0.047693,0.052842,0.053157,0.051438,0.037099,0.036076,0.033341,0.036261,,,
170,0.099204,0.06425,0.046232,0.052255,0.045357,0.049045,0.033774,0.032285,0.032716,0.035483,,,
171,0.10239,0.064292,0.049123,0.054391,0.053095,0.050602,0.036636,0.03349,0.033645,0.034478,,,
172,0.095425,0.069015,0.046803,0.050417,0.051096,0.048031,0.034649,0.037182,0.02981,0.033064,,,
173,0.10598,0.063978,0.048039,0.050814,0.048053,0.05115,0.03326,0.035809,0.029735,0.034611,,,
174,0.12257,0.070763,0.049706,0.050389,0.045412,0.048062,0.034191,0.032407,0.033154,0.036935,,,
175,0.10189,0.067415,0.04921,0.051838,0.04893,0.051472,0.037267,0.033097,0.030624,0.035001,,,
176,0.10984,0.067273,0.04667,0.049269,0.042805,0.052549,0.033679,0.033032,0.027385,0.03321,,,
177,0.11291,0.060629,0.045684,0.052979,0.046993,0.049193,0.032839,0.03343,0.030409,0.036613,,,
178,0.097451,0.067277,0.045127,0.046323,0.047154,0.047337,0.033006,0.03168,0.029452,0.034681,,,
179,0.10652,0.067498,0.046857,0.052052,0.047528,0.046261,0.033222,0.032437,0.030132,0.034918,,,
180,0.1035,0.06352,0.043717,0.049247,0.044395,0.048775,0.03243,0.03627,0.028888,0.032828,,,
181,0.10058,0.063956,0.044929,0.04985,0.042267,0.047324,0.033494,0.03699,0.029985,0.034748,,,
182,0.099197,0.057144,0.051342,0.049309,0.049625,0.047237,0.035048,0.034144,0.027227,0.032503,,,
183,0.094909,0.066107,0.048375,0.05251,0.040074,0.045414,0.034661,0.033288,0.030395,0.034051,,,
184,0.096002,0.064152,0.045498,0.05303,0.041514,0.043999,0.03255,0.032738,0.028094,0.032496,,,
185,0.094463,0.055274,0.049177,0.047338,0.045469,0.041644,0.033648,0.031842,0.031322,0.030557,,,
186,0.097533,0.062783,0.047415,0.048893,0.043856,0.043193,0.035644,0.030217,0.028225,0.032489,,,
187,0.099538,0.063454,0.050975,0.044655,0.043391,0.044337,0.032992,0.029543,0.030214,0.029666,,,
188,0.098088,0.06133,0.047243,0.047998,0.038777,0.042428,0.034828,0.034415,0.030323,0.030695,,,
189,0.098895,0.065056,0.04593,0.046013,0.043303,0.045008,0.03398,0.032194,0.03092,0.031933,,,
190,0.098553,0.066689,0.041848,0.049325,0.044012,0.040535,0.029004,0.033803,0.032361,0.028613,,,
191,0.096382,0.06996,0.048331,0.048443,0.043366,0.041272,0.029481,0.035059,0.030721,0.028161,,,
192,0.099255,0.06961,0.04479,0.049297,0.043697,0.048518,0.033623,0.033388,0.030401,0.029646,,,
193,0.10004,0.068319,0.045409,0.045062,0.045001,0.04522,0.032448,0.031751,0.030307,0.028386,,,
194,0.09907,0.064142,0.040626,0.049061,0.046869,0.043882,0.03127,0.035991,0.033558,0.028993,,,
195,0.10071,0.068645,0.04291,0.050568,0.042525,0.043372,0.032968,0.037287,0.032231,0.030292,,,
196,0.10151,0.070523,0.045175,0.050195,0.04102,0.043612,0.032443,0.036553,0.029795,0.028352,,,
197,0.091015,0.064422,0.0442,0.050075,0.044067,0.04373,0.031579,0.037753,0.032374,0.032033,,,
198,0.096605,0.065871,0.041767,0.048137,0.04462,0.041297,0.032194,0.033375,0.030056,0.031009,,,
199,0.098466,0.06004,0.041072,0.046966,0.045687,0.041079,0.032081,0.033866,0.028629,0.029879,,,
200,0.088896,0.062591,0.04271,0.043883,0.046045,0.043316,0.034915,0.032837,0.030421,0.029778,,,



==> results/Exp1Results_filtered.csv <==
Number_of_Iterations,Mean_LSTDVF_diff,Std_Dev_LSTD_VF_diff,Mean_LSTDAv_VF_diff,Std_Dev_LSTDAv_VF_diff
1,0.50476,0.17242,0.90694,0.03282
2,0.40366,0.25867,0.84675,0.049269
3,0.5272,0.46571,0.79739,0.056647
4,0.77148,0.53315,0.74975,0.061574
5,0.81089,0.50665,0.71021,0.059681
6,0.70722,0.47624,0.67271,0.057757
7,0.66704,0.44509,0.63587,0.061595
8,0.64918,0.44669,0.60294,0.068087
9,0.62874,0.43718,0.57325,0.069596
10,0.67384,0.42848,0.5461,0.060995
11,0.65925,0.38905,0.5188,0.067624
12,0.63455,0.33324,0.4912,0.074664
13,0.61704,0.30364,0.47727,0.071508
14,0.59479,0.28313,0.45517,0.057555
15,0.51341,0.24882,0.4363,0.05887
16,0.46514,0.23764,0.42347,0.059696
17,0.4436,0.24021,0.40589,0.063799
18,0.51128,0.2283,0.38855,0.064291
19,0.47731,0.21149,0.37684,0.061286
20,0.44134,0.21044,0.35691,0.056853
21,0.44632,0.19553,0.34919,0.068408
22,0.42457,0.18037,0.33123,0.059812
23,0.45353,0.19759,0.31767,0.061981
24,0.41895,0.17239,0.3069,0.069033
25,0.41038,0.18695,0.29131,0.063401
26,0.40138,0.15803,0.2914,0.06464
27,0.39309,0.1722,0.27566,0.068556
28,0.38807,0.16635,0.27249,0.061706
29,0.39497,0.16077,0.26133,0.065269
30,0.37705,0.16532,0.25551,0.061268
31,0.34992,0.18405,0.24693,0.063741
32,0.36699,0.18144,0.23753,0.066454
33,0.36155,0.15195,0.2313,0.065271
34,0.33599,0.15861,0.2266,0.065345
35,0.32678,0.16671,0.2243,0.06223
36,0.37561,0.15272,0.21317,0.067267
37,0.3427,0.12434,0.21028,0.057804
38,0.3222,0.16096,0.20766,0.063962
39,0.30522,0.15489,0.20439,0.060861
40,0.30511,0.16223,0.19141,0.064543
41,0.32976,0.14336,0.19219,0.060315
42,0.32939,0.13231,0.18685,0.053704
43,0.29745,0.14087,0.17567,0.053844
44,0.27922,0.1489,0.17202,0.058554
45,0.29946,0.12294,0.17292,0.060376
46,0.29295,0.14318,0.1666,0.0604
47,0.27416,0.13629,0.16296,0.059323
48,0.29506,0.13936,0.16491,0.061609
49,0.30136,0.13417,0.16152,0.059355
50,0.28426,0.13238,0.15848,0.061151
51,0.29137,0.13458,0.15537,0.066395
52,0.2847,0.12907,0.15623,0.058931
53,0.2881,0.12862,0.15372,0.061139
54,0.25594,0.12922,0.14423,0.06254
55,0.26157,0.11768,0.14799,0.060183
56,0.25554,0.12905,0.14671,0.051122
57,0.25274,0.13372,0.1379,0.0578
58,0.24892,0.13242,0.13741,0.060447
59,0.26627,0.11984,0.13514,0.058793
60,0.25442,0.11448,0.12561,0.056928
61,0.26058,0.11432,0.13197,0.058451
62,0.24394,0.12273,0.12943,0.054729
63,0.25131,0.12339,0.12241,0.054053
64,0.24653,0.12718,0.11802,0.058882
65,0.25234,0.11269,0.11717,0.057427
66,0.24336,0.11908,0.11513,0.054916
67,0.22979,0.11647,0.11304,0.052848
68,0.22807,0.11002,0.10831,0.054568
69,0.22273,0.10365,0.10576,0.061245
70,0.20896,0.11316,0.10578,0.055589
71,0.21858,0.11503,0.10566,0.049615
72,0.21009,0.1082,0.10578,0.059161
73,0.19548,0.11438,0.11145,0.04897
74,0.20583,0.1069,0.094768,0.049374
75,0.19748,0.11112,0.09148,0.054706
76,0.21119,0.11165,0.097488,0.050111
77,0.19451,0.10663,0.097298,0.05271
78,0.19819,0.10472,0.088611,0.050814
79,0.19849,0.10367,0.093106,0.050678
80,0.18166,0.09883,0.089887,0.045904
81,0.20332,0.10861,0.087591,0.051566
82,0.19892,0.10658,0.082156,0.051687
83,0.18565,0.10503,0.085234,0.049985
84,0.18388,0.10618,0.081691,0.047192
85,0.18378,0.09762,0.084265,0.045027
86,0.17795,0.097526,0.08905,0.044678
87,0.19046,0.099956,0.079215,0.047881
88,0.19093,0.093934,0.075205,0.046396
89,0.18921,0.090314,0.076511,0.047032
90,0.19043,0.103,0.076178,0.04817
91,0.18805,0.089245,0.076125,0.044462
92,0.1788,0.091282,0.075713,0.044403
93,0.16352,0.093898,0.076514,0.044002
94,0.17314,0.10201,0.072593,0.04655
95,0.17255,0.10107,0.074136,0.042392
96,0.18245,0.095277,0.069066,0.046195
97,0.16823,0.092884,0.076381,0.045451
98,0.17338,0.10072,0.073687,0.04186
99,0.18781,0.096711,0.074966,0.043385
100,0.17223,0.086608,0.07383,0.044259
101,0.16973,0.097987,0.074465,0.041022
102,0.16931,0.090698,0.067113,0.043493
103,0.1758,0.093741,0.074894,0.040342
104,0.17939,0.081756,0.074227,0.040294
105,0.17373,0.085898,0.074299,0.041337
106,0.16307,0.085498,0.064235,0.042101
107,0.15938,0.08425,0.068699,0.041462
108,0.14773,0.089844,0.068504,0.042003
109,0.14913,0.093769,0.066451,0.03566
110,0.1471,0.086937,0.068783,0.039956
111,0.15882,0.086191,0.065401,0.038395
112,0.15365,0.085751,0.063394,0.038579
113,0.15065,0.087338,0.064651,0.037734
114,0.15386,0.092075,0.061269,0.035719
115,0.15063,0.088506,0.060065,0.038884
116,0.14927,0.086636,0.055138,0.040449
117,0.15812,0.085176,0.058909,0.036959
118,0.15838,0.087718,0.062397,0.037242
119,0.15325,0.08751,0.061388,0.033226
120,0.14886,0.082437,0.060077,0.036719
121,0.15543,0.087023,0.056778,0.034545
122,0.14874,0.082612,0.056156,0.035967
123,0.14479,0.081288,0.05675,0.033438
124,0.14901,0.078863,0.056447,0.033952
125,0.14576,0.07808,0.050911,0.032785
126,0.14397,0.083469,0.049336,0.035459
127,0.14304,0.088241,0.055383,0.037569
128,0.13585,0.081266,0.052461,0.035883
129,0.14762,0.084373,0.051838,0.040451
130,0.13794,0.078788,0.051142,0.03219
131,0.1416,0.076928,0.051864,0.035329
132,0.14746,0.075548,0.049938,0.036102
133,0.13639,0.082709,0.051659,0.034835
134,0.1248,0.073724,0.05021,0.03496
135,0.12953,0.077037,0.051203,0.037067
136,0.13352,0.078251,0.050263,0.038812
137,0.12965,0.077572,0.049405,0.031843
138,0.11946,0.075737,0.046908,0.033751
139,0.1304,0.081016,0.048661,0.033736
140,0.11511,0.073991,0.047261,0.033074
141,0.1346,0.07638,0.050118,0.033734
142,0.12525,0.071319,0.044963,0.033663
143,0.1236,0.076192,0.044637,0.033322
144,0.1248,0.071031,0.044266,0.032233
145,0.12518,0.07358,0.051474,0.032169
146,0.13157,0.0715,0.044707,0.031927
147,0.12888,0.071091,0.041877,0.029577
148,0.127,0.071966,0.04707,0.032608
149,0.1333,0.079416,0.047424,0.033805
150,0.12739,0.072732,0.044136,0.029089
151,0.12005,0.071874,0.048501,0.029758
152,0.11977,0.076743,0.047661,0.0333
153,0.11557,0.082224,0.048073,0.034759
154,0.12557,0.068957,0.048596,0.031854
155,0.12027,0.070678,0.050329,0.033587
156,0.1216,0.074737,0.045447,0.033468
157,0.11768,0.072353,0.044753,0.032945
158,0.11738,0.073465,0.043276,0.032313
159,0.12156,0.065375,0.043383,0.031591
160,0.11415,0.063307,0.048708,0.034777
161,0.10765,0.075606,0.048366,0.032534
162,0.11222,0.071316,0.048987,0.033732
163,0.1149,0.063794,0.046847,0.034652
164,0.11614,0.066064,0.043978,0.031657
165,0.10659,0.067248,0.050207,0.033891
166,0.11356,0.070452,0.046802,0.0356
167,0.10801,0.068884,0.047334,0.035332
168,0.10093,0.06128,0.048344,0.034644
169,0.11207,0.06213,0.047693,0.037099
170,0.099204,0.06425,0.046232,0.033774
171,0.10239,0.064292,0.049123,0.036636
172,0.095425,0.069015,0.046803,0.034649
173,0.10598,0.063978,0.048039,0.03326
174,0.12257,0.070763,0.049706,0.034191
175,0.10189,0.067415,0.04921,0.037267
176,0.10984,0.067273,0.04667,0.033679
177,0.11291,0.060629,0.045684,0.032839
178,0.097451,0.067277,0.045127,0.033006
179,0.10652,0.067498,0.046857,0.033222
180,0.1035,0.06352,0.043717,0.03243
181,0.10058,0.063956,0.044929,0.033494
182,0.099197,0.057144,0.051342,0.035048
183,0.094909,0.066107,0.048375,0.034661
184,0.096002,0.064152,0.045498,0.03255
185,0.094463,0.055274,0.049177,0.033648
186,0.097533,0.062783,0.047415,0.035644
187,0.099538,0.063454,0.050975,0.032992
188,0.098088,0.06133,0.047243,0.034828
189,0.098895,0.065056,0.04593,0.03398
190,0.098553,0.066689,0.041848,0.029004
191,0.096382,0.06996,0.048331,0.029481
192,0.099255,0.06961,0.04479,0.033623
193,0.10004,0.068319,0.045409,0.032448
194,0.09907,0.064142,0.040626,0.03127
195,0.10071,0.068645,0.04291,0.032968
196,0.10151,0.070523,0.045175,0.032443
197,0.091015,0.064422,0.0442,0.031579
198,0.096605,0.065871,0.041767,0.032194
199,0.098466,0.06004,0.041072,0.032081
200,0.088896,0.062591,0.04271,0.034915


==> results/Exp2Params.csv <==
"Rewards",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,"Transition_Matrix",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,"Features",,,,,"Constant_c","Constant_d","Constant_gamma","Epoch_Length","Number_of_Epochs","Minimum_Eigenvalue","Discount_Factor","Number_of_Samples",
4.1151e-05,0.50614,0.053842,0.43781,0.1135,0.1809,0.15606,0.32965,0.74299,0.46749,0.077602,0.65354,0.060678,0.27762,0.10122,0.34087,0.87605,0.086077,0.31354,0.64429,0.43832,0.51671,0.048634,0.83312,0.17803,0.15762,0.75221,0.47989,0.58974,0.73406,0.34855,0.44508,0.3797,0.33959,0.55664,0.87402,0.02615,0.226,0.99507,0.59836,0.03878,0.70365,0.15825,0.17376,0.43527,0.82583,0.46111,0.062133,0.9889,0.97635,0.88133,0.41493,0.76712,0.69588,0.9379,0.31395,0.1822,0.025113,0.96607,0.40035,0.053667,0.6425,0.90594,0.24038,0.82892,0.44202,0.64772,0.53061,0.36795,0.079999,0.77781,0.4484,0.020563,0.60784,0.9143,0.42545,0.33763,0.36769,0.24582,0.64638,0.17112,0.66145,0.2798,0.28026,0.64154,0.75444,0.54324,0.37799,0.58066,0.39192,0.0057457,0.55662,0.95153,0.94609,0.096929,0.29408,0.70585,0.65947,0.065971,0.38607,0.0083501,0.011516,0.007738,0.007656,0.012293,0.019933,0.01099,0.0069173,0.016043,0.016962,0.0073458,0.020509,0.01876,0.01692,0.018443,0.0015045,0.017516,0.01402,0.0015369,0.016269,0.014592,0.015547,0.012941,0.015459,0.007983,0.0012047,0.0077804,0.013117,0.018122,0.010854,0.0073294,0.0038758,0.0053332,0.010169,0.0055483,0.0042974,0.019864,0.019041,0.019114,0.010517,0.017658,0.0034531,0.019869,0.01896,0.0067866,7.2462e-05,0.0051607,0.00097964,0.0014851,0.0014442,0.0083871,0.0023145,0.00048545,0.0055826,0.010281,0.016239,0.0092554,0.019532,0.0079394,0.00095965,0.0030581,0.0083024,0.0042065,0.020239,0.0084137,0.0065032,0.014064,0.018455,0.013934,0.0063577,0.006531,0.017695,0.0014578,0.018824,0.0037689,0.0097086,0.0026687,0.02018,0.020592,0.0019913,0.0069993,0.0061162,0.0061947,0.0066692,0.0029873,0.014128,0.012098,0.0079323,0.010278,0.012198,0.00027249,0.0044745,0.0073866,0.0045007,0.012655,0.0054228,0.0097478,0.0092678,0.0079929,0.014968,0.69142,0.85748,0.44734,0.34982,0.88794,218.2351,1.7423,0.075762,1737,5,0.057278,0.8,100,
0.98771,0.459,0.31578,0.72117,0.77685,0.52183,0.97784,0.065537,0.80162,0.26785,0.86957,0.89334,0.612,0.14264,0.59792,0.83923,0.14616,0.79429,0.098854,0.72525,0.29905,0.158,0.7421,0.083838,0.95364,0.41458,0.46207,0.73627,0.51814,0.62947,0.83519,0.85124,0.14579,0.2271,0.9254,0.90247,0.53942,0.95637,0.33767,0.52971,0.23524,0.54875,0.068741,0.41427,0.67065,0.16768,0.30634,0.91452,0.90211,0.48912,0.2035,0.53673,0.12492,0.53071,0.024106,0.27194,0.59163,0.21912,0.25884,0.65472,0.42298,0.10956,0.55022,0.78312,0.23229,0.73249,0.40811,0.2378,0.21013,0.16008,0.91958,0.52458,0.30547,0.49843,0.99845,0.7452,0.96019,0.076322,0.35881,0.76031,0.54385,0.0089662,0.43692,0.11431,0.1723,0.57386,0.24136,0.60744,0.40114,0.68986,0.45219,0.97347,0.46939,0.2036,0.18066,0.91962,0.31005,0.43158,0.59561,0.45336,0.0044796,0.015925,0.010276,0.012987,0.012409,0.0045023,0.0045351,0.002484,0.014955,0.00016539,0.011041,0.017716,0.0061631,0.014884,0.00027648,0.014571,0.0011123,0.013159,0.01532,0.0057605,0.015732,0.0010013,0.00082468,0.015112,0.012057,0.0050236,0.0034591,0.0038237,0.0023668,0.014045,0.0087982,0.012544,0.016526,0.005187,0.01601,0.016102,0.0007359,0.0068426,0.012941,0.015383,0.012413,0.013632,0.011432,0.0098046,0.017408,0.01432,0.0013321,0.0087797,0.013071,0.0060135,0.012272,0.011225,0.00076405,0.0030594,0.0013059,0.00090623,0.0030827,0.0082743,0.0014877,0.0022839,0.015227,0.010342,0.015371,0.0055126,0.0093155,0.018545,0.01044,0.013401,0.018087,0.011557,0.013666,0.0011486,0.0016859,0.005998,0.017866,0.018448,0.015866,0.017733,0.015706,0.010484,0.0069652,0.010782,0.00092869,0.017102,0.0044563,0.012454,0.018131,0.0095493,0.0039454,0.017801,0.0141,0.018007,0.012503,0.011755,0.010384,0.016502,0.012233,0.010652,0.017434,0.0078105,0.35485,0.17569,0.91604,0.96797,0.7065,,,,,,,,,
0.042811,0.61039,0.78874,0.63977,0.42232,0.83905,0.2913,0.37253,0.17178,0.34295,0.46916,0.3581,0.86515,0.70262,0.81362,0.10327,0.83235,0.12462,0.80188,0.41319,0.54882,0.24439,0.84425,0.89296,0.43918,0.18407,0.013442,0.022202,0.41385,0.85261,0.80716,0.81826,0.89973,0.14842,0.82123,0.38718,0.84373,0.60792,0.30871,0.63121,0.43059,0.0074985,0.82657,0.3057,0.2199,0.33129,0.40831,0.32542,0.57351,0.88772,0.2896,0.095494,0.16046,0.11985,0.76528,0.031981,0.45436,0.52175,0.017976,0.57301,0.47917,0.32717,0.18891,0.12293,0.4627,0.48084,0.16747,0.29482,0.57111,0.64682,0.67667,0.44097,0.092214,0.87175,0.87598,0.75041,0.15477,0.67242,0.63933,0.4879,0.54059,0.56075,0.39934,0.19675,0.81435,0.5743,0.54842,0.64732,0.89396,0.5625,0.45228,0.87392,0.95879,0.97224,0.96787,0.065728,0.13723,0.51463,0.79785,0.1125,0.010722,0.00093178,0.019168,0.012135,0.016438,0.014485,0.013938,0.00034285,0.01556,0.0063699,0.011533,0.01317,0.0050286,0.0047525,0.012152,0.016815,0.0083482,0.0047844,0.0036508,0.0094143,0.0046906,0.009505,0.0084147,0.015645,0.012176,0.018687,0.007493,0.010893,0.017678,0.0037575,0.019207,0.016088,0.0072477,0.006063,0.0050729,0.01929,0.014784,0.0094705,0.0019561,0.0089412,0.0014305,0.018155,0.013747,0.019312,0.010687,0.014109,0.00035255,0.015112,0.0053484,0.010794,0.018338,0.0080063,0.0030194,0.018568,0.011385,0.0063252,0.0037643,0.0036887,0.00048993,0.006369,0.015902,0.016475,0.0058426,0.0085607,0.010592,0.0082691,0.0019586,0.01201,0.0037365,0.0078597,0.0028499,0.00336,0.0011224,0.017113,0.0075607,0.0025086,0.010751,0.017727,0.0035397,0.018452,0.0099992,0.018231,0.015623,0.0092376,0.019368,0.00768,0.019933,0.0092308,0.006828,0.002354,0.0050525,0.0050573,0.020184,0.012178,0.010844,0.00049427,0.019067,0.0012498,0.013167,0.012233,0.0062188,0.39229,0.53668,0.67404,0.62203,,,,,,,,,
0.82479,0.89944,0.16352,0.94768,0.44578,0.28355,0.25953,0.47563,0.45344,0.65263,0.60482,0.14238,0.68881,0.77451,0.83432,0.61284,0.38652,0.49304,0.46349,0.026287,0.29778,0.19434,0.6636,0.64297,0.19654,0.98386,0.46448,0.89612,0.69443,0.19984,0.86767,0.50514,0.68882,0.23914,0.074503,0.90463,0.6894,0.31032,0.44547,0.811,0.90242,0.65076,0.49187,0.36188,0.3138,0.7988,0.077643,0.70804,0.42458,0.93516,0.76335,0.5879,0.011414,0.43516,0.50984,0.58139,0.37818,0.12268,0.57386,0.63163,0.34469,0.659,0.66432,0.79663,0.7597,0.08593,0.6523,0.6348,0.39806,0.0088551,0.69683,0.52529,0.12019,0.53325,0.58914,0.59825,0.93281,0.72972,0.51801,0.14339,0.64039,0.84674,0.71495,0.19313,0.12125,0.3722,0.75088,0.66576,0.61935,0.20569,0.88946,0.80753,0.80167,0.28361,0.48075,0.43311,0.58885,0.35548,0.79844,0.52536,0.0065027,0.021104,0.0022113,0.020194,0.01097,0.0046561,0.016757,0.0027656,0.017347,0.012141,0.0060904,0.0060754,0.0020089,0.018126,0.02038,0.0062352,0.0060072,0.016599,0.015937,0.017565,0.0049575,0.001905,0.0064071,0.015846,0.0049692,0.019167,0.010444,0.009186,0.010159,0.020438,8.1223e-05,0.013997,0.0077657,0.0081418,0.014325,0.018525,0.013413,0.015423,0.0092395,0.0033984,0.0063675,0.013646,0.0072798,0.016638,0.013074,0.0083066,0.0040785,0.019,0.015247,0.020248,0.01852,0.0030303,0.017025,0.01156,0.001416,0.010938,0.015925,0.0015022,0.0088135,0.0096356,6.6814e-05,0.019245,0.0029767,0.013621,0.018699,0.018365,0.0015407,0.009759,0.0060269,7.4207e-05,0.0031203,0.015858,0.015154,0.015073,0.00041918,0.016389,0.0019157,0.013032,0.0023578,0.0051235,0.0084108,0.0026324,0.0057416,0.0021271,0.015093,0.0093478,0.0024065,0.00047458,0.015435,0.015721,0.0003212,0.015223,0.017044,0.0037376,0.0042419,0.0038879,0.0097259,0.0071133,0.008996,0.013787,0.8256,0.79585,0.55138,0.42248,0.3999,,,,,,,,,
0.44949,0.18331,0.42643,0.3208,0.25975,0.18753,0.94454,0.32569,0.68743,0.61341,0.72869,0.01582,0.001366,0.10668,0.74528,0.52431,0.23786,0.26539,0.063669,0.11922,0.71604,0.954,0.66892,0.59188,0.35684,0.95776,0.31027,0.26777,0.98725,0.47292,0.77629,0.53562,0.23684,0.93808,0.99738,0.69032,0.60709,0.43528,0.7108,0.52116,0.070639,0.88911,0.54515,0.3273,0.24959,0.035501,0.43024,0.9384,0.64615,0.96965,0.056194,0.29763,0.092565,0.044087,0.42463,0.48885,0.54745,0.83411,0.80042,0.86466,0.30322,0.94632,0.1926,0.9145,0.76496,0.096197,0.46663,0.49402,0.9612,0.97052,0.46807,0.67746,0.75143,0.41745,0.91654,0.77501,0.19541,0.7009,0.7285,0.68154,0.23036,0.3008,0.47866,0.15462,0.55717,0.91466,0.30044,0.66491,0.75165,0.037811,0.014292,0.66936,0.19625,0.83533,0.13093,0.38387,0.12197,0.72441,0.88095,0.17888,0.014617,0.0037574,0.0046647,0.012184,0.010596,0.010871,0.0076161,0.019463,0.016358,0.0080034,0.0069678,0.0021983,0.01905,0.013687,0.0049919,0.015385,0.0025769,0.0070593,0.0050208,0.010332,0.0061923,0.0010705,0.0010952,0.016903,0.01087,0.0031741,0.0033893,0.0173,0.014721,0.0023699,0.0011478,0.0071086,0.0037045,0.019934,0.015739,0.0071508,0.0039746,0.010249,0.0095461,0.019605,0.0067008,0.0022487,0.018564,0.0068148,0.010397,0.0029368,0.01444,0.010791,0.015142,0.011305,0.012133,0.008777,0.0085578,0.0066132,0.013575,0.019038,0.0089083,0.013006,0.016582,0.008831,0.01165,0.0052745,0.013145,0.015194,0.016053,0.015954,0.010364,0.018336,0.0042682,0.0070547,0.0092548,0.012052,0.010775,0.00054039,0.016568,0.019103,0.013881,0.015756,0.011819,0.0031917,0.013733,0.0060366,0.014319,0.0013026,0.018955,0.0044787,0.011811,0.0014863,0.019497,0.0010465,0.00090778,0.0061127,0.017175,0.00056758,0.0031489,0.013925,0.017773,0.0046864,0.018697,0.0081012,0.077718,0.51075,0.66106,0.21354,0.29607,,,,,,,,,
0.99131,0.76415,0.17621,0.59011,0.98548,0.84969,0.00042923,0.53994,0.45278,0.20762,0.055011,0.22402,0.74104,0.39265,0.19951,0.019305,0.44275,0.20046,0.16111,0.43676,0.39464,0.61355,0.26775,0.056985,0.83352,0.23694,0.74728,0.87339,0.76773,0.76613,0.14634,0.26692,0.69212,0.70444,0.4155,0.14896,0.70778,0.89724,0.82759,0.27887,0.97444,0.83697,0.66059,0.79055,0.7574,0.13375,0.43222,0.34597,0.72929,0.016228,0.92615,0.84092,0.82419,0.38468,0.54568,0.6198,0.96653,0.67741,0.36688,0.63178,0.699,0.84598,0.77212,0.29727,0.31704,0.67428,0.046863,0.16186,0.33364,0.71502,0.98795,0.30149,0.76002,0.042751,0.50061,0.7143,0.7274,0.3466,0.7667,0.10122,0.77524,0.39508,0.97893,0.50414,0.97386,0.81972,0.93688,0.7912,0.47959,0.90413,0.26276,0.17714,0.11228,0.86547,0.91235,0.003834,0.96787,0.78218,0.16476,0.38406,0.016441,0.0017829,0.0092531,0.01239,0.017783,0.0045072,0.017685,0.018044,0.012596,0.007721,0.0095447,0.016765,0.010786,0.0004832,0.0052482,0.01336,0.010603,0.015922,0.01495,0.0011876,0.0091125,0.01419,5.6031e-05,0.0027264,0.00066152,0.012817,0.0090688,0.018282,0.016746,0.0047687,0.008408,0.01831,0.011165,0.0085624,0.01205,0.010332,0.017222,0.015501,0.017011,0.010663,0.010276,0.0057136,0.017339,0.0041148,0.017926,0.0053915,0.0057546,0.0058003,0.0059255,0.014172,0.0057784,0.018232,0.0087419,0.016916,0.015891,0.0036075,0.017121,0.015397,0.0019464,0.0020083,0.0055452,9.1089e-05,0.0067044,0.012481,0.012585,0.0076281,0.0008462,0.017615,0.0030039,0.018444,0.0039885,0.011962,0.01267,0.0077092,0.005132,0.0083556,0.008328,0.014527,0.0078591,0.0026489,0.0037066,0.0036894,0.0087903,0.016689,0.012958,0.017305,0.00029745,0.00065961,0.017311,0.0074883,0.016642,0.0097384,0.0079563,0.0075135,0.017941,0.004016,0.014739,0.0084889,0.0049403,0.018246,0.20082,0.95684,0.64129,0.3456,0.31799,,,,,,,,,
0.31056,0.43244,0.1837,0.92467,0.54135,0.91492,0.53725,0.50247,0.31112,0.48298,0.76885,0.23413,0.27718,0.66789,0.15402,0.22718,0.99988,0.63675,0.77749,0.36016,0.59818,0.36085,0.17775,0.77738,0.4064,0.4476,0.17309,0.39838,0.80934,0.036131,0.39164,0.38127,0.0079275,0.071234,0.55101,0.91296,0.13255,0.27345,0.6903,0.046908,0.19963,0.28631,0.65474,0.24303,0.6839,0.68865,0.64946,0.52525,0.54458,0.42094,0.47393,0.69548,0.73487,0.87878,0.55566,0.17329,0.35644,0.94429,0.56143,0.22977,0.20713,0.78324,0.84169,0.40255,0.29436,0.45199,0.96523,0.0090422,0.62957,0.31277,0.83726,0.99219,0.094617,0.52587,0.96169,0.65308,0.25336,0.50768,0.10771,0.69867,0.85346,0.15698,0.33818,0.023538,0.94614,0.241,0.73328,0.43048,0.53789,0.63595,0.70861,0.5363,0.9672,0.71345,0.89935,0.22943,0.32627,0.57663,0.8644,0.99735,0.0023443,0.0010214,0.021433,0.019141,0.0056246,0.0076996,0.0083251,0.014656,0.011931,0.0021787,8.5059e-05,0.0013157,0.010641,0.010759,0.015251,0.0089509,0.017495,0.0050618,0.0031154,0.0024557,0.0098455,0.021174,0.010766,0.020027,0.011888,0.010244,0.014872,0.013305,0.012181,0.01255,0.013914,0.012462,0.0034219,0.0024749,0.004756,0.0023162,0.0073738,0.0035713,0.007454,0.0017232,0.01261,0.0050667,0.012807,0.022095,0.017066,0.00080548,0.00037954,0.0067365,0.0079386,0.0018839,0.0042328,0.0076463,0.010701,0.0042754,0.013176,0.015731,0.014153,0.0094937,0.0078816,0.022087,0.018557,0.018583,0.016297,0.0021512,0.0012588,0.010646,0.017523,0.00079741,0.021739,0.020354,0.0068747,0.0034819,0.020753,0.012964,0.0067513,0.0098822,0.0013162,0.013155,0.014875,0.017536,0.011932,0.0064634,0.0066976,0.013037,0.011263,0.0080175,0.020598,0.020514,0.0063946,0.011909,0.021405,0.0063999,0.00012287,0.019777,0.010672,0.0037639,0.0018162,0.0080547,0.0039687,0.0091269,0.53689,0.87921,0.67991,0.38705,0.5655,,,,,,,,,
0.94836,0.45424,0.84071,0.77308,0.31592,0.1094,0.12235,0.88294,0.16619,0.93985,0.94166,0.042058,0.62183,0.7417,0.53271,0.42026,0.67422,0.89233,0.025408,0.27642,0.98681,0.12388,0.43486,0.82794,0.0082399,0.0063944,0.07553,0.17775,0.96369,0.18303,0.031658,0.77864,0.20533,0.44201,0.77654,0.42408,0.91367,0.96093,0.11114,0.8612,0.33716,0.82112,0.96039,0.016288,0.64826,0.66921,0.69694,0.26548,0.52539,0.71922,0.67026,0.53907,0.28119,0.65503,0.67658,0.93875,0.018763,0.59732,0.93389,0.39665,0.56152,0.56449,0.93133,0.014381,0.19504,0.67976,0.70667,0.76561,0.63666,0.49452,0.41497,0.47846,0.68743,0.21519,0.30635,0.62294,0.017378,0.045952,0.83008,0.45008,0.65288,0.92304,0.49399,0.1243,0.16576,0.064475,0.82957,0.028583,0.11585,0.99924,0.74244,0.88823,0.31361,0.33623,0.71446,0.56114,0.53793,0.043626,0.12444,0.016303,0.0068083,0.0097029,0.0079278,0.0015899,0.020848,0.01633,0.017624,0.013163,0.001495,0.00058223,0.017412,0.0060058,0.0013078,0.021079,0.010245,0.019344,0.019351,0.0036067,0.0073548,0.01791,0.002984,0.0048955,0.001332,0.0095201,0.0027467,0.014771,0.012441,0.014993,0.0019885,0.0018131,0.015635,0.012954,0.0065576,0.0043112,0.01072,0.020789,0.01323,0.0021467,0.0022557,0.0074686,0.021,0.001837,0.010605,0.002661,0.015208,0.0025886,0.0064439,0.00013736,0.018273,0.0014674,0.012058,0.0092003,0.0082703,0.0025733,0.015888,0.0017646,0.01989,0.018298,0.020955,0.0038563,0.010479,0.0079633,0.021304,0.013166,0.0057733,0.007881,0.018548,0.0013739,0.020089,0.0065532,0.010805,0.0073551,0.00071071,0.016272,0.015521,0.0013021,0.020249,0.00093359,0.0033645,0.00050845,0.016314,0.019298,0.0093753,0.011926,0.021692,0.016202,0.0013007,0.012739,0.0055068,0.014856,0.011745,0.017556,0.0040483,0.0044026,0.007595,0.0054482,0.020618,0.007192,0.0218,0.0040205,0.76384,0.97371,0.036174,0.61632,0.62635,,,,,,,,,
0.11105,0.64569,0.15156,0.45005,0.71027,0.56999,0.77594,0.84593,0.32251,0.37658,0.17294,0.92799,0.27932,0.72406,0.31022,0.1672,0.2874,0.97288,0.75771,0.93953,0.1298,0.65765,0.33735,0.61106,0.75748,0.41861,0.18892,0.17916,0.41894,0.58857,0.44761,0.43629,0.47521,0.62928,0.4851,0.58959,0.43645,0.23359,0.99653,0.58499,0.64563,0.017163,0.25188,0.053081,0.42453,0.93858,0.77389,0.38302,0.75981,0.86676,0.59582,0.26731,0.030067,0.67502,0.058112,0.42619,0.72076,0.7458,0.83603,0.0028637,0.059504,0.34649,0.065291,0.64229,0.0094215,0.65352,0.47549,0.52115,0.086871,0.87297,0.56187,0.85638,0.26055,0.30954,0.62832,0.8642,0.91765,0.68325,0.38552,0.89454,0.24547,0.35616,0.88298,0.87417,0.0052225,0.60271,0.68936,0.10991,0.73969,0.73979,0.15626,0.037763,0.39277,0.57117,0.74518,0.48435,0.80547,0.54255,0.9838,0.95042,0.016956,0.016482,0.015936,0.015486,0.0065456,0.01521,0.0029834,0.0018721,0.010878,0.0048655,0.0087709,0.0087994,0.01246,0.0073153,0.0008016,0.0014174,0.015254,0.01125,0.0035694,0.01883,0.018273,0.0076811,0.00077204,0.0018123,0.0034754,0.0060786,0.0083044,0.0052643,0.0075287,0.0025318,0.0044619,0.016079,0.0088818,0.012617,0.0033947,0.017945,0.016259,0.0020347,0.014594,0.0047958,0.018867,0.0073966,0.012526,0.018474,0.0054503,0.0063659,0.0043083,0.0078955,0.006919,0.01007,0.0073048,0.015813,0.015994,0.0033221,0.0039496,0.0098189,0.0042608,0.011491,0.017789,0.018074,0.015328,0.010411,0.0068303,0.0087955,0.010246,0.020001,0.010195,0.01913,0.0049959,0.00041016,0.018923,0.017705,0.019155,0.015105,0.011787,0.019464,0.016312,0.0093962,0.0029025,0.0085705,0.0069165,0.0011838,0.0095285,0.0028561,0.0044115,0.019942,0.017597,0.014055,0.0065027,0.006759,0.002459,0.0098299,0.0095829,0.010375,0.0025925,0.012402,0.016237,0.00697,0.017558,0.012022,0.18691,0.23387,0.18856,0.56482,0.36005,,,,,,,,,
0.23876,0.1365,0.006538,0.89813,0.54435,0.90722,0.3859,0.22202,0.84249,0.55332,0.37698,0.4658,0.57232,0.82683,0.37808,0.5697,0.76256,0.4143,0.53038,0.84281,0.15261,0.63876,0.16747,0.74898,0.39506,0.25949,0.073764,0.20867,0.9755,0.50593,0.13946,0.19612,0.55197,0.082494,0.28568,0.89285,0.2884,0.29971,0.82298,0.16568,0.48175,0.16155,0.81478,0.47093,0.26656,0.59707,0.33224,0.30663,0.46566,0.9001,0.65309,0.32138,0.78371,0.1907,0.060691,0.78091,0.84046,0.53228,0.33096,0.096083,0.43984,0.038401,0.80328,0.62004,0.064014,0.09527,0.85642,0.70153,0.80705,0.3407,0.20615,0.55769,0.74638,0.58986,0.65421,0.97895,0.92869,0.52286,0.21511,0.18537,0.89855,0.68416,0.84845,0.15984,0.4014,0.85328,0.4263,0.3575,0.61893,0.57883,0.3435,0.27064,0.12813,0.60188,0.45044,0.37767,0.91911,0.99442,0.10084,0.12094,0.016355,0.015947,0.0095591,0.013122,0.016714,0.0051754,0.0050073,0.01745,0.0037373,0.011234,0.0009903,0.018283,0.0034796,0.0022822,0.0070768,0.019018,0.014869,0.0052755,0.0011552,0.019061,0.018152,0.0093052,0.0036047,0.0081059,0.016666,0.004441,0.012628,0.0175,0.0057113,0.0083835,0.017576,0.0049474,0.0082727,0.018522,0.001765,0.0032491,0.017935,0.016986,0.014036,0.0062418,0.014295,0.017336,0.0098017,0.010302,0.0091672,0.017238,0.0042609,0.013887,0.003245,0.0084947,0.011412,0.00076673,0.002781,0.015412,0.0029601,0.017122,0.013477,0.0040506,0.0078912,0.0049104,0.019407,0.01184,0.015075,0.0044871,0.0086229,0.0020672,0.017474,0.018655,0.016543,0.0084215,0.012762,0.0092266,0.0064104,0.011167,0.0070658,0.011236,0.019491,0.001649,0.00044305,0.0082093,0.014279,6.3032e-05,0.0047914,0.01901,0.010372,0.010578,0.0072451,0.0084809,0.0015423,0.013876,0.018094,0.0021977,0.0019398,0.005799,0.014502,0.014644,0.0073996,0.0082243,0.014657,0.0034219,0.15675,0.52605,0.61235,0.10854,0.61817,,,,,,,,,
0.43199,0.35684,0.70868,0.035806,0.68273,0.40132,0.59053,0.063426,0.99833,0.8212,0.65945,0.92162,0.045118,0.033726,0.54775,0.60531,0.57582,0.68341,0.38271,0.32587,0.94632,0.32335,0.24725,0.36102,0.74635,0.26717,0.24085,0.99977,0.89582,0.11836,0.58216,0.84758,0.030086,0.63255,0.1728,0.14747,0.77976,0.84814,0.18626,0.48894,0.060471,0.39091,0.032071,0.061302,0.67495,0.98194,0.030047,0.65618,0.69654,0.083802,0.75957,0.86848,0.020092,0.98354,0.5334,0.18007,0.99967,0.62802,0.63747,0.96232,0.065382,0.24285,0.61233,0.52228,0.19681,0.8943,0.33964,0.62515,0.90227,0.12286,0.14403,0.26022,0.9121,0.845,0.84977,0.70744,0.87591,0.45026,0.28757,0.0088392,0.23258,0.36852,0.36526,0.26624,0.7106,0.32656,0.74836,0.36192,0.69648,0.079866,0.15028,0.34571,0.25359,0.070794,0.83406,0.77307,0.45349,0.36931,0.45507,0.54393,0.013478,0.018413,0.0082691,0.0097628,0.016925,0.011797,0.018047,0.01026,0.017793,0.0084003,0.0074564,0.013773,0.010212,8.1915e-05,0.0074991,0.01316,0.019177,0.015928,0.0043302,0.0071277,0.0075161,0.013546,0.0085921,0.0058412,0.011443,0.011601,0.019269,0.0010955,0.0057785,0.014494,0.014566,0.014323,0.0033506,0.011727,0.014854,0.0030412,0.0089061,0.0027515,0.0067617,0.019538,0.013241,0.001534,0.0096002,0.0015026,0.016926,0.010897,0.02023,0.015196,0.0090967,0.01863,0.013905,0.0071115,0.015513,0.0069117,0.0074199,0.0042102,0.0038974,0.0041718,0.011586,0.0069398,0.017622,0.018237,0.017168,0.0002637,0.010003,0.0080674,0.017398,0.0039481,0.0049578,0.013113,0.0063871,0.011367,0.00039405,0.0095411,0.011753,0.0084568,0.0048996,0.00013787,0.00036308,0.013657,0.0097051,0.0029167,0.0012737,0.014489,0.0083591,0.012225,0.014011,0.0001331,0.018913,0.016068,0.0014589,0.019723,0.0069947,0.0083788,0.0028034,0.0026931,0.015229,0.014697,0.0075822,0.015203,0.12096,0.46893,0.055665,0.15894,0.53027,,,,,,,,,
0.63676,0.013154,0.19624,0.74874,0.69205,0.39524,0.37238,0.26317,0.15267,0.93078,0.21288,0.28288,0.12617,0.0089497,0.77764,0.42358,0.52351,0.67412,0.65249,0.28599,0.61337,0.4527,0.39474,0.17895,0.15686,0.77048,0.4087,0.19578,0.40976,0.076381,0.3842,0.23931,0.38963,0.74879,0.30845,0.47862,0.88375,0.40788,0.383,0.81803,0.30482,0.72048,0.22212,0.68965,0.083728,0.30238,0.72246,0.59935,0.54433,0.015639,0.074335,0.83344,0.63735,0.63061,0.10793,0.294,0.94896,0.80772,0.12817,0.047792,0.54136,0.09578,0.54085,0.99366,0.33842,0.33054,0.30756,0.89769,0.32287,0.97735,0.12487,0.39609,0.0275,0.094616,0.71517,0.34969,0.88363,0.17435,0.46279,0.25988,0.78699,0.51827,0.46476,0.82826,0.11445,0.72469,0.73506,0.75895,0.62561,0.78469,0.24446,0.604,0.76507,0.40249,0.52681,0.34594,0.96375,0.049701,0.73956,0.00552,0.015914,0.011243,0.013097,0.0087146,0.017276,0.011255,0.017667,0.013691,0.0094453,0.00032466,0.0071546,0.00857,0.015351,0.010812,0.017578,0.017753,0.0034347,0.014078,0.0076094,0.0097894,0.0032893,0.0061612,0.0097897,0.0081156,0.015167,0.017651,0.0047392,0.0092639,0.014109,0.0039436,0.016591,0.0078469,0.0085008,0.0070213,0.010929,0.0054013,0.010122,0.017306,0.01044,0.0076547,0.014251,0.0055834,0.015627,0.0009886,0.0022949,0.003242,0.010016,0.0082533,0.017243,0.01341,0.013734,0.000888,0.017105,0.017597,0.011223,0.010903,0.0072776,0.0064136,0.0057786,0.01524,0.010619,0.012715,0.014705,0.012786,0.012719,0.0046935,0.010394,0.00075879,0.017381,0.016444,0.0021431,0.016245,0.0056122,0.00050696,0.013318,0.0050745,0.0065041,0.0068162,0.002853,0.0038145,0.011196,0.012992,0.0058762,0.014813,0.0010345,0.0030434,0.01509,0.017244,0.015176,0.0075967,0.0055252,0.011217,0.013152,0.010153,0.011639,0.0097787,0.013937,0.0077207,0.013803,0.0010438,0.53823,0.2592,0.91265,0.11557,0.83014,,,,,,,,,
0.24587,0.040567,0.11602,0.41634,0.85214,0.25641,0.18582,0.74004,0.72729,0.47943,0.81957,0.21023,0.77122,0.78353,0.83161,0.3888,0.6382,0.56107,0.52696,0.72068,0.9783,0.13257,0.046788,0.30832,0.49466,0.027425,0.89032,0.95561,0.98512,0.73968,0.14044,0.71494,0.051755,0.4384,0.13907,0.20245,0.071052,0.58342,0.063053,0.0011954,0.61347,0.023069,0.28583,0.50659,0.056983,0.30902,0.82883,0.39883,0.24408,0.26999,0.13077,0.65323,0.60419,0.82546,0.65428,0.90314,0.56569,0.44089,0.01919,0.41383,0.3465,0.2835,0.97327,0.15282,0.40357,0.17185,0.26497,0.17646,0.51121,0.34553,0.96786,0.30935,0.34308,0.51935,0.052687,0.49288,0.47616,0.81978,0.96323,0.2882,0.07296,0.59002,0.36702,0.74063,0.39429,0.22598,0.8773,0.55021,0.13546,0.57385,0.32102,0.88662,0.049512,0.7063,0.53264,0.94506,0.22813,0.64555,0.26763,0.050031,0.012782,0.016547,0.0011081,0.014039,0.011429,0.011115,0.0063498,0.00796,0.0051708,0.017944,0.0040597,0.01704,0.0022482,0.00052791,0.010634,0.010049,0.01658,0.016814,0.00252,0.0013114,0.013038,0.0011093,0.0019826,0.011042,0.018528,0.0025189,0.015129,0.0015392,0.004783,0.0066717,0.018609,0.018073,0.014579,0.0032224,0.0011409,0.016621,0.01242,0.017405,0.013532,0.018231,0.013931,0.011932,0.015539,0.014548,0.0059352,0.012376,0.012861,0.0079199,0.015603,0.008065,0.012508,0.00047101,0.0054952,0.01393,0.0037087,0.00074897,0.0089171,0.0039004,0.0060151,0.00030377,0.00095144,0.010642,0.015021,0.015929,0.00069447,0.0074897,0.013427,0.010444,0.012489,0.0023556,0.0072816,0.016197,0.012942,0.013377,8.283e-05,0.017074,0.01397,0.013247,0.0039245,0.0051357,0.016733,0.0060475,0.010712,0.0026669,0.0077406,0.016747,0.0040942,0.016783,0.0057244,0.013418,0.016985,0.0043134,0.010549,0.019209,0.014861,0.012663,0.016176,0.019292,0.014806,0.0066934,0.70517,0.42455,0.79637,0.65185,0.46167,,,,,,,,,
0.00067877,0.67271,0.11177,0.45917,0.962,0.28614,0.1212,0.27453,0.83176,0.4317,0.44278,0.33664,0.86256,0.96859,0.1499,0.73388,0.19013,0.14118,0.28347,0.317,0.43513,0.97347,0.42203,0.6503,0.43248,0.2138,0.32046,0.89694,0.2327,0.75282,0.49595,0.12721,0.73486,0.12966,0.58874,0.93065,0.4602,0.62805,0.0020964,0.62813,0.055167,0.78479,0.86228,0.024326,0.31096,0.12165,0.25268,0.26614,0.61231,0.57978,0.45035,0.59213,0.29057,0.28056,0.43423,0.17647,0.80332,0.94786,0.68218,0.035173,0.0096005,0.21641,0.896,0.13184,0.73791,0.37836,0.51349,0.13077,0.1346,0.21296,0.58957,0.87625,0.44641,0.97311,0.64147,0.8061,0.65444,0.33181,0.17476,0.72711,0.69689,0.88342,0.35268,0.073026,0.5308,0.97594,0.83088,0.47049,0.87527,0.69832,0.63498,0.61507,0.24308,0.059932,0.63426,0.91308,0.72054,0.92234,0.4523,0.71177,0.016787,0.0009039,0.017586,0.0012218,0.019835,0.014533,0.0054866,0.0034395,0.0035062,0.019848,0.010616,0.0037466,0.0038941,0.020058,0.0020858,0.010645,0.012178,0.012875,0.020687,0.0087198,0.011412,0.010804,0.0075369,0.016958,0.0065314,0.018026,0.012795,0.015751,0.0047389,0.017609,0.00024097,0.0025171,0.00064073,0.012481,0.0025857,0.012422,0.0073893,0.00095114,0.002592,0.016182,0.011415,0.0047914,0.013049,0.0081162,0.0035469,0.020316,0.00060989,0.0029292,0.016859,0.016884,0.0003366,0.01304,0.0014868,0.016103,0.0014149,0.0013019,0.016991,0.017898,0.012755,0.020175,0.0021124,0.014149,0.01255,0.0062291,0.015385,0.018568,0.01583,0.0086956,0.019273,0.00735,0.0043058,0.0029667,0.0016167,0.011743,0.0069554,0.00033551,0.0092303,0.0017345,0.01797,0.0063483,0.0097198,0.010016,0.011055,0.001922,0.0093837,0.011115,0.0062767,0.0010594,0.014786,0.016526,0.011514,0.012234,0.011089,0.010668,0.013157,0.014705,0.003189,0.020682,0.018107,0.020611,0.80871,0.99138,0.22227,0.30138,0.54697,,,,,,,,,
0.39676,0.02819,0.046298,0.64613,0.71126,0.10573,0.49168,0.58449,0.015365,0.93518,0.78305,0.27412,0.98704,0.61737,0.87541,0.51667,0.89698,0.057177,0.68781,0.58946,0.16931,0.99142,0.3884,0.79278,0.18398,0.96493,0.99551,0.40773,0.07675,0.09963,0.2305,0.38803,0.46281,0.96826,0.96278,0.51035,0.68059,0.52689,0.64348,0.62767,0.25069,0.53766,0.53545,0.35467,0.90187,0.51264,0.90541,0.51258,0.42353,0.6277,0.022038,0.031692,0.72468,0.054282,0.60823,0.16885,0.31611,0.37329,0.26718,0.52088,0.74953,0.9996,0.93307,0.78875,0.87476,0.65685,0.15041,0.42491,0.46897,0.2184,0.75261,0.20477,0.57014,0.04263,0.28138,0.064055,0.90681,0.37039,0.43435,0.59169,0.41675,0.96208,0.48349,0.69876,0.66767,0.9934,0.35105,0.84708,0.032511,0.21242,0.47537,0.84717,0.70593,0.37215,0.057027,0.41278,0.29675,0.5012,0.35473,0.547,0.016854,0.018136,0.00024833,0.0096115,0.0071185,0.0018891,0.014336,0.0053279,0.011921,0.014719,0.006863,0.018495,0.008411,0.017655,0.0080936,0.0057793,0.0014541,0.016028,0.010238,0.0032813,0.010047,0.015069,0.0035658,0.0015294,0.017403,0.007803,0.015148,0.0065907,0.014245,0.011845,0.0061161,0.015604,0.0031761,0.0067408,0.011555,0.011344,0.011288,0.018555,0.0018429,0.0004366,0.016427,0.0088371,0.0061072,0.016779,0.01903,0.015698,0.002307,0.018307,0.0058047,0.0048325,0.0095354,0.003795,0.012691,0.0044561,0.0054018,0.0089157,0.0055042,0.014681,0.018383,0.0058201,0.013974,0.01681,0.00011461,0.010412,0.003512,0.01425,0.01041,0.0054126,0.00063694,0.012227,0.017214,0.016472,0.011616,0.018007,0.0033599,0.0056352,0.0070066,0.0058417,0.01844,0.018215,0.011498,0.018018,0.015814,0.009507,0.0094976,0.0081267,0.0061478,0.018166,0.0019977,0.01732,0.013291,0.0030756,0.001613,0.0098998,6.3328e-05,0.0081942,0.017236,0.01655,0.00070302,0.01404,0.67529,0.96267,0.21211,0.83703,0.95025,,,,,,,,,
0.44323,0.27378,0.046499,0.69146,0.063127,0.46085,0.55154,0.35432,0.062523,0.83615,0.037915,0.14731,0.59085,0.21275,0.038443,0.56041,0.87422,0.20289,0.35578,0.44416,0.14062,0.87821,0.65662,0.85948,0.23288,0.91078,0.29245,0.43819,0.3689,0.84712,0.54728,0.027089,0.80777,0.60782,0.003583,0.2947,0.1901,0.88843,0.96048,0.64908,0.52805,0.12837,0.61881,0.77424,0.98908,0.33385,0.5966,0.042664,0.26357,0.8552,0.94613,0.13578,0.77244,0.98993,0.94788,0.61213,0.029382,0.1315,0.096246,0.25421,0.082494,0.6898,0.57867,0.52714,0.045535,0.088645,0.20652,0.071295,0.88518,0.34455,0.5473,0.23723,0.78828,0.39877,0.030038,0.73538,0.56051,0.82406,0.582,0.88737,0.80116,0.70172,0.59371,0.38571,0.06447,0.069364,0.078302,0.069013,0.22949,0.2413,0.90839,0.57788,0.74692,0.019183,0.28933,0.52373,0.79646,0.12151,0.55283,0.59463,0.017217,0.0058387,0.011794,0.0052401,0.0010532,0.0027441,0.0082013,0.011041,0.019484,0.00012236,0.017307,0.0025688,0.018122,0.0091259,0.0027248,0.0030904,0.0068458,0.018658,0.0077607,0.0053559,0.017715,0.019725,0.0097991,0.0086116,0.00087044,0.0058392,0.0022355,0.0078159,0.013864,0.0032076,0.0016731,0.019428,0.0036386,0.020053,0.0032147,0.011627,0.014329,0.0017891,0.013773,0.020854,0.011391,0.020007,0.016504,0.017776,0.0040794,0.009541,0.0021614,0.018599,0.013235,0.0077361,0.01994,0.0025646,0.012905,0.0085124,0.0085571,0.021052,0.0087321,0.016798,0.014205,0.0027202,0.0053234,0.019903,0.00037447,0.00060519,0.012974,0.01971,0.0064387,0.0032781,0.01507,0.011187,0.0056273,0.01064,0.011575,0.016998,0.018614,0.014255,0.0062883,0.0040069,0.0189,0.0075688,0.011988,0.0065021,0.015227,0.013793,0.0067442,0.013079,0.0172,0.007552,5.9711e-05,0.0038798,0.014099,0.0042516,0.0088327,0.0031861,0.0036026,0.0038167,0.019678,0.010332,0.0085107,0.0069545,0.63431,0.73431,0.75542,0.16934,0.36863,,,,,,,,,
0.75149,0.79511,0.58745,0.00886,0.32721,0.83863,0.78592,0.72823,0.74545,0.097999,0.34335,0.43612,0.8241,0.15744,0.37093,0.3354,0.36362,0.92129,0.14363,0.34772,0.080394,0.23448,0.68783,0.75877,0.18306,0.6775,0.85678,0.6534,0.75333,0.0027014,0.52002,0.82023,0.31325,0.0020056,0.52614,0.46981,0.65831,0.18653,0.91373,0.72591,0.42462,0.013825,0.15846,0.82497,0.8412,0.27089,0.30323,0.23997,0.39616,0.67585,0.27735,0.56034,0.24422,0.59584,0.49029,0.0014533,0.12817,0.14019,0.54829,0.32492,0.33794,0.74689,0.40093,0.27725,0.91529,0.69999,0.82745,0.6488,0.92594,0.78007,0.89807,0.24711,0.17451,0.74026,0.58707,0.22109,0.83487,0.68392,0.37596,0.56257,0.60587,0.31499,0.23113,0.92618,0.17591,0.64119,0.98165,0.36595,0.70599,0.47232,0.46839,0.30552,0.24648,0.017196,0.18109,0.68738,0.9311,0.12757,0.45072,0.96031,0.017643,0.015333,0.01824,0.012804,0.0078331,0.015195,0.018661,0.011488,0.010351,0.014003,0.0017931,0.00094979,0.014038,0.017969,0.0062937,0.0085097,0.0083996,0.0083722,0.0053022,0.013617,0.014628,0.0057542,0.013743,0.014775,0.0093694,0.010928,0.010236,0.0023267,0.018313,0.008339,0.0037735,0.01265,0.012821,0.014962,0.013217,0.0066195,0.01131,0.011376,0.0019975,0.0026044,0.00091558,0.0017709,0.019229,0.016405,0.0049102,0.0048576,0.0062165,0.0066941,0.009224,0.016688,0.018575,0.0093449,0.017895,0.010229,0.0032146,0.015978,0.013278,0.019294,0.0095492,0.0076033,0.014531,0.0052833,0.014869,0.0096935,0.00037004,0.018583,0.0069379,0.012425,0.015514,0.0071966,0.0010434,0.015096,0.013198,0.010468,0.0033138,0.010113,0.018899,0.010954,0.01522,0.0053232,0.015209,0.0050397,0.0090693,0.0031557,0.0052202,0.0066934,0.001161,0.0089551,0.013024,0.012879,0.019286,0.0047338,0.015147,0.0016858,0.002508,0.0062826,0.0063024,0.0099525,0.0011848,0.0050625,0.1888,0.77369,0.039539,0.10342,0.48246,,,,,,,,,
0.44931,0.52272,0.062709,0.15707,0.50758,0.74967,0.25669,0.61755,0.22878,0.99732,0.59617,0.52676,0.98021,0.68746,0.2625,0.83171,0.19555,0.75,0.02715,0.021839,0.7885,0.44942,0.60782,0.91375,0.7036,0.15002,0.37296,0.897,0.2337,0.22905,0.6537,0.68051,0.46517,0.086387,0.36787,0.3055,0.37049,0.25711,0.91427,0.64385,0.77272,0.18457,0.66064,0.2239,0.85771,0.11571,0.59814,0.72302,0.62428,0.76831,0.8463,0.78807,0.20513,0.11539,0.22468,0.26862,0.80508,0.54047,0.13924,0.42971,0.11104,0.2571,0.79304,0.40592,0.73368,0.55144,0.2045,0.1214,0.31273,0.62086,0.88471,0.53108,0.17541,0.70389,0.99788,0.6487,0.79816,0.8312,0.43139,0.72779,0.74825,0.26856,0.37052,0.17607,0.49036,0.31922,0.74808,0.84295,0.070236,0.89165,0.32079,0.036285,0.5777,0.71364,0.21275,0.24886,0.74456,0.13715,0.031509,0.1642,0.0075581,0.015499,0.020122,0.01006,0.0061214,0.010404,0.0083757,0.018195,0.0052612,0.013879,0.0089332,0.00078528,0.011687,0.012051,0.0010469,0.013713,0.0061597,0.016002,0.019622,0.0014656,0.0094367,0.0153,0.0095881,0.0042497,0.018736,0.0026451,0.0044599,0.0092103,0.0015032,0.018818,0.013142,0.014783,0.0028493,0.008494,0.002714,0.01122,0.019462,0.0019611,0.012274,0.0078351,0.0089603,0.0073634,0.0086481,0.015398,0.015574,0.018531,0.017117,0.0029875,0.01055,0.011393,0.012663,0.012564,0.0047674,0.0033683,0.0063925,0.009307,0.018239,0.0057601,4.7087e-05,0.011384,0.012681,0.0055239,0.0089367,0.0056495,0.015926,0.006996,0.0077202,0.017916,0.012403,0.0035552,0.00092688,0.0063859,0.0013512,0.015736,0.0093263,0.0097816,0.011997,0.017051,0.0023813,0.0081684,0.007114,0.011223,0.011079,0.0032121,0.010392,0.010994,0.017838,0.0075144,0.0022097,0.019237,0.012743,0.013408,0.017902,0.0077752,0.015517,0.0045312,0.0085465,0.01153,0.010698,0.019483,0.010065,0.49789,0.94491,0.029596,0.92224,,,,,,,,,
0.061944,0.45554,0.21694,0.75294,0.66865,0.38869,0.32256,0.29207,0.24317,0.1894,0.6215,0.45195,0.53228,0.08809,0.99162,0.87399,0.46758,0.20892,0.069337,0.33759,0.42208,0.69219,0.51853,0.23688,0.093314,0.30265,0.82385,0.98407,0.3995,0.55282,0.8288,0.52646,0.64331,0.51086,0.46604,0.11938,0.26219,0.23937,0.95096,0.22479,0.19484,0.63523,0.98409,0.013503,0.73041,0.88599,0.90035,0.056629,0.31959,0.17363,0.98252,0.47852,0.72529,0.97633,0.095224,0.75385,0.73588,0.79248,0.46224,0.12282,0.019264,0.49275,0.25821,0.31665,0.54637,0.57504,0.76695,0.47349,0.32224,0.41206,0.38163,0.69934,0.057433,0.45742,0.66974,0.33633,0.58552,0.58717,0.70525,0.66248,0.78543,0.73442,0.21993,0.53179,0.069881,0.42171,0.43947,0.3379,0.033814,0.23759,0.60288,0.054125,0.70789,0.97438,0.57866,0.13778,0.89697,0.94454,0.92629,0.058433,0.0090787,0.010722,0.0083796,0.0053301,0.011882,0.0016963,0.001137,0.013334,0.017337,0.018519,0.002818,0.0096377,0.012301,0.013675,0.018682,0.016301,0.0060249,0.0073169,0.011846,0.0033083,0.011138,0.016117,0.0031167,0.002962,0.0076486,0.005776,0.0051297,0.0011173,0.0043072,0.011312,0.015742,0.0061931,0.0010729,0.015054,0.011003,0.014695,0.017432,0.0035826,0.005389,0.0053955,0.014374,0.0058531,0.015401,0.0052276,0.0168,0.013586,0.015838,0.014145,0.0069214,0.014967,0.011854,0.01549,0.0082504,0.0023268,0.01381,0.01629,0.018175,0.015243,0.018877,0.015206,0.01887,0.01826,0.0047443,0.016265,0.016876,0.0094942,0.0090313,0.015562,0.0014829,0.01742,0.017188,0.006846,0.0046467,0.0072275,0.003387,0.012321,0.012477,0.013756,0.0038671,0.015881,0.0027949,0.0017032,0.0085671,0.0025315,0.018234,0.0015185,0.0040541,0.0022986,0.0073517,0.01681,0.010926,0.013004,0.008826,0.0077086,0.0051323,0.010361,0.012214,8.5135e-06,0.0075218,0.010687,0.38817,0.066436,0.83338,0.40665,0.11883,,,,,,,,,
0.99262,0.17649,0.14914,0.72944,0.661,0.34223,0.78692,0.69904,0.78247,0.73471,0.059123,0.74165,0.40223,0.33503,0.71441,0.20401,0.98051,0.52595,0.72927,0.20975,0.68111,0.27041,0.15285,0.15833,0.90536,0.33538,0.064518,0.22771,0.25788,0.26012,0.64822,0.83473,0.5345,0.18231,0.82018,0.33771,0.32603,0.98511,0.70365,0.45305,0.21576,0.010295,0.77183,0.37356,0.94435,0.76928,0.32062,0.21269,0.79271,0.26602,0.32558,0.90158,0.61756,0.90455,0.091245,0.89281,0.52739,0.6858,0.5198,0.771,0.93005,0.91118,0.18785,0.83528,0.27343,0.36689,0.095745,0.61495,0.0023745,0.16541,0.853,0.3365,0.69425,0.88157,0.2865,0.77073,0.85233,0.12644,0.081198,0.16398,0.10939,0.52093,0.55689,0.39391,0.080717,0.17378,0.71047,0.57652,0.23296,0.33453,0.96738,0.038781,0.96893,0.96455,0.56876,0.46421,0.79687,0.27147,0.79687,0.40969,0.017733,0.0029217,0.01021,0.0021275,0.015142,0.019235,0.0076234,0.0094592,0.013846,0.0043551,0.0029674,0.017675,0.0090955,0.015816,0.0065813,0.0054899,0.013048,0.013547,0.0017391,0.015941,0.004278,0.017065,0.01865,0.012744,0.0063731,0.014879,0.0014483,0.019405,0.0019206,0.019148,0.00207,0.016365,0.017116,0.0062616,0.00046867,0.010846,0.010934,0.0056495,0.016067,0.0062795,0.013139,0.0060544,0.0059697,0.0053389,0.0001722,0.011307,0.018835,0.00024673,0.00060397,0.017437,0.012472,0.0061611,0.010405,0.011662,0.013025,0.017889,0.019002,0.005923,0.019397,6.6367e-05,0.0075422,0.002467,0.0037699,0.0034081,0.0018845,0.007437,0.018286,0.018913,0.0028134,0.017129,0.011009,3.3553e-05,0.011549,0.0007741,0.0036802,0.016984,0.0086467,0.0072311,0.006053,0.0049833,0.015648,0.00051913,0.01882,0.0097806,0.018807,0.0087321,0.019072,0.011138,0.0056777,0.0068337,0.009089,0.018072,0.0084861,0.014682,0.01813,0.018858,0.0095191,0.011197,0.009282,0.0054346,0.62971,0.68725,0.074589,0.16711,0.24126,,,,,,,,,
0.71691,0.062688,0.089221,0.46779,0.32526,0.50265,0.3084,0.77318,0.041139,0.013686,0.7328,0.2722,0.99297,0.95036,0.89535,0.20585,0.125,0.21547,0.65232,0.45548,0.99103,0.36847,0.62189,0.99442,0.093487,0.98176,0.73451,0.49787,0.54331,0.55374,0.3851,0.4489,0.91208,0.99104,0.22765,0.27599,0.28961,0.97085,0.69026,0.25602,0.67455,0.59641,0.17994,0.1733,0.65556,0.6497,0.18292,0.72725,0.25522,0.67196,0.37367,0.16797,0.42471,0.44282,0.8844,0.59239,0.078904,0.50715,0.74528,0.86703,0.46863,0.4909,0.52607,0.73362,0.34076,0.34597,0.78995,0.89453,0.91191,0.63064,0.64789,0.83827,0.97491,0.88437,0.7724,0.0099621,0.28506,0.29227,0.52407,0.43837,0.76128,0.81048,0.89665,0.44868,0.028563,0.87911,0.76623,0.86776,0.018421,0.315,0.63205,0.31811,0.82736,0.029435,0.7165,0.027739,0.13092,0.52312,0.21242,0.4997,0.0017115,0.018167,0.0053612,0.00077013,0.00045499,0.0018999,0.014941,0.0014525,0.0005541,0.017306,0.01566,0.0068688,0.017501,0.018093,0.015825,0.019107,0.01714,0.0094459,0.015051,0.00075917,0.001762,0.0044032,0.0020541,0.01487,0.013654,0.015569,0.011022,0.016768,0.014239,0.008982,0.01024,0.012402,0.017205,0.019645,0.01956,0.012852,0.011808,0.018051,0.0008544,0.012236,0.0044384,0.0080498,0.0097853,0.016227,0.012235,0.0090175,0.017976,0.00738,0.011761,0.018106,0.00085853,0.017385,0.0091607,0.0061139,0.0041845,0.013648,0.016674,0.0086683,0.012581,0.012558,0.011707,0.0065976,0.012025,0.0029459,0.0065941,0.0043133,0.0047402,0.017233,0.0020954,0.0099579,0.018826,0.0062754,0.0014554,0.009286,0.0011859,0.0090408,0.018478,0.0011613,0.0002461,0.0047983,0.014799,0.0047452,0.011197,0.012821,0.013932,0.010015,0.0073455,0.013363,0.008788,0.00023762,0.014812,0.0042062,0.0080961,0.0026254,0.01737,0.011027,0.012212,0.0011571,0.017931,0.011303,0.41017,0.84539,0.019142,0.82496,0.035179,,,,,,,,,
0.33181,0.56087,0.90021,0.6154,0.58034,0.62277,0.018535,0.24604,0.74551,0.33208,0.010313,0.4805,0.77813,0.99426,0.55497,0.45797,0.75795,0.86176,0.58963,0.86266,0.20827,0.90853,0.38401,0.66839,0.67181,0.92158,0.47032,0.057742,0.3529,0.90053,0.25679,0.75804,0.88531,0.33605,0.42626,0.28383,0.58888,0.12869,0.76169,0.16995,0.13015,0.4914,0.62748,0.99276,0.3022,0.93656,0.15892,0.71572,0.2432,0.37742,0.63014,0.76492,0.70611,0.86362,0.2077,0.29386,0.61463,0.86094,0.97116,0.89246,0.83427,0.80118,0.56622,0.24348,0.23136,0.78159,0.95194,0.029699,0.59368,0.37696,0.11729,0.24137,0.70678,0.79753,0.5891,0.51403,0.67853,0.7835,0.84896,0.58643,0.8398,0.5729,0.3028,0.34864,0.52912,0.90359,0.72904,0.97595,0.9883,0.52594,0.33115,0.60699,0.022373,0.9284,0.45736,0.55467,0.1411,0.90615,0.2157,0.9934,0.018268,0.00081528,0.0048458,0.006358,0.018436,0.0040707,0.020032,0.0035952,0.0034041,0.0017077,0.019266,0.0068986,0.0017053,0.0063436,0.0036832,0.013437,0.015424,0.020607,0.00276,0.015604,0.005746,0.0039855,0.0048613,0.0155,0.021087,0.019243,0.019615,0.016834,0.013333,0.0082762,0.0099172,0.009628,0.0034577,0.0076084,0.0099044,0.0066023,0.0092546,0.0060551,0.007355,0.015326,0.016574,0.0061891,0.015544,0.0085419,0.00026602,0.005612,0.010845,0.017784,0.0055777,0.011015,0.010534,0.0034836,0.0011713,0.013031,0.0052691,0.015436,0.0014061,0.012994,0.018664,0.020451,0.0040159,0.0017967,0.016348,0.0028134,0.005132,0.011882,0.0048527,0.018542,0.0080207,0.019721,0.0053967,0.013111,0.016731,0.0096505,0.017152,0.010344,0.0094243,0.016904,0.003037,0.015526,0.0059818,0.0091687,0.016164,0.0051361,0.013359,0.0083695,0.012955,0.0057851,0.0012485,0.010094,0.0017152,0.010791,0.020089,0.010928,0.0014324,0.013532,0.012483,0.0051476,0.0036563,0.020325,0.27814,0.72264,0.46637,0.59666,0.85075,,,,,,,,,
0.43225,0.17941,0.33727,0.44669,0.79799,0.67402,0.48432,0.92075,0.21649,0.23121,0.0026582,0.70163,0.90464,0.16727,0.84116,0.035705,0.22316,0.0081039,0.35188,0.12074,0.15687,0.9797,0.35697,0.8347,0.98849,0.41702,0.52749,0.7382,0.98481,0.43557,0.75951,0.15098,0.60676,0.85271,0.62461,0.98117,0.84254,0.41747,0.65166,0.73885,0.79179,0.76753,0.1075,0.80424,0.81609,0.90604,0.76003,0.24743,0.94963,0.83203,0.19894,0.88258,0.36747,0.71791,0.26756,0.87635,0.6215,0.37215,0.22942,0.8394,0.96086,0.69588,0.9564,0.46115,0.96259,0.27677,0.78691,0.33341,0.23071,0.39263,0.94636,0.27625,0.86405,0.006001,0.20421,0.0089331,0.78761,0.1459,0.44999,0.95556,0.16812,0.7155,0.10721,0.24956,0.76937,0.86517,0.34515,0.45437,0.50718,0.94592,0.28041,0.079464,0.1376,0.81775,0.45711,0.69515,0.60609,0.83436,0.49598,0.61459,0.0046279,0.013368,0.012173,0.0061068,0.01466,0.0091443,0.016495,0.015622,0.00056857,0.00055308,0.016034,0.016867,0.00063613,0.015376,0.011019,0.018078,0.012788,0.0051,0.0089961,0.0051842,0.0037722,0.0092128,0.0033501,0.0021041,0.014988,0.010093,0.0074949,0.00098214,0.016497,0.01211,0.0010202,0.016953,0.011465,0.010876,0.010779,0.019112,0.004225,0.016245,0.016621,0.018939,0.014409,0.0026332,0.011047,0.0014748,0.014354,0.018404,0.0031625,0.01148,0.0098921,0.0138,0.0094222,0.0087855,0.00045459,0.017372,0.0063032,0.018673,0.0021815,0.0092524,0.01324,0.0021127,0.017291,0.010873,0.015562,0.018448,0.011587,0.0026977,0.01136,0.010293,0.017181,0.00062212,0.0046979,0.0061972,0.011806,0.0049791,0.013275,0.0012795,0.016704,0.004034,0.0083959,0.018756,0.01391,0.013025,0.0053522,0.0036964,0.016537,0.00070126,0.016258,0.012452,0.014849,0.017743,0.0051621,0.001584,0.011413,0.0097196,0.0052806,0.015963,0.0116,0.0015863,0.00069489,0.017745,0.95098,0.44513,0.59465,0.57031,0.92432,,,,,,,,,
0.86758,0.43254,0.11481,0.31454,0.77056,0.62174,0.87411,0.4249,0.8362,0.63424,0.13645,0.15073,0.88822,0.51923,0.96009,0.57514,0.54769,0.69897,0.53504,0.74161,0.97803,0.9181,0.83152,0.71315,0.48264,0.74411,0.0031512,0.17744,0.72766,0.91255,0.064769,0.61485,0.73546,0.096974,0.54747,0.81465,0.049246,0.88307,0.96505,0.54472,0.24871,0.99329,0.63782,0.32954,0.3893,0.86273,0.34114,0.32637,0.74164,0.50888,0.079351,0.77753,0.73923,0.2617,0.71508,0.11033,0.50323,0.64739,0.41211,0.54864,0.019371,0.77388,0.38725,0.97787,0.12471,0.13963,0.4623,0.23275,0.10412,0.73354,0.65162,0.71703,0.32515,0.043754,0.58772,0.40607,0.071975,0.55403,0.57681,0.67098,0.94081,0.25938,0.89426,0.54681,0.34881,0.042547,0.51809,0.72066,0.49356,0.86606,0.42654,0.57874,0.38784,0.72302,0.20997,0.78006,0.67307,0.11963,0.83058,0.61504,0.0036243,0.00017284,0.019714,0.009588,0.0033374,0.011195,0.011891,0.020146,0.001939,0.0053494,0.010001,0.01356,0.00051816,0.0069966,0.0033859,0.018551,0.010688,0.020235,0.0078642,0.0036859,0.013057,0.0034819,0.016983,0.0092264,0.020434,0.0046196,0.010878,0.0085577,0.020669,0.0078567,0.0054591,0.00694,0.005305,0.010044,0.012623,0.01785,0.020637,0.0067141,0.010649,0.011772,0.0057467,0.0045936,0.014188,0.014119,0.017473,0.01242,0.0080972,0.016233,0.0015678,0.019424,0.0031087,0.0072033,0.01921,0.0060453,0.002002,0.0027837,0.0023116,0.0070475,0.01847,0.00044742,0.014277,0.01176,0.010072,0.017308,0.013422,0.0007828,0.0019144,0.019549,0.010424,0.0083323,0.016158,0.013077,0.0018025,0.016819,0.01216,0.008941,0.019544,0.0017916,0.0014921,0.017437,0.013435,0.015904,0.0033975,0.0099879,0.013524,0.018156,0.009253,0.0088366,0.0078752,0.0024153,0.0091812,0.018297,0.0026987,0.010084,0.011704,0.019034,0.0093329,0.0035741,0.0052589,0.0022958,0.49142,0.020908,0.89639,0.15634,0.52073,,,,,,,,,
0.70154,0.53723,0.66986,0.24129,0.93255,0.22478,0.33166,0.47856,0.53752,0.19557,0.69093,0.53199,0.4082,0.38184,0.34796,0.6541,0.12397,0.70947,0.59038,0.90434,0.081713,0.1283,0.94378,0.011192,0.81939,0.066144,0.67223,0.36982,0.93152,0.70076,0.04126,0.55222,0.2802,0.75839,0.59531,0.7145,0.53728,0.46519,0.34634,0.45604,0.78439,0.57144,0.41496,0.24906,0.88256,0.3813,0.14561,0.59691,0.67452,0.52172,0.08443,0.55182,0.043756,0.35066,0.26441,0.46948,0.15463,0.31079,0.18119,0.43422,0.98735,0.40253,0.8341,0.94524,0.082317,0.84464,0.35252,0.54978,0.8453,0.02538,0.63856,0.71957,0.17135,0.29135,0.22711,0.36129,0.30102,0.22007,0.27003,0.79913,0.46002,0.93929,0.55987,0.26261,0.2236,0.25743,0.5295,0.94562,0.91448,0.063175,0.8143,0.52673,0.72552,0.77255,0.1808,0.37155,0.20961,0.10115,0.51617,0.53368,0.015644,0.014917,0.014657,0.016677,0.016465,0.011338,0.0075918,0.0066217,0.017047,0.0042521,0.0094358,0.0094503,0.019157,0.018355,0.013597,0.0097764,0.0097273,0.017208,0.016879,0.017724,0.00209,0.0063663,0.014419,0.010926,0.0014641,0.014614,0.015113,0.0055334,0.012353,0.0012934,0.014187,0.0010852,0.016281,0.01511,0.016706,0.00052039,0.0052861,0.0056915,0.0028527,0.016354,0.016052,0.015922,0.015321,0.016724,0.00087186,0.0161,0.0028268,0.01844,0.013108,0.0059981,0.0066095,0.010024,0.0032821,0.0030488,0.008606,0.0045809,0.0082976,0.0026518,0.018496,0.0029639,0.016314,0.017288,0.011741,0.013385,0.007248,0.016983,0.0032973,0.0045732,0.017258,0.0074202,0.0037508,0.006028,0.0134,0.0076826,0.0090466,0.0050385,0.0075138,0.0020796,0.018913,0.0011438,0.0011987,0.016986,0.0036801,0.015135,0.00058158,0.0069784,0.0098384,0.0019588,0.019022,0.017712,0.0083643,0.0093227,0.013432,0.001132,0.00060504,0.0031811,0.016546,0.013152,0.015558,0.00082003,0.72874,0.027451,0.63474,0.79827,0.57425,,,,,,,,,
0.7509,0.6488,0.23945,0.45127,0.4447,0.7995,0.74258,0.064902,0.87695,0.38846,0.9265,0.010381,0.46159,0.8388,0.97518,0.13447,0.074288,0.37021,0.80119,0.37788,0.094731,0.27694,0.85982,0.43651,0.43809,0.32186,0.64459,0.56211,0.27353,0.94027,0.082747,0.31396,0.71972,0.44931,0.40179,0.55564,0.91059,0.74378,0.12893,0.41245,0.43291,0.37763,0.47171,0.89386,0.015458,0.4489,0.64794,0.1159,0.43718,0.2967,0.98914,0.71565,0.020062,0.75362,0.036906,0.090925,0.50124,0.9238,0.02657,0.86401,0.80709,0.33577,0.71177,0.26457,0.80805,0.048958,0.97625,0.88183,0.68204,0.40807,0.96243,0.59748,0.24866,0.63029,0.068953,0.76585,0.90691,0.52778,0.029491,0.21001,0.35525,0.66243,0.75572,0.70609,0.22989,0.68402,0.38578,0.36364,0.14499,0.55969,0.12285,0.81713,0.90867,0.51073,0.99695,0.037719,0.28685,0.95182,0.69913,0.1866,0.00032924,0.0036848,0.0079967,0.017419,0.020361,0.012684,0.0077807,0.014432,0.013955,0.020178,0.005658,0.0072846,0.019363,0.020809,0.015107,0.019193,0.0031249,0.0096555,0.0039266,0.013795,0.015548,0.011091,0.013867,0.010504,0.0048285,0.017039,0.0071976,0.0070781,0.010091,0.011872,0.0045483,0.010234,0.0097631,0.013946,0.0029042,0.0016667,0.012377,0.0079675,0.0063218,0.013814,0.0078439,0.014007,0.004872,0.0013077,0.018965,0.0077198,0.013044,0.0010324,0.010044,0.00057448,0.0036519,0.0045517,0.0067482,0.017812,0.0023042,0.0095816,0.019517,0.012861,0.0027387,0.020375,0.0094032,0.016477,0.020027,0.008434,0.0059105,0.018327,0.0019153,0.020674,0.0021047,0.0040383,0.0039561,0.0027488,0.0073659,0.013451,0.0091112,0.0068559,0.005442,0.010893,0.013772,0.015057,0.0079371,0.0080104,0.0017596,0.020233,0.0031823,0.0055956,0.010633,0.012139,0.0031898,0.017288,0.015597,0.0034126,0.010184,0.018859,0.010598,0.0056274,0.0024686,0.010864,0.011095,0.016414,0.40868,0.71711,0.95536,0.92439,0.3454,,,,,,,,,
0.74306,0.9263,0.049964,0.022965,0.44209,0.068688,0.75176,0.72502,0.23954,0.080835,0.062182,0.39568,0.94414,0.37142,0.043985,0.98401,0.22501,0.087213,0.77067,0.6197,0.2417,0.8766,0.69511,0.77293,0.74991,0.7681,0.022053,0.94754,0.5076,0.11638,0.90275,0.94836,0.58511,0.77285,0.55956,0.94313,0.028588,0.087763,0.22916,0.056619,0.40839,0.52447,0.081982,0.45782,0.87013,0.9596,0.63119,0.37814,0.068645,0.4581,0.93072,0.24762,0.96091,0.9337,0.9255,0.93773,0.72451,0.13925,0.36657,0.0062416,0.71914,0.72826,0.097385,0.47461,0.02343,0.44063,0.95619,0.16471,0.7771,0.83942,0.89888,0.71476,0.5641,0.73229,0.31509,0.054911,0.2651,0.93317,0.92004,0.85508,0.46707,0.11534,0.57596,0.60028,0.28798,0.37117,0.31617,0.75696,0.94117,0.97525,0.87333,0.96862,0.64137,0.75854,0.60551,0.4801,0.84122,0.16907,0.19659,0.38999,0.01316,0.01359,0.0020063,0.013025,0.0062946,0.0040586,0.0014078,0.0067261,0.014156,0.0094715,0.0058984,0.017074,0.010901,0.0067017,0.016352,0.0083122,0.0087448,0.008124,0.011634,0.0091557,0.017433,0.012773,0.01377,0.00011397,0.014257,0.00032937,0.013018,0.0088498,0.0083675,0.017479,0.012506,0.012783,0.00028471,0.013734,0.0011267,0.0089241,0.017273,0.0020976,0.012959,0.017201,0.012915,0.013215,0.0063319,0.017726,0.006826,0.016363,0.017661,0.009668,0.011696,0.012131,0.013545,0.0024004,0.0029056,0.002677,0.0037324,0.0089602,0.0041019,0.017575,0.018632,0.012357,0.012114,0.0001496,0.018274,0.0074733,0.017028,0.013523,0.015202,0.0013002,0.0083759,0.0032164,0.0032535,0.00049767,0.0049267,0.0081555,0.00056241,0.0133,0.0094563,0.0085665,0.015444,0.017085,0.0047902,0.013961,0.0017737,0.015012,0.014478,0.0071773,0.017052,0.013878,0.017148,0.013582,0.013514,0.015783,0.01267,0.001341,0.012378,0.0088443,0.0072062,0.0098143,0.014597,0.003604,0.7805,0.20843,0.49809,0.25661,0.49342,,,,,,,,,
0.84717,0.090345,0.081801,0.27492,0.14038,0.43335,0.55171,0.53935,0.68386,0.0049692,0.52246,0.56294,0.81661,0.71536,0.55304,0.025153,0.52744,0.61571,0.61854,0.47802,0.96273,0.93939,0.42088,0.40442,0.46788,0.55122,0.64544,0.30291,0.9014,0.1559,0.49859,0.87897,0.62564,0.55242,0.84658,0.70356,0.36688,0.18272,0.53164,0.67683,0.57794,0.62143,0.58825,0.73535,0.10737,0.52644,0.66164,0.71329,0.79145,0.26151,0.2097,0.83167,0.9995,0.85124,0.75122,0.94562,0.77197,0.72765,0.66326,0.89222,0.22938,0.044898,0.62844,0.94136,0.33165,0.49612,0.28536,0.056361,0.066161,0.625,0.85819,0.59628,0.53513,0.7481,0.59266,0.15031,0.63783,0.57771,0.44882,0.9517,0.80506,0.48313,0.73044,0.66857,0.90219,0.002462,0.71834,0.23615,0.30036,0.57707,0.12669,0.48727,0.026697,0.74292,0.80247,0.34386,0.12335,0.75,0.53854,0.049739,0.0070473,0.0030159,0.007299,0.0087735,0.010626,0.013572,0.013798,0.010823,0.0035193,0.015393,0.015824,0.012189,0.0082896,0.00071181,0.0058915,0.0084164,0.0068066,0.016235,0.013712,0.014851,0.017475,0.0089248,0.012247,0.017485,0.015329,0.005261,0.0071134,0.0083582,0.015408,0.016111,0.01782,0.013364,0.00038538,0.0010616,0.015363,0.010015,0.014624,0.014335,0.0078457,1.2704e-05,0.0061367,0.0050677,0.0014036,0.013594,0.015199,0.014306,0.008938,0.0082105,0.0073705,0.011786,0.011475,0.017764,0.01356,0.0078599,0.01351,0.009406,0.0069318,0.011661,0.017905,0.015556,0.0053161,0.0011799,0.0040944,0.0038347,0.017669,0.0083952,0.012588,0.0062069,0.013723,0.0055287,0.0087505,0.0075463,0.0082019,0.010667,0.0055337,0.0087743,0.0084832,0.014011,0.0060579,0.017225,0.010033,0.0074994,0.014678,0.013875,0.0094649,0.0026532,0.0078934,0.011984,0.0032531,0.011197,0.0015267,0.0067388,0.015133,0.011682,0.015924,6.3817e-05,0.0017844,0.014651,0.015614,0.017588,0.28867,0.26818,0.57814,0.9055,0.95094,,,,,,,,,
0.1498,0.72478,0.24399,0.76742,0.81869,0.33244,0.28367,0.031775,0.72874,0.92808,0.33865,0.69753,0.71747,0.34828,0.80221,0.5528,0.63628,0.78785,0.39057,0.67155,0.62614,0.90822,0.20669,0.27035,0.32364,0.61569,0.50732,0.59477,0.45413,0.31086,0.2978,0.7114,0.15232,0.44273,0.24463,0.78963,0.57431,0.92414,0.43573,0.14611,0.24879,0.3456,0.73196,0.91026,0.53224,0.60555,0.87565,0.78241,0.65945,0.4354,0.85256,0.61436,0.70912,0.82839,0.068723,0.92596,0.29805,0.85176,0.4131,0.76267,0.11033,0.90036,0.86403,0.53703,0.7081,0.18459,0.22922,0.091207,0.58549,0.82844,0.17332,0.59685,0.21854,0.8086,0.69595,0.12131,0.8823,0.90364,0.0069811,0.74112,0.61459,0.2514,0.26698,0.42472,0.78991,0.91914,0.13444,0.052949,0.16289,0.056231,0.58613,0.47759,0.20504,0.46735,0.27408,0.14023,0.72051,0.5054,0.32769,0.11121,0.017884,0.006319,0.0096089,0.016568,0.010939,0.0056922,0.0039401,0.0016221,0.017846,0.018546,0.005701,0.017682,0.019419,0.010071,0.0038758,0.0095399,0.013626,0.017846,0.0014087,0.013131,0.011432,0.0048168,0.014535,0.0041,0.00013257,0.017151,0.017631,0.0076537,0.013973,0.0074659,0.0027813,0.017485,0.0082155,0.0064711,0.011129,0.010282,0.00032555,0.0081779,0.01941,0.0067882,0.019133,0.016386,0.0060965,0.002192,0.010989,0.013755,0.01461,0.012113,0.0035967,0.0017497,0.00043055,0.011133,0.0040984,0.013254,0.011659,0.0064955,0.0090643,0.0098836,0.015239,0.014989,0.010869,0.017129,0.0089162,0.0049072,0.0095944,0.018504,0.0032651,0.00012009,0.0038878,0.011629,0.0059085,5.4215e-05,0.002801,0.0070909,0.0042388,0.0020652,0.011935,0.013492,0.014779,0.012399,0.014292,0.016591,0.0045438,0.011066,0.0056682,0.0078971,0.012327,0.014066,0.0078656,0.018996,0.0012741,0.010876,0.015423,0.018462,0.015324,0.0052945,0.013204,0.014107,0.0036821,0.017366,0.24186,0.24937,0.17982,0.90651,0.47252,,,,,,,,,
0.63797,0.23061,0.94796,0.94523,0.6771,0.45645,0.94643,0.54271,0.98694,0.83236,0.072373,0.076927,0.52448,0.16511,0.81088,0.19061,0.73366,0.48208,0.21815,0.57581,0.38438,0.65297,0.8261,0.23752,0.76448,0.65642,0.91437,0.87758,0.41789,0.68953,0.064933,0.3259,0.74943,0.025022,0.03341,0.65603,0.94986,0.31954,0.086306,0.72964,0.89305,0.81711,0.66762,0.28888,0.84449,0.29216,0.15112,0.11505,0.97058,0.35697,0.68435,0.95703,0.99551,0.53041,0.96013,0.82036,0.21124,0.74995,0.79973,0.80657,0.86002,0.96107,0.035783,0.050002,0.64042,0.4486,0.66454,0.81658,0.34044,0.098372,0.6289,0.20128,0.96727,0.26761,0.055153,0.36195,0.7745,0.46781,0.64781,0.91513,0.13164,0.2072,0.10746,0.12937,0.43219,0.038567,0.15746,0.31525,0.64137,0.060715,0.38546,0.25241,0.034408,0.99086,0.82696,0.76713,0.89249,0.96607,0.85847,0.03838,0.0056366,0.019536,0.0041383,0.0075672,0.0074229,0.013714,0.0091358,0.012024,0.008392,0.017416,0.014701,0.0013041,0.010534,0.01701,0.018852,0.0086943,0.0057219,0.006072,0.0080987,0.0012228,0.0030855,0.018509,0.016704,0.0082183,0.0071261,0.0096104,0.0019225,0.014309,0.0094465,0.013877,0.019607,0.011131,0.008171,0.015518,0.002614,0.010909,0.012252,0.017369,0.0074459,0.0023757,0.0034003,0.0036334,0.0030659,0.01322,0.011609,0.012708,0.012399,0.01025,0.00049336,0.012085,0.0052856,0.014996,0.0026287,0.0024288,0.0012707,0.016036,0.016902,0.014968,0.013969,0.006928,0.001367,0.0011298,0.014454,0.0021248,0.0025223,0.0079839,0.010273,0.0056214,0.012312,0.016585,0.018468,0.0068937,0.019077,0.013156,0.011825,0.014118,0.010765,0.0099708,0.018619,0.017607,0.010985,0.00052041,0.0043933,0.0014399,0.0037038,0.019658,0.016251,0.0093374,0.00044127,0.015317,0.017319,0.011439,0.01878,0.0053829,0.0072011,0.01316,0.0067767,0.0072802,0.012144,0.017925,0.29906,0.81958,0.089818,0.146,0.18409,,,,,,,,,
0.25778,0.21893,0.87735,0.31094,0.34125,0.39471,0.73756,0.61009,0.63457,0.60121,0.84441,0.27485,0.90956,0.38246,0.98233,0.43473,0.0068588,0.79895,0.30874,0.66118,0.13005,0.54782,0.40783,0.56976,0.94089,0.93313,0.71392,0.77162,0.45056,0.34745,0.98814,0.8461,0.5734,0.53043,0.75116,0.66168,0.69187,0.40029,0.3317,0.085238,0.98627,0.33396,0.74726,0.18906,0.75679,0.28584,0.9812,0.85791,0.030238,0.78043,0.066739,0.96914,0.25959,0.7234,0.352,0.19535,0.9288,0.28963,0.0354,0.27012,0.69919,0.815,0.42135,0.56997,0.88864,0.53883,0.01354,0.57207,0.10052,0.10433,0.47481,0.32073,0.51007,0.90892,0.62705,0.63002,0.43336,0.088412,0.03151,0.20086,0.86525,0.27042,0.86544,0.94422,0.76874,0.3481,0.44356,0.86897,0.058527,0.38704,0.32338,0.31692,0.90625,0.86208,0.23611,0.48738,0.29071,0.87439,0.39772,0.24277,0.0084505,0.018047,0.014367,0.0091226,0.012352,0.016939,0.010718,0.017302,0.015234,0.0085557,0.0078929,0.0099697,0.0088724,0.0046125,0.01614,0.005967,0.01861,0.01402,0.0074522,0.0017962,0.0042929,0.0086972,0.018448,0.012158,0.0087674,0.001834,0.00735,0.012713,0.0021286,0.0089691,0.012097,0.0075852,0.005456,0.0072392,0.0046705,0.011715,0.0042092,0.0069066,0.012208,0.0073581,0.016959,0.012398,0.0030861,0.010885,0.0045109,0.00248,0.0067898,0.013538,0.006627,0.0075899,0.013623,0.0033943,0.0019268,0.015876,0.016182,0.0080612,0.0168,0.017805,0.0087896,0.0063085,0.010516,0.0010752,0.0077621,0.0074513,0.010882,0.017298,0.0082112,0.0067889,0.018407,0.011537,0.00084123,0.014865,0.013662,0.0041777,0.00060764,0.0064637,0.0098823,0.0062647,0.011447,0.014819,0.017562,0.017217,0.0038245,0.015234,0.011263,0.012842,0.012576,0.01681,0.0061882,0.0094487,0.011714,0.010596,0.014874,0.011244,0.0082577,0.014279,0.017421,0.0069848,0.0091117,0.0047384,0.85974,0.98847,0.15821,0.43897,0.24728,,,,,,,,,
0.91477,0.072051,0.095941,0.28189,0.66996,0.2926,0.066325,0.96805,0.69374,0.18653,0.30044,0.85509,0.74861,0.41492,0.94854,0.16154,0.014397,0.78028,0.58278,0.40157,0.35639,0.90946,0.15052,0.91544,0.73127,0.57306,0.51889,0.25098,0.037807,0.94298,0.90548,0.37596,0.9188,0.99723,0.74732,0.58809,0.21521,0.077822,0.97557,0.10198,0.68303,0.086505,0.6191,0.28034,0.86127,0.32768,0.524,0.77359,0.22808,0.46265,0.46566,0.85408,0.6406,0.77588,0.06104,0.59817,0.053583,0.24906,0.60911,0.76217,0.96768,0.48976,0.051425,0.75277,0.98041,0.13283,0.90083,0.41263,0.028088,0.073152,0.6512,0.82213,0.68395,0.14832,0.63899,0.94974,0.18987,0.96062,0.3409,0.86356,0.24757,0.67565,0.78722,0.1265,0.6417,0.59004,0.20811,0.81161,0.020566,0.58313,0.0073477,0.55129,0.18319,0.51488,0.51974,0.70318,0.39967,0.35005,0.95641,0.95183,0.002822,0.0071301,0.012078,0.010523,0.015775,0.0069646,0.002456,0.0066552,0.012143,0.0013901,0.018073,0.017492,0.017874,0.01293,0.014161,0.012163,0.0061042,0.016159,0.0025259,0.0021863,0.013445,0.008519,0.016094,0.016689,0.016392,0.014444,0.013035,0.0062657,0.0097742,0.013469,0.01767,0.014245,0.0032734,0.0045019,0.015275,0.014562,0.0035707,0.015365,0.010554,0.0060048,0.010698,0.0047892,0.010823,0.016737,0.0078969,0.0072024,0.0052864,0.013807,0.015914,0.0048051,0.017781,0.0052138,0.0060338,0.012639,0.0023941,0.016917,0.017921,0.010521,0.010034,0.018146,0.0016592,0.0071567,0.008792,0.01721,0.0021657,0.00028927,0.010002,0.013604,0.0094418,0.011916,0.015142,0.016326,0.0062488,0.0071955,0.017039,0.017218,0.012165,0.0028635,0.0065083,0.011586,0.012116,0.011452,0.014406,0.014535,0.001719,0.002368,0.0056244,0.0076421,0.00016818,0.016702,0.0014981,0.01055,0.0034554,0.0035612,0.0063288,0.0037271,0.015216,0.004572,0.0080703,0.015442,0.25329,0.73572,0.23759,0.61661,0.40231,,,,,,,,,
0.30471,0.48308,0.2417,0.65095,0.10131,0.43637,0.030819,0.69212,0.72143,0.67695,0.84051,0.87063,0.69269,0.031813,0.53356,0.47308,0.54438,0.61361,0.36492,0.044538,0.9263,0.79108,0.86907,0.98108,0.80105,0.74462,0.37222,0.33267,0.22201,0.75178,0.75122,0.51276,0.92404,0.11279,0.42942,0.57213,0.13746,0.011144,0.097403,0.17725,0.91027,0.051945,0.55745,0.31266,0.95803,0.13446,0.71475,0.98469,0.72707,0.22272,0.38095,0.35978,0.99648,0.33652,0.64083,0.11749,0.96174,0.10019,0.7944,0.10778,0.84387,0.89936,0.5175,0.84038,0.75452,0.49887,0.12468,0.092006,0.6097,0.6623,0.39602,0.5168,0.7872,0.10154,0.48783,0.57666,0.89733,0.79357,0.90177,0.98375,0.19998,0.89956,0.82819,0.7657,0.98304,0.17684,0.083098,0.35004,0.1117,0.36952,0.49393,0.008295,0.70164,0.67217,0.75792,0.39399,0.80869,0.16527,0.26068,0.93763,0.0070378,0.0086887,0.011657,0.0081545,0.0068139,0.011941,0.0042635,0.011647,0.0033335,0.0094307,0.012375,0.009926,0.018817,0.018398,0.0049416,0.0023508,0.014819,0.0015538,0.013506,0.017719,0.012448,0.0036375,0.013083,0.01213,0.019114,0.0016807,0.0047865,0.0013932,0.0034914,0.0026994,0.01488,0.004197,0.0038505,0.0047141,0.0066705,0.014217,0.010619,0.012858,0.015229,0.012038,0.011701,0.0096055,0.00068352,0.018343,0.011877,7.4889e-05,0.00021902,0.018793,0.0061317,0.017229,0.00071292,0.0133,0.012763,0.01664,0.0043985,0.014892,0.018366,0.018413,0.0025206,0.016019,0.013819,0.0073595,0.0091545,0.018444,0.0052526,0.015368,0.010723,0.014149,0.018798,0.0087761,0.018609,0.010664,0.0052443,0.0053947,0.017924,0.017376,0.017533,0.0078034,0.0048922,0.0055434,0.0022271,0.0034558,0.0044345,0.019064,0.0050247,0.010618,0.0057545,3.9073e-06,0.0138,0.0055904,0.003406,0.0083142,0.010053,0.015351,0.016438,0.005457,0.017702,0.018054,0.015308,0.0033234,0.7624,0.0020598,0.80243,0.59756,0.23972,,,,,,,,,
0.71539,0.23531,0.57183,0.11231,0.68724,0.9844,0.59209,0.81002,0.6521,0.85439,0.97254,0.052162,0.0081883,0.41825,0.86989,0.31811,0.81436,0.084668,0.37201,0.71405,0.93496,0.38638,0.96026,0.0034193,0.12516,0.26913,0.349,0.28393,0.64119,0.51404,0.10272,0.29684,0.068155,0.60915,0.60853,0.13317,0.94868,0.99449,0.8559,0.95546,0.45267,0.52541,0.26513,0.49269,0.84138,0.052791,0.45273,0.78331,0.21842,0.56832,0.29931,0.57179,0.35676,0.64236,0.45908,0.8713,0.24591,0.86422,0.58157,0.46495,0.19731,0.84984,0.16087,0.75058,0.019065,0.84533,0.3922,0.38925,0.031101,0.96187,0.0027836,0.43012,0.23891,0.44484,0.21868,0.56386,0.48225,0.53288,0.28593,0.88368,0.37397,0.074777,0.66706,0.10967,0.5387,0.54431,0.87443,0.7196,0.94095,0.33887,0.48411,0.68969,0.76848,0.81422,0.57881,0.67561,0.22359,0.99541,0.36901,0.075604,0.022881,0.011822,0.0037475,0.021124,0.00092163,0.015037,0.0048145,0.0014003,0.011952,0.00022777,0.021648,0.0019691,0.022513,0.0048213,0.0032032,0.015961,0.0072266,0.0048419,0.020119,0.0049052,0.019266,0.00010254,0.012802,0.0032949,0.0010348,0.00096227,0.016585,0.0035295,0.017056,0.021667,0.006176,0.0023609,0.0070663,0.020816,0.0029326,0.017645,0.0079327,0.011655,0.017614,0.00010476,0.013715,0.016225,0.0060142,0.012239,0.015118,0.016052,0.0078602,0.00091777,0.016327,0.012556,0.0022405,0.00068193,0.004321,0.0049972,0.0060855,0.0059282,0.020097,0.010138,0.0046234,0.020108,0.00055477,0.017315,0.021004,0.0058248,0.016129,0.020603,0.022108,0.013097,0.0055881,0.014227,0.015,0.0015659,0.018123,0.0050453,0.003255,0.0087744,0.0082387,0.0042633,0.012218,0.021189,0.0014816,0.0050714,0.0067003,0.015224,0.0042864,0.019207,0.0080826,0.0053132,0.00022128,0.0083155,0.016258,0.0035121,0.021166,0.0077271,0.0094866,0.010095,0.0013556,0.0050672,0.010692,0.018631,0.92206,0.46778,0.38173,0.42926,0.31321,,,,,,,,,
0.80781,0.35147,0.45238,0.42629,0.34734,0.63193,0.16958,0.63112,0.92876,0.51543,0.32736,0.49404,0.55682,0.45116,0.42553,0.011913,0.16272,0.8903,0.57557,0.77073,0.0065444,0.78484,0.82739,0.26022,0.79154,0.73738,0.72864,0.76846,0.81693,0.77401,0.25022,0.2746,0.049553,0.32153,0.90241,0.5453,0.16651,0.43507,0.79673,0.63832,0.3908,0.43829,0.043707,0.055921,0.13039,0.87486,0.88178,0.67793,0.71706,0.69165,0.29039,0.76427,0.83577,0.48295,0.97273,0.71955,0.39574,0.0019101,0.76394,0.2022,0.60346,0.18094,0.23889,0.67816,0.13788,0.4115,0.79816,0.62219,0.66393,0.11158,0.011496,0.95808,0.18868,0.81445,0.78796,0.20568,0.95257,0.79933,0.79111,0.34115,0.60463,0.95582,0.23454,0.82329,0.6469,0.87647,0.96335,0.2017,0.41287,0.03055,0.91126,0.80942,0.11838,0.52595,0.74232,0.91032,0.37365,0.047891,0.56415,0.82529,0.00089109,0.01975,0.011419,0.018963,0.013313,0.01151,0.01642,0.0056323,0.0024246,0.0063794,0.0038478,0.018279,0.0015204,0.0060336,0.013771,0.017835,0.0053178,0.0046594,0.011577,0.002186,0.0002471,0.010967,0.0098826,0.0033658,0.010582,0.0073879,0.010228,0.020763,0.0042865,0.0029021,0.00027947,0.017628,0.0080397,0.012199,0.00080925,0.014641,0.017921,0.010585,0.021639,0.01775,0.011029,0.014888,0.0046568,0.0042347,0.016507,0.015524,0.009393,0.017454,0.0072517,0.001997,0.0042345,0.0089126,0.016692,0.010582,0.0035651,0.0015366,0.0099562,0.0086173,0.019046,0.010016,0.013783,0.011621,0.00033022,0.020913,0.010917,0.01301,0.0080164,0.0083351,0.010501,0.011891,0.0031629,0.0072458,0.0052819,0.0012391,0.0069213,0.018488,0.01713,0.015399,0.014836,0.0056147,0.0070764,0.018684,0.0091704,0.015121,0.010589,0.0045893,0.016483,0.0085963,0.01802,0.011128,0.011275,0.0096631,0.016695,0.0074951,0.0077679,0.0036036,0.0029441,0.016895,0.0058801,0.0037587,0.3194,0.44924,0.65424,0.87727,0.19689,,,,,,,,,
0.011173,0.63569,0.54955,0.26251,0.49743,0.92203,0.62392,0.12202,0.49803,0.42954,0.59963,0.53319,0.26771,0.72859,0.18421,0.006786,0.21479,0.558,0.63924,0.90698,0.051911,0.017076,0.21457,0.9778,0.70357,0.42769,0.60814,0.72783,0.47225,0.56037,0.3718,0.37151,0.5346,0.4763,0.98182,0.36561,0.76079,0.050827,0.54978,0.9193,0.857,0.11545,0.6315,0.39942,0.11103,0.97164,0.3393,0.15493,0.38898,0.33467,0.17909,0.51557,0.1847,0.99721,0.26489,0.35712,0.82635,0.45456,0.36725,0.86102,0.14495,0.41304,0.86076,0.15323,0.066877,0.053271,0.022671,0.97404,0.7458,0.80723,0.89324,0.032367,0.79483,0.73947,0.21872,0.82621,0.61027,0.38535,0.91766,0.71482,0.038313,0.84072,0.72609,0.67252,0.11641,0.93136,0.27422,0.53293,0.094889,0.58553,0.60938,0.62659,0.77641,0.65426,0.33484,0.86334,0.76896,0.31688,0.95286,0.41111,0.013265,0.0092457,0.015825,0.01529,0.0060945,0.011837,0.014667,0.0005149,0.0055337,0.012848,0.018032,0.010883,0.0050804,0.002395,0.013726,0.00041783,0.014678,0.016149,0.0087885,0.019291,0.015896,0.016026,0.00055878,0.0099212,0.018421,0.005544,0.0074278,0.010548,0.0055081,0.0030205,0.0081534,0.001377,0.0062227,0.015401,0.003634,0.018693,0.0027728,0.0013582,0.0016774,0.015126,0.017341,0.012635,0.017347,0.0067461,0.0072978,0.016628,0.0066758,0.010906,0.017939,0.0021305,0.017798,0.0095026,0.0038323,5.4277e-05,0.005611,0.018969,0.011671,0.01539,0.012439,0.018244,0.012416,0.007626,0.0025966,0.011561,0.015574,0.015248,0.011227,0.010223,0.00081513,0.0098697,0.007891,0.0066053,0.019275,0.014265,0.012934,2.1219e-05,0.011638,0.012682,0.01028,0.015242,0.012102,0.004506,0.016535,0.0015094,0.010779,0.008331,0.0003691,0.0011791,0.0025728,0.009433,0.015326,0.018857,0.011735,0.0062615,0.018716,0.019189,0.0010808,0.0021886,0.0061745,0.014157,0.66013,0.71655,0.34929,0.94434,0.48178,,,,,,,,,
0.78043,0.3265,0.93795,0.26763,0.59234,0.45745,0.17326,0.21673,0.065058,0.1948,0.37526,0.59158,0.95073,0.049882,0.69109,0.088263,0.89596,0.99826,0.19812,0.5152,0.62416,0.59485,0.3186,0.15518,0.62956,0.91298,0.49535,0.97337,0.61675,0.71881,0.051797,0.99087,0.69997,0.28209,0.83894,0.26109,0.80166,0.99111,0.18468,0.53391,0.27757,0.5623,0.078428,0.73399,0.081839,0.50505,0.15274,0.56419,0.10437,0.41989,0.57899,0.98132,0.68323,0.85295,0.55927,0.0019223,0.66589,0.97802,0.6146,0.56112,0.32296,0.96369,0.082481,0.33054,0.88929,0.30938,0.72115,0.1858,0.79803,0.3549,0.16608,0.66725,0.46153,0.33263,0.8769,0.013942,0.76884,0.61487,0.31346,0.21971,0.66597,0.71355,0.39593,0.76789,0.10901,0.52002,0.87361,0.57024,0.25126,0.41517,0.18594,0.72951,0.18011,0.69328,0.78716,0.7242,0.077954,0.019603,0.6146,0.10385,0.016545,0.010477,0.008717,0.0036936,0.00017001,0.017478,0.018364,0.0066861,0.0011575,0.01676,0.0092519,0.012622,0.0056548,0.0010622,0.0037704,0.0031469,0.009948,0.017099,0.0020628,0.013474,0.0087018,0.0071252,0.01319,7.3827e-05,0.01706,0.013424,0.014332,0.013304,0.01853,0.013226,0.0087148,0.018011,0.012618,0.0012067,0.017876,0.015998,0.01586,0.0069344,0.019194,0.017832,0.019046,0.018483,0.0029877,0.0098109,0.013576,0.0043669,0.0083126,0.0067356,0.013416,0.011846,0.0034176,0.011152,0.0038006,0.0034003,0.015865,0.011823,0.016208,0.0045851,0.016299,0.0061947,0.0010862,0.010826,0.0055456,0.013357,0.016034,0.010323,0.017125,0.014077,0.0052501,5.6791e-05,0.018672,0.0050275,0.010741,0.01132,0.0096183,0.016545,0.019377,0.01001,0.0047488,0.014097,0.0073354,0.0048573,0.016278,0.0037792,0.013623,0.00042013,0.01125,0.003464,0.0065093,0.0057669,0.01161,0.0029681,0.0034592,0.0075911,0.0044158,0.016858,0.0031017,0.011959,0.0071949,0.011043,0.65824,0.54748,0.7041,0.4103,0.48807,,,,,,,,,
0.53931,0.78026,0.36886,0.037979,0.27791,0.90758,0.86504,0.33095,0.61564,0.85781,0.84081,0.76691,0.55004,0.54452,0.37676,0.1595,0.72103,0.11655,0.76947,0.33856,0.57931,0.26781,0.46883,0.67077,0.84893,0.70015,0.92052,0.35402,0.40538,0.33301,0.11904,0.80689,0.58629,0.42305,0.74125,0.34615,0.58933,0.57013,0.98289,0.37316,0.59001,0.90554,0.045161,0.62878,0.99177,0.096922,0.023684,0.20017,0.027832,0.63711,0.29277,0.59817,0.32535,0.60966,0.050803,0.18809,0.37022,0.88038,0.22702,0.26173,0.5323,0.52757,0.68377,0.16863,0.68974,0.96171,0.84971,0.11367,0.24448,0.99829,0.030152,0.68571,0.73337,0.47248,0.86285,0.65605,0.34542,0.94783,0.31725,0.39914,0.082685,0.32637,0.14575,0.61568,0.1249,0.34647,0.43328,0.76682,0.089781,0.73968,0.72615,0.34745,0.020933,0.59264,0.51092,0.12958,0.30569,0.21446,0.56316,0.27384,0.013764,0.0095439,0.0096164,0.010459,0.01281,0.018085,0.0068583,0.0025735,0.010417,0.005665,0.0041757,0.017487,0.013579,0.010776,0.0010484,0.0043789,0.0064067,0.014753,0.0055657,0.0013123,0.014472,0.0021742,0.016579,0.0040492,0.016652,0.0010049,0.0156,0.018309,0.012964,0.0046427,0.015949,0.009423,0.013893,0.010892,0.0046618,0.0004035,0.010593,0.0047022,0.00049145,0.018381,0.0024443,0.018905,0.0062331,0.017169,0.0080804,0.012425,0.018463,0.011304,0.014047,0.0082978,0.01073,0.0098421,0.0070783,0.006864,0.017812,0.0057421,0.0039118,0.017851,0.01576,0.016941,0.0026664,0.0041527,0.017757,0.0011605,0.0113,0.018429,0.013721,0.010149,0.0020477,0.011291,0.018728,0.018724,0.0022903,0.018781,0.0017304,0.010493,0.0030664,0.016349,0.011673,0.01296,0.014699,0.0049779,0.0070883,0.017829,0.004185,0.011369,0.0046041,0.013613,0.0025214,0.010762,0.010368,9.9929e-05,0.0007837,0.016888,0.0087516,0.018268,0.017393,0.0062137,2.3938e-05,0.017077,0.53467,0.50926,0.66777,0.62973,0.33234,,,,,,,,,
0.62649,0.36073,0.25904,0.87432,0.087959,0.41861,0.29653,0.18738,0.78218,0.056107,0.89352,0.80055,0.1847,0.32263,0.47741,0.89017,0.34172,0.95288,0.30363,0.84067,0.88058,0.02465,0.60695,0.095821,0.010905,0.96246,0.12515,0.74942,0.48769,0.40526,0.24413,0.81011,0.7788,0.71245,0.072677,0.19589,0.4571,0.64012,0.1681,0.87935,0.75062,0.88635,0.69113,0.91081,0.51544,0.71812,0.54964,0.008448,0.33861,0.54055,0.77089,0.90585,0.94164,0.28764,0.39225,0.88193,0.15804,0.63876,0.83862,0.84618,0.343,0.52502,0.72649,0.26912,0.92186,0.38164,0.65531,0.15241,0.68012,0.9917,0.49168,0.18254,0.75035,0.4731,0.62979,0.77933,0.92551,0.17571,0.64255,0.23866,0.66459,0.013133,0.91648,0.81366,0.22122,0.43987,0.45927,0.053067,0.22674,0.44567,0.6137,0.92783,0.47781,0.94439,0.44055,0.67159,0.74652,0.3792,0.80509,0.50255,0.01417,0.0071454,0.013448,0.0086231,0.0037793,0.009516,0.0036563,0.01905,0.0017878,0.016631,0.00491,0.0048595,0.015707,0.0069201,0.016293,0.0061398,0.003742,0.0052538,0.013656,0.012885,0.010766,0.018208,0.013384,0.0061859,0.0050696,0.013832,0.018234,0.0071114,0.014052,0.0089006,0.018419,0.0084335,0.00019403,0.0084401,0.012536,0.015805,0.0083346,0.0042147,0.014785,0.001858,0.016387,0.017615,0.018495,0.0036269,0.012706,0.003682,0.016062,0.014722,0.013483,0.0086564,0.016933,0.015801,0.0015783,0.019645,0.016709,0.0050957,0.012819,0.0043142,0.0075708,0.0063266,0.0021922,0.013791,0.010698,0.01497,0.0078825,0.0043956,0.0032473,0.0044488,0.0092656,0.0094976,0.00060028,0.0153,0.0077408,0.014021,0.018857,0.013941,0.011737,0.0059767,0.016186,0.010679,0.0062483,0.018746,0.00083467,0.013384,0.0093174,0.014154,0.0018865,0.015644,0.00053081,0.018969,0.0036702,0.019227,0.0035845,0.01275,0.0038851,0.0086756,0.011658,0.0078097,0.0017093,0.002727,0.90814,0.99106,0.48596,0.22478,0.22174,,,,,,,,,
0.21643,0.469,0.29534,0.053647,0.32472,0.35916,0.071089,0.28029,0.43632,0.42966,0.72901,0.21046,0.26276,0.97066,0.59918,0.5851,0.50591,0.89697,0.10871,0.41306,0.16058,0.82736,0.090929,0.28414,0.2427,0.91961,0.71474,0.22186,0.019394,0.1199,0.22279,0.32698,0.036216,0.36915,0.98679,0.53431,0.59736,0.20253,0.25473,0.84782,0.93902,0.96274,0.040016,0.035282,0.42917,0.79875,0.012197,0.25456,0.21992,0.73115,0.16306,0.11252,0.45888,0.03094,0.64622,0.93999,0.23196,0.42923,0.74048,0.80033,0.25816,0.20525,0.69382,0.12674,0.43136,0.07548,0.58243,0.70547,0.40483,0.92637,0.64167,0.031242,0.19491,0.85422,0.96057,0.14968,0.10011,0.47298,0.58205,0.59809,0.57352,0.055067,0.94992,0.39646,0.23837,0.078261,0.43312,0.0186,0.34616,0.95045,0.52577,0.0052901,0.78374,0.34537,0.41842,0.3193,0.093036,0.46406,0.50498,0.93692,0.017808,0.015541,0.00082056,0.015248,0.0079376,0.010836,0.018421,0.0071341,0.012728,0.0098054,0.015356,0.011551,0.011718,0.013046,0.014246,0.017288,0.009542,0.011083,0.010417,0.012915,0.0041606,0.012208,0.0086582,0.0047654,0.015882,0.0059164,0.012225,0.017718,0.011133,0.0068959,0.00087635,0.010713,0.0076658,0.0088119,0.017273,0.00045585,0.0047888,0.0091007,0.015275,0.0039403,0.014555,0.0014173,0.0086453,0.01653,0.016029,0.0053436,0.016541,0.0052089,0.0060933,0.013652,0.0059833,0.012578,0.0055114,0.0044516,0.008958,0.008708,0.0080053,0.015048,0.002944,0.012849,0.0037645,0.011429,0.016367,0.0012372,0.016462,0.0020059,0.0097576,0.0023957,0.013914,0.017646,0.0094129,0.0099159,0.00015226,0.00046865,0.01307,0.0041838,0.0072278,0.0038438,0.016535,0.0043505,0.010943,0.0082567,0.015833,0.015372,0.0089353,0.017216,0.015672,0.015034,0.0013442,0.018106,0.015244,0.017181,0.007379,0.000814,0.010446,0.010361,0.012376,0.010786,0.012335,0.0012708,0.64776,0.61018,0.30831,0.28515,0.8987,,,,,,,,,
0.14246,0.4855,0.43626,0.52551,0.17995,0.38209,0.55737,0.57747,0.53006,0.2777,0.3796,0.44875,0.41165,0.25795,0.7886,0.49404,0.1248,0.65857,0.44362,0.95797,0.16202,0.35047,0.35725,0.57039,0.023403,0.61391,0.19156,0.47262,0.55706,0.65005,0.85317,0.23875,0.20617,0.84806,0.026987,0.74895,0.35284,0.71814,0.062175,0.18404,0.71543,0.61367,0.43908,0.47616,0.54107,0.27561,0.48172,0.87095,0.91027,0.4347,0.21718,0.62602,0.11424,0.81084,0.1913,0.97629,0.34376,0.99711,0.18053,0.97442,0.96743,0.64787,0.61535,0.43966,0.099699,0.80297,0.90556,0.84819,0.40429,0.14266,0.35204,0.97251,0.81109,0.29058,0.38049,0.98031,0.68344,0.053709,0.6404,0.11708,0.26153,0.32921,0.86262,0.92517,0.20762,0.0035053,0.054918,0.81267,0.59868,0.68333,0.42465,0.26617,0.60653,0.12392,0.32632,0.35903,0.19821,0.24842,0.79714,0.31767,0.017009,0.01373,0.0102,0.0062684,0.0074869,0.0094609,0.006766,0.0028884,0.0022043,0.01195,0.0070516,0.013675,0.0016678,0.0035001,0.012104,0.011459,0.0035161,0.013302,0.018348,0.01832,0.0021156,0.016586,0.00061225,0.0033715,0.0067051,0.0094527,0.015966,0.017489,0.018481,0.0098272,0.011815,0.0088142,0.016289,0.010379,0.010492,0.011849,0.0013372,0.015151,0.0010987,0.010707,0.014864,0.0043865,0.00086771,0.0049681,0.014938,0.018086,0.0070835,0.0079461,0.014035,0.01352,0.0050032,0.017804,0.014449,0.013263,0.002954,0.016723,0.0068527,0.014423,0.014387,0.01005,0.003132,0.017362,0.013518,0.017236,0.00063312,0.0093187,0.011839,0.013696,0.011006,0.015651,0.015022,0.01168,0.014478,0.0084283,0.0069547,0.01444,0.0077822,0.0032301,0.012528,0.0051953,0.0086042,0.0024577,0.002308,0.0058575,0.010493,0.0081611,0.00090116,0.018253,0.0075083,0.0089236,0.0035557,0.016418,0.013836,0.006385,0.0036801,0.0081258,0.0070477,0.016573,0.013542,0.018191,0.69082,0.7185,0.92952,0.1186,0.89684,,,,,,,,,
0.14635,0.4699,0.082639,0.46711,0.47425,0.2673,0.14399,0.60376,0.35658,0.39362,0.80373,0.056459,0.77557,0.67165,0.93758,0.92996,0.80241,0.87031,0.60679,0.7124,0.096994,0.92018,0.15781,0.55642,0.43202,8.1292e-05,0.66278,0.52921,0.56147,0.66014,0.10139,0.28189,0.81222,0.48035,0.16687,0.11576,0.74388,0.68821,0.92929,0.31049,0.39129,0.020056,0.75304,0.48762,0.17209,0.7535,0.68613,0.62996,0.95695,0.62078,0.082079,0.032113,0.093088,0.51133,0.58041,0.89363,0.27831,0.60717,0.35601,0.35202,0.97841,0.088815,0.28688,0.20886,0.11394,0.71625,0.72653,0.48916,0.99607,0.57252,0.86389,0.32826,0.16053,0.76004,0.37927,0.76124,0.13876,0.69421,0.0648,0.78524,0.93562,0.86841,0.3778,0.96158,0.18774,0.54845,0.34676,0.75053,0.799,0.44336,0.51227,0.86538,0.33765,0.40456,0.32321,0.23043,0.1491,0.25669,0.73934,0.46363,0.012529,0.0040546,0.018189,0.0075609,0.003255,0.0048274,0.0012488,0.015865,0.0061804,0.0043063,0.0030416,0.0061325,0.0021705,0.018014,0.0011426,0.010363,0.0073738,0.017074,0.0199,0.0011804,0.0038364,0.0055074,0.0073256,0.007379,0.0043397,0.0035147,0.020702,0.020055,0.0015415,0.010402,0.0056191,0.014155,0.0038277,7.3888e-05,0.0039282,0.019692,0.014953,0.018785,0.0031226,0.020991,0.02087,0.01,0.0066508,0.017405,0.014328,0.0007339,0.02046,0.0022667,0.020678,0.0052004,0.0038089,0.013824,0.011938,0.0073273,0.0091016,0.010224,0.0083408,0.0095552,0.0058953,0.01724,0.015074,0.0098399,0.020328,0.010227,0.0064492,0.0015826,0.014479,0.020119,0.004315,0.0029686,0.0071511,0.0090213,0.016153,8.4e-05,0.019469,0.016332,0.014192,0.02041,0.012997,0.0010333,0.017635,0.006054,0.00029172,0.019488,0.011705,0.0063454,0.0066103,0.0045068,0.013538,0.016928,0.015571,0.011809,0.0098805,0.0085071,0.01194,0.0013851,0.0061481,0.015967,0.01957,0.0038851,0.9657,0.54436,0.40495,0.26585,0.97707,,,,,,,,,
0.42448,0.50091,0.43404,0.051937,0.71147,0.82443,0.01848,0.41875,0.03229,0.97267,0.48891,0.68154,0.71778,0.64907,0.32231,0.71639,0.2938,0.034182,0.16395,0.9332,0.28321,0.98023,0.36468,0.91075,0.3349,0.014649,0.42922,0.40165,0.83055,0.18369,0.45796,0.053135,0.020534,0.15409,0.20391,0.21536,0.56922,0.27898,0.60349,0.1965,0.20089,0.48807,0.86019,0.18907,0.54468,0.81185,0.52978,0.39535,0.99592,0.92797,0.52461,0.97185,0.31161,0.32111,0.57839,0.4947,0.60185,0.70156,0.64554,0.48793,0.32901,0.56796,0.63034,0.96507,0.12669,0.3117,0.41984,0.076726,0.82638,0.026463,0.082001,0.87911,0.19995,0.70266,0.76651,0.91746,0.41862,0.0061535,0.044495,0.86848,0.66164,0.95727,0.95363,0.10698,0.53535,0.034178,0.79141,0.17819,0.88627,0.42339,0.423,0.57045,0.026443,0.23063,0.15602,0.084581,0.15135,0.25918,0.21502,0.98887,0.0079983,0.0051286,0.0042065,0.0029926,0.018095,0.00050167,0.00047026,0.016437,0.0030633,0.014255,0.019337,0.007246,0.013604,0.0083388,0.0055324,0.00030102,0.015442,0.005683,0.011657,0.0059881,0.012348,0.016953,0.012168,0.0078398,0.0064377,0.0024394,0.018605,0.018492,0.00038386,0.014345,0.0055387,0.0084928,0.0014255,0.017122,0.014712,0.010792,0.010725,0.00030513,0.001261,0.0080329,0.01375,0.0040378,0.0054987,0.019065,0.012611,0.018425,0.016714,0.0063434,0.003989,0.0094038,0.0074241,0.00039598,0.0031109,0.0084644,0.011044,0.017006,0.017266,0.0055083,0.0041184,0.0073725,0.018549,0.014804,0.0096023,0.010728,0.0078946,0.0037819,0.018976,0.010467,0.0082493,0.0047998,0.01672,0.01339,0.017094,0.017101,0.0065124,0.015874,0.017897,0.012358,0.0088802,0.0077438,0.014062,0.0068727,0.0014356,0.016043,0.01775,0.010465,0.0047771,0.00080868,0.015798,0.015624,0.012673,0.019116,0.016041,0.0040311,0.013976,0.0023464,0.0086883,0.010943,0.0080051,0.012875,0.49133,0.32496,0.99354,0.88644,0.83847,,,,,,,,,
0.89385,0.24104,0.64746,0.7437,0.95652,0.79145,0.8895,0.81221,0.67804,0.68999,0.95267,0.091478,0.53264,0.9221,0.47755,0.28713,0.0041642,0.77225,0.32507,0.66173,0.55959,0.76928,0.75179,0.93636,0.82281,0.14994,0.4752,0.589,0.57783,0.19174,0.90274,0.66675,0.69743,0.094978,0.7065,0.36064,0.367,0.79279,0.40868,0.87757,0.66773,0.62481,0.94507,0.42145,0.046404,0.8463,0.095963,0.73102,0.12386,0.96967,0.31212,0.23525,0.85855,0.65611,0.32159,0.67804,0.79298,0.38543,0.69715,0.090232,0.49634,0.56744,0.84153,0.73924,0.31444,0.28278,0.015947,0.83072,0.12885,0.22356,0.091696,0.82369,0.36014,0.71497,0.22164,0.71599,0.70407,0.76337,0.12568,0.12072,0.38915,0.70313,0.83748,0.95825,0.76785,0.24238,0.45194,0.090832,0.28395,0.13149,0.78539,0.16695,0.86513,0.98609,0.28363,0.55309,0.50819,0.49792,0.62488,0.31263,0.021274,0.0037768,0.009021,0.0033269,0.019304,0.00030547,0.009808,0.01434,0.017779,0.006354,0.015199,0.0058742,0.017004,0.00094794,0.012076,0.0032886,0.00075829,0.00014785,0.00026237,0.00060397,0.020611,0.0079605,0.020247,0.011477,0.00088112,0.0010065,0.0079557,0.019904,0.012294,0.012971,0.012555,0.0057182,0.016246,0.0034946,0.016808,0.0073611,0.01889,0.014309,0.00064479,0.0036426,0.0067502,0.015977,0.0071402,0.011751,0.0038714,0.0047702,0.011494,0.0089504,0.014243,0.021332,0.019466,0.011281,0.004546,0.0072382,0.010372,0.018298,0.021583,0.00021275,0.018727,0.0015648,0.020679,0.015546,0.013265,0.013545,0.0052331,0.0063887,0.0011918,0.021506,0.011041,0.021131,0.021042,0.0063615,0.006242,0.0039316,0.0031175,0.0018389,0.017212,0.0050961,0.0096882,0.0092409,0.013798,0.0063113,0.012609,0.0027005,0.0095617,0.018669,0.0022102,0.014096,0.0054389,0.0034328,0.0036325,0.013665,0.0099169,0.021716,0.0044009,0.013788,0.011065,0.011002,0.010079,0.0026146,0.66996,0.67097,0.94295,0.02711,0.43376,,,,,,,,,
0.68523,0.5918,0.27951,0.781,0.77143,0.90556,0.30731,0.012182,0.77999,0.45756,0.41684,0.61513,0.60133,0.8892,0.71552,0.31247,0.62472,0.8197,0.34139,0.7617,0.34174,0.64898,0.30067,0.90451,0.50938,0.28772,0.20722,0.48896,0.97172,0.45356,0.33824,0.24979,0.70129,0.24214,0.73443,0.89413,0.82498,0.18733,0.94765,0.36923,0.19339,0.99766,0.16563,0.5371,0.12325,0.93262,0.70651,0.41133,0.62369,0.49721,0.14807,0.6175,0.41199,0.38766,0.80444,0.08455,0.96209,0.038487,0.34824,0.73907,0.16363,0.27816,0.55718,0.0076983,0.40711,0.59777,0.94643,0.97022,0.55284,0.79448,0.34782,0.66288,0.49216,0.87873,0.071206,0.87521,0.23623,0.258,0.22094,0.89263,0.4309,0.59089,0.22786,0.9645,0.81697,0.51144,0.76783,0.59372,0.83826,0.51677,0.69756,0.86596,0.12137,0.56741,0.14339,0.18623,0.6365,0.096068,0.27885,0.007832,0.0077846,0.010624,0.0089452,0.01647,0.0083696,0.0042764,0.0090073,0.019523,0.017143,0.016415,0.002682,0.0057751,0.01802,0.0036305,0.006531,0.007464,0.0087838,0.0076883,0.0050996,0.008099,0.0070031,0.0055655,0.0052544,0.011431,0.018317,0.0063718,0.0040875,0.015662,0.013781,0.012234,0.01629,0.0040674,0.013143,0.01511,0.019469,0.0054364,0.0036926,0.0068629,0.0043261,0.010531,0.01492,0.0034396,0.012374,0.018356,0.0042807,0.0068157,0.014463,0.010468,0.0072829,0.0021584,0.0091745,0.0019388,0.017809,0.012055,0.0057332,0.01184,0.015985,0.013401,0.0021908,0.01896,0.0096224,0.013111,0.0046534,0.0099902,0.019433,0.0021207,0.0069848,0.0072327,0.010062,0.017868,0.016858,0.004051,0.0038355,0.0018495,0.0020692,0.0051212,0.0089915,0.014939,0.018032,8.2406e-05,0.0079171,0.018863,0.0135,0.018906,0.016456,0.014943,0.0036925,0.0024407,0.00078662,0.0017271,0.014378,0.016895,0.013466,0.010952,0.019344,0.013234,0.01268,0.013774,0.0030515,0.011473,0.22041,0.44422,0.63539,0.26554,0.97074,,,,,,,,,
0.7452,0.21919,0.96011,0.86035,0.70872,0.2065,0.17219,0.41754,0.052879,0.36857,0.49079,0.34849,0.05193,0.95724,0.88142,0.87073,0.59455,0.48393,0.9692,0.24701,0.55615,0.74114,0.36081,0.86791,0.32847,0.71768,0.65557,0.10699,0.34419,0.86916,0.7767,0.5531,0.27552,0.55097,0.97246,0.55334,0.25639,0.43254,0.010715,0.63719,0.065842,0.57138,0.29236,0.74843,0.97836,0.04046,0.58892,0.84535,0.73754,0.040284,0.10068,0.60808,0.20149,0.41532,0.29429,0.92511,0.15187,0.10334,0.95898,0.071837,0.97464,0.42629,0.17228,0.41225,0.52695,0.26809,0.93721,0.45041,0.072347,0.57174,0.41581,0.55463,0.063826,0.46585,0.12828,0.83111,0.041178,0.052977,0.8766,0.81667,0.41019,0.12854,0.15336,0.33022,0.46908,0.2154,0.90077,0.75085,0.69737,0.25135,0.20596,0.1421,0.31993,0.60268,0.66281,0.18171,0.89229,0.11453,0.21385,0.34902,0.012103,0.0088504,0.010471,0.018923,0.0131,0.010937,0.0056648,0.0048598,0.0022808,0.018008,0.010648,0.0056944,0.01801,3.4056e-05,0.017816,0.012454,0.017891,0.015536,0.0062378,0.00056214,0.014591,0.0062244,0.01967,0.0095039,0.015745,0.016412,0.015678,0.0081686,0.0087202,0.019247,0.0025265,0.0067274,0.01585,0.015067,0.0066296,0.001718,0.018934,0.010628,0.0083069,0.0065544,0.00012809,0.012404,0.00017836,0.0033357,0.001711,0.00074313,0.00024441,0.0017734,0.015058,0.018592,0.019077,0.013244,0.0081964,0.0087137,0.0032333,0.01612,0.018785,0.0036783,0.0051524,0.017273,0.0031113,0.0048794,0.011335,0.013269,0.011821,0.00030636,0.0096664,0.0022301,0.016843,0.017583,0.005372,0.017877,0.0042245,0.018948,0.0096962,0.009982,0.019156,0.013865,0.0096939,0.010183,0.0021787,0.015266,0.0052307,0.015713,0.0099662,0.016689,0.006045,0.019503,0.01045,0.0052255,0.018008,0.012653,0.014856,0.0024457,0.0095436,0.0036579,0.0036973,0.0093834,0.0033882,0.0014297,0.54383,0.17341,0.18722,0.23471,0.077666,,,,,,,,,
0.53991,0.40839,0.69574,0.61515,0.7672,0.88682,0.2405,0.81747,0.36758,0.19473,0.95513,0.35334,0.55031,0.89597,0.53067,0.63366,0.22825,0.60786,0.43965,0.38289,0.50141,0.15379,0.58999,0.91101,0.8045,0.84807,0.51996,0.98629,0.80272,0.25978,0.96126,0.79468,0.55778,0.4114,0.046504,0.35876,0.10402,0.85799,0.015211,0.25646,0.23031,0.96714,0.88068,0.70702,0.53319,0.44041,0.5893,0.93216,0.45874,0.37723,0.0063916,0.054877,0.43522,0.021092,0.29248,0.80099,0.57597,0.031674,0.9642,0.60622,0.30759,0.35828,0.86717,0.71796,0.71641,0.56959,0.5407,0.73444,0.749,0.71786,0.36596,0.34867,0.93515,0.29802,0.12121,0.94913,0.60227,0.56476,0.90703,0.063861,0.804,0.76701,0.53009,0.9968,0.12515,0.6121,0.12643,0.25395,0.80031,0.15923,0.96805,0.89707,0.54327,0.95362,0.8447,0.80448,0.48284,0.48926,0.70116,0.59084,0.011889,0.0094052,0.0029799,0.01404,0.013968,0.0028629,0.013936,0.010238,0.016414,0.016697,0.0056373,0.017503,0.01759,0.0047215,0.014116,0.010994,0.0082894,0.01877,0.0094042,0.0036839,0.016833,0.002814,0.012508,0.01116,0.0028003,0.013695,0.017509,0.005786,0.010045,0.01642,0.0096576,0.011521,0.014091,0.011241,0.010176,0.0021149,0.001098,0.010646,0.011516,0.01232,0.014095,0.017068,0.011274,0.0068711,0.018965,0.0098357,0.016245,0.014695,0.012193,0.01161,0.0077071,0.001852,0.016931,0.0023765,0.010173,0.0009927,0.0077863,0.015508,0.014342,0.0018589,0.0061853,0.012847,0.0082571,0.0039727,0.0061154,0.017247,0.01723,0.0039045,0.015535,0.018584,0.0013744,0.0040446,0.0081173,0.011816,0.0067263,0.018939,0.0038696,0.016576,0.012637,0.011347,0.00020094,0.0014816,0.0050496,0.017842,0.010436,0.0014372,0.00063075,0.016622,0.0056833,0.0097824,0.011401,0.0078422,0.011798,0.0063616,0.0056713,0.0053705,0.012678,0.0042155,0.0045823,0.016118,0.39399,0.72135,0.43917,0.40367,0.051019,,,,,,,,,
0.2937,0.68217,0.94505,0.97908,0.63513,0.5976,0.28287,0.85248,0.90553,0.23543,0.88624,0.7813,0.85475,0.16715,0.67509,0.023721,0.0040221,0.13754,0.49132,0.72138,0.56921,0.10133,0.6835,0.56617,0.24833,0.28128,0.44351,0.58831,0.76955,0.32585,0.42423,0.92335,0.9247,0.57383,0.88182,0.62073,0.96874,0.81366,0.22561,0.75623,0.52782,0.073677,0.046057,0.89417,0.90895,0.46627,0.49957,0.56588,0.42744,0.13305,0.34501,0.28168,0.52499,0.3434,0.46983,0.96754,0.47491,0.24293,0.45401,0.34218,0.67627,0.59789,0.46256,0.64788,0.32939,0.80211,0.059504,0.13606,0.25348,0.33547,0.98126,0.63327,0.28978,0.8793,0.80839,0.33012,0.21683,0.74042,0.8406,0.52025,0.11297,0.7621,0.68249,0.16948,0.52611,0.13964,0.7146,0.62459,0.40009,0.32513,0.5851,0.19888,0.85045,0.49921,0.60503,0.45189,0.61694,0.32709,0.5755,0.45625,0.018082,0.011218,0.017906,0.020342,0.015656,0.020011,0.0060338,0.015138,0.015168,0.0031831,0.01392,0.013058,0.012318,0.016694,0.0018552,0.0097375,0.0090688,0.00061476,0.0019989,0.020177,0.0034472,0.011105,0.0078491,0.017044,0.0043198,0.0090679,0.00647,0.016878,0.0083798,0.0087675,0.0049983,0.014646,0.010344,0.013329,0.019258,0.017889,0.011364,0.017615,0.017057,0.00068399,0.015721,0.0077787,0.012001,0.01438,0.0021378,0.0072909,0.0017555,0.001301,7.4983e-05,0.0064243,0.0056262,0.0073113,0.0065519,0.019446,0.014706,0.0077036,0.020191,0.015559,0.00010591,0.0064998,0.016642,0.020457,0.0032449,0.01717,0.0054738,0.0050383,0.00056633,0.0047957,0.0016216,0.012055,0.0044637,0.012079,0.0055573,0.017532,0.0063732,0.010328,0.0050871,0.0081145,0.007932,0.012644,0.020552,0.019266,0.01828,0.011147,0.0056466,0.0086368,0.010689,0.0036776,0.019726,0.0034593,0.0043608,0.011317,0.0041187,0.0091571,0.0010511,0.0025299,0.0040797,0.0010768,0.011153,0.01764,0.1154,0.60023,0.33607,0.49043,0.75258,,,,,,,,,
0.94062,0.62992,0.52134,0.72738,0.55536,0.51845,0.98584,0.89365,0.22987,0.16701,0.16713,0.14476,0.11673,0.082461,0.87843,0.038046,0.44611,0.16797,0.99975,0.36939,0.052496,0.82601,0.93411,0.48805,0.86962,0.7349,0.67525,0.21675,0.96025,0.8446,0.37868,0.41343,0.31889,0.042248,0.33546,0.82166,0.78749,0.57111,0.70198,0.12898,0.29823,0.73882,0.17799,0.057447,0.41326,0.1475,0.2423,0.039551,0.80124,0.74002,0.62829,0.32867,0.30756,0.6714,0.10948,0.57344,0.73209,0.26562,0.4377,0.78284,0.66353,0.92455,0.39869,0.11776,0.27467,0.35527,0.70676,0.62395,0.7202,0.25536,0.14498,0.51731,0.42701,0.61857,0.67894,0.12989,0.2383,0.4637,0.81861,0.50435,0.12199,0.084162,0.76183,0.82625,0.045081,0.39225,0.47674,0.6209,0.14402,0.52176,0.96059,0.87737,0.71377,0.72418,0.38146,0.18895,0.0037051,0.87851,0.62381,0.18833,0.0006759,0.001696,0.0079634,0.0084305,0.01816,0.010951,0.007824,0.00089192,0.013626,0.0062958,0.013753,0.014028,0.010231,0.0080683,0.0038718,0.0056658,0.0032497,0.0094246,0.019245,0.018134,0.01608,0.0067782,0.010934,0.011357,0.011114,0.013282,0.0062867,0.016502,0.018104,0.010366,0.0083395,0.0030899,0.0153,0.012764,0.005144,0.016085,0.013524,0.0039546,0.0036216,0.0054755,0.019684,0.0044798,0.00097094,0.0010292,0.0093024,0.0097924,0.0047331,0.012441,0.0094735,0.015284,0.0052079,0.0023157,0.012199,0.0090567,0.016469,0.00091684,0.0017151,0.010186,0.0049322,0.015233,0.014314,0.013118,0.0022474,0.0093825,0.014943,0.018939,0.012057,0.013363,0.012228,0.013265,0.011488,0.00895,0.006106,0.014366,0.0027784,0.0074213,0.0024842,0.0091598,0.012547,0.0035915,0.018191,0.010371,0.015376,0.005475,0.0011478,0.01093,0.019725,0.016103,0.00074699,0.01351,0.00791,0.019854,0.010295,0.017156,0.017254,0.012434,0.0043012,0.014374,0.016267,0.010119,0.15058,0.090697,0.060556,0.68971,0.25958,,,,,,,,,
0.54531,0.86938,0.21502,0.95094,0.70829,0.78688,0.14227,0.65248,0.019709,0.81799,0.97322,0.71,0.7356,0.80111,0.13039,0.76283,0.35359,0.41587,0.4315,0.49274,0.045318,0.92282,0.65142,0.66915,0.73882,0.020655,0.15486,0.075228,0.13312,0.54675,0.73497,0.76901,0.47554,0.9703,0.14125,0.74571,0.88838,0.49352,0.075571,0.89602,0.44318,0.28402,0.6152,0.35372,0.72197,0.78566,0.13761,0.091204,0.6018,0.13901,0.47852,0.031671,0.069286,0.72062,0.017647,0.56283,0.47928,0.896,0.3033,0.40819,0.88366,0.57614,0.020568,0.23206,0.21076,0.75843,0.50905,0.61713,0.29246,0.49985,0.12162,0.30768,0.63418,0.40384,0.76768,0.83644,0.88219,0.073033,0.66514,0.41874,0.28178,0.94773,0.47862,0.81626,0.54509,0.98405,0.27024,0.076181,0.35232,0.56107,0.79453,0.019269,0.29045,0.65016,0.019561,0.75702,0.36377,0.64176,0.49744,0.74859,0.015827,0.0192,0.0058229,0.0049527,0.0051564,0.01278,0.016296,0.01419,0.0051404,0.019352,0.0069962,0.0088108,0.0079582,0.0078711,0.0017102,0.0024199,0.00070753,0.0019388,0.0061966,0.016086,0.012633,0.0035925,0.011365,0.014155,0.0040244,0.013731,0.0061332,0.0048238,0.014466,0.0027994,0.010454,0.019305,0.0024029,0.0028255,0.011904,0.013635,0.012132,0.015357,0.017485,0.019767,0.0091626,0.014237,0.0016055,0.017436,0.0076414,0.013073,0.0020462,0.0076616,0.016498,0.011514,0.007578,0.01612,0.011056,0.016124,0.010821,0.012696,0.0067059,0.0056723,0.014529,0.0074847,0.015523,0.0084928,0.0013111,0.0043738,0.01871,0.019636,0.016235,0.010607,0.019897,0.016096,0.0061785,0.00077024,0.017162,0.012678,0.01038,0.01635,0.0049439,0.012863,0.014248,0.016331,0.00089626,0.0021479,0.01988,0.0023849,0.0022644,0.00472,0.0028472,0.011205,0.0078393,0.016278,0.00075809,0.0068677,0.00607,0.0070659,0.0019899,0.019055,0.011987,0.0094107,0.011257,0.010224,0.54722,0.40683,0.86052,0.48524,0.2922,,,,,,,,,
0.78853,0.74387,0.71258,0.35249,0.47087,0.14532,0.57631,0.86883,0.31278,0.46571,0.2686,0.86307,0.21918,0.35313,0.80868,0.41532,0.64765,0.60597,0.92456,0.66272,0.59339,0.58408,0.85119,0.38358,0.69715,0.038926,0.85968,0.084937,0.17775,0.063203,0.008515,0.59147,0.27259,0.13503,0.012853,0.33639,0.049299,0.90027,0.83131,0.37452,0.57574,0.38766,0.56572,0.59463,0.81101,0.1014,0.89323,0.6945,0.8624,0.98502,0.01438,0.291,0.72058,0.15275,0.88389,0.30183,0.12318,0.27745,0.55348,0.73549,0.15338,0.25808,0.5863,0.6301,0.02038,0.48901,0.4218,0.031102,0.67896,0.30489,0.18373,0.75203,0.045548,0.26137,0.84642,0.61149,0.92923,0.2538,0.42817,0.81078,0.64076,0.68918,0.70431,0.21492,0.24287,0.68523,0.95892,0.76523,0.59784,0.57257,0.74908,0.34892,0.0036742,0.72267,0.085103,0.9406,0.82852,0.58358,0.30769,0.077438,0.0091544,0.012957,0.0078725,0.0059078,0.01906,0.0042356,0.00555,0.018846,0.018879,0.0085204,0.016963,0.0027646,0.00028587,0.016942,0.011495,0.018174,0.00083074,0.012217,0.0092985,0.011441,0.013826,0.015061,0.011267,0.0022028,0.015957,0.010659,0.019425,0.003233,0.0042463,0.0034343,0.0055679,0.017927,0.00079785,0.0017067,0.018918,0.011229,0.014931,0.0088291,0.014019,0.013428,0.020215,0.0082296,0.0046718,0.01927,0.01154,0.0046608,0.008573,0.017186,0.0049442,0.013374,0.0017539,0.00046486,0.0015886,0.0054874,0.0083393,0.0040625,0.020182,0.0014733,0.006721,0.013679,0.0065271,0.013014,0.016502,0.014359,0.00082232,0.021067,0.0021089,0.0034542,0.00074852,0.0010971,0.018593,0.01068,0.020958,0.0011158,0.0016577,0.010614,0.017116,0.015455,0.0010317,0.0087879,0.011589,0.019691,0.014336,0.0075163,0.019941,0.0071491,0.00017734,0.015339,0.012311,0.015259,0.015612,0.015794,0.01128,0.015842,0.0032199,0.0019761,0.00066909,0.016104,0.0033218,0.012688,0.0019989,0.99747,0.34872,0.33781,0.46231,,,,,,,,,
0.38018,0.15899,0.36308,0.96109,0.59933,0.41394,0.62966,0.014879,0.27099,0.50822,0.76387,0.062949,0.89024,0.036602,0.12414,0.63896,0.25166,0.75748,0.17191,0.26503,0.60524,0.61411,0.67842,0.90836,0.78201,0.7746,0.59628,0.73507,0.44285,0.3285,0.26185,0.36521,0.35971,0.65004,0.82492,0.44006,0.0014361,0.15681,0.31364,0.69634,0.064517,0.45939,0.075463,0.24219,0.42545,0.78304,0.98062,0.65782,0.66065,0.0031179,0.23305,0.46018,0.33505,0.51297,0.4471,0.037931,0.4138,0.013321,0.98524,0.59433,0.37871,0.42079,0.93508,0.11549,0.17537,0.99092,0.80626,0.15517,0.91972,0.72047,0.34993,0.30306,0.49164,0.30121,0.39999,0.70528,0.43919,0.53152,0.34338,0.39818,0.60943,0.53221,0.25319,0.44845,0.92382,0.21409,0.19746,0.22993,0.86271,0.54092,0.41597,0.62268,0.93535,0.82305,0.48392,0.84748,0.28287,0.85599,0.55289,0.2134,0.0014265,0.01159,0.013356,0.015007,0.0042986,0.0082009,0.017233,0.0073255,0.017644,0.0095748,0.006078,0.001586,0.017672,0.011686,0.00048139,0.013886,0.013319,0.016389,0.0084549,0.018974,0.015323,0.0012083,0.015197,0.013003,0.015038,0.0031662,0.0077758,0.015774,0.00063126,0.013368,0.0085547,0.0044753,0.013137,0.014007,0.013105,0.0017565,0.019235,0.015562,0.00057505,0.012427,0.0047383,0.016587,0.016245,0.0089411,0.002762,0.019379,0.0091595,0.0091694,0.0091337,0.011421,0.0087286,0.004026,0.014901,0.0073013,0.010445,0.0019588,0.014873,0.012558,0.0098971,0.010451,0.019376,0.01179,0.01475,0.013922,0.0055645,0.0076535,0.0033389,0.0024676,0.0013445,0.0060251,0.0027772,0.0064211,0.00023124,0.018457,0.01706,0.0092348,0.012565,0.014833,0.01131,0.012498,0.017094,0.0084225,0.006773,0.0010057,0.011571,0.0083787,0.0084885,0.01347,0.010417,0.0096584,0.00023645,0.019059,0.0029535,0.012585,0.018843,0.0010309,0.0025122,0.0044411,0.016118,0.015146,0.22643,0.027255,0.55542,0.71651,0.48748,,,,,,,,,
0.92803,0.20526,0.77916,0.25954,0.53418,0.86058,0.28261,0.98867,0.71756,0.64857,0.33352,0.35889,0.039465,0.52754,0.59679,0.57262,0.66416,0.24011,0.38053,0.18098,0.19539,0.35538,0.43111,0.29905,0.93131,0.96948,0.50142,0.029204,0.42268,0.91454,0.57339,0.99496,0.28714,0.29327,0.84209,0.5027,0.24096,0.65186,0.46092,0.49816,0.97058,0.40783,0.044139,0.86083,0.83149,0.6555,0.31896,0.033109,0.94239,0.71821,0.76497,0.70678,0.98688,0.92777,0.72217,0.061814,0.66317,0.1026,0.89122,0.75834,0.58921,0.40838,0.28277,0.15958,0.045547,0.31105,0.16353,0.53645,0.41605,0.90282,0.19559,0.79398,0.55098,0.24098,0.068712,0.010534,0.66756,0.41371,0.43822,0.88502,0.33706,0.94111,0.76567,0.46412,0.86174,0.80297,0.42404,0.19177,0.0015651,0.55037,0.76235,0.80733,0.74421,0.52267,0.52916,0.31683,0.6802,0.6956,0.18428,0.34974,0.0040452,0.0096603,0.0075697,0.00014665,0.0053131,0.0086062,0.01816,0.0064229,0.0078557,0.0045017,0.0097356,0.015053,0.016151,0.00013768,0.01276,0.0088463,0.013621,0.014479,0.014851,0.010263,0.017716,0.0078893,0.0085285,0.013418,0.012176,0.015332,0.010525,0.014444,0.0088128,0.0069531,0.0012414,0.0087973,0.014014,0.017293,0.01034,0.015855,0.017824,0.0012492,0.0087081,0.0033407,0.009834,0.0059318,0.0027855,0.017748,0.010745,0.010715,0.0043291,0.0093373,0.0048446,0.0032333,0.01266,0.0056652,0.0013626,0.00082843,0.020415,0.01538,0.022074,0.021812,0.0073539,0.011625,0.020472,0.0001944,0.0014355,0.0070236,0.00139,0.019076,0.014225,0.0049379,0.018606,0.021572,0.0031599,0.021675,0.021534,0.015942,0.0046626,0.0015575,0.013246,0.0031255,0.018873,0.002302,0.006425,0.011273,0.0046915,0.0020058,0.0033907,0.016924,0.0072114,0.0076541,0.0042846,0.011725,0.0058057,0.019589,0.017933,0.0028122,0.0062218,0.0040597,0.009926,0.019318,0.0053862,0.017035,0.8413,0.18989,0.14533,0.86318,0.58729,,,,,,,,,
0.09345,0.34915,0.64739,0.081716,0.36711,0.46362,0.28311,0.25845,0.079158,0.5752,0.15864,0.9659,0.020611,0.9045,0.13451,0.072857,0.85323,0.2529,0.45047,0.81704,0.59865,0.74833,0.13571,0.55507,0.97378,0.94985,0.55729,0.73089,0.39822,0.9757,0.58168,0.60247,0.49349,0.047689,0.18125,0.99176,0.82315,0.25574,0.024667,0.54076,0.088833,0.92537,0.97399,0.47372,0.13308,0.84306,0.74849,0.24879,0.85231,0.8677,0.58672,0.53644,0.8297,0.85948,0.67992,0.085731,0.70359,0.96176,0.14811,0.34435,0.95967,0.68811,0.49239,0.18085,0.017922,0.064319,0.3291,0.54919,0.72923,0.25244,0.21788,0.51914,0.85999,0.4289,0.57375,0.6214,0.097374,0.069659,0.29256,0.6707,0.65253,0.4581,0.79283,0.38373,0.44562,0.95818,0.38675,0.20553,0.47419,0.50243,0.39491,0.84538,0.73162,0.79458,0.32507,0.84031,0.13013,0.75239,0.8425,0.71181,0.0032219,0.0071014,0.024042,0.0012589,0.0093229,0.024771,0.0071871,0.012757,0.0040912,0.011828,0.0069185,0.015406,0.021746,0.0039241,0.018959,0.0090149,0.0030283,0.01308,0.0093595,0.010363,0.00075459,0.00062621,0.009729,0.0059032,0.0050804,0.023097,0.0069968,0.0072302,0.019037,0.0079694,0.024816,0.012983,0.0076812,0.023642,0.0059763,0.0060216,0.020841,0.016728,0.017505,0.022583,0.01472,0.018491,0.00096406,0.0047127,0.0064737,0.0028849,0.0026529,0.011889,0.0013184,0.011731,0.016779,0.01256,0.0014398,0.0017621,0.011907,0.023978,0.01558,0.0029688,0.002533,0.015575,0.008988,0.0089152,0.0084602,0.0083909,0.0021537,0.011787,0.002798,0.0028335,0.021076,0.013429,0.00072127,0.0047665,0.012908,0.0063754,0.00078036,0.01747,0.00022161,0.0031437,0.019349,0.0058742,0.0039645,0.0053533,0.0090618,0.022222,0.015601,0.00052369,5.1521e-06,0.013486,0.0049681,0.018322,0.0086138,0.020704,0.00035851,0.022375,0.014771,0.0099394,0.0076815,0.0084776,0.0089084,0.00072116,0.93007,0.39854,0.57289,0.69606,0.22097,,,,,,,,,
0.99464,0.46781,0.54986,0.85739,0.30499,0.13922,0.0056998,0.40701,0.37799,0.92031,0.44901,0.005402,0.19349,0.37042,0.44464,0.38568,0.50586,0.91234,0.81379,0.087764,0.4748,0.17155,0.52046,0.17548,0.37517,0.50773,0.82631,0.76791,0.21053,0.78759,0.047853,0.25255,0.064237,0.74948,0.67521,0.78645,0.59914,0.57472,0.94553,0.13294,0.53432,0.43571,0.81601,0.53216,0.0069527,0.50175,0.14239,0.060043,0.84392,0.73509,0.13437,0.16805,0.46965,0.81151,0.73643,0.4837,0.94056,0.26887,0.64719,0.81068,0.18987,0.79374,0.70225,0.19512,0.87295,0.52959,0.41866,0.14032,0.26747,0.82997,0.81865,0.33578,0.49292,0.85639,0.56905,0.42384,0.18056,0.13356,0.59077,0.14548,0.58932,0.98509,0.28577,0.95814,0.42185,0.089607,0.13344,0.90522,0.5374,0.53723,0.4236,0.99483,0.021918,0.4901,0.54758,0.67111,0.033338,0.49969,0.85079,0.93584,0.01622,0.015958,0.0040735,0.014097,0.010224,0.01382,0.0035596,0.0057377,0.0041373,0.014091,0.010036,0.0030162,0.0087629,0.01512,0.011214,0.016609,0.011402,0.012916,0.00061138,3.6354e-05,0.012381,0.0059382,0.013931,0.0013645,0.010695,0.0089593,0.014275,0.013654,0.00081623,0.0072531,0.0169,0.018554,0.0020987,0.0065695,0.008564,0.0080298,0.0088658,0.0031813,0.00072084,0.013458,0.015761,0.0034198,0.018532,0.0020247,0.0090367,0.012769,0.018585,0.0029614,0.0085535,0.019002,0.016055,0.014001,0.016209,0.01718,0.016047,0.019394,0.0088121,0.0091614,0.0073484,0.009303,0.014,0.007805,0.011238,0.0065304,0.0091451,0.0042729,0.0028336,0.019287,0.0073769,0.012725,0.010906,0.0024626,0.0083914,0.018445,0.013234,0.002882,0.012634,0.0027807,0.006268,0.0068337,0.017195,0.006947,0.0075902,0.0054515,0.0019496,0.019241,0.005043,0.017919,0.008227,0.017361,0.0027709,0.0045547,0.0048505,0.018992,0.0099505,0.0058017,0.016244,0.010695,0.014733,0.012423,0.2009,0.51359,0.59698,0.5113,0.89682,,,,,,,,,
0.63578,0.65159,0.23334,0.86655,0.0060199,0.047256,0.27325,0.40897,0.81786,0.89269,0.74856,0.4061,0.15629,0.51182,0.98786,0.26822,0.14757,0.37311,0.53626,0.44685,0.14675,0.77053,0.95675,0.95556,0.1901,0.64045,0.62195,0.75208,0.065315,0.38286,0.19442,0.98253,0.20267,0.84257,0.20617,0.74188,0.83979,0.29997,0.92209,0.29616,0.19303,0.39014,0.78015,0.89272,0.072042,0.55992,0.31949,0.061715,0.80512,0.040662,0.50575,0.37823,0.009014,0.05504,0.22414,0.14468,0.1555,0.80033,0.91552,0.073992,0.088622,0.66854,0.44905,0.39794,0.972,0.19044,0.41438,0.32785,0.20648,0.67879,0.0079311,0.96443,0.5002,0.99428,0.49926,0.86454,0.34837,0.81486,0.55777,0.81586,0.040109,0.69351,0.3226,0.68069,0.13135,0.92887,0.093985,0.70711,0.072321,0.75146,0.84228,0.52074,0.76614,0.59028,0.27919,0.70813,0.97567,0.80983,0.63857,0.10793,0.0017301,0.016444,0.011726,0.0035946,0.01453,0.0029175,0.00041633,0.016797,0.014713,0.013275,0.019287,0.00057391,0.0020775,0.013951,0.011714,0.011359,0.011775,0.017968,0.0070057,0.018923,0.01628,0.013661,0.0051896,0.0054911,0.011439,0.0073517,0.00099177,1.0999e-05,0.019094,0.0031285,0.014023,0.016236,0.0031734,0.019311,0.0020795,0.018119,0.0013681,0.0062967,0.001616,0.0022045,0.011572,0.005333,0.017245,0.011713,0.012003,0.014282,0.015394,0.0047645,0.016111,0.0037489,0.012129,0.012613,0.01065,0.0092211,0.0061876,0.011469,0.002662,0.013526,0.0060917,0.012576,0.0023993,0.017299,0.0074487,0.01508,0.015339,0.013226,0.019172,0.0057055,0.0094195,0.019435,0.0050625,0.017281,0.0073171,0.010208,0.013595,0.0039781,0.013367,0.00359,0.0091862,0.007276,0.010371,0.0019088,0.017631,0.0095733,0.015801,0.01919,0.0085337,0.0021943,0.012188,0.0074047,0.014594,0.0031048,0.0089522,0.010701,0.0055688,0.011431,0.014043,0.0048571,0.0078889,0.011544,0.55852,0.98988,0.7636,0.15318,0.42596,,,,,,,,,
0.023366,0.17723,0.80931,0.57053,0.17929,0.72366,0.8644,0.77988,0.40535,0.48244,0.18243,0.28449,0.39505,0.1889,0.50289,0.79807,0.73841,0.20967,0.31607,0.80596,0.17503,0.096129,0.1271,0.084051,0.78776,0.24316,0.88733,0.45922,0.26201,0.3728,0.93367,0.61947,0.10261,0.48322,0.27681,0.68251,0.66424,0.64399,0.97887,0.29532,0.57744,0.1999,0.85526,0.62581,0.74568,0.34767,0.83536,0.52832,0.98871,0.74728,0.23191,0.35501,0.44086,0.99659,0.4947,0.40798,0.22049,0.94883,0.96561,0.51161,0.0024403,0.99995,0.24804,0.83319,0.73838,0.10631,0.8429,0.35176,0.69036,0.6387,0.73925,0.44367,0.064685,0.29444,0.65277,0.056284,0.44242,0.59338,0.77427,0.19459,0.77979,0.047451,0.55701,0.82375,0.83428,0.048174,0.60507,0.66203,0.45068,0.73893,0.82798,0.21079,0.51385,0.50496,0.17361,0.092701,0.28514,0.3604,0.67257,0.77579,0.010075,0.00057071,0.0072892,0.018252,6.6265e-05,0.017156,0.018928,0.010061,0.0064698,0.018745,0.0075905,0.010366,0.0092184,0.015556,0.015656,0.0030282,0.0098551,0.01718,0.018923,0.011498,0.01861,0.017978,0.0088785,0.007327,0.015762,0.016311,0.00096813,0.0091992,0.0019921,0.0063718,0.011459,0.0093207,0.0042992,0.016632,0.012658,0.0090668,0.0035138,0.017114,0.012237,0.01175,0.014612,0.0087916,0.0070688,0.010381,0.0024986,0.0021961,0.015714,0.00030663,0.0076787,0.0073743,0.0032406,0.0030642,0.0066671,0.00027969,0.012825,0.0027094,0.0059566,0.010055,0.011012,0.018339,0.011205,0.014859,0.013498,0.00044953,0.016644,0.016765,0.014382,0.0053457,0.0001426,0.01563,0.015556,0.010061,0.013186,0.0091748,0.0099077,0.017001,0.015184,0.0089159,0.003785,0.0038763,0.017075,0.0054366,0.014807,0.01051,0.0019722,0.015367,0.013789,0.014683,0.01091,0.00083428,0.0018542,0.0063462,0.0071231,0.016279,0.015098,0.018948,0.0023112,0.0041768,0.0099112,0.0082969,0.48502,0.48247,0.46655,0.86444,0.22188,,,,,,,,,
0.79572,0.86542,0.31859,0.92098,0.33478,0.12981,0.57647,0.68754,0.32614,0.23144,0.83779,0.61035,0.94545,0.040386,0.4366,0.37562,0.26381,0.13287,0.54473,0.78157,0.46696,0.065863,0.12821,0.58525,0.54738,0.56618,0.98643,0.51992,0.46836,0.22549,0.53619,0.007154,0.10667,0.98386,0.93869,0.41339,0.28033,0.33288,0.011654,0.85028,0.27919,0.5329,0.38799,0.32147,0.91621,0.41429,0.76977,0.75784,0.74389,0.72847,0.52068,0.068002,0.18554,0.32989,0.041321,0.50969,0.48142,0.96193,0.29455,0.13331,0.42772,0.39632,0.34749,0.23806,0.64371,0.86133,0.76156,0.57609,0.2469,0.45367,0.91033,0.54369,0.44033,0.64299,0.28031,0.49861,0.11361,0.22168,0.24225,0.66063,0.43584,0.96317,0.18388,0.90645,0.82077,0.24142,0.057583,0.28013,0.6263,0.55662,0.18166,0.67562,0.84881,0.043535,0.15292,0.040938,0.14627,0.52864,0.85121,0.018077,0.0073054,0.0033127,0.0094036,0.0090917,0.0037907,0.0056251,0.012766,0.0007838,0.014576,0.019216,0.017585,0.019188,0.019422,0.016921,0.0090292,0.010142,0.010589,0.0055989,0.010677,0.013476,0.0097027,0.01045,0.0060935,0.00061597,0.0055545,0.019473,0.015598,0.009167,0.014383,0.019318,0.0048709,0.0095494,0.011592,0.002982,0.0043597,0.002678,0.01305,0.019459,0.015583,0.014645,0.016487,0.0076396,0.0091048,0.014632,0.0083898,0.0063243,0.010852,0.012218,0.018579,0.010464,0.013201,0.0021559,0.011655,0.0086777,0.013311,0.01283,0.0083526,0.013927,0.001862,0.015832,0.019681,0.010638,0.017294,0.00029988,0.006557,0.0050781,0.0033085,0.0019781,0.015173,0.0071692,0.018389,0.0050217,0.00062402,0.0076031,0.00033022,0.017577,0.0044998,0.00093838,0.0044301,0.014082,0.010927,0.013771,0.0072505,0.015021,0.0020948,0.011096,0.01327,0.010442,0.0018821,0.0097253,0.016335,0.0075536,0.0052491,0.016869,0.010248,0.0098687,0.013892,0.0027014,0.0054718,0.011542,0.79531,0.81499,0.50316,0.27587,0.50088,,,,,,,,,
0.89749,0.1165,0.97679,0.43921,0.055879,0.2579,0.26933,0.22392,0.58767,0.42927,0.12752,0.66637,0.050327,0.054214,0.33365,0.50183,0.39589,0.69491,0.54086,0.48293,0.86133,0.61365,0.46219,0.99155,0.47709,0.17893,0.52393,0.89154,0.1934,0.91684,0.52886,0.11048,0.64365,0.2637,0.88015,0.76317,0.12914,0.0097955,0.79759,0.46761,0.95787,0.94829,0.41492,0.50899,0.44847,0.042038,0.9179,0.15241,0.90082,0.84538,0.0091484,0.31249,0.73214,0.86569,0.094669,0.0081182,0.76969,0.8153,0.054354,0.10918,0.74434,0.42839,0.86678,0.54776,0.98355,0.47271,0.47614,0.74088,0.56537,0.93583,0.87402,0.12931,0.63659,0.31246,0.47376,0.45545,0.095173,0.55857,0.033815,0.67677,0.68626,0.94931,0.34825,0.5028,0.15664,0.42388,0.73678,0.77796,0.091666,0.79038,0.46438,0.91215,0.51035,0.74719,0.93628,0.75994,0.73171,0.12419,0.16125,0.66416,0.010532,0.018487,0.0069059,0.018325,0.016561,0.0040645,0.0005643,0.0045363,0.011466,0.0020878,0.010145,0.012984,0.0074747,0.0084564,0.0038077,0.011868,0.015734,0.0047752,0.011937,0.0048964,0.003073,0.0088784,0.0042693,0.013087,0.016383,0.00037269,0.0061635,0.0091676,0.017626,0.018699,0.007961,0.0044053,0.0098154,0.014525,0.015038,0.016168,0.0039981,0.0041273,0.0049717,0.0049334,0.011661,0.012091,0.017215,0.0027763,0.0064072,0.0088788,0.01684,0.0048967,0.017345,0.00216,0.010286,0.017553,0.018861,0.01889,0.017681,0.013025,0.011508,0.0045121,0.0090425,0.016425,0.0045755,0.0004402,0.0013861,0.014721,0.013722,0.0033351,0.011933,0.0068208,0.0079656,0.014491,0.0019937,0.016072,0.0087293,0.0065622,0.013116,0.013954,0.016056,0.0048197,0.01352,0.014242,0.01329,0.016562,0.0012069,0.0090915,0.010668,0.016676,0.013917,0.0033437,0.0043128,0.01618,0.0025898,0.0028925,0.00051947,0.007374,0.017737,0.010467,0.017008,0.017438,0.010684,0.012257,0.16917,0.96355,0.09315,0.034609,0.94904,,,,,,,,,
0.54809,0.48753,0.72215,0.64586,0.2043,0.12195,0.90685,0.79628,0.82124,0.32579,0.3202,0.88674,0.7709,0.51819,0.2281,0.14372,0.34269,0.85918,0.68926,0.047324,0.67271,0.64982,0.77605,0.59286,0.33136,0.12219,0.73672,0.41528,0.10794,0.98554,0.30189,0.57491,0.86323,0.80684,0.84927,0.88914,0.43232,0.9285,0.46918,0.20292,0.43719,0.91808,0.32156,0.57326,0.9781,0.6964,0.95516,0.448,0.038707,0.17692,0.20494,0.19377,0.38962,0.36598,0.56189,0.7307,0.31409,0.60407,0.11267,0.46976,0.14712,0.44796,0.91601,0.35839,0.62024,0.64855,0.57395,0.24236,0.79168,0.33614,0.68944,0.14013,0.42728,0.09588,0.89159,0.81515,0.10576,0.017386,0.020127,0.954,0.32344,0.59611,0.94726,0.41537,0.85443,0.42484,0.78413,0.92513,0.8101,0.86021,0.61554,0.66746,0.013866,0.76754,0.88279,0.6086,0.73293,0.68999,0.75013,0.71159,0.0016021,0.0076704,0.0057041,0.0069208,0.0077375,0.0050785,0.0077231,0.017821,0.00037149,0.018247,0.017248,0.020006,0.013323,0.012764,0.015925,0.0030702,0.010132,0.013385,0.020783,0.012531,0.014315,0.0046892,0.001123,0.014005,0.0037118,0.019542,0.01784,0.0044898,0.0082681,0.013184,0.013707,0.021075,0.012375,0.00055375,0.018262,0.013903,0.010937,0.0069818,0.016495,0.018223,0.00098813,0.0081626,0.0016625,0.0033549,0.015121,0.0061452,0.0069556,0.015128,0.021114,0.019955,0.014078,0.00011946,0.0089723,0.0088355,0.010625,0.0069203,0.01234,0.0029084,0.0069217,0.0034731,0.0088858,0.0011139,0.01118,0.0030287,0.021342,0.0020881,0.0063537,0.0066754,0.012232,0.021089,0.0042356,0.001886,0.017505,0.00064638,0.0074206,0.014145,0.01458,0.014826,0.0091271,0.0046949,0.0095373,0.014017,0.0043076,0.01621,0.0026792,0.021504,0.017098,0.0032598,0.003813,0.010526,0.017394,0.0027547,0.0054036,0.0010395,0.012069,0.011748,0.019845,0.00052088,0.014014,0.0036995,0.15511,0.14633,0.039012,0.75933,0.44432,,,,,,,,,
0.0010196,0.24697,0.33638,0.4935,0.88388,0.93586,0.78487,0.93793,0.56489,0.59717,0.86963,0.767,0.20171,0.7478,0.42011,0.96699,0.89565,0.68949,0.5465,0.64173,0.74223,0.56626,0.22035,0.69533,0.78918,0.83841,0.036071,0.23332,0.022368,0.77454,0.76673,0.26914,0.24742,0.22785,0.76855,0.17187,0.31878,0.419,0.9781,0.022407,0.42748,0.86777,0.76095,0.47439,0.30511,0.048942,0.57525,0.57047,0.83448,0.55062,0.46714,0.38328,0.72841,0.44854,0.82576,0.054947,0.4572,0.364,0.78746,0.53461,0.35485,0.49024,0.83643,0.79331,0.77641,0.82732,0.22339,0.48604,0.25683,0.3279,0.93397,0.15097,0.7782,5.1242e-05,0.36713,0.85259,0.91661,0.060351,0.24575,0.68239,0.24553,0.19689,0.72046,0.084305,0.96275,0.42938,0.59668,0.45724,0.067686,0.59812,0.39029,0.498,0.077686,0.34451,0.66622,0.16302,0.28908,0.97637,0.13403,0.075296,0.016263,0.0051315,0.010256,0.016148,0.014719,0.014552,0.011833,0.0045988,0.013828,0.01111,0.0017989,0.015904,0.0081904,0.018429,0.0097145,0.0072266,0.0095548,0.0077868,0.015107,0.0026731,0.0053114,0.011149,0.0042883,0.011559,0.017618,0.0060051,0.004371,0.013977,0.010034,0.010918,0.0051337,0.010898,0.0073132,0.010041,0.010508,0.00046909,0.018198,0.00603,0.016685,0.014292,0.0090605,0.0064515,0.017935,0.01646,0.0076252,0.0032417,0.0074962,0.018764,0.015459,0.0096107,0.015689,0.018818,0.0123,0.00048273,0.018259,0.014032,0.011089,0.0011953,0.0096057,0.0099957,0.013739,0.015952,0.0037517,0.0041073,0.0084744,0.0089122,0.016323,0.011728,0.013137,0.006242,0.0058327,0.015439,0.00067264,0.00058608,0.00066739,0.015736,0.014724,0.014247,0.0056262,0.018065,0.0081959,0.00016102,0.0024744,0.013889,0.014759,0.014214,0.0087334,0.0050297,0.0016614,0.017203,0.0019017,0.0081175,0.016018,0.010333,0.0182,0.0048768,0.0053855,0.00024609,0.011318,0.010124,0.80945,0.37611,0.59524,0.67986,0.68883,,,,,,,,,
0.23143,0.2741,0.28714,0.29152,0.18398,0.23824,0.83267,0.628,0.36777,0.80682,0.41465,0.039322,0.17321,0.080361,0.29505,0.66074,0.14555,0.62714,0.81083,0.12513,0.29971,0.035393,0.78222,0.44347,0.82386,0.68373,0.95999,0.99766,0.15924,0.10209,0.26325,0.85227,0.52285,0.11779,0.8084,0.6841,0.12741,0.32633,0.16115,0.20957,0.21243,0.39245,0.14779,0.946,0.75826,0.087672,0.68951,0.18424,0.36548,0.17848,0.67586,0.27434,0.6576,0.45764,0.76352,0.53634,0.40367,0.99279,0.66621,0.53811,0.52455,0.074214,0.1714,0.29398,0.27624,0.42853,0.071406,0.21912,0.23746,0.86977,0.62222,0.6716,0.69888,0.068726,0.84638,0.40807,0.33348,0.82399,0.049028,0.59711,0.094238,0.86673,0.33561,0.31555,0.59947,0.89152,0.77689,0.39896,0.51713,0.55696,0.93571,0.69434,0.29276,0.96397,0.26089,0.35957,0.50857,0.72536,0.1426,0.3223,0.0057074,0.016375,0.01646,0.0072686,0.0053372,0.0085408,0.010987,0.016138,0.015529,0.012826,0.0093325,0.0034152,0.0070401,0.0039515,0.010827,0.0078645,0.012578,0.0011265,0.0053848,0.0034812,0.01158,0.017901,0.015555,0.015074,0.0040649,0.0014455,0.017807,0.018015,0.0031495,0.01548,0.014698,0.016269,0.0082437,0.0073376,0.0023615,0.014647,0.019286,0.0048865,0.010443,0.016066,0.017163,0.016983,0.010687,0.0021103,0.0041499,0.0049592,0.012061,0.015432,0.003917,0.0049291,0.014884,0.016861,0.015184,0.013472,0.011467,0.013174,0.0054284,0.0061541,0.014658,0.0065013,0.017231,0.007534,0.013516,0.0096133,0.0013483,0.0025247,0.0045816,0.0024221,0.018782,0.010309,0.0098115,0.0054442,0.0051238,0.0047803,0.015594,0.014191,0.015929,0.0056168,0.0074928,0.015747,0.00041953,0.010837,0.0018546,0.011782,0.0056138,0.002554,0.019117,0.011127,0.010557,0.0014933,0.0088307,0.0045461,0.012345,0.010584,0.016893,0.01937,0.012884,0.0025311,0.017007,0.0074035,0.91523,0.22322,0.40937,0.0698,0.35615,,,,,,,,,
0.53893,0.59787,0.55113,0.88663,0.2013,0.27832,0.0076289,0.12087,0.64415,0.13546,0.03315,0.0088355,0.58196,0.55017,0.12012,0.80556,0.079238,0.09102,0.56833,0.59683,0.83956,0.76269,0.80924,0.014675,0.94778,0.10962,0.65897,0.86425,0.2422,0.19104,0.91148,0.023309,0.22357,0.58717,0.88723,0.14728,0.64794,0.29423,0.62052,0.3682,0.67488,0.81792,0.03469,0.9783,0.83026,0.052108,0.96242,0.97667,0.34077,0.97935,0.69009,0.33012,0.3749,0.66523,0.13827,0.85334,0.15636,0.18606,0.99469,0.60905,0.14122,0.25986,0.10333,0.072559,0.75965,0.89879,0.11529,0.72891,0.73688,0.83922,0.23956,0.60502,0.4827,0.78786,0.66757,0.88694,0.2915,0.46195,0.93712,0.59756,0.44695,0.12864,0.99959,0.32227,0.99974,0.41566,0.28061,0.13033,0.33648,0.61942,0.79292,0.74951,0.5119,0.20667,0.45667,0.05887,0.47526,0.75527,0.73161,0.052459,0.0019841,0.004584,0.0058384,0.0013011,0.01026,0.01232,0.014093,0.016801,0.0064482,0.011798,0.0012041,0.013425,0.0032833,0.011145,0.01801,0.011546,0.0039913,0.0095005,0.015876,0.011671,0.015608,0.0019588,0.0015342,0.012233,0.016232,0.0012067,0.013643,0.0094051,0.0034671,0.019364,0.017892,0.0093081,0.0089168,0.0083248,0.017487,0.018962,0.0033147,0.0033304,0.01778,0.0051446,0.016828,0.010846,0.0091973,0.017143,0.010949,0.00048193,0.0043343,0.014107,0.01404,0.018139,0.0048394,0.0091307,0.0033632,0.014788,0.014187,0.015146,0.0082383,0.011171,0.0009781,0.0045624,0.0055282,0.015882,0.0021764,0.018531,0.016913,0.01644,0.0027955,0.019388,0.010258,1.8738e-05,0.011852,0.0057901,0.0090552,0.0087912,0.016225,0.014556,0.014193,0.0041992,0.0040775,0.01511,0.00065074,0.0054301,0.0084287,0.0094717,0.01184,0.0093074,0.0081695,0.01443,0.0056771,0.0040982,0.0014341,0.0079988,0.014147,0.012103,0.012182,0.0045454,0.017771,0.019167,0.013216,0.01549,0.79602,0.010951,0.31945,0.64567,0.22576,,,,,,,,,
0.55154,0.74836,0.162,0.10896,0.10036,0.15165,0.65034,0.50542,0.26902,0.51798,0.1323,0.82032,0.1779,0.52089,0.51274,0.22907,0.79501,0.69585,0.033951,0.046078,0.28288,0.1208,0.34353,0.48188,0.37538,0.48971,0.69949,0.25452,0.9031,0.067769,0.98402,0.76843,0.93586,0.3839,0.52238,0.34119,0.87901,0.94487,0.6468,0.34652,0.63511,0.66431,0.11504,0.15027,0.46661,0.66683,0.52307,0.94003,0.14327,0.41943,0.71697,0.9416,0.59243,0.15654,0.77215,0.67348,0.71553,0.91591,0.44828,0.89178,0.66037,0.88984,0.95526,0.73513,0.012385,0.22065,0.39973,0.015495,0.60008,0.23537,0.58977,0.16451,0.77411,0.69534,0.32704,0.73247,0.67003,0.16156,0.2824,0.70096,0.15855,0.1647,0.76199,0.032625,0.63633,0.78518,0.97482,0.15492,0.98296,0.68917,0.82591,0.90678,0.0053995,0.68783,0.11956,0.58453,0.20871,0.13805,0.80724,0.052669,0.0052658,0.014697,0.014645,0.0049562,0.012126,0.016284,0.015929,0.014328,0.0051592,0.013175,0.0010389,0.00651,0.0019816,0.0060897,0.018051,0.0065286,0.014492,0.0032377,0.0083906,0.0080288,0.001416,0.0034751,0.014321,0.0049822,0.015719,0.015311,0.0066987,0.0090571,0.017182,0.0099393,0.010225,0.0083045,6.4383e-05,0.011407,0.011207,0.01611,0.011765,0.012187,0.0032725,0.018116,0.001686,0.014361,0.017724,0.015951,0.0092346,0.01495,0.013809,0.011342,0.0011269,0.00070465,0.016082,0.009613,0.007616,0.0034708,0.0044132,0.014207,0.00092651,0.010798,0.0070112,0.016657,0.011401,0.016996,0.0037801,0.014557,0.0048208,0.011332,0.014249,0.0043086,0.013978,0.018689,7.8957e-05,0.01562,0.017675,0.013101,0.0017417,0.015418,0.00041218,0.016311,0.013926,0.0113,0.0056889,0.0037161,0.018249,0.018958,0.0092193,0.0037211,0.010081,0.0021168,0.018012,0.015901,0.00012596,0.0062491,0.018942,0.013908,0.0024469,0.013955,0.0030885,0.013533,0.018107,0.00092623,0.42509,0.20069,0.21638,0.82569,0.34646,,,,,,,,,
0.18565,0.34242,0.42802,0.75854,0.41388,0.9446,0.47381,0.23106,0.33117,0.85546,0.86673,0.74789,0.7949,0.19611,0.57071,0.88529,0.38126,0.26715,0.33902,0.20437,0.41353,0.23791,0.38819,0.50068,0.64642,0.32696,0.47928,0.45622,0.76488,0.031416,0.2964,0.036545,0.65635,0.44394,0.18847,0.90717,0.21762,0.22943,0.24874,0.77937,0.15357,0.38609,0.07555,0.54038,0.020255,0.31767,0.1112,0.66863,0.13071,0.40291,0.30468,0.16852,0.983,0.20035,0.85469,0.71447,0.89639,0.11651,0.30819,0.46589,0.89764,0.85353,0.1521,0.75511,0.94823,0.48216,0.55057,0.18228,0.32508,0.15518,0.37713,0.76056,0.49684,0.40399,0.54906,0.18247,0.14824,0.031837,0.13053,0.83177,0.0040734,0.34298,0.16897,0.18894,0.09419,0.62766,0.88602,0.062341,0.74259,0.0041808,0.35726,0.5423,0.59275,0.47982,0.5499,0.15301,0.12491,0.93535,0.047949,0.21852,0.017016,0.0022727,0.014308,0.014703,0.017129,0.016054,0.0091576,0.015196,0.0013942,0.019199,0.0034295,0.016943,0.015024,0.0059217,0.016568,0.0023973,0.010512,0.0182,6.7006e-05,0.0026428,0.014424,0.005827,0.017567,0.011148,0.015028,0.012089,0.0072218,0.01197,0.0021965,0.01802,0.01852,0.012867,0.011172,0.016887,0.011533,0.01296,0.0046575,0.015256,0.001868,0.00035197,0.010301,0.0046383,0.018414,0.0064037,0.018284,0.0021387,0.0072378,0.015801,0.018684,0.0024056,0.013612,0.0032564,0.009129,0.014326,0.0089879,0.012864,0.01612,0.010693,0.00018536,0.0070977,0.0096549,0.0031787,0.0072606,0.0089052,0.0070733,0.0094441,0.012045,0.0089453,0.0072257,0.0047498,0.0081566,0.0034488,0.0017373,0.015795,0.010059,0.0071914,0.017213,0.017306,0.0092294,0.013491,0.014293,0.011703,0.011372,0.0031524,0.017949,0.002459,0.012088,0.0034911,0.016915,0.010324,0.00029898,0.0086206,0.017627,0.0021653,0.00088829,0.0079849,0.010402,0.00019022,0.0099283,0.01576,0.65402,0.0099554,0.99112,0.58196,0.97479,,,,,,,,,
0.70605,0.52359,0.25915,0.60685,0.24406,0.2792,0.34626,0.13474,0.05942,0.88775,0.44224,0.35003,0.73259,0.71084,0.70397,0.48123,0.94658,0.4594,0.68504,0.85654,0.13095,0.19305,0.65349,0.69115,0.90997,0.59653,0.066094,0.034839,0.461,0.26395,0.78643,0.56828,0.46434,0.49834,0.39648,0.91369,0.40703,0.85295,0.80127,0.84813,0.44245,0.33358,0.34408,0.1344,0.11991,0.021183,0.40863,0.42415,0.41782,0.45923,0.25587,0.66461,0.25385,0.86887,0.092541,0.13038,0.096079,0.069624,0.83208,0.29615,0.73968,0.5283,0.47881,0.25126,0.88611,0.035204,0.1669,0.19609,0.96316,0.87628,0.73301,0.38004,0.82462,0.059009,0.15736,0.14654,0.2011,0.33153,0.20808,0.15515,0.39383,0.056734,0.5157,0.56736,0.81943,0.76233,0.75646,0.86809,0.28561,0.40904,0.2902,0.34118,0.60626,0.84704,0.73343,0.79212,0.30294,0.17158,0.75153,0.65597,0.020608,0.01009,0.0074558,0.0009601,0.0068532,0.0049571,0.0061559,0.012208,0.00017024,0.013716,0.0091538,0.008935,0.01478,0.0096909,0.0060363,0.00094271,0.0058269,0.0076837,0.015614,0.0020143,5.9266e-05,0.012827,0.0082024,0.003976,0.016224,0.00024085,0.0028438,0.0040706,0.019847,0.0027973,0.015669,0.01791,0.00091181,0.0063105,0.011268,0.0011662,0.012149,0.0066284,0.0016965,0.0025475,0.0024027,0.0071297,0.0069998,0.0024251,0.018087,0.012267,0.01346,0.0012052,0.014475,0.010038,0.020887,0.0041268,0.016589,0.01964,0.017992,0.021341,0.012813,0.0011625,0.020746,0.0090027,0.00079629,0.015962,0.0086585,0.0068608,0.010382,0.019655,0.00038845,0.0051075,0.020166,0.0060511,0.014725,0.0073923,0.0034286,0.011783,1.4343e-05,0.01171,0.020823,0.0071273,0.013824,0.016509,0.01364,0.020202,0.02125,0.013518,0.0022349,0.0040962,0.0049409,0.018767,0.012736,0.010519,0.018822,0.017947,0.021492,0.012557,0.0066297,0.0058218,0.013242,0.019067,0.017019,0.00014771,0.52292,0.939,0.13262,0.58566,0.51816,,,,,,,,,
0.94081,0.80617,0.12248,0.34281,0.47043,0.93727,0.57606,0.9658,0.26136,0.87377,0.71755,0.55613,0.13094,0.33309,0.0061427,0.62323,0.81949,0.48381,0.47161,0.79717,0.57613,0.95857,0.35486,0.78661,0.3766,0.18285,0.56059,0.58865,0.12036,0.45615,0.054878,0.04513,0.45971,0.17583,0.51853,0.43238,0.28121,0.61067,0.99152,0.42097,0.083168,0.31341,0.40238,0.49615,0.51835,0.6481,0.39501,0.72685,0.14575,0.25416,0.72965,0.20777,0.35447,0.1529,0.59389,0.71607,0.31645,0.1522,0.049323,0.48716,0.84605,0.97537,0.74143,0.11583,0.89368,0.55832,0.75151,0.4723,0.80872,0.69837,0.42706,0.67687,0.09521,0.75132,0.17113,0.93251,0.03396,0.22227,0.0063142,0.37081,0.62467,0.28578,0.52415,0.368,0.020378,0.2837,0.073841,0.097838,0.71216,0.27567,0.85194,0.72829,0.81457,0.4041,0.045107,0.98511,0.3056,0.78945,0.52719,0.23506,0.0070131,2.0124e-05,0.0021023,0.018081,0.0093544,0.00032327,0.0011612,0.01112,0.0053458,0.0026486,0.010347,0.016877,0.019588,0.014445,0.01694,0.0027458,0.016683,0.015297,0.014924,0.0020995,0.0067975,0.014255,0.0065334,0.013162,0.010477,0.0017686,0.014109,0.0056507,0.0038395,0.010291,0.0044403,0.0015441,0.0022847,0.010662,0.021029,0.020574,0.0097877,0.0023127,0.0093079,0.0016955,0.017287,0.0032318,0.0095211,0.0062364,0.018276,0.0103,0.0074858,0.0043675,0.0042557,0.018889,0.010042,0.0044099,0.01712,0.0050256,0.010866,0.016781,0.014623,0.015319,0.016442,0.0064139,0.019799,0.0042183,0.0037897,0.0047189,0.01151,0.0019957,0.0091523,0.018896,0.0091153,0.0050859,0.014119,0.017188,0.0047769,0.018589,0.017691,0.019278,0.015717,0.016554,0.020307,0.018462,0.013124,0.0038602,2.8118e-05,0.0094762,0.013206,0.018428,0.002014,0.003589,0.012728,0.013589,0.010616,0.010558,0.010898,0.0017667,0.0055539,0.0096098,0.0098604,0.0090057,0.012565,0.0040293,0.66988,0.75254,0.1169,0.55878,0.036342,,,,,,,,,
0.6827,0.26621,0.58701,0.56558,0.43091,0.76191,0.14148,0.46265,0.068214,0.81962,0.70932,0.07094,0.49414,0.1265,0.48896,0.15234,0.98469,0.50316,0.74013,0.42004,0.31096,0.20094,0.45874,0.83219,0.82136,0.99267,0.44964,0.76487,0.94356,0.25763,0.8076,0.72694,0.94739,0.34529,0.10176,0.25465,0.65188,0.77377,0.30969,0.55991,0.60147,0.36644,0.36508,0.88603,0.91812,0.66082,0.96341,0.56334,0.53003,0.47207,0.51448,0.82298,0.69924,0.46084,0.99251,0.20691,0.10919,0.21671,0.69094,0.40009,0.35091,0.88647,0.71473,0.0092709,0.98883,0.14843,0.010361,0.05974,0.97681,0.0046856,0.2047,0.59289,0.79508,0.11246,0.65211,0.48212,0.97165,0.081307,0.014987,0.71481,0.23802,0.39152,0.59053,0.58703,0.20799,0.34677,0.12542,0.77354,0.68912,0.99763,0.53818,0.12122,0.96299,0.47303,0.074154,0.71202,0.30911,0.22773,0.60907,0.50944,0.019871,0.01268,0.016957,0.0072936,0.0003745,0.015788,0.001616,0.002536,0.0043449,0.0010975,0.019832,0.0040449,0.015112,0.0034219,0.019829,0.0060781,0.0085761,0.0044202,0.018096,0.0024765,0.017049,0.017766,0.0024229,0.012964,0.01328,0.010709,0.012796,0.01803,0.019764,0.012801,0.012447,0.014292,0.014658,0.0088238,0.003913,0.0074229,0.0020237,0.0043445,0.0049542,0.0052527,0.0040282,0.011118,0.0058292,0.010777,0.0020837,0.010488,0.015327,0.0012999,0.017092,0.018753,0.014382,0.010733,0.019936,0.019874,0.0026797,0.00089811,0.01359,0.010122,0.0096176,0.0077868,0.014133,0.0033193,0.0086854,0.0023585,0.014784,0.013057,0.002694,0.014683,0.013986,0.014913,0.019855,0.0011313,0.0066353,0.013844,0.0083839,0.0081754,0.0057434,0.001884,0.0059459,0.019136,0.0036317,0.0039781,0.0051291,0.019602,0.020213,0.0044756,0.020209,0.00055603,0.0081414,0.017629,0.0084822,0.00065408,0.0087243,0.0098671,0.0023912,0.0076414,0.019053,0.0033097,0.01849,0.017901,0.23407,0.26468,0.67463,0.22499,0.5856,,,,,,,,,
0.92351,0.77877,0.80419,0.12205,0.5393,0.89146,0.5758,0.005685,0.95362,0.82265,0.65502,0.2582,0.64505,0.45876,0.30908,0.76227,0.89186,0.5933,0.035881,0.73274,0.44075,0.89786,0.23715,0.82267,0.3559,0.89735,0.51671,0.46707,0.73356,0.38518,0.6905,0.68281,0.29805,0.70832,0.78007,0.98521,0.45131,0.26751,0.41809,0.4567,0.20333,0.17674,0.88098,0.79595,0.90004,0.70248,0.40512,0.24901,0.45387,0.69966,0.781,0.14978,0.82589,0.95314,0.62647,0.29332,0.35116,0.83613,0.62603,0.53213,0.75777,0.29509,0.55868,0.34222,0.55824,0.99618,0.31309,0.89172,0.92454,0.53968,0.17811,0.19623,0.6615,0.59787,0.23191,0.52869,0.378,0.37857,0.73627,0.81032,0.82818,0.81864,0.70353,0.10943,0.40543,0.74603,0.25829,0.75297,0.29426,0.52101,0.36567,0.96525,0.51902,0.31575,0.056048,0.36531,0.76134,0.19479,0.22601,0.64482,0.00026833,0.0068352,0.00097347,0.014567,0.017078,0.0072052,0.0064115,0.012397,0.0074831,0.018693,0.0084315,0.010214,0.016241,0.0045536,0.011091,0.0042126,0.007489,0.017647,0.015295,0.0067667,0.011329,0.0070595,0.00035198,0.010947,0.0035292,0.010863,0.015999,0.002206,0.0057185,0.013891,0.011362,0.016632,0.00041357,0.011851,0.013518,0.0088667,0.016203,0.0073474,0.01919,0.013835,0.00068383,0.0077484,0.0031886,0.008587,0.018197,0.0016395,0.011671,0.00028074,0.0063633,0.017134,0.01169,0.015494,0.01123,0.010812,0.0090638,0.0039692,0.0099709,0.013224,0.017757,0.016388,0.015783,0.0058997,0.0056945,0.0017582,0.014767,0.011943,0.0038659,0.012758,0.017155,0.013951,0.0025672,0.0046088,0.0074784,0.0012179,0.0083584,0.011274,0.011125,0.013316,0.014779,0.010649,0.0097383,0.012551,0.019358,0.0066297,0.0090648,0.0080254,0.0075019,0.0063742,0.0026805,0.011708,0.013549,0.01488,0.010449,0.0023073,0.019511,0.012502,0.012451,0.019493,0.0062325,0.015985,0.35732,0.070812,0.73033,0.83356,0.43068,,,,,,,,,
0.60774,0.9763,0.76922,0.11911,0.16365,0.55879,0.88988,0.36009,0.015181,0.93813,0.51352,0.30009,0.72053,0.7314,0.62038,0.59541,0.58341,0.11795,0.95655,0.80559,0.16639,0.56051,0.81753,0.22948,0.11281,0.60085,0.27182,0.45491,0.19721,0.68154,0.10896,0.21188,0.17384,0.91662,0.89456,0.33378,0.14604,0.67075,0.67436,0.27917,0.69112,0.95333,0.31837,0.10692,0.31845,0.015375,0.11397,0.85988,0.29585,0.15806,0.2595,0.40402,0.71546,0.0040394,0.41162,0.3584,0.82116,0.25275,0.3552,0.59275,0.54921,0.80386,0.7433,0.63832,0.56745,0.99901,0.10632,0.1739,0.85774,0.44757,0.18719,0.59956,0.98788,0.54223,0.53923,0.29395,0.18137,0.93191,0.88835,0.45298,0.11873,0.10217,0.028132,0.93485,0.80095,0.77666,0.52967,0.13301,0.9276,0.35511,0.99567,0.85765,0.22896,0.46504,0.66454,0.86607,0.30858,0.55284,0.83835,0.62956,0.0019469,0.014726,0.012955,0.0036597,0.0071493,0.014975,0.016133,0.0027491,0.002075,0.010719,0.0045944,0.0038838,0.013795,0.0025871,7.3644e-05,0.0024795,0.0076682,0.01534,0.0040375,0.0060236,0.0020743,0.015446,0.015689,0.013264,0.002732,0.0029472,0.01299,0.00341,0.0099989,0.0053883,0.010201,0.0071897,0.016843,0.0091865,0.013288,0.0053143,0.016986,0.0099752,0.010789,0.013229,0.0096519,0.0028578,0.014997,0.01338,0.0020602,0.014628,0.00074156,0.0060171,0.010639,0.015057,0.0079158,0.0146,0.014091,0.012879,0.012468,0.018146,0.0028795,0.0052922,0.01263,0.01608,0.010328,0.017126,0.011563,0.0026386,0.00027976,0.013001,0.0029575,0.015899,0.015831,0.016096,0.016743,0.017353,0.016529,0.014213,0.0053024,0.013386,0.017114,0.0059592,0.011175,0.014089,0.0097542,0.00045066,0.010716,0.016034,0.015623,0.013996,0.0025732,0.014279,0.0093109,0.0014223,0.0091635,0.016586,0.005656,0.016388,0.0062296,0.015557,0.0071661,0.0055932,0.015928,0.018471,0.24991,0.18024,0.37346,0.35001,0.86574,,,,,,,,,
0.19825,0.31561,0.80495,0.89909,0.83174,0.6439,0.77929,0.54297,0.64258,0.97926,0.60269,0.62905,0.48025,0.30115,0.16184,0.95815,0.85928,0.24565,0.57791,0.061787,0.75218,0.32058,0.32465,0.4491,0.38238,0.8974,0.66591,0.86373,0.653,0.35042,0.46482,0.17925,0.1629,0.49198,0.33209,0.75702,0.61512,0.98897,0.069645,0.1209,0.44133,0.30695,0.59913,0.12704,0.53966,0.43466,0.36965,0.55333,0.75549,0.1466,0.24288,0.8639,0.81662,0.79131,0.074283,0.82227,0.43826,0.85539,0.54656,0.7958,0.35139,0.50657,0.1738,0.72077,0.10458,0.23672,0.18751,0.3684,0.74556,0.74767,0.09642,0.41437,0.765,0.79908,0.24934,0.27346,0.14354,0.90732,0.56288,0.3393,0.76227,0.37169,0.094108,0.010187,0.7623,0.16938,0.53961,0.47279,0.14753,0.41816,0.14374,0.7907,0.37386,0.95867,0.64836,0.60879,0.74988,0.16083,0.48594,0.99238,0.017508,0.010445,0.003518,0.0099531,0.012795,0.015767,0.015396,0.0082141,0.010888,0.00088393,0.0034975,0.00050984,0.017518,0.010866,0.0028899,0.0051062,0.014411,0.0038572,0.0082133,0.014515,0.0047792,0.011666,0.013493,0.0043234,0.0079078,0.01408,0.0082657,0.01163,0.01607,0.010986,0.00028011,0.0084166,0.016297,0.014751,0.009905,0.00039645,0.0028988,0.0071511,0.0048301,0.0049401,0.012217,0.0078886,0.0091044,0.012325,0.0074481,0.011632,0.0058447,0.0082621,0.0060873,0.008322,0.010758,0.009338,0.014911,0.011642,0.0077756,0.017432,0.015496,0.01728,0.014414,0.0030412,0.002554,0.016642,0.012227,0.017404,0.00048396,0.011885,0.012524,0.0029575,0.012902,0.0043325,0.0052425,0.006255,0.013994,0.015906,0.0093331,0.01651,0.015107,0.0076737,0.013489,0.016748,0.0096022,0.014206,0.015686,0.01617,0.0009659,0.0085926,0.016869,0.011724,0.0023193,0.016965,0.0051082,0.0041407,0.012982,0.0094547,0.0036414,0.017478,0.015289,0.011541,0.01094,0.011115,0.3041,0.73634,0.20795,0.69724,0.2131,,,,,,,,,
0.9854,0.5447,0.70906,0.81577,0.33161,0.74918,0.04091,0.062262,0.95602,0.90341,0.025503,0.20468,0.63604,0.25916,0.29014,0.79997,0.60708,0.82509,0.29264,0.87574,0.50417,0.27874,0.44847,0.24337,0.46565,0.716,0.25453,0.56865,0.37035,0.81095,0.799,0.90749,0.10783,0.47958,0.97755,0.27611,0.062256,0.75721,0.99383,0.98379,0.16764,0.91474,0.84758,0.79013,0.033071,0.40163,0.99176,0.78413,0.64271,0.36094,0.1926,0.27151,0.12774,0.50656,0.47641,0.34714,0.41793,0.72445,0.46912,0.59523,0.98898,0.24054,0.23583,0.095269,0.44456,0.30091,0.40134,0.67371,0.48487,0.41798,0.59527,0.68976,0.83809,0.11758,0.34273,0.50732,0.15532,0.24494,0.54459,0.39024,0.76043,0.94128,0.38529,0.093557,0.25305,0.45385,0.90052,0.34465,0.67053,0.97141,0.57114,0.76412,0.066443,0.84969,0.46943,0.79225,0.60677,0.44004,0.19397,0.90823,0.019915,0.00041596,0.01319,0.0030864,0.016385,0.0059443,0.004745,0.0057539,0.010815,0.0044348,0.013185,0.0024458,0.011684,0.0028436,0.013813,0.00087575,0.013237,0.013094,0.0021102,0.0077453,0.0020266,0.01175,0.0099557,0.018337,0.010296,0.006999,0.0074563,0.00037998,0.019414,0.0081414,0.018321,0.0057738,0.010282,0.0046168,0.015557,0.013698,0.0021952,0.0016544,0.0025878,0.016572,0.0099829,0.0053431,0.012079,0.0072915,0.0045118,0.00038143,0.015114,0.0072051,0.018495,0.017765,0.014963,0.0062865,0.015782,0.017833,0.00054176,0.011612,0.0033874,0.019435,0.0044383,0.017803,0.017844,0.0029876,0.0069613,0.0061662,0.0025756,0.018081,0.014964,0.015197,0.015367,0.0026818,0.017503,0.017626,0.018108,0.0099394,0.0098897,0.019032,0.0041786,0.0076159,0.0002435,0.012808,0.012233,0.016748,0.015213,0.011356,0.0096199,0.014417,0.0099511,0.015794,0.014148,0.018218,0.0030743,0.0067489,0.015497,0.0024819,0.002725,0.0041968,0.009131,0.0055045,0.012489,0.018699,0.54161,0.42677,0.59691,0.042882,0.46455,,,,,,,,,
0.73252,0.38204,0.80536,0.37132,0.51532,0.30001,0.2657,0.67152,0.99327,0.64615,0.47069,0.32831,0.92021,0.54847,0.12588,0.78698,0.94677,0.91347,0.63717,0.25719,0.84781,0.10184,0.087012,0.65603,0.7119,0.38202,0.92151,0.8755,0.10782,0.14566,0.31666,0.39676,0.21409,0.089446,0.4031,0.74668,0.57319,0.85256,0.060659,0.38854,0.08421,0.39901,0.15332,0.79902,0.4004,0.63998,0.87785,0.3113,0.2254,0.35115,0.52954,0.54484,0.28991,0.55762,0.87463,0.98755,0.79752,0.17604,0.6839,0.9181,0.19231,0.7441,0.3466,0.352,0.77596,0.61755,0.45486,0.62555,0.61147,0.45728,0.2142,0.23995,0.11365,0.17719,0.76834,0.66224,0.43881,0.21254,0.060531,0.85721,0.49057,0.22072,0.35337,0.24801,0.26099,0.5149,0.22109,0.42882,0.17377,0.79119,0.18054,0.2125,0.49435,0.83275,0.25751,0.84835,0.95751,0.67589,0.27199,0.38118,0.01096,0.0061916,0.01529,0.015228,0.0035162,0.010407,0.0097662,0.015189,0.0058335,0.010405,0.0033789,0.0045819,0.0014703,0.011449,0.014713,0.016253,0.01831,0.017688,0.0025991,0.0023384,0.012448,0.001061,0.010339,0.017104,0.011896,0.019088,0.0034719,0.014884,0.01646,0.0056376,0.0010021,0.00073712,0.0046919,0.0072739,0.010564,0.011098,0.0024178,0.015123,0.016748,0.010368,0.0138,0.010184,0.014076,0.0026845,0.0022684,0.0030058,0.0087593,0.011108,0.010882,0.012329,0.0080749,0.011247,0.014071,0.016206,0.0085773,0.012975,0.0033389,0.016015,0.014869,0.00097235,0.018561,0.0095949,0.017897,0.0017507,0.017686,0.013217,0.017239,0.0030858,0.018711,0.018986,0.0057899,0.006864,0.015047,0.010482,0.0047789,0.0044782,0.014873,0.018699,0.011891,0.012036,0.017086,0.0055981,0.005636,0.01852,0.012003,0.0026811,0.013068,0.0081337,0.0098335,0.003791,0.001389,0.0021272,0.0089576,0.0096607,0.0067985,0.0089226,0.010632,0.01358,0.0037363,0.012753,0.12305,0.95525,0.66189,0.49698,0.36116,,,,,,,,,
0.6791,0.91378,0.25989,0.58233,0.36451,0.93963,0.2324,0.81343,0.44216,0.85281,0.78469,0.35643,0.082639,0.35394,0.87744,0.99254,0.40613,0.45116,0.24756,0.63576,0.48233,0.62065,0.42965,0.84722,0.34545,0.65324,0.77936,0.9591,0.14204,0.11342,0.26405,0.55217,0.74759,0.080078,0.39073,0.85448,0.10065,0.68967,0.16952,0.4935,0.65591,0.54278,0.66726,0.5012,0.19722,0.4303,0.47252,0.33319,0.59305,0.010131,0.72491,0.30568,0.81972,0.34458,0.14011,0.21228,0.6104,0.27913,0.34511,0.61284,0.61264,0.13332,0.90189,0.24051,0.81642,0.53922,0.37318,0.36044,0.3516,0.96067,0.55552,0.99958,0.30498,0.084446,0.26138,0.24567,0.16686,0.62461,0.54266,0.53333,0.94192,0.77865,0.62737,0.0032394,0.98563,0.20679,0.15119,0.27978,0.52265,0.65135,0.88987,0.44206,0.38723,0.40187,0.69589,0.30006,0.16511,0.83562,0.59549,0.7082,0.01712,0.012977,0.00076318,0.015343,0.013001,0.0073011,0.0052215,0.0097456,0.017075,0.015547,0.0063825,0.0030555,0.014252,0.0085686,0.0040541,0.013944,0.011236,0.0050589,0.0056614,0.011154,0.0012973,0.013702,0.0061913,0.012644,0.01883,0.0085164,0.011086,0.0188,0.014125,0.0089606,0.014933,0.0014619,0.010268,0.012235,0.00069735,0.0023068,0.016277,0.0037045,0.009565,0.016895,0.0080122,0.016465,0.015577,0.0092984,0.018844,0.010563,0.01816,0.010522,0.0015174,0.0057663,0.0041969,0.0045426,0.014084,0.017415,0.0086752,0.0014059,0.010775,0.010331,0.0047125,0.0066501,0.00032402,0.0022211,0.0014524,0.019068,0.018655,0.0030229,0.0092515,0.015901,0.002879,0.012726,0.0062347,0.012891,0.01391,0.016858,0.011657,0.0052091,0.013637,0.012854,0.011132,0.008498,0.016925,0.017809,0.017869,0.0031741,0.016238,0.016046,0.014737,0.0078813,0.01899,0.0024208,0.014825,0.017511,0.0038955,0.015297,0.00024488,0.0018556,0.00010978,0.0054526,0.0036578,0.0092101,0.60943,0.54887,0.95686,0.83234,0.32431,,,,,,,,,
0.071525,0.40241,0.153,0.022189,0.5056,0.32496,0.25121,0.84823,0.0087848,0.047096,0.76991,0.81236,0.23637,0.87868,0.36763,0.51154,0.44785,0.44424,0.47424,0.55621,0.32942,0.79909,0.42062,0.30306,0.90075,0.4787,0.10866,0.31008,0.62542,0.8123,0.32091,0.32837,0.90403,0.42134,0.9913,0.50835,0.5658,0.24273,0.33979,0.69574,0.51359,0.96153,0.45892,0.20805,0.37327,0.26948,0.52404,0.95178,0.38719,0.74244,0.47543,0.89657,0.8915,0.76511,0.17591,0.21696,0.99704,0.95479,0.27106,0.32934,0.36264,0.62224,0.74199,0.33535,0.43264,0.48593,0.09794,0.60619,0.92583,0.27146,0.64249,0.89395,0.73227,0.51146,0.0060854,0.63488,0.27393,0.92511,0.40697,0.86195,0.60683,0.58935,0.067032,0.76013,0.62441,0.65299,0.87503,0.52759,0.35807,0.18402,0.31781,0.081086,0.12645,0.054738,0.852,0.12737,0.36517,0.55105,0.12987,0.50045,0.013663,0.00070444,0.001792,0.0071734,0.00093366,0.01112,0.0065372,0.0026788,0.0068662,0.0080377,0.0070166,0.010035,0.0058407,0.0018476,0.0041155,0.019461,0.0019212,0.0061542,0.014306,0.017478,0.0071928,0.019318,6.0476e-06,0.018221,0.0095229,0.0010033,0.0036522,0.013662,0.015774,0.004706,0.0066889,0.0071657,0.0063935,0.0011363,0.018133,0.007228,0.00013133,0.0034397,0.0071489,0.0094502,0.0089884,0.013947,0.006365,0.0073262,0.017695,0.015553,0.01741,0.0077527,0.006356,0.013939,0.019681,0.020401,0.0017495,0.0099014,0.0026971,0.015031,0.012087,0.012478,0.014846,0.020016,0.0074814,0.0038556,0.0033565,0.014437,0.018926,0.00049654,0.00059995,0.018683,0.0014226,0.014028,0.018544,0.014396,0.010524,0.014925,0.012023,0.015251,0.012929,0.02041,0.0080072,0.01364,0.019249,0.001212,0.020179,0.018777,0.0068424,0.0085038,0.017565,0.0075657,0.012278,0.014463,0.0070069,0.018119,0.013274,0.018036,0.00012512,0.0011013,0.00081879,0.019022,0.017788,0.0022594,0.88776,0.89326,0.17399,0.80583,0.96503,,,,,,,,,
0.30357,0.73637,0.094832,0.36663,0.057924,0.567,0.54327,0.70277,0.61196,0.21642,0.40011,0.78975,0.37642,0.65603,0.64178,0.98473,0.11896,0.43813,0.54173,0.42156,0.95843,0.12764,0.074615,0.46396,0.68759,0.023818,0.43776,0.78821,0.94264,0.29158,0.26026,0.81969,0.18223,0.31999,0.026621,0.14341,0.11017,0.93206,0.45412,0.048945,0.11242,0.1248,0.018956,0.67555,0.044568,0.37578,0.429,0.72473,0.22371,0.20137,0.18309,0.58089,0.16459,0.8089,0.93217,0.21069,0.53764,0.11248,0.69438,0.51678,0.79661,0.046893,0.25768,0.013074,0.84791,0.96706,0.55442,0.24715,0.35627,0.28818,0.46589,0.093842,0.021493,0.55398,0.29312,0.91814,0.91048,0.23377,0.79906,0.43348,0.28876,0.057209,0.78066,0.12407,0.38761,0.12359,0.30231,0.97613,0.31917,0.23459,0.13717,0.42249,0.3978,0.80611,0.66913,0.5547,0.2831,0.01596,0.59052,0.023984,0.01586,0.014198,0.0058596,0.0018826,0.010496,0.0056163,0.013688,0.014544,0.010056,0.013237,0.001924,0.010816,0.0039413,0.00094507,0.011452,0.013508,0.015039,0.00348,0.0028411,0.017672,0.016732,0.0060353,0.013628,0.0085565,0.012786,0.0087093,0.0084363,0.016326,0.013093,0.0092063,0.0044848,0.0080891,0.015811,0.016354,0.014521,0.00099858,0.0022333,0.0082701,0.0048848,0.017204,0.014905,0.015671,0.012019,0.017594,0.010634,0.0030942,0.01056,0.0047331,0.01545,0.0088479,0.0070691,0.014258,0.0064319,0.0062295,0.017248,0.002482,0.013663,0.014386,0.013163,0.0050995,0.016581,0.0025034,0.016575,0.00583,0.017305,0.015607,0.018105,0.012442,0.011877,0.0032573,0.015154,0.0093163,0.0076227,0.012815,0.0089423,0.017981,0.013381,0.00091201,0.012185,0.0054238,0.013791,0.0024983,0.014923,0.017664,0.0031847,0.0050599,0.013409,0.0053023,0.0031149,0.0074529,0.016915,0.0054745,0.00047334,0.01584,8.2995e-05,0.0088725,0.014912,0.0053776,0.0038447,0.011038,0.10477,0.15125,0.84869,0.32884,0.57871,,,,,,,,,
0.52643,0.9457,0.59508,0.60512,0.02416,0.0091598,0.76149,0.53217,0.56058,0.76326,0.83805,0.21434,0.89824,0.31466,0.97018,0.28806,0.12545,0.76064,0.77037,0.1357,0.72182,0.26107,0.54035,0.89367,0.30478,0.49186,0.73111,0.078503,0.14193,0.36031,0.82104,0.85907,0.56161,0.23169,0.54267,0.99883,0.76097,0.11239,0.47025,0.22255,0.6239,0.27526,0.78341,0.91683,0.76129,0.99624,0.74608,0.31651,0.87009,0.96591,0.47977,0.88031,0.56267,0.61397,0.14643,0.3336,0.083136,0.01689,0.54437,0.57921,0.59132,0.68451,0.37397,0.43737,0.82603,0.54466,0.37205,0.24963,0.94876,0.46226,0.51179,0.50902,0.8512,0.043035,0.33315,0.03348,0.51595,0.20802,0.78187,0.096947,0.23789,0.88578,0.45845,0.063384,0.88941,0.83161,0.78153,0.53407,0.5506,0.21711,0.13469,0.85351,0.19743,0.87066,0.40211,0.97267,0.96561,0.47207,0.18076,0.50947,0.010634,0.014946,0.016147,0.013885,0.0054217,0.013973,0.01922,0.017617,0.012484,0.0070886,0.017849,0.009326,8.3467e-05,0.018307,0.014851,0.00328,0.01429,0.015165,0.00010258,0.0062702,0.0025352,0.0073406,0.014313,0.017417,0.0008626,0.0056322,0.0044877,0.011638,0.010904,0.0074389,0.0061919,0.017821,0.0021528,0.0081638,0.0052165,0.015991,0.016696,0.018784,0.013521,0.018704,0.015662,0.0028538,0.016671,0.012021,0.011983,0.0021079,0.0015258,0.0090305,0.0075949,0.011359,0.016305,0.018433,0.0023656,0.0059555,0.006042,0.016926,0.0054054,0.0015649,0.017038,0.0056127,0.011546,0.0095319,0.002481,0.0035873,0.013793,0.0053074,0.011189,0.015468,0.0035624,0.014017,0.0018164,0.0018468,0.009482,0.011284,0.019121,0.015158,0.017563,0.013412,0.0050138,0.0041445,0.017826,0.014395,0.0059851,0.0036,0.0063016,0.00071669,0.011582,0.0022578,0.0091328,0.012242,0.017978,0.015222,0.0061884,0.0023783,0.013432,0.011314,0.0078773,0.012415,0.0060287,0.010595,0.28037,0.34076,0.80832,0.67432,0.23096,,,,,,,,,
0.28698,0.017873,0.12289,0.32804,0.47359,0.94763,0.85823,0.24491,0.023954,0.03016,0.65455,0.033654,0.83615,0.10164,0.10999,0.029504,0.61278,0.22641,0.61725,0.82796,0.95978,0.75593,0.74163,0.087193,0.84627,0.32107,0.71149,0.89743,0.29519,0.71338,0.010439,0.82586,0.85916,0.17916,0.97276,0.63759,0.27506,0.48499,0.50985,0.053026,0.30886,0.57074,0.27013,0.4996,0.46018,0.24178,0.86911,0.27477,0.77364,0.39181,0.38709,0.3256,0.60457,0.9842,0.2274,0.22491,0.24824,0.4629,0.31147,0.2318,0.21892,0.69841,0.2625,0.33387,0.42662,0.61957,0.091872,0.60505,0.72657,0.94003,0.24557,0.10156,0.92576,0.76268,0.18381,0.96449,0.93218,0.37112,0.49802,0.43945,0.85486,0.69141,0.53136,0.29786,0.82384,0.25623,0.1578,0.52592,0.12779,0.93789,0.34849,0.35702,0.52257,0.10794,0.97337,0.60996,0.26637,0.25776,0.38812,0.37182,0.011944,0.013031,0.0092314,0.00651,0.015821,0.013395,0.01679,0.0030664,0.017178,0.010183,0.016642,0.015396,0.0030239,0.0047065,0.015608,0.014463,0.017187,0.002882,0.015737,0.015057,0.012984,0.011966,0.0014746,0.0035594,0.00031544,0.010051,0.0020464,0.017532,0.0014505,0.017146,0.0077497,0.0052255,0.0078293,0.008448,0.0082429,0.0030481,0.0021811,0.017625,0.011439,0.01008,0.0017598,0.0079238,0.016559,0.012284,0.01026,0.014358,0.0083871,0.0061124,0.010561,0.013225,0.0086591,0.017688,0.015159,0.011142,0.016182,0.014394,0.0083213,0.0032117,0.01615,0.012363,0.012897,0.013959,0.0085536,0.018199,0.0090136,0.0018072,0.0026585,0.016426,0.0050252,0.010127,0.0024178,0.0036317,0.017773,0.010786,0.017336,0.01224,0.0062701,0.00559,0.0021384,0.0068518,0.014052,0.015915,0.015085,0.017453,0.00088076,0.013542,0.0096198,0.00052403,0.016055,0.0078859,0.010381,0.0082467,0.0084683,0.012035,0.0030606,0.0027313,0.016799,0.005588,0.013226,0.0018084,0.58446,0.85544,0.27992,0.90632,0.1568,,,,,,,,,
0.86132,0.6661,0.41395,0.43312,0.26606,0.010941,0.39162,0.5936,0.098493,0.65059,0.61637,0.83788,0.12663,0.59597,0.87864,0.91117,0.52399,0.30451,0.55685,0.34999,0.92761,0.70106,0.59778,0.67326,0.086704,0.68769,0.24176,0.9734,0.082652,0.046226,0.37499,0.462,0.10085,0.471,0.49899,0.83727,0.52526,0.16654,0.83266,0.21238,0.47921,0.75275,0.30015,0.4844,0.81147,0.75435,0.43103,0.60374,0.32418,0.043791,0.97132,0.04294,0.70555,0.87621,0.62857,0.81491,0.3173,0.39527,0.17797,0.43537,0.2607,0.96548,0.085464,0.61507,0.19487,0.70477,0.64832,0.17868,0.42173,0.038988,0.29807,0.76016,0.87073,0.62186,0.9476,0.48787,0.63049,0.70691,0.074793,0.31582,0.72482,0.45765,0.69717,0.23136,0.96269,0.21645,0.10281,0.55484,0.099368,0.66425,0.57171,0.64737,0.84457,0.29095,0.24838,0.1227,0.073704,0.2121,0.19817,0.23343,0.001415,0.0037526,0.0044433,0.010625,0.0093348,0.0082027,4.6467e-06,0.0065153,0.016083,0.0010048,0.0051119,0.0021707,0.01107,0.0023203,0.010402,0.0011162,0.00064041,0.010061,0.00049843,0.0032805,0.017365,0.0086592,0.018228,0.0075338,0.015972,0.010462,0.011097,0.017173,0.0099648,0.0012381,0.0057759,0.015814,0.0057205,0.018638,0.010733,0.01462,0.0061924,0.012278,0.00062766,0.014031,0.0026419,0.013599,0.0016005,0.0037203,0.0089154,0.00078301,0.015043,0.011214,0.016144,0.019751,0.0022575,0.018477,0.014557,0.013558,0.015738,0.019065,0.0011674,0.017176,0.00023796,0.006071,0.01337,0.0032526,0.0051217,0.00072939,0.011232,0.0092188,0.015296,0.013566,0.015071,0.014345,0.0036255,0.014397,0.017631,0.019805,0.01171,0.0097134,0.0083406,0.0024942,0.0079899,0.01979,0.016737,0.0055492,0.01462,0.016423,0.0026891,0.0068094,0.011824,0.013058,0.018804,0.018695,0.010402,0.0091242,0.015346,0.014514,0.020569,0.0060183,0.011748,0.018805,0.0078202,0.011856,0.72128,0.31066,0.90019,0.67833,0.53245,,,,,,,,,
0.77092,0.10101,0.08514,0.83639,0.53532,0.57971,0.22521,0.9067,0.97506,0.27851,0.68296,0.15875,0.9363,0.0011249,0.42987,0.8595,0.61323,0.31527,0.9507,0.14099,0.80215,0.65488,0.51504,0.36916,0.040959,0.028251,0.74795,0.34085,0.81983,0.12535,0.12242,0.59227,0.2393,0.81335,0.30082,0.50059,0.77986,0.3821,0.39549,0.9003,0.46874,0.069395,0.53442,0.077286,0.62601,0.33273,0.18609,0.44172,0.81274,0.88213,0.87426,0.45017,0.28239,0.55545,0.58456,0.18106,0.95118,0.81594,0.1968,0.46636,0.0056956,0.082951,0.020256,0.89231,0.077822,0.050273,0.63215,0.42995,0.1449,0.63776,0.50165,0.1326,0.99967,0.4451,0.50896,0.88084,0.53271,0.80595,0.3798,0.25927,0.797,0.072112,0.69126,0.64028,0.24,0.032208,0.56254,0.203,0.54206,0.062059,0.82377,0.74417,0.91837,0.54931,0.31306,0.98349,0.3841,0.9329,0.73314,0.21033,6.4388e-05,0.0094998,0.014322,0.0008764,0.0028042,0.0016917,0.0092833,0.0070939,0.019247,0.015107,0.013245,0.019608,0.015203,0.0041761,0.013233,0.0063431,0.00075067,0.017514,0.0043668,0.018718,0.0031685,0.013902,0.0182,0.0075968,0.009155,0.0098731,0.020248,0.019138,0.00091902,0.014732,0.014758,0.0056059,0.0043075,0.011765,0.019293,0.0008407,0.0092366,0.014971,0.0076399,0.0044672,0.010469,0.010439,0.0085895,0.013019,0.01802,0.01904,0.018353,0.006447,0.00034291,0.0030388,0.002378,0.019166,0.0048063,0.0037075,0.00789,0.01355,0.003435,0.0073493,0.019255,0.010975,0.0083998,0.011933,0.010593,0.020115,0.014058,0.0039757,0.019825,0.008642,0.00084275,0.017604,0.001208,0.014034,0.0052552,0.018976,0.0012144,9.207e-05,0.00060229,0.019686,0.018628,0.0060363,0.0030348,0.01082,0.0026392,0.0014538,0.0086425,0.00030268,0.0087945,0.011848,0.005426,0.013784,0.011691,0.0074817,0.018822,0.01992,0.019879,0.012553,0.010478,0.0035577,0.018494,0.0054206,0.15205,0.6091,0.921,0.23598,0.38398,,,,,,,,,
0.98846,0.023609,0.53064,0.33157,0.12408,0.19637,0.25554,0.51228,0.075216,0.43072,0.50512,0.50287,0.067473,0.39882,0.89957,0.32269,0.75356,0.85429,0.84143,0.31682,0.93147,0.4338,0.8944,0.72132,0.049387,0.90994,0.098413,0.81404,0.54576,0.4386,0.3901,0.37278,0.25585,0.435,0.028725,0.19224,0.14141,0.79709,0.14828,0.53097,0.25304,0.47552,0.91664,0.0092115,0.03271,0.50715,0.94128,0.6711,0.7039,0.30112,0.0081265,0.55739,0.69822,0.38094,0.3596,0.031507,0.9826,0.48684,0.88781,0.43561,0.49004,0.89641,0.34254,0.73588,0.73263,0.096464,0.43249,0.73858,0.33204,0.54354,0.22699,0.7156,0.29814,0.44015,0.75213,0.82231,0.50417,0.13008,0.57095,0.61809,0.025864,0.19171,0.35193,0.39044,0.8188,0.4424,0.92604,0.30629,0.46083,0.5764,0.0032896,0.082174,0.3139,0.47413,0.72064,0.23732,0.39716,0.276,0.78721,0.90983,0.014944,0.0031599,0.012088,0.0053014,0.0082802,0.0085504,0.006586,0.014123,0.011459,0.0092288,0.016806,0.018784,0.014335,0.0023507,0.0089728,0.0098995,0.014488,0.016624,0.0075928,0.0013116,0.0087439,0.006472,0.0016408,0.0031695,0.0093086,0.00043728,0.014377,0.020422,0.017335,0.014923,0.020292,0.0032971,0.0034158,0.019001,0.00013359,0.019641,0.0071047,0.0054344,0.02035,0.013443,0.0025859,0.010667,0.019753,0.013366,0.01214,0.0022946,0.0013365,0.016479,0.0099453,0.0017486,0.012338,0.015809,0.011588,0.0051205,0.016176,0.0034866,0.01581,0.008499,0.014145,0.0058458,0.013668,0.018281,0.010362,0.0153,0.017333,0.0021332,0.0037288,0.0022557,0.01042,0.010834,0.0015089,0.020474,0.0069392,0.0066488,0.010006,0.011889,0.00096756,0.019111,0.016126,6.5538e-05,0.018375,0.019692,0.011571,0.0062905,0.0025044,0.0049391,0.019656,0.017467,0.0044664,0.012209,0.0020304,0.0020137,0.01514,0.017375,0.0032954,0.0068903,0.014859,0.0017765,0.0018163,0.0066176,0.93076,0.32603,0.011089,0.39956,0.29541,,,,,,,,,
0.25318,0.19415,0.44797,0.6695,0.29062,0.60862,0.50713,0.1306,0.93587,0.52958,0.60622,0.25118,0.16275,0.60756,0.11912,0.69527,0.65398,0.29078,0.28805,0.3644,0.1889,0.40033,0.10637,0.56405,0.85599,0.88438,0.31416,0.5926,0.19712,0.21161,0.57366,0.31571,0.84976,0.26897,0.64944,0.18373,0.84416,0.36518,0.061962,0.83649,0.66967,0.44349,0.57827,0.33916,0.085625,0.22127,0.58431,0.15799,0.78214,0.17906,0.011255,0.71667,0.88601,0.57681,0.76495,0.85728,0.23164,0.13595,0.61302,0.87131,0.82914,0.99616,0.26691,0.10585,0.11563,0.21511,0.3458,0.51466,0.85318,0.74267,0.14322,0.61453,0.72401,0.37559,0.21237,0.57554,0.13794,0.12846,0.83241,0.76264,0.75022,0.41492,0.32461,0.51122,0.15521,0.018501,0.42779,0.12648,0.10381,0.99872,0.89302,0.74066,0.60938,0.18723,0.6258,0.62807,0.37658,0.37947,0.98508,0.40757,0.0084879,0.010033,0.003819,0.018899,0.018198,0.0059716,0.010766,0.005087,0.012022,0.015167,0.017041,0.008605,0.0097882,0.0039674,0.0072573,0.0072828,0.01093,0.010759,0.0088681,0.014671,0.0056592,0.0032973,0.017383,0.011566,0.0051283,0.015338,0.011427,0.010097,0.0027262,0.013739,0.0081343,0.013987,0.01184,0.014789,0.0067172,0.0029289,0.00064888,0.0090523,0.0024299,0.0092202,0.0061176,0.0033491,0.012398,0.015662,0.0092691,0.0047652,0.0025805,0.0096327,7.8826e-05,0.0033896,0.017999,0.0093805,0.011724,0.017225,0.017121,0.0082664,0.016195,0.0023631,0.0024966,0.017815,0.0074502,0.0088036,0.018441,0.012066,0.0069293,0.0026462,0.018571,0.005471,0.015441,0.01031,0.013448,0.0070546,0.0062283,0.014103,0.0066928,0.010359,0.0097662,0.01766,0.0026466,0.018547,0.013124,0.018084,0.0085816,0.017068,0.00046579,0.012834,0.011379,0.016446,0.014714,0.0085934,0.0034636,0.0093801,0.0038991,0.017937,0.0093757,0.0037525,0.014282,0.011859,0.0022128,0.018358,0.65491,0.85346,0.82855,0.78246,0.92298,,,,,,,,,
0.43455,0.12151,0.065444,0.20806,0.078309,0.25969,0.41345,0.27326,0.18688,0.91623,0.71145,0.3801,0.68815,0.044492,0.93134,0.26763,0.068185,0.90524,0.55804,0.18281,0.47164,0.59922,0.72132,0.98238,0.4888,0.28343,0.67503,0.0049756,0.85134,0.37895,0.70393,0.76138,0.93432,0.41063,0.046297,0.67227,0.58545,0.67937,0.98069,0.52229,0.83084,0.47326,0.56213,0.18666,0.17798,0.62984,0.81804,0.059671,0.35095,0.093945,0.21025,0.75359,0.063095,0.75246,0.42314,0.27473,0.13195,0.32157,0.26054,0.84728,0.17822,0.31661,0.89946,0.62869,0.38599,0.97108,0.14835,0.92877,0.77525,0.59245,0.92579,0.15949,0.47504,0.80235,0.014239,0.92239,0.18452,0.49176,0.81144,0.10353,0.81365,0.24825,0.69755,0.73377,0.76554,0.70706,0.7614,0.36574,0.69781,0.077121,0.32963,0.80211,0.097394,0.80725,0.037007,0.44085,0.98641,0.72581,0.10553,0.54488,0.0088704,0.0014772,0.0019829,0.010154,0.0077012,0.0045337,0.0068269,0.016332,0.019199,0.0014543,0.0016242,0.0022956,0.0054761,0.018541,0.015157,0.0017845,0.0024191,0.0069417,0.0027692,0.0085166,0.016834,0.015904,0.011166,0.013729,0.011522,0.0028377,0.010432,0.010072,0.012551,0.0095627,0.011149,0.012213,0.0073237,0.0067697,0.010888,0.019622,0.013813,0.010087,0.018983,0.0098076,0.015697,0.011196,0.01476,0.018362,0.013872,0.0021471,0.0088894,0.017163,0.0038605,0.007662,0.0064428,0.0094872,0.0058204,0.00655,0.0097001,0.0064673,0.017184,0.0055246,0.019262,0.0057711,0.019891,0.015808,0.010301,0.019577,0.0019143,0.015874,0.012065,0.0088161,0.0085365,0.01472,0.01491,0.013645,0.0081749,0.008645,0.0017158,0.0099907,0.0094764,0.0091653,0.0051135,0.0025441,0.0083794,0.016384,0.0038341,0.0056366,0.011721,0.016379,0.0078503,0.017275,0.014243,0.019747,0.017536,0.0085524,0.0074063,0.0082542,0.016195,0.0003662,0.0086233,0.001971,0.0081757,0.0054458,0.24892,0.57697,0.60571,0.15383,0.5687,,,,,,,,,
0.89331,0.49997,0.75095,0.21913,0.57117,0.44095,0.60029,0.69587,0.46821,0.82176,0.95841,0.38435,0.81504,0.81203,0.68483,0.8683,0.26456,0.44866,0.32529,0.27636,0.21484,0.7127,0.30947,0.046568,0.9925,0.9676,0.44195,0.059024,0.92549,0.92727,0.18787,0.65496,0.47027,0.84966,0.29359,0.098492,0.39191,0.067075,0.44197,0.87145,0.37654,0.19319,0.074001,0.97526,0.78979,0.09778,0.27201,0.49235,0.19565,0.27347,0.62809,0.05925,0.026377,0.37319,0.39533,0.89969,0.73135,0.38955,0.89058,0.38125,0.9922,0.85897,0.81129,0.70655,0.6196,0.57395,0.8821,0.31207,0.84559,0.015395,0.65233,0.70629,0.9787,0.019772,0.77931,0.34436,0.99308,0.8606,0.19015,0.039997,0.55325,0.84669,0.56211,0.41413,0.064453,0.5892,0.57337,0.80381,0.62134,0.5575,0.91614,0.049122,0.67689,0.27296,0.25148,0.50992,0.73405,0.42509,0.54637,0.81275,0.0040201,0.0095608,0.0081099,0.008084,0.0028605,0.0074339,0.0087346,0.0095707,0.0087288,0.014214,0.015175,0.0035837,0.018604,0.011258,0.016855,0.01843,0.016657,0.00077391,0.010702,0.013702,0.0058372,0.0059169,0.0042455,0.0053782,0.018333,0.012836,0.01735,0.017738,0.016179,0.011392,0.0064318,0.0078415,0.001582,0.0020347,9.6833e-05,0.018539,0.0042964,0.0085046,0.01049,0.00085929,0.0074886,0.0097737,0.0032105,0.0044838,0.007555,0.017205,0.0074278,0.016965,0.0087628,0.013753,0.010877,0.0010166,0.016716,0.010241,0.018182,0.01513,0.012305,0.018218,0.004756,0.0020472,0.0059133,0.012719,0.0033803,0.013589,0.016302,0.011331,0.0064467,0.013454,0.0082138,0.017555,0.012444,0.0078922,0.013514,0.0068195,0.007362,0.0018067,0.0026284,0.0088703,0.012896,0.00080258,0.017004,0.016827,0.0089811,0.014878,0.0097175,0.0073686,0.012853,0.012652,0.013204,0.01702,0.017948,0.013413,0.0020368,0.0055002,0.010945,0.0025155,0.012994,0.0056124,0.010358,0.015181,0.068932,0.56552,0.57696,0.46487,0.61791,,,,,,,,,
0.74146,0.65585,0.74855,0.97555,0.41035,0.23319,0.49652,0.13169,0.018831,0.9684,0.82979,0.68365,0.25864,0.56622,0.025047,0.71453,0.40579,0.55305,0.74916,0.78751,0.55949,0.42684,0.61251,0.54959,0.66665,0.93296,0.43778,0.16805,0.21527,0.44043,0.51877,0.12623,0.24342,0.0070167,0.78411,0.13578,0.067503,0.68804,0.13336,0.95051,0.15826,0.68441,0.47411,0.14154,0.077365,0.47613,0.97738,0.34994,0.29067,0.55918,0.11191,0.51579,0.67748,0.40408,0.82423,0.84499,0.020822,0.64305,0.82713,0.6641,0.35665,0.66057,0.79364,0.83753,0.29644,0.20767,0.63629,0.37174,0.77853,0.65069,0.68107,0.31203,0.58287,0.28308,0.44343,0.59176,0.94835,0.11563,0.29114,0.51993,0.26944,0.68432,0.48037,0.67062,0.40159,0.84067,0.59922,0.87018,0.072468,0.94267,0.39335,0.47122,0.62258,0.83815,0.037706,0.51653,0.36529,0.85033,0.84921,0.22096,0.007575,0.0022504,0.019502,0.0029258,0.015212,0.0046668,0.021024,0.0089227,0.003877,0.0072185,0.01221,0.0011197,0.01059,0.0095143,0.017947,0.0025274,0.010706,0.0010287,0.018942,0.016787,0.020712,0.0022789,0.008943,0.011798,0.014841,0.0082244,0.0054571,0.020872,0.0079125,0.016536,0.013251,0.019507,0.0191,0.001527,0.0025828,0.00044041,0.012369,0.0042165,0.011188,0.004058,0.00048458,0.0083287,0.0048179,0.014673,0.011607,0.0030242,0.0078925,0.0015679,0.0081355,0.0084402,0.022155,0.012274,0.001804,0.0064981,0.00079175,0.013853,0.0091487,0.0021025,0.00064934,0.011477,0.013843,0.0091069,0.013644,0.019137,0.0048663,0.0043911,0.0093815,0.010506,0.0015937,0.00059755,0.020763,0.022406,0.011735,0.018651,0.00039384,0.0072086,0.0078871,0.0061242,0.011806,0.01319,0.01812,0.001877,0.0049387,0.020986,0.023015,0.012937,0.017265,0.0020532,0.0034061,0.00077142,0.017836,0.021212,0.022539,0.0092463,0.021309,0.0076721,0.0046133,0.017898,0.012456,0.0025333,0.01993,0.383,0.52658,0.23733,0.33249,,,,,,,,,
0.059014,0.77476,0.92288,0.92975,0.81321,0.20098,0.6167,0.74931,0.79249,0.49521,0.91773,0.25781,0.7676,0.39805,0.62401,0.0661,0.83468,0.67385,0.63949,0.66146,0.97207,0.61094,0.025908,0.003637,0.74568,0.959,0.77969,0.50711,0.63008,0.71817,0.9996,0.15237,0.33636,0.82219,0.78473,0.43074,0.1572,0.40212,0.54108,0.35055,0.030336,0.38931,0.020152,0.20476,0.25403,0.47877,0.921,0.37078,0.47929,0.14443,0.82657,0.76798,0.27112,0.83147,0.70104,0.55912,0.27081,0.92503,0.20824,0.085574,0.51928,0.76621,0.22736,0.059376,0.39553,0.16979,0.0010104,0.2486,0.56687,0.22076,0.58673,0.11964,0.85072,0.5585,0.58204,0.40588,0.66092,0.62532,0.017376,0.5807,0.81262,0.16242,0.76741,0.48985,0.3908,0.17924,0.52713,0.18802,0.65218,0.42723,0.56052,0.016537,0.32764,0.81801,0.45808,0.58582,0.73642,0.64596,0.063528,0.95801,0.01139,0.0093786,0.0084448,0.014304,0.0084693,0.0041279,0.019904,0.015206,0.020457,0.017932,0.0057441,0.01307,0.0033721,8.0722e-05,0.00038558,0.015045,0.0096967,0.0064392,0.0051177,0.020685,0.00057503,0.01953,0.01274,0.012942,0.010397,0.017885,0.017935,0.0028199,0.00018071,0.0075838,0.00054527,0.011392,0.0054688,0.013286,0.017912,0.015999,0.010778,0.010919,0.018862,0.0030526,0.012681,0.0091723,0.014609,0.016106,0.011957,0.001884,0.0032574,0.011374,0.0033472,0.0042793,0.0014827,0.01876,0.0068942,0.018317,0.012741,0.00080196,0.0086146,0.0083258,0.006801,0.00029722,0.017199,0.011694,0.011393,0.0043893,0.0041284,0.014786,0.00049495,0.013937,0.0033018,0.018383,0.018326,0.01499,0.012468,0.017389,0.00048258,0.0097076,0.013712,0.0029411,0.0094615,0.011004,0.0045605,0.016814,0.0067296,0.016863,0.0019675,0.010131,0.019823,0.010317,0.0093196,0.002451,0.0066077,0.0081334,0.019081,0.0026463,0.0095095,0.0095299,0.0066016,0.011153,0.016279,0.0095419,0.25455,0.29104,0.44974,0.5478,0.76928,,,,,,,,,
0.61544,0.20011,0.91197,0.88203,0.47763,0.89498,0.33466,0.081843,0.15718,0.56467,0.039098,0.52912,0.22687,0.56237,0.60305,0.90492,0.11956,0.73219,0.15716,0.32575,0.45631,0.43944,0.47108,0.23573,0.21443,0.19254,0.79982,0.98447,0.29244,0.84982,0.78299,0.0064264,0.43296,0.935,0.16507,0.56926,0.27513,0.25906,0.38589,0.68878,0.31558,0.055699,0.52167,0.078622,0.067383,0.789,0.57331,0.89633,0.053673,0.78975,0.73076,0.54326,0.089733,0.31941,0.16494,0.81483,0.78241,0.81101,0.72885,0.41398,0.25108,0.5695,0.57859,0.71775,0.53436,0.83387,0.68741,0.24033,0.81123,0.14803,0.38959,0.75973,0.86161,0.95829,0.98494,0.19629,0.88942,0.45985,0.40293,0.92768,0.25746,0.57332,0.5751,0.14207,0.031863,0.94374,0.54981,0.087006,0.95415,0.57493,0.11954,0.49462,0.17741,0.059723,0.12542,0.49255,0.12743,0.52247,0.40019,0.49631,0.0084454,0.016259,0.014838,0.0054991,0.01315,0.00027848,0.0043652,0.0060512,0.0086549,0.0057466,0.0060065,0.0073171,0.0026183,0.016472,0.021653,0.0175,0.016184,0.009444,0.016505,0.020879,0.021122,0.0027773,0.0067075,0.0082675,0.0080856,0.0098038,0.021242,0.0081514,0.0050136,0.018591,0.02149,0.015923,0.0013343,0.005389,0.0052945,0.00017886,0.0037944,0.0061603,0.007314,0.0039045,0.0019884,0.0069156,0.0018873,0.01181,0.019977,0.017117,0.0045265,0.013188,0.0043585,0.0042658,0.01123,0.016269,0.0013558,0.00016866,0.012663,0.0089508,0.0072463,0.019128,0.017331,0.0083626,0.017881,0.0084392,0.0026383,0.0028726,0.018213,0.018046,0.010116,0.0056132,0.00099054,0.010116,0.017304,0.015245,0.01686,0.021099,0.0017911,0.0025672,0.0022276,0.011,0.0042431,0.019365,0.016306,0.006251,0.00083617,0.018179,0.016682,0.0080981,0.00023899,0.0003685,0.019069,0.0050182,0.0055839,0.013861,0.012524,0.013795,0.020938,0.015957,0.0014011,0.011295,0.0065953,0.013222,0.086966,0.08173,0.15242,0.65721,0.6377,,,,,,,,,
0.047658,0.2677,0.53955,0.2992,0.079931,0.015239,0.26461,0.82788,0.58947,0.69721,0.7632,0.26002,0.66167,0.46598,0.52296,0.26437,0.5809,0.88604,0.55055,0.29954,0.85693,0.76067,0.15484,0.77565,0.40776,0.79654,0.72736,0.54994,0.9477,0.012264,0.69681,0.64033,0.53294,0.58771,0.43297,0.12301,0.56323,0.7594,0.31309,0.87342,0.85149,0.010432,0.89359,0.10141,0.74614,0.25881,0.49134,0.019742,0.26778,0.10099,0.71405,0.31563,0.8934,0.26861,0.81057,0.86122,0.79478,0.9432,0.95737,0.89947,0.10244,0.71079,0.92453,0.098239,0.20865,0.42749,0.71771,0.9233,0.083451,0.70095,0.36802,0.16641,0.82422,0.88998,0.29172,0.90525,0.69917,0.68327,0.59289,0.4172,0.087273,0.6898,0.8768,0.58939,0.24808,0.53337,0.26689,0.83133,0.93297,0.93514,0.1872,0.41714,0.9206,0.0020556,0.92841,0.063995,0.54169,0.90816,0.87529,0.69372,0.010059,0.0064203,0.0040967,0.00014954,0.01275,0.010694,0.011884,0.0023239,0.0040111,0.01164,0.010487,0.0015051,0.0048355,5.1016e-06,0.0060221,0.016795,0.013572,0.00074997,0.011582,0.0095628,0.0096393,0.017092,0.014345,0.018673,0.0070203,0.01334,0.010344,0.00033739,0.014809,0.0095867,0.014078,0.0096105,0.00098223,0.0053647,0.012124,0.01277,0.0075504,0.015683,0.018011,0.015462,0.0035915,0.010672,0.0096195,0.0043532,4.8402e-05,0.014343,0.0091195,0.011114,0.010038,0.0087553,0.014034,0.0026862,0.0060987,0.014912,0.010553,0.01413,0.014785,0.017964,0.017557,0.0086535,0.016182,0.018711,0.0076179,0.016793,0.0052558,0.0093556,0.011121,0.018055,0.0077242,0.013899,0.0062979,0.017762,0.0053359,0.01518,0.01448,0.018499,0.012566,0.0075013,0.0045312,0.0078493,0.00094921,0.011306,0.0049015,0.01474,0.014825,0.011327,0.0096369,0.015971,0.013597,0.0096215,0.0060463,0.0088555,0.017832,0.0087526,0.0048532,0.01438,0.012142,0.0026887,0.0016637,0.0021968,0.57723,0.027121,0.80467,0.87635,0.84012,,,,,,,,,
0.25903,0.69606,0.24989,0.81127,0.33969,0.36194,0.050469,0.55105,0.5895,0.66292,0.054003,0.091617,0.51068,0.46034,0.14602,0.52298,0.16888,0.84739,0.82655,0.96763,0.87118,0.97758,0.91379,0.038383,0.56575,0.13873,0.024901,0.97685,0.88566,0.48077,0.64916,0.60808,0.55508,0.41952,0.76665,0.17843,0.21358,0.36037,0.42431,0.42451,0.43387,0.74659,0.32898,0.80634,0.070763,0.49749,0.96291,0.91314,0.3637,0.6659,0.43907,0.98043,0.88284,0.14363,0.79359,0.38411,0.31931,0.85433,0.023773,0.086342,0.18328,0.50945,0.039338,0.14298,0.84227,0.91722,0.35478,0.81901,0.78858,0.64719,0.73273,0.26544,0.84467,0.063499,0.62692,0.03747,0.70806,0.02963,0.39139,0.026686,0.35826,0.64054,0.33823,0.20742,0.26656,0.50434,0.48246,0.84227,0.79719,0.82299,0.37843,0.70772,0.63417,0.10719,0.53084,0.48454,0.99657,0.27727,0.23359,0.6181,0.015104,0.0016017,0.0052212,0.013139,0.0078818,0.010943,0.0075331,0.00081038,0.018347,0.014006,0.0071847,0.011829,0.01174,0.0075412,0.010493,0.012939,0.012744,0.0015788,0.0088356,0.0025396,0.0036753,0.0064426,0.0048715,0.0045163,0.014918,0.016174,0.0082878,0.016915,0.013359,0.017201,0.0094547,0.019719,0.016662,0.0046831,0.019202,0.0047671,0.0024941,0.00088051,0.014574,0.010247,0.01168,0.020715,0.0045809,0.00045323,0.012229,0.0005924,0.016499,0.01812,0.0033972,0.011102,0.020384,0.0070956,0.0097236,0.017105,0.018705,0.0068329,0.003946,0.014141,0.0066721,0.014806,0.010954,0.0053478,0.0081339,0.011591,0.0034213,0.0020084,0.0099227,0.011664,0.008957,0.0017342,0.017213,0.0072576,0.017233,0.0033859,0.0044552,0.0067193,0.02003,0.0061564,0.0058847,0.020753,0.002433,0.014878,0.0035674,0.016929,0.01312,0.0099605,0.0090384,0.0098835,0.014777,0.014505,0.004995,0.0031231,0.017128,0.017582,0.015376,0.0020577,0.014269,0.002442,0.018814,0.0024628,0.69818,0.32494,0.28471,0.62296,0.85156,,,,,,,,,
0.043652,0.8105,0.98156,0.76029,0.82047,0.99686,0.78825,0.42628,0.86004,0.79587,0.63265,0.85401,0.31257,0.69428,0.54266,0.80701,0.71971,0.276,0.51163,0.077723,0.4432,0.84638,0.94261,0.33307,0.76038,0.13386,0.54091,0.92914,0.8734,0.58218,0.85629,0.6827,0.030339,0.26404,0.17848,0.41638,0.94835,0.86091,0.36698,0.82409,0.72358,0.52495,0.5083,0.78808,0.90289,0.54606,0.05938,0.069443,0.7287,0.53356,0.5499,0.98106,0.15978,0.97807,0.53234,0.69126,0.23936,0.71608,0.83086,0.12518,0.49233,0.4392,0.098964,0.24284,0.66835,0.017229,0.27281,0.16048,0.36416,0.69017,0.94444,0.19557,0.96212,0.45085,0.16495,0.30485,0.058029,0.40985,0.71096,0.07634,0.2815,0.23541,0.38004,0.088323,0.36532,0.45169,0.57811,0.24666,0.052741,0.67736,0.11913,0.16059,0.5002,0.13838,0.89975,0.31562,0.47838,0.53372,0.99133,0.11167,0.015335,0.0003317,0.0091136,0.0089443,0.017858,0.0041264,0.0049534,0.00020995,0.0056976,0.0091125,0.014928,0.0089506,0.01394,0.017538,0.00060481,0.00033173,0.0013864,0.0046258,0.00070453,0.018888,0.010111,0.018345,0.0099781,0.014783,0.0075434,0.012582,0.0091953,0.016078,0.0059433,0.017328,0.0069049,0.0013466,0.014587,0.013082,0.0075111,0.018624,0.0089831,0.0048449,0.0060472,0.011632,0.015391,0.0024983,0.015738,0.019287,0.00096036,0.007218,0.01186,0.0071495,0.0059792,0.0031284,0.0023079,0.010258,0.010115,0.019364,0.018345,0.013693,0.0066536,0.0033771,0.014558,0.0099149,0.014187,0.011264,0.0044235,0.012299,0.016132,0.017727,0.014071,0.016204,0.016673,0.001173,0.011703,0.0098151,0.0066587,0.018696,0.018792,0.0033468,0.0099875,0.0030038,0.00068439,0.0080665,0.0045816,0.010881,0.019929,0.013658,0.0061144,0.01882,0.00074461,0.011214,0.010602,0.014212,0.019799,0.011067,0.0046851,0.011721,0.015041,0.0038689,0.016629,0.011247,0.0045944,0.0048579,0.24425,0.70918,0.54453,0.43341,0.33462,,,,,,,,,
0.99249,0.37554,0.93932,0.76305,0.60409,0.80073,0.048449,0.48346,0.57908,0.8632,0.2085,0.33441,0.53515,0.7021,0.35861,0.69089,0.79896,0.38505,0.96832,0.52668,0.15461,0.76613,0.8592,0.94814,0.1548,0.80523,0.74387,0.17982,0.091498,0.053152,0.6871,0.91546,0.27464,0.1897,0.15776,0.38785,0.37624,0.69687,0.96272,0.25902,0.10862,0.40156,0.85826,0.39086,0.14037,0.76405,0.24467,0.42215,0.51089,0.97423,0.33081,0.33761,0.36684,0.41057,0.3724,0.76883,0.068602,0.44326,0.86336,0.82887,0.076421,0.79689,0.82213,0.74174,0.094839,0.53225,0.70578,0.35993,0.30221,0.94169,0.62453,0.83849,0.81378,0.94972,0.57744,0.44779,0.72899,0.26851,0.22132,0.2536,0.71961,0.095503,0.65638,0.60669,0.54893,0.048534,0.61874,0.43947,0.7315,0.6576,0.24405,0.52786,0.84313,0.97072,0.058156,0.061314,0.94435,0.46734,0.71881,0.24444,0.0089329,0.0021408,0.0070514,0.016242,0.0091248,0.020784,0.015338,0.010992,0.02104,0.00096097,0.0061324,0.017501,0.017544,0.0014621,0.018434,0.0053134,0.014918,0.0125,0.0044346,0.017115,0.017564,0.00095903,0.018954,0.011246,0.012961,0.0051907,0.0041629,0.017541,0.010079,0.013633,0.0063084,0.011516,0.0030219,0.0031078,0.013967,0.0065938,0.0037624,0.0081065,0.00052935,0.0043248,0.012475,0.018787,0.020888,0.018384,0.012362,0.0055288,8.3633e-06,0.0093577,0.0086238,0.0072308,0.019246,0.0014358,0.011428,0.021116,0.0081241,0.014445,0.016911,0.021277,0.016352,0.018085,0.013446,0.0011738,0.0095156,0.004327,0.0064819,0.0043454,0.014411,0.0066127,0.0064052,0.00085938,0.0076429,0.013244,0.0086412,0.018152,0.0028678,0.0013686,0.0069594,0.0074435,0.0057595,0.010569,0.0045062,0.0023223,0.010922,0.0014153,0.016497,0.0047711,0.0092498,0.016322,0.00063226,0.017618,0.0027451,0.0011008,0.010997,0.0048849,0.0089463,0.017054,0.014377,0.020581,0.016016,0.0052579,0.32175,0.72676,0.13982,0.95739,0.076264,,,,,,,,,
0.89208,0.11676,0.049184,0.07465,0.066017,0.83077,0.94675,0.81345,0.39159,0.75141,0.21544,0.92295,0.20155,0.63637,0.90135,0.91998,0.23584,0.67703,0.37098,0.40985,0.82241,0.15506,0.22669,0.81918,0.34698,0.90725,0.1428,0.97047,0.45785,0.38286,0.55403,0.73222,0.053729,0.8038,0.95802,0.78337,0.93054,0.52132,0.37936,0.53321,0.59673,0.9102,0.53412,0.089317,0.31191,0.20746,0.9604,0.82147,0.14637,0.011078,0.051035,0.27567,0.93605,0.092405,0.56894,0.83831,0.70782,0.48803,0.61772,0.2346,0.37803,0.0093234,0.43248,0.84368,0.20189,0.6155,0.9846,0.88697,0.098099,0.0041964,0.67592,0.19342,0.28347,0.34344,0.25377,0.86116,0.66397,0.25231,0.003131,0.048845,0.47131,0.20329,0.20833,0.42199,0.13536,0.82568,0.078321,0.40304,0.5575,0.052593,0.45731,0.19893,0.81271,0.15962,0.34883,0.98173,0.27489,0.15828,0.20568,0.53739,0.0085453,0.0072501,0.0089435,0.011441,0.018111,0.0050209,0.0019239,0.0096822,0.015201,0.018932,0.00088757,0.0067422,0.0037519,0.011886,0.0044947,0.0021662,0.013149,0.014112,0.0042677,0.0096394,0.00887,0.018931,0.016927,0.0086195,0.001195,0.0096681,0.0015781,0.013442,0.0089413,0.012818,0.0040059,0.015444,0.0055251,0.0032522,0.01787,0.011537,0.013517,0.013841,0.017012,0.0073099,0.0051246,0.011572,0.01016,0.007266,0.0058786,0.013442,0.0082667,0.012993,0.007406,0.0059826,0.019055,0.0085049,0.00055076,0.010547,0.012088,0.016756,0.017175,0.014719,0.0048853,0.0011434,0.017158,0.0057751,0.01693,0.0061431,0.0034317,8.8677e-05,0.0081958,0.010517,0.017188,0.011204,0.017786,0.0092075,0.01332,0.014828,0.00050898,0.0052444,0.00054334,0.014561,0.012913,0.0084731,0.0046178,0.011044,0.01708,0.008749,0.01876,0.015478,0.0030853,0.018773,0.0023199,0.018028,0.0077699,0.017078,0.0060924,0.012327,0.018584,0.015218,0.010651,0.0029461,0.012008,0.0054073,0.66772,0.6464,0.55408,0.21993,0.29124,,,,,,,,,
0.74969,0.89566,0.19359,0.00017393,0.18425,0.050523,0.74842,0.9965,0.2161,0.25242,0.38418,0.81096,0.43046,0.55464,0.36728,0.4011,0.3562,0.88979,0.30318,0.56306,0.46954,0.068732,0.38152,0.29424,0.68939,0.88828,0.077441,0.69547,0.55056,0.67422,0.91002,0.15311,0.60036,0.45414,0.92511,0.83826,0.73797,0.91304,0.33294,0.97169,0.76548,0.89619,0.99817,0.05196,0.56536,0.68146,0.45801,0.82166,0.85918,0.1015,0.95414,0.77226,0.35683,0.4658,0.10118,0.9721,0.11938,0.4633,0.19273,0.32692,0.3955,0.56398,0.52209,0.59351,0.88531,0.42238,0.46987,0.829,0.68714,0.078339,0.55233,0.87959,0.81436,0.4172,0.14941,0.091707,0.64664,0.41334,0.973,0.19962,0.90433,0.57027,0.33949,0.78317,0.47331,0.068935,0.83352,0.28317,0.095176,0.49177,0.7722,0.83555,0.61786,0.37812,0.22904,0.079343,0.46343,0.8294,0.87188,0.67219,0.013044,0.0055561,0.0084689,0.018411,8.6472e-05,0.016386,0.0082048,0.016907,0.013495,0.011135,0.0089128,0.0096499,0.018305,0.001066,0.013706,0.010573,0.0049801,0.00021617,0.0054695,0.0015681,0.0033723,0.0024333,0.011222,0.01671,0.0074453,0.014107,0.016432,0.0060283,0.019146,0.0043395,0.014771,0.0022844,0.017841,0.0051796,0.0074601,0.01562,0.015004,0.0048413,0.0092014,0.015692,0.0049659,0.008472,0.015147,0.013999,0.015061,0.016324,0.011805,0.011076,0.00099182,0.015146,0.0098557,0.011367,0.015296,0.0035042,0.018455,0.01944,0.0041204,0.012359,0.0048959,0.010111,0.016502,0.01533,0.012082,0.0073415,0.011217,0.0030534,0.017543,0.0067009,0.017032,0.0036512,0.018634,0.014368,0.0047169,0.00026332,0.017909,0.017086,0.00787,0.0041024,0.00075883,0.015617,0.012047,0.017498,0.011757,0.011963,0.006772,0.018098,0.0044229,0.015717,0.001135,0.002506,0.018676,0.0058959,0.0010882,0.0010381,0.0031831,0.0016087,0.0051435,0.0047626,0.014349,0.012896,0.89389,0.067459,0.48312,0.21164,0.489,,,,,,,,,
0.45924,0.013133,0.37976,0.42668,0.59505,0.40078,0.00063835,0.37556,0.13468,0.65768,0.47947,0.61019,0.699,0.73036,0.098265,0.65373,0.12164,0.45558,0.6213,0.77269,0.85075,0.13957,0.62819,0.22036,0.74734,0.97353,0.095074,0.25919,0.65461,0.25501,0.16741,0.90627,0.56795,0.37635,0.37117,0.43612,0.90336,0.16766,0.11017,0.73294,0.93293,0.41768,0.18807,0.050601,0.97554,0.89201,0.076841,0.35877,0.0076055,0.21431,0.21508,0.99848,0.7404,0.9982,0.38053,0.86155,0.31755,0.85225,0.73669,0.37475,0.46766,0.6639,0.87126,0.031581,0.74132,0.16471,0.94502,0.20751,0.78436,0.67219,0.08037,0.5268,0.012584,0.7133,0.76198,0.49541,0.3682,0.29939,0.03316,0.61973,0.092819,0.40067,0.067875,0.65434,0.39866,0.18494,0.0061186,0.82643,0.59713,0.59161,0.44911,0.86851,0.96698,0.85352,0.082371,0.81363,0.49254,0.19246,0.074221,0.79055,0.013675,0.00016975,0.0023594,0.0074953,0.019289,0.0074877,0.013992,0.011763,0.019318,0.0015751,0.018355,0.0012228,0.017649,0.0091806,0.017686,6.8085e-05,0.014387,0.0012545,0.007961,0.00781,0.017169,0.013972,0.010434,0.013046,0.013286,0.0064115,0.0048085,0.0025838,0.01927,0.0011865,0.0036542,0.01551,0.0085493,0.007678,0.0062326,0.011716,0.016486,0.016554,0.0048254,0.019389,0.0050243,0.00070438,0.017815,0.010047,0.015729,0.0064774,0.0084764,0.017968,0.017668,0.017517,0.011302,0.00015242,0.0056022,0.0084818,0.0082698,0.018483,0.0067896,0.012651,0.006857,0.0052088,0.0061084,0.018397,0.011185,0.013311,0.013669,0.013209,0.0015936,0.016428,0.0051578,0.0094322,0.011977,0.006935,0.015658,0.0027898,0.0062879,0.016792,0.018505,0.01476,0.0092646,0.011519,0.018237,0.015682,0.0050359,0.0089248,0.015142,0.0041211,0.0075631,0.0025491,0.015427,0.012064,0.0070189,0.011633,0.0096455,0.0044759,0.011169,0.010164,0.0085175,0.0018808,0.00041937,0.00066607,0.051757,0.11057,0.77667,0.50475,0.63773,,,,,,,,,
0.45245,0.77859,0.40403,0.69827,0.79044,0.92991,0.26402,0.11863,0.045288,0.89777,0.9388,0.12289,0.53472,0.91145,0.026257,0.66329,0.30032,0.93192,0.02341,0.41042,0.86073,0.64496,0.039529,0.070611,0.024638,0.90833,0.12302,0.48285,0.62051,0.95928,0.5466,0.38884,0.55062,0.46735,0.00049195,0.68928,0.66314,0.77123,0.55747,0.35787,0.86806,0.42718,0.064557,0.72371,0.25237,0.6697,0.60732,0.13831,0.22733,0.26455,0.072031,0.93718,0.45459,0.36903,0.023709,0.076952,0.71565,0.67404,0.86351,0.2912,0.66226,0.71012,0.37461,0.76693,0.71454,0.08783,0.10153,0.27752,0.024841,0.31158,0.24502,0.72036,0.060585,0.87068,0.4871,0.76628,0.60261,0.49212,0.31859,0.78627,0.44173,0.28288,0.72801,0.89179,0.86522,0.84324,0.45144,0.46255,0.65305,0.12759,0.045783,0.34463,0.19204,0.4844,0.12539,0.50339,0.85804,0.46919,0.19265,0.66652,0.0034174,0.014127,0.0047277,0.014107,0.0050862,0.0069777,0.016135,0.01458,0.0076266,0.0077534,0.013001,0.020118,0.0051154,0.0013468,0.0012008,0.016468,0.018667,0.010801,0.016216,0.017692,0.01292,0.01619,0.01865,0.0018409,0.018091,0.0088578,0.016205,0.0053638,0.0061747,0.0025176,0.011087,0.011377,0.006344,0.015065,0.0097152,0.014764,0.012148,0.015912,0.0089562,0.011914,0.012764,0.010893,0.012959,0.019639,0.0075049,0.016553,0.0039308,0.011501,0.0054945,2.443e-05,0.0080043,0.0035288,0.0069247,0.002054,0.0018908,0.012553,0.012972,0.0083867,0.0036781,0.0069725,0.0069193,0.017951,0.012111,0.00092769,0.0043448,0.019403,0.016195,0.0078898,0.019353,0.0079486,0.0012968,0.00074819,0.0099887,0.0067882,0.019592,0.0025794,0.017387,0.010582,0.013147,0.0028319,0.0096695,0.00093924,0.0040566,0.011022,0.016223,0.015799,0.017934,0.018863,0.016763,0.0098848,0.002046,0.0015049,0.00025995,0.01915,0.0022034,0.0052026,0.016024,0.013952,0.0057291,0.0073045,0.31801,0.93093,0.47532,0.67309,0.73006,,,,,,,,,
0.45756,0.23909,0.78063,0.93635,0.80376,0.81622,0.099928,0.66925,0.96962,0.92989,0.8621,0.7114,0.062502,0.96491,0.99025,0.84036,0.23116,0.88187,0.98366,0.72978,0.94553,0.91695,0.13783,0.5335,0.38949,0.19273,0.86216,0.049366,0.34765,0.36472,0.2387,0.28987,0.88817,0.46736,0.82985,0.3346,0.62373,0.67258,0.37695,0.077884,0.83643,0.87166,0.64856,0.48327,0.0099012,0.26481,0.78348,0.26468,0.52704,0.73758,0.17023,0.095155,0.15133,0.66605,0.5907,0.10477,0.33799,0.76285,0.38409,0.61756,0.53543,0.91311,0.44663,0.78214,0.26088,0.17366,0.51382,0.29834,0.88839,0.84182,0.85759,0.30427,0.52808,0.97343,0.39943,0.76518,0.57704,0.11764,0.16988,0.42683,0.024938,0.85458,0.76164,0.05418,0.3335,0.49129,0.42832,0.019009,0.80093,0.10614,0.98915,0.91089,0.72384,0.081103,0.52544,0.94335,0.14395,0.81661,0.74328,0.70015,0.005231,0.0040844,0.0014859,0.019675,0.0045423,0.0089607,0.00062807,0.0099631,0.017201,0.022046,0.0050595,0.0097414,0.007392,0.00081314,0.0028771,0.020678,0.0038769,0.0033833,0.0050031,0.0058159,0.015426,0.013114,0.0026659,0.009471,0.00077222,0.00034495,0.0080383,0.011596,0.019834,0.0065567,0.012809,0.011007,0.016635,0.022398,0.011346,0.019416,0.0014881,0.0038695,0.022177,0.0008384,0.020089,0.017955,0.002866,0.00699,0.0040649,0.010347,0.013401,0.010693,0.018901,1.6614e-05,0.00011207,0.014529,0.010663,0.0097218,0.017072,0.0078195,0.000997,0.0079291,1.7972e-05,0.012136,0.021941,0.0065692,0.0084747,0.019987,0.0012331,0.0040752,0.013379,0.018403,0.009132,0.020482,0.013641,0.0067609,0.0065324,0.0062078,0.0054036,0.019401,0.0092183,0.0087689,0.014807,0.020821,0.0054992,0.0058503,0.016336,0.0081146,0.0019869,0.0026049,0.010409,0.018093,0.016725,0.011991,0.017862,0.0045729,0.022214,0.014743,0.0018808,0.00065602,0.022299,0.01358,0.014431,0.00032774,0.99403,0.75727,0.041695,0.92824,0.84231,,,,,,,,,
0.066891,0.24815,0.55801,0.67,0.66333,0.058753,0.37606,0.075357,0.99295,0.47473,0.72249,0.26937,0.54534,0.25345,0.68937,0.8399,0.13136,0.96173,0.12731,0.065958,0.10464,0.098277,0.35654,0.38945,0.23066,0.82105,0.90499,0.76729,0.94598,0.43169,0.11038,0.71138,0.37412,0.17231,0.9415,0.073538,0.79767,0.31014,0.72077,0.080212,0.81662,0.45144,0.30696,0.59544,0.09683,0.87067,0.99818,0.008802,0.78159,0.19953,0.99825,0.72417,0.38657,0.45704,0.36904,0.26428,0.85522,0.67325,0.44997,0.62065,0.74348,0.59042,0.18449,0.97372,0.16526,0.722,0.67812,0.86675,0.12924,0.63155,0.81454,0.14979,0.6228,0.7313,0.91379,0.17899,0.71715,0.71444,0.12223,0.8303,0.86554,0.98968,0.095559,0.328,0.68846,0.046721,0.0020176,0.67046,0.53218,0.29623,0.29609,0.35498,0.15944,0.25871,0.94937,0.95731,0.56541,0.14778,0.74077,0.68495,0.0075162,0.010336,0.0088643,0.012103,0.019421,0.0026947,0.0050725,0.0042864,0.0071113,0.01991,0.0095519,0.01137,0.016879,0.010177,0.0070965,0.0031119,0.0073397,0.0093085,0.0074926,0.01369,0.0072384,0.012277,0.013348,0.010115,0.011552,0.011472,0.00099948,0.019376,0.018219,0.0061807,0.012391,0.016309,0.0048877,0.01308,0.018088,0.0034504,0.016063,0.0015332,0.011217,0.01408,0.00063076,0.00067488,0.0053462,0.00053929,0.0026909,0.016036,0.018374,0.0018342,0.018211,0.0088266,0.0050954,0.010604,0.016057,0.012208,0.0097285,0.011258,0.0021969,0.0072616,0.0036083,0.014492,0.004253,0.013401,0.017286,0.017358,0.01008,0.013159,0.015366,0.018298,0.012596,0.0038127,0.018779,0.0044669,0.0064525,0.012247,0.019028,0.018202,0.0015641,0.0096689,0.0049229,0.015003,0.019283,0.0022868,0.017252,0.0023748,0.01427,0.00090764,0.0084297,0.0077187,0.0025717,0.0023228,0.01824,0.019535,0.0086525,0.0094484,0.017672,0.0029729,0.013736,0.010169,0.0042133,0.001116,0.38483,0.54322,0.54014,0.16234,0.43551,,,,,,,,,
0.51216,0.55329,0.028835,0.28674,0.66064,0.85823,0.35438,0.94248,0.80366,0.043038,0.4711,0.7731,0.61395,0.52313,0.24294,0.36165,0.93718,0.66598,0.46038,0.61805,0.58035,0.29528,0.40021,0.60299,0.8853,0.76201,0.012318,0.3305,0.61574,0.87238,0.12076,0.57404,0.3284,0.61975,0.70553,0.90943,0.25607,0.36413,0.93371,0.80418,0.74797,0.10578,0.8943,0.72321,0.9346,0.95536,0.40613,0.50317,0.49893,0.77065,0.64857,0.5303,0.85372,0.84895,0.7334,0.13803,0.83092,0.24815,0.65395,0.3208,0.56465,0.20392,0.4131,0.30911,0.2634,0.54452,0.4898,0.57621,0.91912,0.70647,0.46672,0.81858,0.59351,0.24992,0.075879,0.69799,0.42256,0.62739,0.81847,0.57116,0.91851,0.9247,0.14477,0.39603,0.26694,0.66215,0.64281,0.83798,0.87642,0.92698,0.89712,0.8056,0.15221,0.41321,0.14271,0.91909,0.70646,0.50453,0.7719,0.83246,0.01801,0.017813,0.0062086,0.0090197,0.0097007,0.013195,0.015719,0.0052288,0.016628,0.0098416,0.016586,0.0088227,0.0093863,0.0043576,0.014073,0.014442,0.004387,0.0080658,0.016948,0.011611,0.0015777,0.016245,0.016607,0.0028931,0.0099995,0.015513,0.014255,0.0086108,0.016415,0.010028,0.0047685,0.013713,0.011871,0.013242,0.0054411,0.004962,0.0098109,0.01314,0.014776,0.0033989,0.0033972,0.013424,0.011545,0.013625,0.01396,0.0068395,0.016426,0.0039834,0.00054136,0.0017302,0.017136,0.012633,0.018143,0.00967,0.0048171,0.0082284,0.013837,0.018728,0.014667,0.012468,0.014017,0.018045,0.016029,0.0018911,0.007986,0.00022324,0.018816,0.0076456,0.010052,0.0060287,0.011184,0.015115,0.003053,0.0011238,0.00094967,0.0057229,0.013766,0.0085024,0.0069573,0.0015444,0.018605,0.0033135,0.013201,0.0013713,0.0050541,0.012553,0.015512,0.0040278,0.0029955,0.0022769,0.0073692,0.0061299,0.0051178,0.012928,0.018699,0.013957,0.0033874,0.0043387,0.016599,0.010799,0.064719,0.77354,0.95865,0.27224,0.86703,,,,,,,,,
0.84762,0.9217,0.18267,0.77557,0.88511,0.52284,0.043829,0.10784,0.60874,0.28036,0.23061,0.36515,0.65957,0.88768,0.2388,0.27931,0.50845,0.87694,0.998,0.8395,0.69304,0.21603,0.31982,0.40528,0.33462,0.47589,0.90798,0.54804,0.48533,0.36418,0.6834,0.77507,0.55454,0.8908,0.14793,0.040206,0.667,0.78082,0.41608,0.55862,0.28179,0.38209,0.14047,0.24001,0.18926,0.69703,0.96691,0.67162,0.54657,0.091254,0.83988,0.16161,0.87065,0.36293,0.66098,0.014133,0.99663,0.55172,0.66017,0.0044501,0.91378,0.346,0.053402,0.88822,0.55337,0.69563,0.7027,0.16963,0.85752,0.4001,0.26995,0.77986,0.93797,0.93249,0.79391,0.85383,0.78558,0.11593,0.38741,0.96055,0.53142,0.53662,0.17943,0.50301,0.13157,0.20175,0.48221,0.90807,0.6077,0.57682,0.32862,0.32468,0.30339,0.74695,0.99511,0.16404,0.77212,0.88231,0.42451,0.8244,0.012411,0.016298,0.0014152,0.019317,0.015613,0.0097956,0.003934,0.014621,0.018786,0.0078159,0.0097199,0.013195,0.0072066,0.012713,0.0047402,0.0060332,0.0050792,0.015853,0.011142,0.014325,0.018722,0.011523,0.016246,0.008496,0.01795,0.017895,0.015172,0.010209,0.0028266,0.020065,0.0083105,0.01934,0.0070397,0.0047965,0.013688,0.017693,0.014539,0.0044388,0.0044538,0.012469,0.017963,0.011234,0.0056208,0.0018577,0.0059896,0.010347,0.0076128,0.014539,0.0033079,0.002921,0.017847,0.0085149,0.0020222,0.011873,0.010533,0.012194,0.0027538,0.01818,0.013665,0.0073383,0.0038683,0.0082831,0.0085215,0.0069014,0.0099581,0.0025716,0.014118,0.011646,0.015804,0.020194,0.0069566,0.011185,0.0034603,0.0060365,0.0052505,0.00013247,0.012584,0.0075964,0.00014318,0.015093,0.0061181,0.010286,0.004759,0.017167,0.016586,0.0074718,0.00072347,0.0052674,0.0032906,0.00068461,0.016529,0.0075154,0.01869,0.013943,0.00888,0.0061309,0.017136,0.001928,0.0044746,0.0099127,0.18709,0.72624,0.86427,0.28485,0.22273,,,,,,,,,
0.40755,0.64547,0.59549,0.56716,0.15379,0.76562,0.81182,0.55751,0.89024,0.47578,0.76735,0.81361,0.01486,0.70911,0.88638,0.47329,0.27335,0.18987,0.48419,0.11611,0.74899,0.67302,0.12565,0.18544,0.86276,0.53406,0.152,0.21059,0.51103,0.20598,0.72883,0.9724,0.0074796,0.70533,0.26201,0.039874,0.39341,0.67829,0.98933,0.46094,0.0097212,0.6265,0.69845,0.75637,0.92926,0.83168,0.52118,0.922,0.59265,0.14388,0.36665,0.30255,0.31017,0.22292,0.68001,0.96388,0.52748,0.17996,0.82176,0.75119,0.65324,0.13259,0.7834,0.54919,0.92033,0.86133,0.72779,0.17484,0.94915,0.13119,0.92841,0.71094,0.060787,0.14281,0.57696,0.2458,0.9879,0.58814,0.21325,0.018239,0.80396,0.29872,0.89901,0.2436,0.59096,0.76767,0.21535,0.57048,0.61731,0.95198,0.39892,0.20103,0.40817,0.64213,0.012187,0.4786,0.16568,0.57989,0.69993,0.7891,0.012198,0.0065683,0.015256,0.0087158,0.0081721,0.0025585,0.017292,0.01516,0.0025257,0.0031882,0.015274,0.0056688,0.0031829,0.0078284,0.018409,0.0093588,0.01093,0.0077697,0.0051027,0.0036004,0.014133,0.017385,0.0012864,0.0031237,0.01398,0.0084532,0.019445,0.0031871,0.001182,0.013015,0.014718,0.016698,0.0034469,0.017877,0.018411,0.017233,0.015861,0.011637,0.0017883,0.0096309,0.017021,0.016179,0.012479,0.00037903,0.0012158,0.010006,0.0096624,0.011742,0.019694,0.005993,0.017767,0.011004,0.012964,0.0057395,0.016002,0.019452,0.013993,0.0046727,0.014909,0.019717,0.013807,0.013146,0.006027,0.0012361,0.0030321,0.016021,0.0094079,0.016958,0.0010528,0.0087082,0.0054035,0.011322,0.012767,0.0045627,0.00064733,0.010782,0.018302,0.01253,0.0080239,0.005658,0.006311,0.0059612,0.0040967,0.00015767,0.0052928,0.012486,0.0088143,0.017917,0.0038527,0.0083055,0.0077559,0.0070557,0.019618,0.018557,0.014552,0.012492,0.0042332,0.014397,0.0056324,0.0012737,0.3501,0.87816,0.61121,0.54201,0.43722,,,,,,,,,



==> results/Exp2Results.csv <==
"Number_of_Iterations","Mean_LSTDVF_diff","Std_Dev_LSTD_VF_diff","Mean_LSTDAv_VF_diff",,,,"Std_Dev_LSTDAv_VF_diff",,,,"Mean_CTD_VF_diff","Std_Dev_CTD_VF_diff","True_Theta","True_Value_Function",
1,0.63566,0.233,0.67338,0.66842,0.65584,0.65849,0.19616,0.20314,0.21578,0.21366,0.57611,0.22235,0.55916,2.4738,
2,0.45415,0.23306,0.51323,0.47756,0.48816,0.50158,0.23028,0.19256,0.23948,0.25399,0.4492,0.26073,0.90807,2.5469,
3,0.43891,0.28173,0.4426,0.388,0.42141,0.39571,0.24535,0.23966,0.24192,0.22447,0.38013,0.23779,0.89491,1.8784,
4,0.43019,0.30121,0.36551,0.3717,0.34593,0.32672,0.20512,0.26226,0.21719,0.2164,0.3812,0.33486,0.93749,2.3352,
5,0.45111,0.2926,0.3778,0.39089,0.38515,0.37954,0.26811,0.26223,0.22946,0.26712,0.39912,0.34039,0.65345,1.4925,
6,0.41161,0.31136,0.31704,0.386,0.33936,0.37769,0.22346,0.23201,0.24026,0.29297,0.39606,0.30831,,2.0868,
7,0.43442,0.33906,0.35553,0.36561,0.37325,0.40155,0.27386,0.27806,0.25437,0.32603,0.39126,0.30229,,2.4394,
8,0.45823,0.35229,0.33218,0.41128,0.35532,0.40424,0.27847,0.30769,0.22671,0.29757,0.44187,0.32009,,2.3308,
9,0.49513,0.39698,0.39966,0.39987,0.35221,0.37252,0.3088,0.31645,0.27603,0.27777,0.41068,0.32496,,1.2504,
10,0.47343,0.40208,0.39028,0.41768,0.38874,0.37387,0.29218,0.27136,0.25881,0.26438,0.42052,0.32202,,1.619,
11,0.53124,0.38852,0.39834,0.422,0.38094,0.37344,0.27186,0.29721,0.27531,0.25607,0.40867,0.30265,,1.0388,
12,0.49648,0.37912,0.43814,0.38562,0.37387,0.37478,0.30707,0.28703,0.23143,0.28837,0.48993,0.38183,,2.0039,
13,0.53055,0.38615,0.42491,0.38987,0.37688,0.39072,0.33478,0.28375,0.25154,0.32028,0.43407,0.33873,,2.4053,
14,0.51613,0.38709,0.42531,0.37591,0.37804,0.39502,0.3592,0.24586,0.30708,0.32312,0.44726,0.33654,,2.1913,
15,0.48919,0.34059,0.42631,0.39016,0.42955,0.38061,0.36435,0.30951,0.32909,0.26463,0.46847,0.39959,,2.8473,
16,0.45427,0.3353,0.41697,0.40161,0.38695,0.35568,0.30352,0.25786,0.2433,0.28025,0.4648,0.41202,,2.0972,
17,0.48761,0.38034,0.40387,0.36135,0.40283,0.35863,0.28073,0.23599,0.30925,0.28204,0.45227,0.40669,,1.2557,
18,0.49054,0.4483,0.3628,0.34715,0.43168,0.39751,0.2488,0.23481,0.32337,0.30881,0.44878,0.38732,,1.9337,
19,0.47667,0.37532,0.42523,0.40496,0.42539,0.40036,0.3396,0.29232,0.30361,0.30744,0.45702,0.41493,,1.4821,
20,0.45588,0.35192,0.45274,0.37805,0.39977,0.39951,0.36776,0.23199,0.28448,0.3027,0.44766,0.31798,,1.3572,
21,0.4868,0.38472,0.39853,0.40066,0.41345,0.41053,0.27886,0.26066,0.33716,0.31675,0.47401,0.36698,,1.8105,
22,0.49998,0.40244,0.44341,0.33885,0.39719,0.42404,0.31247,0.24881,0.36289,0.27519,0.42923,0.31827,,2.3444,
23,0.53424,0.42648,0.46267,0.36949,0.38842,0.38073,0.32491,0.24525,0.30435,0.27349,0.45688,0.33465,,2.6068,
24,0.46447,0.3672,0.38181,0.41267,0.40852,0.41857,0.23305,0.24886,0.36968,0.35128,0.42059,0.3426,,1.5828,
25,0.4595,0.32197,0.36138,0.39447,0.4183,0.43605,0.20638,0.2606,0.31368,0.38357,0.46431,0.36795,,2.1241,
26,0.40825,0.27944,0.34175,0.42757,0.42695,0.42771,0.22551,0.2816,0.33896,0.24962,0.51507,0.35409,,2.827,
27,0.45177,0.30264,0.34809,0.39806,0.40406,0.34925,0.22108,0.31928,0.3215,0.22502,0.4256,0.29505,,1.6344,
28,0.45481,0.30746,0.39547,0.41173,0.45883,0.33395,0.29128,0.34127,0.31769,0.22903,0.39261,0.26109,,2.3926,
29,0.42449,0.2822,0.40145,0.38731,0.37511,0.36245,0.27911,0.31984,0.26611,0.23668,0.43389,0.29559,,1.6812,
30,0.42367,0.30209,0.38823,0.37868,0.34887,0.3701,0.27604,0.28157,0.22519,0.26263,0.42999,0.27094,,1.249,
31,0.41754,0.30902,0.38611,0.42561,0.34214,0.36943,0.24943,0.29032,0.22362,0.25192,0.42957,0.31541,,2.093,
32,0.42624,0.31653,0.37933,0.39451,0.37089,0.36958,0.27979,0.28041,0.27639,0.27081,0.39221,0.28057,,1.8633,
33,0.46728,0.34465,0.41493,0.41144,0.38331,0.32976,0.26807,0.30214,0.29997,0.21619,0.37686,0.28024,,1.8631,
34,0.47437,0.34408,0.37698,0.33395,0.39706,0.35583,0.24975,0.20925,0.27501,0.24841,0.43441,0.34772,,1.8891,
35,0.48179,0.33909,0.37287,0.37546,0.41346,0.3945,0.23538,0.28561,0.30548,0.29841,0.43319,0.30208,,2.1231,
36,0.47806,0.36525,0.35389,0.3807,0.41018,0.40837,0.23637,0.2598,0.2781,0.28047,0.40394,0.28475,,2.5325,
37,0.43508,0.32183,0.37758,0.40572,0.39228,0.40203,0.24219,0.27634,0.32304,0.2866,0.4117,0.30559,,2.1989,
38,0.44987,0.28693,0.35305,0.41689,0.37254,0.36006,0.24397,0.29871,0.28541,0.26591,0.41055,0.30162,,2.1665,
39,0.42477,0.30582,0.41744,0.43286,0.39406,0.39767,0.22719,0.30843,0.25682,0.2537,0.3977,0.30879,,2.1983,
40,0.41661,0.34421,0.43474,0.40187,0.3824,0.39154,0.25791,0.29433,0.26341,0.26606,0.41809,0.31158,,2.0468,
41,0.47172,0.39342,0.39707,0.35567,0.40337,0.42801,0.27876,0.26221,0.29634,0.27145,0.41336,0.24768,,2.5678,
42,0.47755,0.38594,0.37409,0.35093,0.38005,0.36279,0.24952,0.24655,0.2727,0.23585,0.41969,0.3017,,2.2844,
43,0.43497,0.36284,0.37172,0.37342,0.39812,0.34606,0.24273,0.23518,0.25856,0.20944,0.40321,0.29744,,2.8379,
44,0.44242,0.28853,0.35867,0.39,0.40865,0.33956,0.26783,0.26886,0.25469,0.21251,0.38164,0.24245,,2.1366,
45,0.45086,0.30301,0.38246,0.40146,0.41763,0.36741,0.25934,0.24386,0.28055,0.25364,0.40058,0.26689,,1.9785,
46,0.45369,0.28993,0.35825,0.38488,0.36799,0.39792,0.27556,0.24017,0.2509,0.26412,0.41846,0.30948,,0.89988,
47,0.40486,0.25299,0.37482,0.35081,0.42586,0.39843,0.27885,0.20791,0.30931,0.27781,0.42007,0.30787,,1.6801,
48,0.40746,0.2865,0.38048,0.33878,0.39043,0.37192,0.27089,0.23131,0.26272,0.25737,0.43602,0.30652,,1.8619,
49,0.40859,0.24426,0.39446,0.39149,0.36263,0.37412,0.25542,0.25716,0.22086,0.28999,0.47598,0.31588,,1.037,
50,0.39504,0.24137,0.38469,0.35455,0.36145,0.40013,0.25629,0.26927,0.23385,0.27756,0.44723,0.31767,,2.0913,
51,0.3914,0.23849,0.41138,0.36881,0.37173,0.41874,0.28885,0.21844,0.24609,0.29938,0.39666,0.27175,,1.8377,
52,0.37699,0.21433,0.39369,0.38145,0.36639,0.40833,0.25667,0.26281,0.224,0.27564,0.40266,0.29599,,1.6387,
53,0.38784,0.26126,0.35895,0.38281,0.37126,0.38126,0.23026,0.23845,0.2558,0.26338,0.41086,0.28908,,1.9659,
54,0.39107,0.25674,0.37302,0.35439,0.37423,0.38908,0.22587,0.22463,0.24674,0.25878,0.40695,0.28587,,2.1916,
55,0.35849,0.24062,0.3866,0.36989,0.40797,0.38866,0.26193,0.24562,0.30541,0.26938,0.38632,0.27914,,2.1783,
56,0.37489,0.24499,0.38978,0.41913,0.36077,0.34985,0.28245,0.33513,0.27795,0.23528,0.40811,0.28804,,2.3165,
57,0.38726,0.30572,0.36862,0.4432,0.37174,0.37748,0.25499,0.3599,0.26229,0.24791,0.40519,0.27214,,2.0822,
58,0.36228,0.27869,0.32245,0.39511,0.35817,0.37064,0.20013,0.35886,0.22596,0.23231,0.4212,0.28256,,2.221,
59,0.38456,0.26457,0.35093,0.37435,0.40465,0.33304,0.20873,0.30987,0.33722,0.18795,0.35099,0.23026,,1.7055,
60,0.37268,0.25807,0.33079,0.38644,0.37188,0.34517,0.21827,0.24018,0.29837,0.18537,0.40279,0.31951,,1.2567,
61,0.34738,0.23204,0.34599,0.3344,0.40801,0.35873,0.27801,0.20135,0.31414,0.22645,0.4373,0.30165,,2.4143,
62,0.40232,0.27266,0.37824,0.34706,0.34892,0.33624,0.26227,0.23119,0.21705,0.23297,0.43441,0.31484,,1.379,
63,0.39063,0.25083,0.39534,0.36446,0.35555,0.34043,0.27657,0.22937,0.22975,0.2559,0.39153,0.26513,,1.4938,
64,0.39271,0.25401,0.39861,0.35661,0.37017,0.35429,0.24229,0.24872,0.24713,0.24396,0.35422,0.23634,,1.614,
65,0.36691,0.23212,0.36901,0.36807,0.34451,0.36294,0.22139,0.23851,0.22251,0.26937,0.3659,0.24777,,2.4443,
66,0.34732,0.25994,0.38275,0.36423,0.33806,0.36678,0.27614,0.25813,0.21846,0.2564,0.3899,0.25848,,2.1514,
67,0.39127,0.32921,0.38368,0.37029,0.34553,0.35617,0.27402,0.2774,0.24006,0.21727,0.36996,0.23952,,1.7101,
68,0.37805,0.34921,0.40274,0.38172,0.40647,0.33889,0.27928,0.25644,0.24671,0.22355,0.4146,0.24825,,1.5686,
69,0.35841,0.22675,0.41258,0.3687,0.38148,0.333,0.2804,0.2507,0.22099,0.22409,0.37261,0.2198,,1.9806,
70,0.2927,0.23232,0.40654,0.37277,0.36909,0.34465,0.27283,0.24173,0.18395,0.2037,0.35825,0.2422,,1.5315,
71,0.34286,0.26491,0.3542,0.40351,0.34856,0.36383,0.24481,0.24381,0.22277,0.20506,0.37371,0.25759,,1.8177,
72,0.41462,0.30021,0.33682,0.38368,0.39062,0.33962,0.22218,0.2576,0.26386,0.21327,0.35979,0.27406,,1.5683,
73,0.41087,0.28895,0.31592,0.37044,0.38879,0.33737,0.19157,0.25048,0.25807,0.17417,0.37009,0.22913,,2.2305,
74,0.36756,0.26578,0.36941,0.34049,0.39384,0.33289,0.25106,0.2162,0.25769,0.23073,0.3493,0.24,,2.6877,
75,0.34565,0.23573,0.36863,0.30652,0.40206,0.34745,0.25565,0.21754,0.27015,0.26925,0.33776,0.20558,,2.8493,
76,0.3313,0.22812,0.35822,0.29074,0.35009,0.32322,0.2924,0.20282,0.22965,0.23759,0.33492,0.21069,,1.6419,
77,0.36271,0.23535,0.39524,0.2956,0.3491,0.31195,0.28906,0.21974,0.22525,0.22268,0.35,0.23157,,1.9727,
78,0.34363,0.22013,0.34284,0.31528,0.3282,0.38656,0.24847,0.22062,0.18689,0.28904,0.36047,0.27334,,2.3062,
79,0.30865,0.22158,0.34824,0.32837,0.31649,0.38548,0.23556,0.24001,0.19931,0.25952,0.35004,0.22586,,2.4748,
80,0.31469,0.20956,0.34454,0.31644,0.34984,0.33383,0.21049,0.22891,0.21835,0.23625,0.3632,0.25105,,1.9345,
81,0.31642,0.21947,0.33732,0.35646,0.35884,0.34724,0.19963,0.22845,0.23545,0.24305,0.38164,0.242,,1.394,
82,0.31737,0.22249,0.38146,0.33789,0.34908,0.3625,0.21469,0.22097,0.25487,0.25022,0.37947,0.2334,,3.2193,
83,0.31968,0.22867,0.32393,0.31083,0.33748,0.32522,0.19108,0.20612,0.22677,0.24153,0.38125,0.27076,,1.721,
84,0.30486,0.18905,0.35483,0.34061,0.33919,0.30795,0.22067,0.22759,0.25102,0.22578,0.42132,0.2697,,1.908,
85,0.33983,0.22339,0.32063,0.34786,0.34456,0.30396,0.22035,0.24742,0.27025,0.19147,0.40836,0.30108,,1.2699,
86,0.35396,0.19457,0.37002,0.37121,0.40321,0.32456,0.22459,0.28368,0.28745,0.2074,0.35342,0.24943,,1.8253,
87,0.34697,0.20066,0.3625,0.34294,0.36228,0.3511,0.23217,0.29441,0.22836,0.25682,0.34946,0.23844,,1.2921,
88,0.34601,0.22323,0.34741,0.37122,0.36488,0.34727,0.2198,0.27377,0.24717,0.24974,0.35666,0.24251,,2.438,
89,0.32529,0.20595,0.3335,0.3637,0.36674,0.34647,0.21583,0.25309,0.22522,0.21947,0.33326,0.19827,,2.0807,
90,0.36641,0.2191,0.36408,0.37206,0.35823,0.36933,0.24713,0.23029,0.26481,0.269,0.35632,0.20802,,1.8929,
91,0.30349,0.22951,0.38039,0.36145,0.39379,0.38445,0.29069,0.23687,0.25395,0.22901,0.2984,0.17431,,1.9124,
92,0.33091,0.25152,0.32448,0.33667,0.38347,0.36786,0.24911,0.20374,0.23411,0.2549,0.33381,0.2152,,1.8527,
93,0.33911,0.18463,0.33768,0.32983,0.37849,0.36136,0.23165,0.21446,0.19808,0.22029,0.33246,0.21407,,1.5114,
94,0.32968,0.20869,0.31076,0.3079,0.37056,0.33741,0.22912,0.18971,0.20046,0.22268,0.32846,0.2291,,1.7143,
95,0.33373,0.20933,0.32806,0.29949,0.35941,0.34536,0.24408,0.20305,0.22855,0.22009,0.34795,0.23737,,2.5566,
96,0.31957,0.21159,0.30041,0.32327,0.35715,0.31742,0.23735,0.21501,0.21793,0.228,0.37455,0.26242,,2.7014,
97,0.32064,0.19467,0.30164,0.3305,0.37776,0.31077,0.19905,0.17985,0.27723,0.19415,0.35079,0.29595,,1.6286,
98,0.35723,0.22323,0.31871,0.31809,0.34382,0.30801,0.23418,0.16618,0.27255,0.19754,0.3606,0.27533,,2.4183,
99,0.38246,0.23682,0.31937,0.31663,0.32801,0.32349,0.21834,0.20019,0.25058,0.21728,0.35309,0.24973,,1.9501,
100,0.3813,0.23723,0.31221,0.36511,0.34688,0.31216,0.19606,0.23766,0.3009,0.24332,0.33868,0.23143,,2.334,
101,0.33274,0.19963,0.33907,0.39073,0.3136,0.33006,0.23811,0.2799,0.24163,0.23484,0.32192,0.20085,,,
102,0.31952,0.22293,0.34112,0.35281,0.34686,0.31278,0.24118,0.23713,0.22479,0.22523,0.35224,0.23169,,,
103,0.32955,0.20733,0.34886,0.34595,0.34562,0.31889,0.23226,0.22618,0.25731,0.19657,0.36136,0.22961,,,
104,0.34069,0.23502,0.37891,0.34395,0.35527,0.32426,0.24729,0.21658,0.24848,0.18059,0.31108,0.22065,,,
105,0.32173,0.24463,0.37042,0.34168,0.33861,0.3243,0.24541,0.21613,0.21764,0.1962,0.34188,0.21578,,,
106,0.34631,0.26681,0.33801,0.34275,0.35674,0.3033,0.20231,0.23222,0.22047,0.19374,0.35905,0.23025,,,
107,0.36124,0.26644,0.33418,0.34616,0.3492,0.32705,0.20773,0.22231,0.20686,0.20046,0.33299,0.22524,,,
108,0.30845,0.24027,0.35396,0.3481,0.31657,0.31232,0.25191,0.23477,0.21506,0.20801,0.34519,0.22841,,,
109,0.32492,0.22073,0.33056,0.34026,0.33545,0.33206,0.2345,0.26582,0.21958,0.21571,0.37113,0.2438,,,
110,0.29837,0.19317,0.31891,0.34982,0.36176,0.32943,0.23727,0.27508,0.22203,0.24505,0.37397,0.28697,,,
111,0.31502,0.21392,0.35654,0.34039,0.3221,0.33474,0.22112,0.25663,0.21322,0.22607,0.38004,0.26943,,,
112,0.33072,0.22389,0.33142,0.32567,0.32074,0.32288,0.23273,0.23354,0.21258,0.20374,0.36997,0.25075,,,
113,0.30777,0.21196,0.3301,0.35217,0.33174,0.32506,0.22067,0.22408,0.2072,0.21751,0.34105,0.24787,,,
114,0.31599,0.20084,0.36422,0.29732,0.34375,0.34924,0.21684,0.18842,0.23959,0.25594,0.34716,0.22152,,,
115,0.33459,0.19461,0.3327,0.32799,0.35003,0.34379,0.21657,0.24197,0.24841,0.23347,0.33577,0.20635,,,
116,0.31334,0.20832,0.32568,0.33404,0.32818,0.37935,0.20057,0.21972,0.24911,0.26297,0.2915,0.16709,,,
117,0.30639,0.19232,0.35562,0.3428,0.29863,0.36793,0.21687,0.23498,0.22815,0.24232,0.29157,0.1753,,,
118,0.30245,0.17889,0.331,0.32933,0.34648,0.35673,0.23352,0.2394,0.24037,0.22408,0.27771,0.17068,,,
119,0.2962,0.18518,0.31766,0.32255,0.31149,0.32567,0.2308,0.20072,0.20276,0.19929,0.29784,0.19665,,,
120,0.28807,0.17019,0.31578,0.33101,0.32367,0.31389,0.21534,0.2145,0.21999,0.21038,0.35387,0.22178,,,
121,0.30834,0.20724,0.33618,0.32337,0.32789,0.32622,0.2049,0.20905,0.20054,0.21736,0.36722,0.21796,,,
122,0.31778,0.22231,0.30437,0.30059,0.33983,0.34384,0.20648,0.18155,0.25025,0.22248,0.35948,0.24741,,,
123,0.32707,0.23022,0.32973,0.28937,0.34761,0.3156,0.20109,0.17081,0.23745,0.21354,0.36554,0.24744,,,
124,0.35182,0.24212,0.30723,0.30765,0.34382,0.29246,0.20863,0.19888,0.19638,0.18086,0.30486,0.20876,,,
125,0.32254,0.21518,0.3259,0.32112,0.32018,0.29041,0.19499,0.19369,0.18282,0.17711,0.28093,0.1968,,,
126,0.3168,0.20504,0.32267,0.31197,0.30342,0.32679,0.20836,0.1915,0.19324,0.24391,0.30894,0.21678,,,
127,0.29985,0.20535,0.35216,0.32569,0.32789,0.32027,0.20507,0.21412,0.20362,0.24481,0.29897,0.2269,,,
128,0.32358,0.21651,0.32904,0.3081,0.31574,0.34603,0.21168,0.21331,0.1941,0.24624,0.34633,0.24008,,,
129,0.32148,0.22617,0.32188,0.30751,0.31219,0.30758,0.21146,0.19986,0.17304,0.21249,0.3135,0.19661,,,
130,0.32601,0.20417,0.32097,0.28614,0.33361,0.3297,0.22035,0.17967,0.20705,0.24418,0.3299,0.19452,,,
131,0.31335,0.21344,0.32312,0.30266,0.32943,0.33001,0.20015,0.19325,0.20509,0.20299,0.30984,0.18983,,,
132,0.31009,0.18709,0.29771,0.32617,0.31029,0.32356,0.19538,0.19914,0.2053,0.21921,0.31347,0.18114,,,
133,0.31515,0.19447,0.29026,0.33328,0.32891,0.31308,0.17715,0.22642,0.18116,0.19009,0.31543,0.20059,,,
134,0.32734,0.2449,0.2679,0.32525,0.3013,0.31905,0.15516,0.17913,0.18419,0.19415,0.31598,0.20572,,,
135,0.30944,0.23125,0.27338,0.30233,0.34576,0.26778,0.19919,0.18701,0.21436,0.16482,0.35275,0.25801,,,
136,0.32059,0.21628,0.29957,0.27973,0.33842,0.29633,0.2028,0.1524,0.20893,0.18289,0.3137,0.21851,,,
137,0.32509,0.24361,0.31625,0.25865,0.29359,0.29393,0.17679,0.15763,0.18643,0.21133,0.33687,0.21263,,,
138,0.32572,0.20823,0.297,0.31919,0.28923,0.31577,0.17853,0.23179,0.18707,0.21134,0.32621,0.21474,,,
139,0.32069,0.2108,0.27754,0.29838,0.29236,0.32741,0.17177,0.23671,0.16296,0.21696,0.31602,0.21681,,,
140,0.29579,0.19115,0.32973,0.30099,0.27273,0.33941,0.20153,0.21998,0.16683,0.22496,0.31711,0.19294,,,
141,0.30858,0.2395,0.30038,0.28415,0.30599,0.32195,0.17477,0.19111,0.174,0.20647,0.32157,0.20058,,,
142,0.30296,0.23175,0.31093,0.29644,0.31845,0.34101,0.18063,0.17444,0.18624,0.21913,0.30278,0.20214,,,
143,0.28763,0.19466,0.3004,0.34204,0.28312,0.30948,0.19616,0.22695,0.1728,0.18801,0.30252,0.19522,,,
144,0.27727,0.19093,0.27367,0.3142,0.32524,0.30586,0.20678,0.24018,0.18062,0.17758,0.284,0.17161,,,
145,0.29947,0.18862,0.27873,0.31084,0.33828,0.31454,0.17908,0.20409,0.2369,0.18773,0.30222,0.22344,,,
146,0.30271,0.17768,0.3124,0.30493,0.32665,0.32124,0.19942,0.21813,0.23054,0.1943,0.2893,0.2199,,,
147,0.29702,0.19131,0.31912,0.29236,0.31708,0.30586,0.23694,0.21005,0.23201,0.18081,0.30445,0.2064,,,
148,0.27967,0.1867,0.33396,0.31609,0.31662,0.29862,0.237,0.20559,0.21119,0.18458,0.30207,0.2102,,,
149,0.2774,0.17609,0.35757,0.32885,0.33847,0.30221,0.2203,0.21623,0.22309,0.16529,0.32714,0.22566,,,
150,0.30891,0.16943,0.36679,0.31198,0.35798,0.31377,0.24016,0.19828,0.23749,0.17595,0.29099,0.17238,,,
151,0.30478,0.18117,0.32767,0.33431,0.32791,0.31553,0.21097,0.21677,0.18704,0.20658,0.33374,0.21545,,,
152,0.29611,0.17126,0.30896,0.30823,0.3408,0.29257,0.18342,0.20291,0.19857,0.18881,0.32899,0.19417,,,
153,0.29561,0.19768,0.31418,0.31209,0.31224,0.30797,0.17396,0.18032,0.1914,0.21216,0.2836,0.17467,,,
154,0.31366,0.19712,0.32681,0.29706,0.31351,0.31295,0.21855,0.16597,0.1909,0.21611,0.30523,0.18306,,,
155,0.28528,0.16764,0.32264,0.30646,0.32054,0.29871,0.19543,0.20291,0.19331,0.22713,0.28567,0.16708,,,
156,0.29593,0.17741,0.31278,0.30227,0.32588,0.34464,0.18378,0.18876,0.204,0.25482,0.26682,0.17308,,,
157,0.29,0.18631,0.29569,0.32281,0.3124,0.32175,0.19462,0.22307,0.16862,0.23594,0.2454,0.16973,,,
158,0.29762,0.18999,0.30406,0.31117,0.27736,0.33789,0.21284,0.21343,0.15579,0.21257,0.29641,0.19791,,,
159,0.30335,0.18059,0.33098,0.3142,0.29326,0.31036,0.22471,0.18148,0.17666,0.21171,0.27468,0.17133,,,
160,0.31047,0.19724,0.31199,0.30425,0.28518,0.30251,0.22016,0.18975,0.16164,0.21193,0.28437,0.18183,,,
161,0.29291,0.18521,0.31042,0.30326,0.26096,0.29841,0.21941,0.17473,0.14496,0.19091,0.28133,0.17077,,,
162,0.26011,0.16566,0.32116,0.29508,0.26461,0.30285,0.21445,0.18923,0.15306,0.23421,0.27855,0.18716,,,
163,0.26607,0.14976,0.31552,0.30625,0.28807,0.29301,0.20642,0.17538,0.16911,0.19422,0.27005,0.17105,,,
164,0.30196,0.17714,0.32807,0.31358,0.29058,0.33184,0.20218,0.19433,0.21779,0.18925,0.26842,0.13025,,,
165,0.29173,0.1672,0.30723,0.30953,0.32927,0.29187,0.20319,0.21103,0.20587,0.16446,0.26015,0.14241,,,
166,0.31345,0.20537,0.28513,0.31728,0.30659,0.31019,0.17211,0.25094,0.18403,0.197,0.23606,0.14699,,,
167,0.31695,0.18424,0.27967,0.32058,0.30416,0.29697,0.16707,0.26188,0.18614,0.18846,0.29314,0.18067,,,
168,0.29623,0.1979,0.30446,0.31421,0.32259,0.28675,0.20375,0.2469,0.21369,0.18294,0.27511,0.19695,,,
169,0.28222,0.1877,0.31687,0.31,0.32025,0.27308,0.20264,0.25277,0.21678,0.1762,0.28501,0.17649,,,
170,0.28559,0.18016,0.2965,0.30159,0.29451,0.30045,0.19387,0.2056,0.19937,0.20666,0.28396,0.17514,,,
171,0.27001,0.15125,0.29179,0.3006,0.30983,0.30262,0.18157,0.1699,0.22688,0.19935,0.26685,0.14555,,,
172,0.26864,0.14975,0.2942,0.34127,0.32154,0.32535,0.1913,0.21468,0.21917,0.20524,0.26369,0.19748,,,
173,0.26608,0.15682,0.28693,0.34165,0.30088,0.3005,0.16613,0.19424,0.19705,0.17782,0.29251,0.21018,,,
174,0.28294,0.17112,0.29858,0.32149,0.33047,0.34533,0.19536,0.21866,0.21663,0.21952,0.29687,0.19844,,,
175,0.29419,0.1998,0.29146,0.32174,0.29849,0.33826,0.19021,0.1938,0.20641,0.21698,0.29013,0.18269,,,
176,0.30772,0.21534,0.30436,0.30417,0.31511,0.35301,0.18826,0.16119,0.21674,0.21839,0.27094,0.16906,,,
177,0.27743,0.18477,0.31233,0.28024,0.31426,0.31958,0.2101,0.16647,0.20865,0.18763,0.27091,0.16753,,,
178,0.24599,0.15119,0.33683,0.29819,0.30821,0.30087,0.22438,0.1841,0.22853,0.20742,0.25033,0.16487,,,
179,0.29072,0.20843,0.31222,0.28478,0.30111,0.29733,0.21721,0.18714,0.19371,0.20036,0.27574,0.15836,,,
180,0.27468,0.19676,0.31075,0.28309,0.342,0.32078,0.21451,0.17749,0.21267,0.224,0.25909,0.16961,,,
181,0.26236,0.1759,0.31105,0.30284,0.30668,0.32405,0.20559,0.22346,0.2018,0.18892,0.26092,0.16487,,,
182,0.2698,0.18673,0.3199,0.30767,0.32214,0.32475,0.20868,0.21187,0.18773,0.19286,0.28527,0.17974,,,
183,0.24374,0.15179,0.27216,0.3184,0.32204,0.31508,0.16851,0.20028,0.23205,0.21591,0.2732,0.18482,,,
184,0.27048,0.17192,0.27853,0.31591,0.3464,0.30944,0.20969,0.20636,0.23351,0.21187,0.26209,0.15842,,,
185,0.24367,0.16213,0.3034,0.29252,0.33807,0.31683,0.21665,0.19095,0.21539,0.22341,0.26182,0.183,,,
186,0.25615,0.13694,0.29936,0.29195,0.32551,0.31381,0.2172,0.18332,0.23258,0.2301,0.27621,0.18009,,,
187,0.26151,0.16262,0.30359,0.29287,0.30677,0.31688,0.20858,0.1831,0.19273,0.22875,0.2447,0.16373,,,
188,0.26377,0.17153,0.28955,0.28619,0.33089,0.32295,0.19868,0.16832,0.22229,0.22269,0.28025,0.1676,,,
189,0.26499,0.17849,0.30076,0.265,0.30591,0.34032,0.20344,0.16086,0.20094,0.21938,0.27421,0.16509,,,
190,0.26938,0.18305,0.28233,0.26297,0.31141,0.33177,0.17731,0.15357,0.19216,0.19227,0.289,0.18814,,,
191,0.25156,0.17627,0.29079,0.2695,0.30301,0.33601,0.18163,0.17612,0.19382,0.20405,0.26386,0.15939,,,
192,0.27229,0.18523,0.30571,0.26636,0.30851,0.32169,0.17946,0.19902,0.18397,0.20517,0.26824,0.17109,,,
193,0.27616,0.15976,0.30109,0.28518,0.28076,0.31992,0.18739,0.20641,0.18302,0.20005,0.28368,0.18159,,,
194,0.26309,0.1613,0.27207,0.28394,0.28979,0.32555,0.1695,0.19954,0.16534,0.20447,0.25403,0.16718,,,
195,0.2651,0.15184,0.2985,0.29531,0.29195,0.33053,0.20163,0.21128,0.18713,0.18797,0.23523,0.15947,,,
196,0.26903,0.19403,0.28806,0.31202,0.29795,0.31065,0.20014,0.21705,0.18708,0.19948,0.25284,0.16731,,,
197,0.2927,0.19806,0.29003,0.30256,0.29241,0.28399,0.20267,0.19759,0.16728,0.18236,0.25399,0.17878,,,
198,0.2666,0.19645,0.30568,0.30234,0.27751,0.27937,0.1913,0.19468,0.18239,0.1686,0.27795,0.18116,,,
199,0.2654,0.19167,0.30309,0.31587,0.29776,0.27242,0.18068,0.185,0.22002,0.17026,0.29157,0.17914,,,
200,0.28585,0.19968,0.2991,0.30488,0.30834,0.27441,0.1765,0.18644,0.19408,0.16956,0.28285,0.14823,,,
201,0.29964,0.18951,0.29529,0.30742,0.30059,0.27824,0.16764,0.19104,0.18671,0.17767,0.27607,0.16405,,,
202,0.3046,0.17552,0.30194,0.28264,0.28577,0.28092,0.17629,0.18194,0.18415,0.16722,0.26643,0.16854,,,
203,0.29613,0.16526,0.28001,0.27442,0.30062,0.27577,0.193,0.16958,0.1661,0.15465,0.2526,0.1698,,,
204,0.26074,0.15571,0.28175,0.2529,0.28953,0.29569,0.19758,0.13249,0.16629,0.17505,0.28747,0.19848,,,
205,0.26691,0.14517,0.27318,0.25541,0.30635,0.27947,0.2149,0.17248,0.19139,0.16542,0.27717,0.16903,,,
206,0.28208,0.16441,0.27749,0.27077,0.31087,0.28722,0.20557,0.16602,0.21103,0.17577,0.28336,0.18165,,,
207,0.23859,0.13193,0.30086,0.2872,0.31592,0.28061,0.22334,0.17489,0.1859,0.15355,0.2733,0.18012,,,
208,0.26122,0.18159,0.30166,0.25491,0.25792,0.24747,0.22055,0.16613,0.15709,0.14245,0.28981,0.17283,,,
209,0.2713,0.16548,0.28292,0.27401,0.28578,0.26581,0.19858,0.17955,0.17205,0.15776,0.27,0.15314,,,
210,0.2602,0.16003,0.28756,0.26157,0.28574,0.26755,0.17023,0.14673,0.22417,0.1505,0.26537,0.17238,,,
211,0.26889,0.17046,0.27421,0.2999,0.30894,0.27989,0.15982,0.19605,0.21811,0.19865,0.26503,0.15978,,,
212,0.26969,0.16537,0.29546,0.31762,0.32032,0.2821,0.16982,0.17969,0.21459,0.21025,0.26463,0.15153,,,
213,0.26072,0.1626,0.27077,0.28016,0.31182,0.27952,0.17825,0.18442,0.21906,0.16934,0.25331,0.15726,,,
214,0.25701,0.15971,0.30058,0.28522,0.30939,0.2584,0.18138,0.17143,0.18651,0.17968,0.27304,0.15516,,,
215,0.25161,0.15911,0.31436,0.27979,0.32104,0.29547,0.17981,0.20238,0.20803,0.19887,0.27172,0.16494,,,
216,0.26112,0.16648,0.28395,0.29823,0.3172,0.27502,0.17387,0.21535,0.20434,0.16587,0.26915,0.17337,,,
217,0.26638,0.17597,0.3049,0.30785,0.29626,0.28451,0.17676,0.20804,0.19941,0.18534,0.26867,0.18215,,,
218,0.27525,0.18153,0.26013,0.32859,0.29729,0.26927,0.16129,0.20927,0.20299,0.15722,0.26722,0.16609,,,
219,0.25767,0.16625,0.27678,0.33661,0.30471,0.29804,0.20164,0.21016,0.19009,0.18045,0.26422,0.17426,,,
220,0.25591,0.17298,0.2867,0.3103,0.29575,0.28803,0.19961,0.18543,0.19034,0.16531,0.2639,0.18142,,,
221,0.2546,0.16454,0.30562,0.31061,0.30897,0.2887,0.22065,0.19745,0.16514,0.1806,0.25778,0.16517,,,
222,0.25575,0.1705,0.29462,0.27511,0.29412,0.29763,0.19977,0.17381,0.1688,0.17517,0.23853,0.16023,,,
223,0.25142,0.16693,0.30411,0.31069,0.28194,0.33323,0.21286,0.17478,0.17281,0.2077,0.25099,0.15543,,,
224,0.26091,0.16465,0.28837,0.28898,0.28382,0.32209,0.18618,0.18263,0.17454,0.20459,0.24871,0.14333,,,
225,0.25708,0.1464,0.31876,0.3048,0.2742,0.30908,0.20696,0.18925,0.18818,0.18215,0.25986,0.14742,,,
226,0.23583,0.1609,0.31157,0.27946,0.2603,0.27255,0.22231,0.17511,0.17016,0.14882,0.23595,0.13462,,,
227,0.2465,0.15426,0.31057,0.31081,0.27932,0.26594,0.21366,0.19256,0.18126,0.14919,0.24643,0.13956,,,
228,0.23965,0.1535,0.30912,0.2974,0.27236,0.26801,0.20076,0.17609,0.17338,0.17618,0.25741,0.13387,,,
229,0.23821,0.13819,0.29847,0.27706,0.26382,0.28812,0.19651,0.16349,0.17271,0.17858,0.25681,0.16029,,,
230,0.24852,0.13303,0.30823,0.29516,0.25892,0.31034,0.1994,0.16968,0.16242,0.18612,0.23436,0.14024,,,
231,0.25628,0.14991,0.32137,0.27755,0.26834,0.28575,0.20637,0.17056,0.17052,0.19304,0.2636,0.17292,,,
232,0.26403,0.16281,0.30124,0.31463,0.29609,0.26623,0.18631,0.18661,0.19447,0.19348,0.2644,0.15607,,,
233,0.24337,0.14584,0.28283,0.31859,0.27043,0.27009,0.1809,0.20313,0.18354,0.16189,0.24904,0.14181,,,
234,0.24238,0.13289,0.2796,0.30035,0.28404,0.2661,0.17767,0.1995,0.18394,0.16395,0.26163,0.14965,,,
235,0.25232,0.14912,0.29729,0.29963,0.28819,0.27796,0.17401,0.18892,0.18438,0.15776,0.24644,0.16138,,,
236,0.25006,0.15434,0.28376,0.27574,0.28478,0.28042,0.17135,0.18094,0.18529,0.16944,0.27518,0.16596,,,
237,0.27899,0.15722,0.2854,0.26214,0.29281,0.27018,0.17817,0.15544,0.19006,0.16042,0.25668,0.18084,,,
238,0.25962,0.16426,0.30494,0.27888,0.30377,0.27766,0.19529,0.16557,0.20103,0.18385,0.25862,0.16085,,,
239,0.25872,0.15284,0.28507,0.2751,0.2936,0.29659,0.18768,0.16905,0.18047,0.19747,0.27765,0.17203,,,
240,0.27315,0.15506,0.29853,0.28317,0.29493,0.26637,0.19161,0.17004,0.1808,0.1807,0.26994,0.15277,,,
241,0.26591,0.16243,0.26935,0.29712,0.283,0.26061,0.19018,0.1723,0.17518,0.16124,0.26675,0.18271,,,
242,0.25598,0.13608,0.28832,0.26897,0.274,0.26593,0.2006,0.16938,0.17796,0.17265,0.25981,0.18167,,,
243,0.25997,0.1656,0.28548,0.26828,0.26865,0.25312,0.18296,0.16925,0.15993,0.16276,0.26213,0.19039,,,
244,0.24828,0.13801,0.2736,0.27996,0.27425,0.26119,0.1877,0.18279,0.17411,0.14742,0.26886,0.16786,,,
245,0.22786,0.134,0.25639,0.29961,0.28106,0.27598,0.1532,0.19419,0.17411,0.20138,0.26953,0.16932,,,
246,0.25662,0.15923,0.2957,0.28409,0.27322,0.27016,0.19641,0.17422,0.17577,0.19075,0.27421,0.1674,,,
247,0.24806,0.13391,0.28304,0.28488,0.29007,0.29579,0.17655,0.18277,0.18297,0.17352,0.28283,0.18627,,,
248,0.24017,0.14563,0.26379,0.3023,0.30474,0.31447,0.18953,0.17537,0.18525,0.16522,0.27443,0.18035,,,
249,0.2522,0.1799,0.27059,0.28822,0.28991,0.27618,0.18488,0.17301,0.17905,0.17451,0.25546,0.17084,,,
250,0.24595,0.14201,0.26686,0.28257,0.2803,0.29713,0.1708,0.18001,0.18607,0.1934,0.26801,0.18113,,,
251,0.23022,0.14037,0.29159,0.28186,0.2851,0.30186,0.19965,0.2012,0.18482,0.20225,0.26739,0.16874,,,
252,0.21557,0.12613,0.27197,0.28306,0.28094,0.2969,0.17837,0.20137,0.17185,0.21724,0.26942,0.16622,,,
253,0.23099,0.12691,0.26984,0.29879,0.31147,0.27693,0.17137,0.19765,0.2299,0.19003,0.28784,0.16192,,,
254,0.2366,0.12621,0.2788,0.31216,0.30832,0.28892,0.17824,0.18736,0.18375,0.16643,0.26154,0.16345,,,
255,0.23288,0.13136,0.28185,0.27775,0.3027,0.28659,0.20352,0.16189,0.1987,0.17774,0.22659,0.13727,,,
256,0.24755,0.12571,0.27494,0.30159,0.33082,0.31589,0.20381,0.16513,0.23608,0.20572,0.22556,0.13186,,,
257,0.22184,0.12613,0.26642,0.30206,0.32711,0.2949,0.1909,0.17211,0.21207,0.17499,0.22354,0.12803,,,
258,0.23279,0.12686,0.25839,0.30096,0.31151,0.26926,0.15835,0.1694,0.18221,0.18173,0.22189,0.13561,,,
259,0.24682,0.14987,0.25668,0.27837,0.30353,0.28585,0.15239,0.16725,0.16973,0.19607,0.21776,0.13325,,,
260,0.24149,0.14737,0.26504,0.25969,0.28927,0.24426,0.17301,0.16286,0.15454,0.1309,0.2289,0.14843,,,
261,0.24139,0.13095,0.27249,0.27094,0.30218,0.26793,0.16001,0.16335,0.17653,0.17027,0.25477,0.14954,,,
262,0.24518,0.14982,0.2461,0.29467,0.27275,0.259,0.16877,0.17055,0.17172,0.15467,0.24335,0.14724,,,
263,0.22649,0.13223,0.23328,0.28278,0.27454,0.28471,0.13453,0.18333,0.18103,0.19082,0.24184,0.15262,,,
264,0.22369,0.12673,0.25446,0.29716,0.26007,0.26877,0.16589,0.177,0.16979,0.17286,0.26226,0.16259,,,
265,0.2769,0.15398,0.2564,0.27743,0.27299,0.28183,0.18066,0.18116,0.1524,0.2243,0.25101,0.13929,,,
266,0.257,0.15539,0.26435,0.27092,0.26604,0.29007,0.17375,0.16443,0.14515,0.20277,0.25196,0.16799,,,
267,0.28162,0.17697,0.26553,0.26002,0.27919,0.2856,0.16949,0.18239,0.16302,0.17912,0.22836,0.14829,,,
268,0.27015,0.16382,0.2599,0.25046,0.27124,0.29389,0.16582,0.14811,0.17119,0.18924,0.25353,0.15874,,,
269,0.2741,0.15095,0.25977,0.26506,0.29056,0.29845,0.16182,0.17516,0.18069,0.18761,0.24539,0.16509,,,
270,0.25477,0.1403,0.265,0.26236,0.28025,0.28027,0.15049,0.18118,0.15881,0.18127,0.26313,0.16597,,,
271,0.23506,0.14361,0.26652,0.27175,0.27606,0.26963,0.1779,0.19102,0.18302,0.16692,0.22444,0.13116,,,
272,0.24224,0.12813,0.2591,0.27304,0.27692,0.24899,0.16555,0.18972,0.16996,0.15291,0.24646,0.14629,,,
273,0.24244,0.12125,0.24388,0.28056,0.27854,0.30023,0.17315,0.18114,0.16457,0.19972,0.25683,0.157,,,
274,0.23441,0.11208,0.28629,0.25727,0.30732,0.27118,0.21856,0.17606,0.20302,0.17236,0.23564,0.13167,,,
275,0.23677,0.13401,0.3122,0.28445,0.30082,0.27411,0.20871,0.1819,0.20319,0.17748,0.23428,0.11892,,,
276,0.22643,0.11585,0.3265,0.27179,0.29015,0.25224,0.22432,0.17574,0.19432,0.14845,0.24252,0.12755,,,
277,0.23242,0.13292,0.31038,0.27443,0.31138,0.24938,0.20972,0.16555,0.21536,0.1715,0.22556,0.13094,,,
278,0.2136,0.13214,0.31508,0.27605,0.36373,0.24549,0.19201,0.16633,0.21187,0.15295,0.21102,0.12448,,,
279,0.21205,0.12716,0.28268,0.2612,0.31775,0.26083,0.1753,0.15676,0.19491,0.17125,0.23856,0.13601,,,
280,0.22421,0.13638,0.27924,0.26291,0.30221,0.26027,0.15219,0.1433,0.1818,0.14551,0.24958,0.13979,,,
281,0.21011,0.13408,0.29702,0.24878,0.29384,0.27139,0.17434,0.15706,0.17714,0.1657,0.27134,0.16724,,,
282,0.22064,0.12059,0.28794,0.26333,0.2674,0.27062,0.16229,0.14549,0.16583,0.16549,0.2687,0.14525,,,
283,0.21826,0.13553,0.27491,0.23493,0.27283,0.24741,0.16808,0.16517,0.17188,0.14595,0.28977,0.18001,,,
284,0.20796,0.14361,0.27443,0.28118,0.26162,0.28038,0.15445,0.18792,0.1653,0.17795,0.2632,0.17235,,,
285,0.20995,0.13956,0.28614,0.26333,0.2623,0.2642,0.17578,0.15629,0.17451,0.1607,0.25092,0.16851,,,
286,0.22957,0.15525,0.2954,0.2548,0.2753,0.26156,0.17465,0.17651,0.18073,0.16437,0.23588,0.15943,,,
287,0.21666,0.12955,0.30246,0.25142,0.27432,0.24467,0.20284,0.16509,0.16119,0.14262,0.22809,0.13371,,,
288,0.2218,0.13936,0.26126,0.24572,0.26822,0.24595,0.18572,0.16998,0.16189,0.16823,0.24077,0.16391,,,
289,0.21901,0.15039,0.27168,0.2818,0.26096,0.25086,0.18321,0.17968,0.15564,0.18404,0.24134,0.14401,,,
290,0.21771,0.14789,0.274,0.29241,0.2521,0.25842,0.18584,0.18608,0.14272,0.18049,0.23588,0.13708,,,
291,0.2164,0.13665,0.25574,0.30315,0.25607,0.29042,0.18453,0.19061,0.13614,0.15918,0.2291,0.13009,,,
292,0.23269,0.14417,0.27665,0.2761,0.25051,0.2579,0.19006,0.18924,0.13993,0.14543,0.21895,0.12563,,,
293,0.24095,0.13387,0.26572,0.29013,0.26002,0.25321,0.17261,0.18506,0.14991,0.14869,0.22348,0.12646,,,
294,0.2219,0.13005,0.28624,0.27694,0.26724,0.24196,0.18995,0.17147,0.16852,0.15629,0.22111,0.14083,,,
295,0.22222,0.13317,0.27763,0.29163,0.27403,0.26385,0.20283,0.1662,0.15122,0.17221,0.22196,0.13256,,,
296,0.21609,0.13818,0.2746,0.30149,0.26457,0.25533,0.19751,0.17579,0.1556,0.15659,0.22644,0.13855,,,
297,0.22774,0.14945,0.2465,0.27817,0.25844,0.27655,0.13936,0.19254,0.16887,0.15991,0.23722,0.13967,,,
298,0.23028,0.14467,0.25855,0.29335,0.24023,0.28366,0.15609,0.17823,0.14463,0.15541,0.2075,0.14053,,,
299,0.22413,0.13515,0.26923,0.25103,0.27156,0.30078,0.15822,0.16988,0.18065,0.1874,0.23575,0.12441,,,
300,0.21441,0.12216,0.25074,0.26299,0.28433,0.30723,0.15486,0.18636,0.18344,0.18451,0.21984,0.13293,,,
301,0.21932,0.12431,0.23987,0.24964,0.27846,0.29516,0.17581,0.15964,0.18494,0.17975,0.2105,0.10386,,,
302,0.21689,0.1277,0.2551,0.26102,0.28703,0.28842,0.16324,0.16875,0.18627,0.16849,0.2104,0.12336,,,
303,0.22385,0.12774,0.26533,0.24826,0.28873,0.28291,0.16207,0.14155,0.17223,0.1818,0.20715,0.12353,,,
304,0.22049,0.12917,0.29221,0.22848,0.28614,0.26511,0.16729,0.1437,0.16434,0.16493,0.21006,0.13021,,,
305,0.21543,0.12966,0.27032,0.25572,0.2653,0.25134,0.15823,0.17421,0.14707,0.1585,0.22397,0.13867,,,
306,0.23925,0.14072,0.25422,0.25173,0.26399,0.25075,0.16104,0.16114,0.16809,0.16784,0.22467,0.14388,,,
307,0.22992,0.12632,0.27109,0.2773,0.24474,0.26167,0.18171,0.18768,0.13798,0.15503,0.2271,0.13086,,,
308,0.21655,0.12624,0.27037,0.29078,0.23368,0.27891,0.17839,0.18169,0.15166,0.18435,0.23763,0.13299,,,
309,0.23868,0.13694,0.28141,0.2753,0.23188,0.29717,0.18355,0.1707,0.13001,0.20128,0.22372,0.13554,,,
310,0.23511,0.13612,0.2663,0.28815,0.2511,0.28277,0.16036,0.15451,0.15527,0.17645,0.23134,0.13421,,,
311,0.23066,0.14339,0.27358,0.28941,0.25702,0.28903,0.15948,0.17736,0.1551,0.17621,0.22994,0.14143,,,
312,0.22016,0.13676,0.26416,0.29791,0.24101,0.25766,0.15604,0.16319,0.15129,0.156,0.24156,0.12992,,,
313,0.22542,0.12664,0.25049,0.27687,0.23596,0.27024,0.1399,0.14991,0.15011,0.16239,0.24512,0.15259,,,
314,0.21908,0.12206,0.27487,0.26579,0.24442,0.26494,0.15504,0.14615,0.14688,0.13184,0.24871,0.14503,,,
315,0.22842,0.13402,0.27674,0.2561,0.23787,0.28753,0.15999,0.14934,0.13747,0.16638,0.23854,0.15213,,,
316,0.21628,0.12543,0.25447,0.27078,0.23201,0.26581,0.16255,0.14479,0.13511,0.17216,0.22462,0.14275,,,
317,0.22116,0.12995,0.25307,0.28095,0.23588,0.26127,0.16216,0.16021,0.14406,0.17692,0.22877,0.13056,,,
318,0.21601,0.12365,0.26447,0.26,0.25824,0.25656,0.16661,0.16741,0.13632,0.16386,0.21956,0.12325,,,
319,0.21109,0.13527,0.25568,0.27886,0.25104,0.25925,0.15106,0.18173,0.14617,0.16134,0.2223,0.1503,,,
320,0.21151,0.12414,0.26701,0.27097,0.24248,0.26192,0.16751,0.16252,0.15283,0.16805,0.25459,0.14653,,,
321,0.21793,0.14157,0.27806,0.27436,0.25731,0.22646,0.17126,0.16331,0.16149,0.14921,0.245,0.1445,,,
322,0.22296,0.13601,0.28784,0.25831,0.26452,0.24227,0.19154,0.18234,0.15553,0.15241,0.27084,0.15679,,,
323,0.22606,0.14009,0.27,0.2423,0.23731,0.26689,0.1863,0.16686,0.1486,0.19292,0.27067,0.15716,,,
324,0.22599,0.1366,0.26623,0.26219,0.2506,0.24388,0.14229,0.17185,0.17688,0.19067,0.23873,0.14472,,,
325,0.20963,0.12658,0.25203,0.25158,0.27554,0.26418,0.13834,0.14617,0.18054,0.16533,0.21743,0.13217,,,
326,0.21858,0.13362,0.2772,0.26161,0.27688,0.24256,0.15947,0.14328,0.1777,0.16712,0.21501,0.12454,,,
327,0.22113,0.12295,0.27916,0.25056,0.26938,0.24257,0.15922,0.14817,0.17846,0.15232,0.21071,0.12187,,,
328,0.22229,0.1235,0.26297,0.23862,0.26549,0.24265,0.15108,0.14758,0.15639,0.15549,0.23645,0.13974,,,
329,0.22159,0.13393,0.24878,0.26158,0.25635,0.22854,0.1521,0.15903,0.16515,0.1646,0.22133,0.12703,,,
330,0.21822,0.13562,0.24914,0.25035,0.26977,0.27334,0.14349,0.15953,0.16906,0.1648,0.21373,0.11343,,,
331,0.2214,0.12118,0.25264,0.24998,0.274,0.25848,0.16026,0.15573,0.16936,0.16096,0.22506,0.12681,,,
332,0.23485,0.14547,0.24937,0.2498,0.2752,0.26632,0.14954,0.16275,0.14256,0.15856,0.21421,0.13064,,,
333,0.23146,0.14245,0.25222,0.24875,0.23459,0.2761,0.14657,0.16155,0.12697,0.17399,0.21773,0.12715,,,
334,0.23816,0.13848,0.25946,0.25151,0.24682,0.24582,0.15618,0.1309,0.15255,0.13424,0.23142,0.1267,,,
335,0.231,0.14843,0.25753,0.27023,0.25616,0.24642,0.1572,0.14189,0.15722,0.15114,0.24256,0.13662,,,
336,0.23201,0.13731,0.28496,0.24922,0.25598,0.27091,0.17417,0.1416,0.15914,0.16324,0.21802,0.11513,,,
337,0.22326,0.14346,0.28179,0.26809,0.27579,0.24933,0.16801,0.14385,0.16281,0.18132,0.22728,0.13491,,,
338,0.23233,0.15618,0.26091,0.27993,0.27536,0.25066,0.14048,0.1554,0.15323,0.17054,0.20943,0.11576,,,
339,0.22951,0.15482,0.25773,0.27062,0.24919,0.26681,0.1545,0.15806,0.14919,0.17201,0.24315,0.13266,,,
340,0.23209,0.13861,0.27576,0.26817,0.27345,0.28285,0.15489,0.1581,0.16535,0.17219,0.23222,0.14765,,,
341,0.21965,0.13046,0.26399,0.24441,0.27114,0.28183,0.13973,0.15718,0.15798,0.17039,0.21668,0.14259,,,
342,0.24449,0.13513,0.28944,0.28285,0.27164,0.28591,0.17439,0.15275,0.16464,0.16843,0.2245,0.14157,,,
343,0.22683,0.13487,0.27276,0.28235,0.2421,0.26944,0.161,0.17664,0.15848,0.16352,0.22468,0.1496,,,
344,0.21813,0.12231,0.3025,0.25321,0.26383,0.28436,0.20143,0.18695,0.15379,0.18123,0.22574,0.14251,,,
345,0.227,0.13745,0.30628,0.25992,0.26812,0.2859,0.19383,0.17265,0.1588,0.18291,0.21253,0.12712,,,
346,0.22873,0.14655,0.31674,0.23596,0.2358,0.28195,0.19739,0.16249,0.13721,0.17191,0.21888,0.14083,,,
347,0.22213,0.13269,0.27853,0.24784,0.26814,0.26382,0.17541,0.16044,0.16576,0.14583,0.21648,0.12301,,,
348,0.21165,0.13443,0.26944,0.2354,0.25234,0.26856,0.16806,0.14805,0.15385,0.16419,0.22904,0.13999,,,
349,0.21799,0.12881,0.2728,0.2471,0.25851,0.24963,0.18623,0.16173,0.18896,0.15204,0.21701,0.13024,,,
350,0.21594,0.12842,0.2652,0.2247,0.28171,0.23749,0.15624,0.15182,0.18797,0.15152,0.21978,0.11017,,,
351,0.20744,0.13445,0.28481,0.27533,0.24889,0.23736,0.17476,0.16204,0.1826,0.14825,0.21997,0.1215,,,
352,0.2318,0.13622,0.26893,0.23805,0.22834,0.24337,0.16904,0.1548,0.13707,0.16275,0.23399,0.1415,,,
353,0.23411,0.12997,0.25338,0.25764,0.24713,0.24035,0.16214,0.14369,0.15613,0.153,0.21084,0.12761,,,
354,0.21355,0.11456,0.26564,0.24682,0.23898,0.27316,0.15852,0.12815,0.14253,0.1362,0.22636,0.12405,,,
355,0.21638,0.12152,0.27968,0.25551,0.25394,0.26571,0.16337,0.14635,0.15894,0.16799,0.21456,0.13581,,,
356,0.20595,0.12326,0.25993,0.27153,0.2452,0.23638,0.18743,0.15823,0.15337,0.14648,0.23503,0.13215,,,
357,0.21279,0.1061,0.25685,0.27216,0.24543,0.24652,0.17079,0.16356,0.14609,0.14025,0.24516,0.13079,,,
358,0.20719,0.1204,0.26281,0.28189,0.25505,0.24588,0.14369,0.15616,0.15757,0.15558,0.22625,0.14261,,,
359,0.20047,0.1125,0.25165,0.27212,0.25265,0.23412,0.14718,0.16277,0.14511,0.14299,0.21345,0.12102,,,
360,0.20106,0.1215,0.27502,0.27486,0.22259,0.25191,0.14759,0.16204,0.13569,0.15112,0.23108,0.1241,,,
361,0.20836,0.10558,0.25867,0.2524,0.23377,0.29337,0.16409,0.14281,0.14159,0.1588,0.20239,0.11905,,,
362,0.20039,0.11899,0.2605,0.25123,0.24468,0.27872,0.16369,0.14643,0.16717,0.16195,0.22341,0.12274,,,
363,0.19798,0.11661,0.24775,0.24765,0.25847,0.29751,0.16441,0.14366,0.18468,0.18881,0.23207,0.14318,,,
364,0.20621,0.12572,0.2368,0.26754,0.28977,0.26903,0.16628,0.15508,0.17666,0.18741,0.22045,0.13133,,,
365,0.19876,0.12703,0.22657,0.25524,0.28063,0.25641,0.14708,0.14804,0.16306,0.17216,0.19907,0.11401,,,
366,0.21836,0.11947,0.25844,0.24788,0.26353,0.25625,0.17547,0.17186,0.1641,0.16317,0.21443,0.12199,,,
367,0.20622,0.13,0.27703,0.26617,0.25946,0.24182,0.1827,0.15499,0.15753,0.14078,0.2014,0.11974,,,
368,0.20997,0.12516,0.2604,0.26285,0.27457,0.2513,0.14787,0.161,0.1587,0.14782,0.20446,0.11395,,,
369,0.20359,0.1176,0.23928,0.26155,0.2635,0.26189,0.16438,0.16604,0.14331,0.15439,0.18026,0.099131,,,
370,0.21028,0.12797,0.23554,0.27358,0.27158,0.26473,0.1593,0.16911,0.16671,0.17183,0.18897,0.10116,,,
371,0.2226,0.12881,0.23001,0.2562,0.25231,0.26192,0.14573,0.16939,0.16571,0.14747,0.17777,0.10822,,,
372,0.23184,0.13459,0.22575,0.26516,0.26525,0.23381,0.14168,0.16436,0.15893,0.14424,0.18996,0.11136,,,
373,0.22654,0.13751,0.26292,0.26569,0.25405,0.24765,0.16832,0.17725,0.16106,0.14533,0.18502,0.11291,,,
374,0.21947,0.12127,0.25585,0.25886,0.26946,0.24203,0.15356,0.14422,0.17073,0.12836,0.19168,0.11054,,,
375,0.20659,0.11844,0.27625,0.26119,0.27438,0.24548,0.17885,0.17762,0.17907,0.1313,0.18547,0.1008,,,
376,0.20179,0.11288,0.26478,0.28653,0.26121,0.26528,0.15636,0.18864,0.16831,0.1601,0.17508,0.1077,,,
377,0.19121,0.1148,0.25516,0.27813,0.25409,0.23669,0.1469,0.17536,0.1837,0.14025,0.19119,0.10499,,,
378,0.1727,0.1048,0.23901,0.25977,0.24405,0.24733,0.14595,0.15293,0.15978,0.16313,0.18612,0.11242,,,
379,0.18463,0.11339,0.23348,0.26474,0.24194,0.236,0.12908,0.161,0.14566,0.14124,0.19734,0.1079,,,
380,0.19039,0.11625,0.23184,0.26007,0.23412,0.23019,0.12575,0.1681,0.12594,0.14585,0.19969,0.1047,,,
381,0.17945,0.10164,0.23194,0.25837,0.24471,0.23299,0.1231,0.1463,0.16252,0.13188,0.20353,0.11753,,,
382,0.18984,0.093608,0.24905,0.23017,0.24342,0.22822,0.15912,0.15669,0.15332,0.12371,0.20058,0.10947,,,
383,0.18702,0.10536,0.25476,0.26224,0.23265,0.24118,0.18481,0.16709,0.13824,0.14528,0.2002,0.10856,,,
384,0.19137,0.10986,0.27557,0.26248,0.25711,0.23515,0.1837,0.14552,0.15126,0.13131,0.2039,0.11504,,,
385,0.18779,0.092721,0.2841,0.26039,0.24474,0.24455,0.16736,0.14397,0.16716,0.13929,0.20317,0.12107,,,
386,0.20772,0.13403,0.28848,0.25711,0.25827,0.23215,0.15892,0.15137,0.17181,0.14536,0.20803,0.13003,,,
387,0.21946,0.13083,0.27785,0.26152,0.25904,0.2392,0.17543,0.14571,0.15666,0.14156,0.19912,0.13403,,,
388,0.22428,0.13667,0.27188,0.25227,0.23827,0.26375,0.15827,0.15952,0.15299,0.15814,0.20229,0.11318,,,
389,0.23196,0.13448,0.26382,0.25616,0.2391,0.25777,0.14869,0.16297,0.11869,0.15523,0.20459,0.129,,,
390,0.21613,0.1106,0.26424,0.25853,0.2391,0.25735,0.18055,0.17551,0.14675,0.13974,0.20986,0.11909,,,
391,0.21281,0.11506,0.25778,0.25592,0.23308,0.26166,0.1783,0.16221,0.1294,0.15177,0.21626,0.12426,,,
392,0.20652,0.12408,0.25573,0.26126,0.22078,0.27267,0.17814,0.16549,0.12323,0.16208,0.22266,0.1293,,,
393,0.20227,0.10757,0.25313,0.26522,0.23308,0.25985,0.18107,0.1572,0.13633,0.16749,0.22382,0.12752,,,
394,0.19269,0.10917,0.25292,0.26048,0.21556,0.26428,0.14203,0.17389,0.13193,0.16079,0.21328,0.1238,,,
395,0.19511,0.10524,0.26748,0.27361,0.22073,0.26747,0.18089,0.17085,0.14695,0.14886,0.22626,0.13351,,,
396,0.21113,0.11556,0.26884,0.26697,0.24232,0.23744,0.14926,0.15306,0.13879,0.14125,0.22383,0.12987,,,
397,0.21263,0.1185,0.2543,0.25846,0.24153,0.24092,0.14698,0.14873,0.14498,0.14689,0.20175,0.12844,,,
398,0.20536,0.1143,0.24825,0.25209,0.23326,0.23895,0.15071,0.1319,0.14449,0.13448,0.20849,0.12271,,,
399,0.19871,0.12323,0.28176,0.2367,0.24755,0.24116,0.16933,0.11653,0.16783,0.15187,0.20841,0.11561,,,
400,0.19889,0.10528,0.27317,0.23305,0.23303,0.26257,0.15265,0.1257,0.14838,0.16629,0.19633,0.1173,,,
401,0.19084,0.11083,0.26554,0.22752,0.23417,0.25527,0.16977,0.12785,0.16224,0.15035,0.20098,0.12566,,,
402,0.20775,0.12191,0.24853,0.23091,0.25578,0.2563,0.15226,0.13849,0.16574,0.14722,0.19265,0.12003,,,
403,0.21055,0.1295,0.26845,0.22686,0.23155,0.24296,0.1561,0.13556,0.14517,0.14023,0.21032,0.12736,,,
404,0.20259,0.12704,0.2613,0.23522,0.21884,0.24269,0.15866,0.13293,0.1315,0.15947,0.21719,0.11802,,,
405,0.2167,0.12985,0.2475,0.21692,0.20951,0.2484,0.14895,0.12591,0.12474,0.14805,0.20735,0.11851,,,
406,0.21531,0.13519,0.2526,0.22138,0.24007,0.22002,0.15212,0.11639,0.12805,0.12468,0.20763,0.12218,,,
407,0.22891,0.13162,0.23682,0.23139,0.21974,0.21964,0.13808,0.15329,0.11523,0.13419,0.19812,0.12097,,,
408,0.21937,0.12575,0.23644,0.256,0.21577,0.22659,0.12644,0.15504,0.11458,0.12105,0.21169,0.12755,,,
409,0.21771,0.12875,0.23274,0.23947,0.22951,0.23469,0.13448,0.14863,0.14593,0.14138,0.19729,0.12266,,,
410,0.20608,0.1228,0.25052,0.2285,0.21781,0.22247,0.15287,0.12955,0.14104,0.1389,0.20441,0.11661,,,
411,0.21316,0.14204,0.25328,0.22131,0.21395,0.21822,0.13443,0.13219,0.14959,0.14398,0.18996,0.10178,,,
412,0.21292,0.1226,0.24785,0.22814,0.25016,0.20936,0.1276,0.154,0.16373,0.13299,0.21622,0.11515,,,
413,0.20603,0.12948,0.23615,0.23717,0.25759,0.22118,0.13334,0.15134,0.18119,0.15422,0.21508,0.10826,,,
414,0.20052,0.12182,0.2444,0.23558,0.25379,0.22494,0.13937,0.16727,0.15858,0.15335,0.19425,0.098581,,,
415,0.20408,0.12114,0.25212,0.25404,0.29537,0.24126,0.14852,0.1448,0.19555,0.16262,0.2014,0.10838,,,
416,0.20954,0.1232,0.25661,0.2433,0.27742,0.24664,0.16502,0.13166,0.17399,0.15947,0.2118,0.11902,,,
417,0.2105,0.1163,0.23556,0.25086,0.29007,0.24915,0.13658,0.15994,0.17656,0.14808,0.20681,0.12249,,,
418,0.19571,0.10159,0.25268,0.2558,0.26243,0.26897,0.17404,0.17079,0.14843,0.15257,0.20422,0.12923,,,
419,0.22015,0.11329,0.25132,0.25337,0.24813,0.26383,0.15803,0.15795,0.13956,0.15172,0.18078,0.10355,,,
420,0.19879,0.10952,0.2535,0.255,0.23118,0.23992,0.168,0.14235,0.12192,0.12955,0.19111,0.1123,,,
421,0.20329,0.1166,0.26815,0.24958,0.24931,0.25456,0.17191,0.14774,0.16399,0.15886,0.19507,0.11554,,,
422,0.19858,0.11456,0.25744,0.24,0.23168,0.25572,0.16446,0.15345,0.14357,0.16959,0.20562,0.13414,,,
423,0.18908,0.11033,0.25942,0.25349,0.24252,0.24587,0.1673,0.14224,0.14206,0.15433,0.19932,0.12121,,,
424,0.20733,0.11451,0.25072,0.24256,0.24118,0.23517,0.17636,0.1526,0.14492,0.15387,0.20329,0.12004,,,
425,0.20874,0.13478,0.25501,0.2322,0.25036,0.24604,0.17531,0.13896,0.16317,0.14708,0.18744,0.10451,,,
426,0.2055,0.13423,0.25334,0.24032,0.26209,0.2403,0.17501,0.16398,0.16951,0.15474,0.17818,0.10014,,,
427,0.20475,0.12234,0.24107,0.23676,0.24255,0.25666,0.1669,0.14935,0.16169,0.14864,0.18518,0.12244,,,
428,0.21107,0.12311,0.23822,0.2413,0.23837,0.259,0.15864,0.13519,0.16244,0.13608,0.1771,0.10363,,,
429,0.20447,0.1185,0.25027,0.24285,0.23037,0.2462,0.15234,0.15565,0.13506,0.14855,0.17995,0.10383,,,
430,0.18994,0.11671,0.26719,0.23468,0.2249,0.26263,0.17084,0.14054,0.11457,0.15945,0.17238,0.094385,,,
431,0.20048,0.10983,0.27209,0.25743,0.22695,0.25071,0.15015,0.17155,0.13323,0.14434,0.17264,0.12402,,,
432,0.19885,0.10712,0.25916,0.25178,0.2393,0.24479,0.16627,0.1444,0.15162,0.14221,0.18222,0.1196,,,
433,0.20201,0.10828,0.26467,0.22985,0.22571,0.23934,0.16021,0.14171,0.1254,0.13858,0.16949,0.11334,,,
434,0.18623,0.10228,0.24095,0.22776,0.23285,0.22868,0.14584,0.12531,0.16186,0.12779,0.16743,0.10948,,,
435,0.20379,0.1247,0.24213,0.227,0.23618,0.23576,0.12533,0.12002,0.13528,0.15234,0.17191,0.11095,,,
436,0.20153,0.11805,0.22744,0.24468,0.23215,0.23433,0.13433,0.13877,0.13314,0.13467,0.16508,0.11486,,,
437,0.1895,0.11048,0.22518,0.23111,0.22286,0.22876,0.13744,0.13551,0.12621,0.13271,0.16811,0.11876,,,
438,0.19013,0.11962,0.22664,0.21438,0.2346,0.2395,0.14134,0.1262,0.14999,0.15771,0.18086,0.11758,,,
439,0.20394,0.11906,0.23016,0.23816,0.22683,0.22163,0.15248,0.15065,0.13755,0.15144,0.18214,0.11267,,,
440,0.19982,0.12204,0.23178,0.22825,0.21671,0.24434,0.12563,0.13923,0.13089,0.15137,0.19504,0.12178,,,
441,0.2045,0.1171,0.21748,0.25256,0.21397,0.22947,0.12646,0.15,0.13121,0.15946,0.18781,0.13066,,,
442,0.20572,0.12683,0.23622,0.24252,0.22691,0.24724,0.14251,0.15694,0.13239,0.16417,0.18902,0.11997,,,
443,0.22133,0.13856,0.22165,0.23684,0.21823,0.24652,0.12562,0.15316,0.13465,0.14695,0.19616,0.1093,,,
444,0.21563,0.12632,0.24609,0.23209,0.22286,0.25903,0.14221,0.1338,0.1379,0.14557,0.19735,0.11667,,,
445,0.20523,0.12232,0.24586,0.25001,0.25554,0.25204,0.15518,0.16034,0.15379,0.15807,0.19651,0.12198,,,
446,0.21417,0.11614,0.24395,0.25289,0.22066,0.26003,0.15483,0.16294,0.12176,0.15524,0.1951,0.10736,,,
447,0.20943,0.11437,0.23499,0.24309,0.23566,0.25402,0.13977,0.14775,0.14686,0.1537,0.1969,0.10946,,,
448,0.19176,0.094652,0.22246,0.24723,0.22354,0.24875,0.13297,0.14475,0.13574,0.17858,0.18811,0.1128,,,
449,0.19511,0.11017,0.22354,0.26614,0.22782,0.26278,0.14419,0.17806,0.15917,0.17662,0.19991,0.12064,,,
450,0.19667,0.11714,0.24419,0.2378,0.22378,0.24419,0.16013,0.14668,0.1458,0.14795,0.19141,0.11652,,,
451,0.18553,0.10895,0.22766,0.23799,0.23338,0.24796,0.14564,0.14585,0.14983,0.15643,0.20296,0.11266,,,
452,0.19253,0.12001,0.21228,0.24559,0.23241,0.24094,0.14507,0.15487,0.1467,0.15153,0.19654,0.10803,,,
453,0.18846,0.1113,0.23175,0.25082,0.23223,0.25114,0.1381,0.16006,0.14411,0.15634,0.19101,0.10987,,,
454,0.18569,0.10165,0.24403,0.21932,0.24316,0.21457,0.16413,0.15251,0.1315,0.13212,0.19812,0.10877,,,
455,0.20093,0.12923,0.24523,0.22934,0.22763,0.22262,0.15035,0.12969,0.14297,0.12627,0.20905,0.11242,,,
456,0.20041,0.1223,0.25647,0.20666,0.22045,0.24835,0.15295,0.1276,0.14232,0.15417,0.19423,0.11216,,,
457,0.20351,0.12802,0.24346,0.2059,0.21374,0.23803,0.15247,0.14195,0.12432,0.16073,0.19563,0.12273,,,
458,0.19693,0.11673,0.24143,0.24087,0.23447,0.24398,0.14725,0.15326,0.12319,0.16536,0.19458,0.11094,,,
459,0.20834,0.12832,0.23448,0.21552,0.24173,0.26109,0.14962,0.13381,0.13755,0.16261,0.18819,0.12085,,,
460,0.21658,0.12756,0.22937,0.23248,0.22924,0.24497,0.13293,0.15621,0.131,0.14681,0.19125,0.10948,,,
461,0.21079,0.11529,0.24028,0.23129,0.22874,0.24651,0.15934,0.13653,0.14462,0.14185,0.20585,0.1067,,,
462,0.22363,0.13306,0.25436,0.23155,0.24464,0.23239,0.16073,0.14634,0.15081,0.13881,0.17331,0.083979,,,
463,0.20113,0.11268,0.2516,0.21028,0.2336,0.23037,0.14918,0.13109,0.15386,0.14703,0.17901,0.099827,,,
464,0.18945,0.11013,0.25319,0.21994,0.22621,0.23791,0.15097,0.13276,0.15092,0.14285,0.18171,0.095133,,,
465,0.21087,0.11939,0.24033,0.24342,0.22929,0.23249,0.15834,0.15849,0.13204,0.13489,0.17825,0.10669,,,
466,0.19992,0.1113,0.23296,0.23003,0.22243,0.23398,0.16579,0.15502,0.13824,0.13383,0.18127,0.099421,,,
467,0.20362,0.11114,0.24123,0.23035,0.23579,0.23048,0.13803,0.14944,0.1555,0.15303,0.19574,0.12149,,,
468,0.20815,0.13349,0.24977,0.21965,0.24345,0.21235,0.15189,0.11577,0.14273,0.16234,0.19831,0.11667,,,
469,0.20355,0.12397,0.22477,0.23531,0.24939,0.22904,0.13825,0.14442,0.14829,0.14346,0.19184,0.11387,,,
470,0.19726,0.11616,0.23181,0.21532,0.26634,0.26654,0.1392,0.12651,0.16161,0.16424,0.1944,0.1068,,,
471,0.1924,0.11878,0.23496,0.22603,0.23663,0.22918,0.12978,0.14422,0.13593,0.14155,0.1955,0.10332,,,
472,0.17634,0.10651,0.23317,0.24899,0.24347,0.2262,0.15398,0.13784,0.15636,0.14447,0.19574,0.09759,,,
473,0.18082,0.10863,0.25834,0.24688,0.24326,0.23684,0.15311,0.14748,0.14713,0.14437,0.19208,0.096229,,,
474,0.17107,0.10458,0.24349,0.23311,0.22372,0.24011,0.15668,0.15157,0.14296,0.14946,0.18645,0.10519,,,
475,0.176,0.092386,0.24437,0.22526,0.21551,0.22407,0.15686,0.12725,0.12896,0.16058,0.17787,0.097264,,,
476,0.17531,0.11047,0.25736,0.22433,0.22489,0.25019,0.15723,0.13589,0.13225,0.16726,0.17416,0.10261,,,
477,0.1814,0.10394,0.24432,0.22683,0.22088,0.23727,0.1496,0.13877,0.14335,0.16899,0.17419,0.092408,,,
478,0.17988,0.099843,0.23102,0.21597,0.21434,0.21843,0.12879,0.11614,0.13158,0.14638,0.17517,0.093181,,,
479,0.18061,0.10348,0.24151,0.23809,0.23085,0.23171,0.12621,0.15309,0.15672,0.13974,0.18556,0.091768,,,
480,0.18412,0.10336,0.23792,0.24226,0.2233,0.21007,0.16285,0.15689,0.13764,0.14169,0.18347,0.09847,,,
481,0.1855,0.11867,0.24033,0.24942,0.2396,0.24425,0.16049,0.15363,0.14509,0.1414,0.18148,0.093025,,,
482,0.18061,0.093472,0.2516,0.22539,0.23735,0.21705,0.15377,0.13774,0.15203,0.1284,0.16813,0.085471,,,
483,0.18459,0.098366,0.24178,0.22387,0.22431,0.22241,0.14427,0.12351,0.15147,0.12752,0.17267,0.092846,,,
484,0.17903,0.095342,0.26021,0.20998,0.21614,0.2257,0.15547,0.13566,0.13167,0.13515,0.1842,0.10655,,,
485,0.18273,0.10278,0.24173,0.22456,0.21312,0.22009,0.14844,0.14332,0.13687,0.14679,0.20831,0.11113,,,
486,0.17711,0.11097,0.23746,0.245,0.24365,0.20911,0.12836,0.13573,0.15945,0.12317,0.19594,0.10721,,,
487,0.16716,0.10285,0.20848,0.22842,0.2273,0.22162,0.12673,0.13644,0.13812,0.12702,0.19248,0.11034,,,
488,0.18313,0.11761,0.22937,0.21261,0.21511,0.2081,0.13587,0.11895,0.14354,0.12857,0.18447,0.10017,,,
489,0.18946,0.13156,0.21546,0.21094,0.23473,0.24443,0.14197,0.13815,0.14289,0.16294,0.19294,0.10877,,,
490,0.19014,0.12457,0.2167,0.20559,0.22439,0.24571,0.12413,0.12361,0.13592,0.13666,0.1799,0.094801,,,
491,0.18575,0.11562,0.21175,0.24323,0.22581,0.24598,0.1073,0.13058,0.14142,0.14469,0.17347,0.095373,,,
492,0.19162,0.12711,0.22585,0.22942,0.21422,0.23338,0.13732,0.15296,0.13051,0.1426,0.17834,0.094914,,,
493,0.18898,0.12205,0.21862,0.23551,0.21765,0.23467,0.1344,0.14873,0.12585,0.12737,0.17415,0.096301,,,
494,0.18922,0.12678,0.23732,0.24462,0.2474,0.22093,0.15074,0.15843,0.16164,0.13793,0.16542,0.095487,,,
495,0.18887,0.1188,0.24351,0.23344,0.24462,0.25837,0.15344,0.13294,0.15707,0.15979,0.17151,0.10475,,,
496,0.20359,0.12489,0.2418,0.21925,0.24863,0.24265,0.14394,0.13241,0.15282,0.15579,0.15544,0.090701,,,
497,0.17509,0.10875,0.24005,0.21951,0.24561,0.24403,0.12322,0.13444,0.15018,0.15674,0.1643,0.094114,,,
498,0.18458,0.1025,0.24086,0.23578,0.25376,0.25006,0.14573,0.13736,0.16114,0.15691,0.16243,0.093744,,,
499,0.18549,0.11011,0.23989,0.23355,0.23759,0.25498,0.14387,0.13854,0.14929,0.15335,0.17222,0.096058,,,
500,0.18886,0.10801,0.25005,0.2335,0.2365,0.24738,0.14434,0.14245,0.16162,0.15261,0.1932,0.094154,,,
501,0.19636,0.11894,0.23628,0.20813,0.22807,0.22834,0.12985,0.13113,0.12934,0.13822,0.1734,0.088263,,,
502,0.17753,0.10867,0.23086,0.20938,0.24501,0.23787,0.11133,0.11609,0.14546,0.13983,0.18141,0.10168,,,
503,0.18894,0.1087,0.22858,0.21771,0.26351,0.22656,0.12407,0.11773,0.15083,0.13508,0.18848,0.11621,,,
504,0.18915,0.11562,0.2324,0.2101,0.23485,0.22555,0.13007,0.10899,0.15299,0.12966,0.19862,0.13229,,,
505,0.19191,0.10694,0.21987,0.20333,0.23353,0.21696,0.12863,0.11606,0.12909,0.1402,0.19587,0.1175,,,
506,0.18185,0.10017,0.23863,0.19232,0.22966,0.21794,0.15649,0.1102,0.14579,0.13106,0.18382,0.11082,,,
507,0.16849,0.088379,0.24059,0.21646,0.23057,0.23266,0.16068,0.11808,0.15194,0.14001,0.18219,0.10431,,,
508,0.1771,0.10501,0.25511,0.21569,0.23966,0.2247,0.16368,0.12501,0.15042,0.13852,0.18733,0.10811,,,
509,0.17683,0.10972,0.22657,0.20595,0.24711,0.21121,0.15226,0.11591,0.15742,0.12611,0.17204,0.10237,,,
510,0.1822,0.10095,0.23202,0.21264,0.25431,0.22081,0.14955,0.14501,0.16401,0.11916,0.1894,0.10258,,,
511,0.18385,0.10065,0.21302,0.22289,0.24286,0.20761,0.13615,0.12788,0.1605,0.12065,0.19522,0.11487,,,
512,0.17978,0.1042,0.21748,0.25011,0.22835,0.22262,0.13428,0.14022,0.15103,0.13048,0.20438,0.11761,,,
513,0.18995,0.1109,0.22921,0.2444,0.24469,0.21328,0.1232,0.14012,0.1494,0.13173,0.1937,0.10657,,,
514,0.17281,0.098295,0.20831,0.22654,0.23359,0.22557,0.11486,0.13025,0.13721,0.13763,0.18894,0.11008,,,
515,0.19603,0.10756,0.2064,0.23034,0.24557,0.21312,0.13283,0.14446,0.15332,0.12877,0.19715,0.098654,,,
516,0.19361,0.10163,0.22019,0.2246,0.22803,0.23173,0.13945,0.14253,0.15143,0.14046,0.18018,0.10196,,,
517,0.18589,0.10002,0.24383,0.22885,0.25956,0.23595,0.17015,0.12795,0.15013,0.13463,0.19203,0.10777,,,
518,0.17897,0.099538,0.24507,0.21481,0.23129,0.22296,0.14665,0.10704,0.13458,0.14181,0.19539,0.10384,,,
519,0.17545,0.10488,0.2501,0.21943,0.22016,0.23705,0.14695,0.1314,0.1262,0.15103,0.19113,0.10593,,,
520,0.17405,0.098608,0.24459,0.22105,0.23536,0.22444,0.13461,0.13427,0.12946,0.11926,0.21291,0.098999,,,
521,0.18086,0.10426,0.23761,0.20405,0.22669,0.21067,0.1511,0.12417,0.12964,0.1197,0.19522,0.10827,,,
522,0.16867,0.09306,0.23472,0.22484,0.21921,0.20348,0.15209,0.13263,0.13869,0.12662,0.19963,0.10545,,,
523,0.17139,0.091995,0.21964,0.23268,0.21979,0.20569,0.12799,0.12073,0.13766,0.11821,0.18201,0.10218,,,
524,0.17629,0.09302,0.22079,0.22469,0.23185,0.19187,0.14191,0.13632,0.12969,0.12153,0.1787,0.10515,,,
525,0.16459,0.093569,0.2315,0.22346,0.22846,0.2172,0.14482,0.13399,0.13085,0.12988,0.18211,0.10537,,,
526,0.16922,0.093407,0.24069,0.22008,0.24435,0.21039,0.14377,0.13611,0.13962,0.1244,0.17149,0.096301,,,
527,0.1779,0.091388,0.21914,0.21708,0.22001,0.22664,0.13732,0.12017,0.1175,0.13975,0.1763,0.10075,,,
528,0.16945,0.097217,0.21681,0.21374,0.22141,0.21845,0.14681,0.10783,0.13204,0.14075,0.18009,0.10383,,,
529,0.17706,0.093654,0.23604,0.21066,0.2322,0.22279,0.1498,0.11618,0.12373,0.13115,0.17549,0.097095,,,
530,0.16849,0.10033,0.2216,0.22017,0.21294,0.21733,0.14068,0.12836,0.11598,0.13204,0.18259,0.10711,,,
531,0.16925,0.097711,0.23876,0.22627,0.22329,0.23818,0.13627,0.11986,0.12812,0.13461,0.19361,0.099427,,,
532,0.18057,0.10326,0.22816,0.22897,0.21391,0.23687,0.12752,0.12667,0.11447,0.13157,0.18645,0.10559,,,
533,0.17731,0.097584,0.23669,0.20182,0.21517,0.22375,0.133,0.10663,0.11568,0.12471,0.17842,0.09818,,,
534,0.16595,0.090901,0.19944,0.22708,0.22785,0.24922,0.12901,0.13683,0.10633,0.13091,0.17558,0.10157,,,
535,0.1793,0.10179,0.22177,0.22072,0.2132,0.23068,0.14015,0.1451,0.11112,0.11709,0.18681,0.10793,,,
536,0.18767,0.095971,0.2129,0.2409,0.21065,0.22071,0.1232,0.14982,0.12267,0.12345,0.17916,0.095206,,,
537,0.18699,0.10866,0.22193,0.24104,0.20513,0.22866,0.12832,0.14726,0.12236,0.14786,0.16529,0.098539,,,
538,0.18668,0.10955,0.21434,0.23491,0.2264,0.22232,0.13589,0.15158,0.13855,0.14074,0.17208,0.10115,,,
539,0.18919,0.10491,0.23021,0.24691,0.21893,0.21323,0.14678,0.15468,0.15243,0.14098,0.17799,0.10295,,,
540,0.18659,0.10091,0.23973,0.24508,0.21512,0.21839,0.13859,0.13906,0.14323,0.14572,0.18684,0.108,,,
541,0.19015,0.10025,0.23044,0.24668,0.22007,0.20739,0.13786,0.13599,0.14247,0.11667,0.17852,0.10087,,,
542,0.19062,0.10636,0.22989,0.24469,0.21773,0.21678,0.14137,0.15918,0.12714,0.11913,0.18376,0.10248,,,
543,0.18851,0.11785,0.23217,0.22827,0.22665,0.20216,0.12399,0.1407,0.11791,0.12177,0.17177,0.098475,,,
544,0.17727,0.096664,0.22561,0.22659,0.22846,0.22492,0.12941,0.12768,0.14615,0.11797,0.17421,0.10059,,,
545,0.17552,0.095474,0.21482,0.20318,0.21123,0.21816,0.12378,0.12062,0.12873,0.13781,0.1683,0.10245,,,
546,0.16758,0.093178,0.22972,0.20425,0.2242,0.20389,0.11872,0.11965,0.12843,0.13839,0.1638,0.088748,,,
547,0.16797,0.09172,0.21264,0.22806,0.22825,0.23723,0.12087,0.14877,0.13697,0.13943,0.17018,0.10402,,,
548,0.16933,0.10087,0.2201,0.22115,0.22073,0.23296,0.14509,0.10972,0.12586,0.13249,0.16458,0.092882,,,
549,0.1809,0.099935,0.22526,0.20825,0.22625,0.22686,0.14891,0.13001,0.13535,0.12869,0.15799,0.096189,,,
550,0.1835,0.095222,0.22877,0.22242,0.23276,0.2206,0.1206,0.12996,0.14064,0.11642,0.17615,0.10746,,,
551,0.17466,0.097523,0.23421,0.21413,0.23658,0.21022,0.12438,0.13785,0.13759,0.12791,0.1629,0.097322,,,
552,0.17079,0.092231,0.22645,0.20253,0.22027,0.21777,0.13721,0.12964,0.13064,0.12987,0.17135,0.1016,,,
553,0.17463,0.10798,0.22762,0.21149,0.22094,0.21563,0.14417,0.11866,0.12746,0.13418,0.1592,0.097272,,,
554,0.17222,0.097887,0.21516,0.22312,0.21192,0.21586,0.12696,0.14405,0.12616,0.13192,0.16529,0.086165,,,
555,0.17411,0.10908,0.20872,0.21782,0.21257,0.2069,0.1316,0.13248,0.11479,0.11987,0.15992,0.099362,,,
556,0.18295,0.10777,0.21607,0.2131,0.22593,0.22123,0.12698,0.11866,0.11822,0.13652,0.15502,0.084158,,,
557,0.18749,0.11646,0.21573,0.22225,0.21829,0.23016,0.12768,0.1358,0.11254,0.12341,0.15338,0.09113,,,
558,0.18432,0.12593,0.21087,0.22578,0.22238,0.24554,0.11771,0.11848,0.12557,0.13313,0.15025,0.08493,,,
559,0.18183,0.11564,0.22659,0.21733,0.22835,0.23853,0.14036,0.13693,0.14891,0.14077,0.15078,0.084195,,,
560,0.17024,0.10627,0.22176,0.20472,0.23289,0.20806,0.13615,0.12744,0.14087,0.11865,0.16012,0.090148,,,
561,0.17826,0.099077,0.21877,0.2189,0.22255,0.20931,0.13681,0.13974,0.13909,0.12359,0.15984,0.09457,,,
562,0.16911,0.10148,0.20988,0.21442,0.224,0.20603,0.12732,0.11968,0.13976,0.11581,0.15438,0.088658,,,
563,0.17756,0.10006,0.2081,0.21175,0.23408,0.20413,0.13188,0.132,0.15178,0.11589,0.16332,0.094782,,,
564,0.16017,0.089015,0.23137,0.23274,0.23174,0.23271,0.15554,0.13801,0.15496,0.14534,0.15925,0.092119,,,
565,0.16033,0.082615,0.23301,0.20704,0.21295,0.21834,0.14699,0.14219,0.1323,0.12676,0.16227,0.09909,,,
566,0.1619,0.086167,0.20814,0.22977,0.21079,0.22644,0.14069,0.1551,0.15205,0.13556,0.17419,0.096568,,,
567,0.16435,0.10107,0.20095,0.22767,0.20555,0.2186,0.12074,0.14556,0.13669,0.12852,0.17302,0.085803,,,
568,0.16898,0.10405,0.20382,0.22207,0.21294,0.21146,0.10785,0.14197,0.13579,0.11435,0.17504,0.086664,,,
569,0.17971,0.10465,0.18533,0.22415,0.19852,0.21284,0.091338,0.14575,0.11304,0.11225,0.18529,0.10725,,,
570,0.16706,0.095618,0.20809,0.22091,0.20273,0.21761,0.12279,0.14709,0.12084,0.12419,0.17813,0.10088,,,
571,0.16707,0.083978,0.19956,0.23027,0.19903,0.20966,0.11515,0.14034,0.11183,0.11509,0.17274,0.098274,,,
572,0.14784,0.075334,0.19501,0.20094,0.19525,0.19667,0.10786,0.1208,0.11862,0.1185,0.16437,0.096311,,,
573,0.15039,0.079078,0.19919,0.2008,0.20486,0.20011,0.12728,0.12968,0.11638,0.11762,0.18225,0.10188,,,
574,0.16018,0.084486,0.20418,0.22086,0.22103,0.2154,0.1331,0.13642,0.13655,0.12757,0.17838,0.10442,,,
575,0.15465,0.084805,0.22681,0.21878,0.20868,0.19415,0.14608,0.13578,0.11106,0.11326,0.17371,0.099529,,,
576,0.15643,0.090353,0.22052,0.2317,0.19765,0.21266,0.13276,0.13305,0.11206,0.14445,0.16601,0.099004,,,
577,0.17498,0.091063,0.22394,0.20191,0.19891,0.24864,0.11803,0.13163,0.11177,0.14138,0.1743,0.10034,,,
578,0.18008,0.095193,0.21303,0.20924,0.21011,0.24804,0.10936,0.13733,0.12853,0.14893,0.16942,0.092757,,,
579,0.17229,0.099047,0.21822,0.20213,0.21504,0.25012,0.1285,0.1314,0.11937,0.14984,0.17363,0.096433,,,
580,0.17963,0.098319,0.21547,0.18709,0.20199,0.21936,0.13075,0.13055,0.12041,0.14878,0.17136,0.087277,,,
581,0.1792,0.095218,0.20483,0.21051,0.20067,0.22199,0.10913,0.14546,0.11925,0.15687,0.16435,0.098878,,,
582,0.17745,0.1002,0.22195,0.20125,0.21251,0.24041,0.13462,0.1288,0.12289,0.1461,0.16452,0.094629,,,
583,0.16933,0.092829,0.21191,0.21217,0.2118,0.23892,0.14964,0.12595,0.11661,0.1284,0.17839,0.098497,,,
584,0.16768,0.09032,0.21704,0.1855,0.22484,0.21928,0.1414,0.10945,0.11938,0.13568,0.17366,0.099161,,,
585,0.16534,0.087535,0.23007,0.20173,0.21588,0.22158,0.1542,0.13005,0.12165,0.13232,0.16361,0.088305,,,
586,0.15641,0.081121,0.2125,0.20326,0.20556,0.21769,0.142,0.13094,0.10255,0.12348,0.16035,0.095113,,,
587,0.17429,0.10765,0.23225,0.1861,0.2149,0.20792,0.143,0.11743,0.14216,0.13303,0.16517,0.099629,,,
588,0.15915,0.095825,0.23118,0.19476,0.21176,0.22383,0.136,0.11327,0.1245,0.12929,0.15938,0.089075,,,
589,0.16927,0.10214,0.20462,0.20083,0.21414,0.20025,0.11583,0.12173,0.1346,0.11056,0.16956,0.10087,,,
590,0.16684,0.11069,0.22129,0.20458,0.21202,0.21881,0.13578,0.13207,0.13125,0.12589,0.15999,0.083016,,,
591,0.16212,0.10591,0.2084,0.20807,0.20999,0.20123,0.12612,0.11806,0.13683,0.11857,0.16181,0.088202,,,
592,0.16481,0.099838,0.21767,0.21089,0.22298,0.19667,0.11865,0.13017,0.16404,0.12755,0.15301,0.084568,,,
593,0.16427,0.10965,0.22263,0.22139,0.21975,0.1973,0.13639,0.14407,0.13522,0.11806,0.16694,0.086482,,,
594,0.15921,0.099722,0.22181,0.22762,0.21041,0.21288,0.13063,0.14451,0.15253,0.11658,0.16431,0.097096,,,
595,0.16549,0.10076,0.23915,0.2199,0.21251,0.20913,0.14028,0.13385,0.13363,0.11853,0.17102,0.097268,,,
596,0.16971,0.10673,0.24102,0.2203,0.22286,0.21128,0.13887,0.13462,0.13164,0.12024,0.16553,0.097758,,,
597,0.16303,0.093826,0.22527,0.2279,0.23476,0.21047,0.14377,0.13594,0.14206,0.12233,0.16386,0.094705,,,
598,0.16673,0.097612,0.22277,0.21539,0.22913,0.2233,0.13637,0.13198,0.13675,0.12283,0.16593,0.09188,,,
599,0.17073,0.099629,0.22275,0.21646,0.22269,0.22155,0.12489,0.13365,0.12013,0.12082,0.17011,0.096176,,,
600,0.17362,0.10027,0.21763,0.21737,0.2094,0.22561,0.1333,0.12856,0.12499,0.13193,0.17169,0.10227,,,
601,0.18774,0.10701,0.24003,0.2204,0.21709,0.22017,0.14539,0.1345,0.12151,0.13102,0.16567,0.10138,,,
602,0.18407,0.10251,0.23939,0.19975,0.22747,0.2127,0.15293,0.12949,0.13975,0.1293,0.17906,0.097542,,,
603,0.18656,0.097886,0.23964,0.18763,0.22417,0.2179,0.14173,0.11547,0.15164,0.13927,0.18343,0.09891,,,
604,0.1703,0.097056,0.21609,0.23109,0.20937,0.2193,0.14254,0.14121,0.13226,0.13381,0.18532,0.10552,,,
605,0.1703,0.10557,0.22431,0.2281,0.22184,0.19515,0.13739,0.13152,0.13702,0.10882,0.17341,0.10099,,,
606,0.17516,0.11037,0.22311,0.21195,0.21874,0.20954,0.14062,0.1171,0.13517,0.13323,0.1838,0.10256,,,
607,0.17848,0.10958,0.2147,0.20041,0.2367,0.2211,0.1342,0.12138,0.15749,0.1328,0.19364,0.10087,,,
608,0.17274,0.11719,0.20753,0.22476,0.23406,0.20692,0.12394,0.1284,0.1444,0.12401,0.18252,0.1001,,,
609,0.18312,0.11771,0.21802,0.2319,0.22331,0.23924,0.13234,0.13626,0.13626,0.14762,0.18182,0.10276,,,
610,0.18451,0.12336,0.215,0.24252,0.22226,0.23918,0.13034,0.13423,0.12176,0.15329,0.17228,0.093841,,,
611,0.19737,0.11554,0.19993,0.23028,0.23094,0.22381,0.11768,0.12563,0.14265,0.13953,0.1805,0.099661,,,
612,0.1961,0.10913,0.21506,0.23329,0.22669,0.23191,0.12413,0.13447,0.12461,0.14336,0.18403,0.10203,,,
613,0.17353,0.10005,0.22182,0.22319,0.21565,0.22534,0.13018,0.11998,0.13044,0.13704,0.18443,0.10716,,,
614,0.16617,0.094541,0.21903,0.23044,0.21749,0.22395,0.12666,0.13667,0.13938,0.12958,0.1825,0.11175,,,
615,0.16434,0.107,0.21067,0.21434,0.21322,0.21658,0.12237,0.12912,0.13772,0.13817,0.17713,0.10596,,,
616,0.16725,0.10151,0.21895,0.21386,0.19293,0.19143,0.14648,0.13179,0.12162,0.11802,0.17916,0.1054,,,
617,0.18071,0.099486,0.21543,0.21012,0.18118,0.19527,0.13823,0.13734,0.12762,0.11916,0.19012,0.099792,,,
618,0.16671,0.10058,0.20701,0.2283,0.19241,0.19562,0.12731,0.13894,0.1213,0.11925,0.18364,0.10296,,,
619,0.17437,0.10983,0.19573,0.22543,0.18963,0.21936,0.12029,0.14398,0.11546,0.12257,0.18053,0.10257,,,
620,0.17089,0.10763,0.21257,0.21398,0.20245,0.20468,0.12625,0.14008,0.12841,0.12049,0.18149,0.10357,,,
621,0.15909,0.10227,0.2284,0.22824,0.21209,0.23193,0.13212,0.13666,0.12043,0.14248,0.17639,0.098621,,,
622,0.16353,0.09538,0.21325,0.21909,0.20955,0.21667,0.11887,0.12211,0.10916,0.12843,0.18081,0.092315,,,
623,0.17209,0.10837,0.21064,0.21485,0.20557,0.21241,0.13279,0.12163,0.10944,0.14044,0.1749,0.086312,,,
624,0.1733,0.10355,0.20113,0.20874,0.2211,0.22806,0.11425,0.10975,0.12629,0.14899,0.16958,0.086541,,,
625,0.16763,0.11099,0.21402,0.21213,0.20685,0.23762,0.1305,0.11814,0.11442,0.14881,0.15705,0.075654,,,
626,0.15495,0.097378,0.21385,0.22654,0.21463,0.23174,0.1284,0.14952,0.11986,0.14472,0.15667,0.084395,,,
627,0.15793,0.099888,0.22334,0.23326,0.20011,0.23241,0.13323,0.14137,0.10803,0.14456,0.14837,0.077834,,,
628,0.17384,0.10782,0.22756,0.22665,0.20706,0.22813,0.12162,0.14072,0.12805,0.129,0.14974,0.080254,,,
629,0.16201,0.096719,0.19995,0.20809,0.21518,0.22374,0.10179,0.15507,0.13629,0.13913,0.15822,0.086178,,,
630,0.16613,0.096952,0.20778,0.20468,0.20319,0.21213,0.13357,0.1381,0.11298,0.12098,0.15451,0.084299,,,
631,0.17303,0.11505,0.20631,0.22832,0.21192,0.21544,0.13621,0.14158,0.1289,0.12375,0.15032,0.088402,,,
632,0.1874,0.11349,0.18671,0.21204,0.19013,0.20884,0.12371,0.12489,0.115,0.13368,0.15129,0.081418,,,
633,0.18337,0.10959,0.19608,0.23097,0.21531,0.21028,0.12203,0.12835,0.13088,0.12866,0.15858,0.086905,,,
634,0.18405,0.10602,0.21048,0.22643,0.21242,0.2255,0.12563,0.13254,0.12423,0.16121,0.15942,0.086738,,,
635,0.17584,0.10137,0.21517,0.20831,0.21502,0.22176,0.14141,0.13311,0.12362,0.14938,0.16041,0.090092,,,
636,0.17081,0.10025,0.20971,0.2147,0.20642,0.23641,0.12991,0.13432,0.12221,0.15729,0.15547,0.09029,,,
637,0.15802,0.092171,0.21105,0.20986,0.19412,0.22546,0.12118,0.11712,0.1172,0.14045,0.17149,0.093936,,,
638,0.15887,0.092758,0.20181,0.21896,0.22322,0.22288,0.12715,0.11663,0.12278,0.14404,0.17185,0.10662,,,
639,0.15883,0.098122,0.20997,0.21931,0.21787,0.22255,0.1236,0.12559,0.11716,0.12299,0.16278,0.098236,,,
640,0.16179,0.093755,0.19889,0.22221,0.20904,0.21996,0.12652,0.13921,0.12464,0.12421,0.16764,0.098014,,,
641,0.16964,0.091426,0.21669,0.23404,0.20055,0.21795,0.11357,0.1551,0.10139,0.13062,0.16513,0.093525,,,
642,0.15126,0.087779,0.20478,0.22128,0.21464,0.20715,0.11548,0.13521,0.12138,0.11535,0.16342,0.092748,,,
643,0.16975,0.094109,0.18658,0.2189,0.22646,0.21174,0.10351,0.12351,0.15247,0.11857,0.16754,0.09897,,,
644,0.18004,0.095621,0.20009,0.22452,0.20654,0.21729,0.12286,0.1355,0.12961,0.11812,0.16297,0.098436,,,
645,0.16723,0.089551,0.19991,0.20777,0.19308,0.21819,0.12928,0.11475,0.13164,0.12891,0.17592,0.10598,,,
646,0.16132,0.091369,0.19451,0.21969,0.20713,0.20267,0.10891,0.13889,0.12573,0.11827,0.17366,0.093788,,,
647,0.16445,0.078773,0.20491,0.21902,0.21695,0.20974,0.12132,0.12728,0.13386,0.12877,0.17183,0.097485,,,
648,0.15644,0.088012,0.18762,0.20604,0.20919,0.22378,0.12295,0.1263,0.1278,0.13793,0.15926,0.086497,,,
649,0.14827,0.08305,0.21855,0.21663,0.21076,0.21862,0.13456,0.11851,0.13754,0.12366,0.15691,0.093543,,,
650,0.15422,0.083418,0.21398,0.21042,0.21727,0.2069,0.13288,0.11198,0.13281,0.12078,0.15949,0.090488,,,
651,0.15821,0.081076,0.21248,0.21944,0.20728,0.22182,0.12402,0.12441,0.11069,0.13609,0.16233,0.09536,,,
652,0.15889,0.094142,0.22166,0.22435,0.2111,0.2104,0.12825,0.14026,0.1286,0.1157,0.15901,0.09264,,,
653,0.16392,0.091988,0.22878,0.22532,0.20658,0.2076,0.13115,0.14088,0.12513,0.12315,0.16341,0.098858,,,
654,0.17321,0.10398,0.2172,0.23591,0.21115,0.20223,0.12279,0.14276,0.11947,0.11051,0.16951,0.097592,,,
655,0.16226,0.091515,0.20412,0.23935,0.2015,0.20215,0.12202,0.15743,0.10816,0.12848,0.16691,0.098859,,,
656,0.16016,0.098755,0.21493,0.20716,0.20546,0.1966,0.12507,0.11912,0.11545,0.13182,0.15988,0.088753,,,
657,0.14966,0.074418,0.20112,0.21487,0.21232,0.21285,0.11082,0.12121,0.12417,0.139,0.16463,0.089918,,,
658,0.15186,0.084505,0.20942,0.2046,0.20113,0.22855,0.1292,0.13154,0.12263,0.14866,0.16554,0.090792,,,
659,0.149,0.08307,0.18531,0.21813,0.22633,0.21905,0.12172,0.13961,0.13034,0.14254,0.16766,0.092675,,,
660,0.16676,0.094793,0.19472,0.21116,0.22566,0.22757,0.1211,0.13814,0.12071,0.15157,0.16832,0.084492,,,
661,0.15841,0.085797,0.18768,0.23642,0.20027,0.20652,0.10488,0.13906,0.098369,0.14254,0.16747,0.093774,,,
662,0.16614,0.097998,0.20072,0.22926,0.20623,0.20009,0.11596,0.14351,0.10896,0.13361,0.16301,0.094138,,,
663,0.17723,0.088604,0.20233,0.23472,0.21227,0.20249,0.12024,0.13648,0.12236,0.11427,0.16236,0.10771,,,
664,0.17289,0.10471,0.19719,0.2262,0.22274,0.20522,0.11834,0.13333,0.13182,0.12843,0.16427,0.090499,,,
665,0.16832,0.10486,0.20009,0.23027,0.2091,0.19969,0.11858,0.14066,0.12744,0.12442,0.162,0.090592,,,
666,0.16903,0.10635,0.21005,0.22485,0.20416,0.19697,0.11669,0.13623,0.12606,0.12545,0.16954,0.10044,,,
667,0.16664,0.10534,0.20058,0.22084,0.20249,0.2128,0.1039,0.12681,0.10064,0.14411,0.17527,0.11582,,,
668,0.17011,0.094577,0.18226,0.20563,0.21387,0.20848,0.10178,0.13128,0.12911,0.12134,0.15713,0.093715,,,
669,0.16301,0.096094,0.17498,0.22168,0.20362,0.20813,0.10345,0.12984,0.12136,0.12589,0.16848,0.094041,,,
670,0.16638,0.095871,0.19139,0.23522,0.21301,0.20848,0.106,0.12255,0.12014,0.12683,0.16988,0.09875,,,
671,0.16813,0.093266,0.18267,0.21306,0.22844,0.2179,0.10533,0.1138,0.12296,0.11947,0.1706,0.10299,,,
672,0.1754,0.09091,0.1879,0.21391,0.22271,0.20647,0.10532,0.12408,0.10454,0.11478,0.16587,0.096333,,,
673,0.17602,0.09579,0.19817,0.20465,0.21715,0.198,0.11371,0.12211,0.12097,0.10775,0.17286,0.088889,,,
674,0.17608,0.09223,0.18925,0.21438,0.21493,0.20121,0.10189,0.13555,0.13018,0.10744,0.17345,0.10217,,,
675,0.16336,0.0897,0.19411,0.21753,0.21898,0.19318,0.099905,0.13354,0.13296,0.1077,0.17012,0.094386,,,
676,0.16041,0.086552,0.19797,0.20521,0.21788,0.18361,0.12023,0.12778,0.127,0.097455,0.16467,0.096031,,,
677,0.16152,0.089811,0.21839,0.21168,0.21211,0.18795,0.12361,0.13007,0.12226,0.094941,0.16275,0.091955,,,
678,0.16379,0.081113,0.19495,0.19606,0.21364,0.21827,0.12074,0.12309,0.11399,0.1105,0.15666,0.099562,,,
679,0.16222,0.08193,0.20007,0.21716,0.20844,0.21939,0.1109,0.12583,0.12747,0.12169,0.16716,0.10087,,,
680,0.15956,0.085086,0.18899,0.20032,0.21088,0.21869,0.10308,0.11371,0.11293,0.12241,0.16976,0.10599,,,
681,0.15596,0.086352,0.18058,0.23183,0.23578,0.20409,0.11413,0.13329,0.12904,0.12035,0.17133,0.099422,,,
682,0.15925,0.093644,0.19427,0.22712,0.22173,0.22122,0.11046,0.12592,0.15455,0.11864,0.17441,0.091913,,,
683,0.15237,0.082106,0.18669,0.21439,0.22246,0.2279,0.088924,0.1255,0.14243,0.13089,0.16577,0.10007,,,
684,0.15734,0.080617,0.18888,0.21469,0.21672,0.2249,0.11041,0.13011,0.13797,0.13328,0.17269,0.099645,,,
685,0.14991,0.084496,0.19064,0.19398,0.20912,0.2221,0.10569,0.12507,0.12594,0.13006,0.18653,0.11342,,,
686,0.14877,0.090843,0.18114,0.21607,0.21348,0.20905,0.10839,0.12438,0.11376,0.12429,0.16423,0.098951,,,
687,0.15101,0.082799,0.19188,0.20899,0.20228,0.20806,0.10322,0.10148,0.11809,0.11814,0.17955,0.10394,,,
688,0.15027,0.090822,0.19115,0.20721,0.22613,0.20899,0.10942,0.10157,0.14113,0.13327,0.16691,0.098194,,,
689,0.15884,0.096104,0.19894,0.19783,0.21567,0.22216,0.10973,0.10953,0.13083,0.13463,0.17194,0.099051,,,
690,0.15557,0.084222,0.19552,0.20213,0.22155,0.23228,0.11032,0.12026,0.1276,0.1303,0.17663,0.091716,,,
691,0.15561,0.087306,0.20676,0.19818,0.22231,0.21237,0.13326,0.12408,0.12692,0.11934,0.16247,0.096785,,,
692,0.1621,0.1068,0.19578,0.22273,0.22306,0.22424,0.10897,0.12386,0.12429,0.11961,0.17053,0.097785,,,
693,0.15456,0.097043,0.1948,0.21095,0.21968,0.2168,0.1268,0.12964,0.12767,0.12619,0.16661,0.097913,,,
694,0.15732,0.097065,0.19161,0.19716,0.22649,0.2165,0.1215,0.12859,0.11564,0.12348,0.1627,0.089307,,,
695,0.15245,0.077453,0.19827,0.20569,0.21315,0.21513,0.12633,0.14019,0.12422,0.11068,0.14759,0.082224,,,
696,0.15489,0.076376,0.18883,0.2081,0.20876,0.21351,0.12111,0.13472,0.13528,0.11924,0.16093,0.094321,,,
697,0.14516,0.072884,0.20308,0.20832,0.21363,0.20815,0.13601,0.13265,0.13025,0.12532,0.15897,0.092494,,,
698,0.13631,0.078737,0.18557,0.19822,0.21659,0.20141,0.12843,0.11806,0.13166,0.12475,0.14652,0.081481,,,
699,0.14332,0.076797,0.20977,0.21695,0.21497,0.19598,0.13847,0.13696,0.12413,0.12572,0.14774,0.081947,,,
700,0.14625,0.080873,0.2235,0.20844,0.21239,0.20239,0.15114,0.12636,0.12254,0.13248,0.14089,0.079442,,,
701,0.15842,0.10095,0.23205,0.20936,0.21043,0.20301,0.14341,0.11987,0.12761,0.14026,0.15119,0.091974,,,
702,0.15293,0.084396,0.2245,0.20156,0.19857,0.20423,0.13222,0.1403,0.10901,0.12633,0.14956,0.088244,,,
703,0.13808,0.078369,0.22068,0.20945,0.19772,0.20918,0.12276,0.12996,0.11628,0.1212,0.15789,0.083386,,,
704,0.13499,0.076088,0.21396,0.19531,0.1837,0.20008,0.13701,0.12627,0.11106,0.11331,0.16549,0.093441,,,
705,0.1405,0.075971,0.22654,0.21071,0.18635,0.20264,0.14824,0.11784,0.12447,0.12067,0.17092,0.092398,,,
706,0.14833,0.083758,0.23825,0.21626,0.19287,0.19535,0.13649,0.12899,0.11948,0.12299,0.16463,0.094884,,,
707,0.14069,0.070974,0.20686,0.22178,0.20889,0.19735,0.12069,0.13218,0.11546,0.11545,0.17671,0.1056,,,
708,0.13471,0.081795,0.19815,0.19918,0.20279,0.19622,0.13125,0.11896,0.11902,0.11685,0.18381,0.1029,,,
709,0.14726,0.086443,0.20792,0.1924,0.2103,0.18667,0.12183,0.11288,0.10788,0.11254,0.1648,0.086805,,,
710,0.14862,0.098239,0.19974,0.19896,0.19885,0.19607,0.11397,0.12304,0.10844,0.11678,0.16971,0.1062,,,
711,0.1508,0.10147,0.19314,0.21594,0.20057,0.19888,0.10157,0.12233,0.12145,0.115,0.16044,0.09569,,,
712,0.15778,0.099405,0.20768,0.19905,0.19961,0.19638,0.11401,0.11967,0.11961,0.11601,0.16665,0.092842,,,
713,0.15193,0.089757,0.19134,0.19756,0.18817,0.18343,0.11011,0.12639,0.11688,0.10713,0.15981,0.095438,,,
714,0.15311,0.093747,0.19828,0.20594,0.20886,0.20664,0.11946,0.13444,0.13069,0.12557,0.16715,0.10572,,,
715,0.15564,0.085158,0.1988,0.19195,0.19362,0.20819,0.11126,0.10827,0.12477,0.12752,0.15635,0.097121,,,
716,0.15959,0.086353,0.18965,0.19403,0.20734,0.20523,0.12147,0.11788,0.12831,0.11806,0.14529,0.08301,,,
717,0.16091,0.083549,0.19774,0.20861,0.18915,0.21308,0.10383,0.12793,0.1108,0.133,0.15897,0.092556,,,
718,0.14765,0.080342,0.20032,0.20778,0.19915,0.22016,0.12817,0.12337,0.12246,0.12982,0.15275,0.092283,,,
719,0.15634,0.091656,0.19227,0.22088,0.21026,0.20443,0.11546,0.13641,0.12297,0.13751,0.15001,0.090209,,,
720,0.15152,0.092946,0.19993,0.21081,0.21295,0.19802,0.11405,0.12615,0.14256,0.1237,0.14907,0.083365,,,
721,0.16207,0.10406,0.20158,0.20401,0.19884,0.21743,0.11914,0.13004,0.13415,0.12553,0.15276,0.090005,,,
722,0.146,0.092314,0.20368,0.20324,0.20952,0.19763,0.11719,0.12938,0.12428,0.10888,0.14589,0.081288,,,
723,0.15531,0.096253,0.18997,0.20235,0.2137,0.21263,0.11369,0.12023,0.12801,0.1236,0.15344,0.080436,,,
724,0.16429,0.10249,0.19166,0.1823,0.21789,0.21157,0.11719,0.11258,0.13402,0.1376,0.15013,0.095042,,,
725,0.16301,0.094464,0.18475,0.21436,0.21603,0.20831,0.10524,0.13076,0.14456,0.13556,0.16844,0.094392,,,
726,0.17145,0.093176,0.19519,0.19124,0.21669,0.21432,0.10873,0.10524,0.14072,0.12424,0.16428,0.09719,,,
727,0.16024,0.086844,0.17906,0.20857,0.19664,0.19967,0.10061,0.111,0.12514,0.11007,0.15912,0.098485,,,
728,0.15638,0.080864,0.1888,0.20579,0.20673,0.20173,0.09885,0.1114,0.1275,0.11839,0.15978,0.093154,,,
729,0.15792,0.086363,0.17819,0.19787,0.19315,0.20268,0.091463,0.10711,0.1198,0.11764,0.157,0.08539,,,
730,0.15251,0.08397,0.18806,0.22893,0.19794,0.20281,0.094995,0.13913,0.11598,0.12309,0.15558,0.080252,,,
731,0.1543,0.095781,0.18334,0.22546,0.1869,0.18918,0.10184,0.13149,0.1038,0.10389,0.15206,0.092021,,,
732,0.14614,0.088953,0.19807,0.20576,0.21137,0.20098,0.11584,0.12071,0.12788,0.12007,0.15225,0.094915,,,
733,0.14907,0.088601,0.18597,0.21361,0.21258,0.19894,0.10794,0.1138,0.1394,0.11482,0.15315,0.093255,,,
734,0.1626,0.083853,0.18161,0.21207,0.19938,0.19002,0.11567,0.13107,0.12178,0.10443,0.15036,0.083042,,,
735,0.16738,0.096346,0.19127,0.2168,0.19487,0.19466,0.12198,0.11669,0.11643,0.115,0.15781,0.091802,,,
736,0.14672,0.080231,0.19127,0.19326,0.20533,0.19122,0.10432,0.11558,0.12859,0.11251,0.1587,0.08091,,,
737,0.1518,0.080099,0.20609,0.20146,0.21862,0.19826,0.12605,0.12433,0.12371,0.11349,0.16241,0.091459,,,
738,0.14189,0.070234,0.2052,0.20794,0.19132,0.19316,0.12274,0.11346,0.11139,0.10502,0.16298,0.095125,,,
739,0.14976,0.076771,0.20507,0.21344,0.20499,0.19176,0.12066,0.13742,0.12458,0.087975,0.15757,0.088069,,,
740,0.15016,0.086161,0.2068,0.22476,0.20996,0.19729,0.12039,0.13435,0.12487,0.092954,0.16189,0.099202,,,
741,0.12943,0.066342,0.19859,0.22692,0.20739,0.20152,0.13781,0.1233,0.13099,0.12211,0.16403,0.096092,,,
742,0.1533,0.083543,0.17972,0.19379,0.23134,0.20125,0.1126,0.12227,0.12735,0.11706,0.1644,0.10372,,,
743,0.14978,0.070475,0.20108,0.20267,0.20341,0.20457,0.12597,0.11358,0.12423,0.12101,0.16521,0.10767,,,
744,0.14908,0.077427,0.20563,0.19803,0.1952,0.21254,0.13938,0.10245,0.11852,0.13048,0.17699,0.094126,,,
745,0.14231,0.07582,0.19271,0.19644,0.19645,0.20082,0.11896,0.10412,0.11839,0.13065,0.18311,0.10416,,,
746,0.14373,0.074958,0.19584,0.20512,0.18592,0.20385,0.12274,0.11989,0.11813,0.11513,0.16641,0.10321,,,
747,0.14948,0.077063,0.18468,0.19619,0.19194,0.2164,0.11642,0.12246,0.12965,0.12678,0.15923,0.10061,,,
748,0.14395,0.078334,0.18921,0.18594,0.20146,0.22332,0.11426,0.11391,0.11627,0.12763,0.15989,0.10596,,,
749,0.14976,0.089462,0.1878,0.19548,0.19923,0.20825,0.1124,0.10476,0.10995,0.12544,0.15904,0.10272,,,
750,0.15314,0.083006,0.18964,0.20206,0.16639,0.21752,0.1041,0.11957,0.10755,0.12345,0.15695,0.088401,,,
751,0.15138,0.083272,0.17371,0.18985,0.18868,0.19175,0.092963,0.11398,0.11502,0.1282,0.16074,0.09124,,,
752,0.15703,0.082672,0.18121,0.17928,0.179,0.19954,0.1165,0.10362,0.10994,0.12877,0.15577,0.081132,,,
753,0.14089,0.080404,0.17924,0.17849,0.18453,0.20466,0.12117,0.1089,0.1256,0.12912,0.1578,0.10613,,,
754,0.14271,0.077271,0.18773,0.19214,0.1806,0.20265,0.11151,0.11918,0.11222,0.11718,0.16166,0.10413,,,
755,0.14615,0.081679,0.20061,0.20128,0.20544,0.23398,0.13589,0.12355,0.13907,0.13117,0.16948,0.1011,,,
756,0.14331,0.073865,0.1941,0.20133,0.21533,0.19676,0.13624,0.12623,0.1348,0.11917,0.16789,0.09389,,,
757,0.15584,0.080822,0.18842,0.18413,0.20842,0.20687,0.12344,0.11695,0.13006,0.12596,0.16885,0.09695,,,
758,0.15051,0.077984,0.17569,0.18608,0.21038,0.19555,0.11277,0.10974,0.12444,0.12639,0.15715,0.097617,,,
759,0.14739,0.08522,0.19447,0.20889,0.20709,0.18963,0.11918,0.13632,0.12322,0.11263,0.16564,0.094658,,,
760,0.14967,0.088392,0.17755,0.19688,0.20135,0.18879,0.1215,0.12728,0.11072,0.12207,0.1566,0.096775,,,
761,0.1516,0.086347,0.19014,0.21827,0.1907,0.19108,0.11847,0.14075,0.094709,0.12942,0.16116,0.093331,,,
762,0.1448,0.08279,0.18365,0.20156,0.18937,0.18365,0.12242,0.12461,0.10679,0.11409,0.16327,0.094257,,,
763,0.15311,0.075967,0.18046,0.20225,0.19224,0.18102,0.10288,0.12651,0.1108,0.1019,0.1586,0.098047,,,
764,0.15314,0.084565,0.20573,0.19454,0.20452,0.18981,0.1194,0.11613,0.12272,0.12384,0.16258,0.099069,,,
765,0.16186,0.093928,0.1958,0.19708,0.19977,0.19416,0.11751,0.11968,0.11845,0.12061,0.1681,0.098416,,,
766,0.15636,0.088599,0.18832,0.21305,0.20608,0.20783,0.11598,0.12242,0.11897,0.113,0.16067,0.10074,,,
767,0.15734,0.092718,0.19913,0.20039,0.2001,0.20107,0.11674,0.12383,0.11558,0.11841,0.1616,0.098599,,,
768,0.15275,0.10362,0.20073,0.20165,0.20361,0.23526,0.12216,0.13056,0.12064,0.12991,0.16281,0.098331,,,
769,0.13891,0.094119,0.18385,0.20694,0.2078,0.2261,0.10432,0.12762,0.11905,0.14241,0.15283,0.09966,,,
770,0.14734,0.09916,0.19381,0.19887,0.20375,0.21285,0.12389,0.1186,0.13402,0.14099,0.15203,0.09886,,,
771,0.14721,0.093022,0.19257,0.21298,0.21053,0.19832,0.1046,0.129,0.1191,0.13617,0.17079,0.10712,,,
772,0.13869,0.083838,0.19376,0.20221,0.20792,0.21957,0.10708,0.11372,0.1142,0.14255,0.16746,0.10512,,,
773,0.1336,0.072589,0.19673,0.20409,0.21503,0.21162,0.12627,0.10924,0.12279,0.11596,0.16516,0.10188,,,
774,0.1336,0.079532,0.20345,0.20956,0.19708,0.19621,0.12874,0.12872,0.10743,0.11776,0.16816,0.099045,,,
775,0.12885,0.073079,0.20714,0.21077,0.2083,0.22318,0.1206,0.12399,0.12589,0.12557,0.162,0.097339,,,
776,0.13335,0.076411,0.22709,0.21128,0.20394,0.22436,0.1312,0.12703,0.11862,0.13598,0.14918,0.088115,,,
777,0.13693,0.08505,0.20826,0.19689,0.20541,0.21612,0.12309,0.11507,0.10252,0.11905,0.14701,0.083467,,,
778,0.13052,0.083329,0.20319,0.20629,0.18775,0.22553,0.11894,0.12098,0.095534,0.12923,0.15388,0.084724,,,
779,0.1465,0.08788,0.19893,0.20319,0.21319,0.20883,0.12211,0.12697,0.12191,0.12408,0.14375,0.084408,,,
780,0.15438,0.095155,0.20503,0.21092,0.19082,0.21146,0.1219,0.12077,0.10417,0.12891,0.1408,0.08501,,,
781,0.15663,0.099799,0.19617,0.20911,0.19086,0.20221,0.11917,0.12789,0.10605,0.12129,0.13964,0.080385,,,
782,0.14871,0.099522,0.21152,0.20429,0.20702,0.18391,0.12446,0.12213,0.11828,0.11071,0.14792,0.088641,,,
783,0.14715,0.088235,0.20227,0.20105,0.21221,0.19382,0.11759,0.11449,0.11587,0.11398,0.14729,0.089918,,,
784,0.14258,0.07996,0.19203,0.19199,0.20047,0.1934,0.12097,0.11403,0.11489,0.1179,0.14108,0.078869,,,
785,0.15704,0.087953,0.19942,0.20582,0.19798,0.20894,0.13189,0.13019,0.11861,0.12586,0.13957,0.077958,,,
786,0.14039,0.080601,0.18894,0.19981,0.21714,0.20972,0.11285,0.11567,0.11719,0.1323,0.14626,0.082712,,,
787,0.13707,0.081335,0.19765,0.19953,0.20787,0.19509,0.10933,0.11501,0.11222,0.11488,0.14219,0.076858,,,
788,0.14785,0.096877,0.19327,0.2112,0.2104,0.19862,0.12143,0.11676,0.10377,0.1086,0.1455,0.077845,,,
789,0.14993,0.085286,0.2014,0.20857,0.21094,0.18249,0.12296,0.11128,0.13549,0.10716,0.13889,0.072285,,,
790,0.14428,0.082761,0.19153,0.19641,0.20611,0.17919,0.11756,0.11876,0.12766,0.097773,0.13548,0.083218,,,
791,0.14944,0.083306,0.1829,0.20651,0.20916,0.17468,0.10605,0.11649,0.12396,0.093263,0.14456,0.094445,,,
792,0.14515,0.076977,0.19518,0.21007,0.21136,0.1954,0.11361,0.10985,0.12486,0.12746,0.14133,0.08369,,,
793,0.14093,0.074431,0.19543,0.19627,0.2235,0.19372,0.12343,0.10323,0.13823,0.13212,0.13987,0.082588,,,
794,0.14399,0.079384,0.20211,0.1818,0.20831,0.20156,0.11087,0.10619,0.123,0.12082,0.13822,0.085956,,,
795,0.15331,0.081251,0.18425,0.18265,0.20963,0.20355,0.10858,0.10038,0.11139,0.13038,0.14087,0.078062,,,
796,0.14451,0.078438,0.19272,0.19084,0.21055,0.20623,0.11926,0.10011,0.1229,0.12547,0.13974,0.080661,,,
797,0.13748,0.076195,0.18923,0.1808,0.21669,0.19059,0.13107,0.10292,0.1366,0.11374,0.14376,0.086413,,,
798,0.13895,0.078941,0.19404,0.19921,0.21362,0.20065,0.13205,0.10613,0.12068,0.1191,0.14418,0.069456,,,
799,0.14075,0.078821,0.22023,0.20278,0.20385,0.19033,0.13147,0.11237,0.12989,0.13056,0.14889,0.077715,,,
800,0.13518,0.074675,0.22253,0.20155,0.18882,0.19249,0.13006,0.10804,0.10686,0.1272,0.13957,0.083375,,,
801,0.13301,0.078415,0.20949,0.19933,0.19897,0.19963,0.12622,0.10064,0.12998,0.13492,0.13571,0.080568,,,
802,0.13438,0.077573,0.21326,0.19694,0.19435,0.18943,0.11744,0.10041,0.1117,0.11652,0.1363,0.081436,,,
803,0.13258,0.07943,0.19553,0.19389,0.2028,0.18923,0.12708,0.11239,0.12746,0.10537,0.14637,0.083395,,,
804,0.13001,0.074665,0.21306,0.18637,0.19508,0.18392,0.12971,0.11831,0.13054,0.10608,0.14356,0.091838,,,
805,0.14199,0.085081,0.19635,0.18488,0.19848,0.18423,0.12286,0.12584,0.13747,0.10963,0.13797,0.084517,,,
806,0.14237,0.073951,0.20507,0.20365,0.20255,0.18775,0.13146,0.12959,0.1518,0.11432,0.14461,0.086354,,,
807,0.14063,0.07683,0.21392,0.20085,0.20187,0.20189,0.12864,0.11218,0.13125,0.11561,0.15166,0.089349,,,
808,0.14881,0.083888,0.20591,0.20387,0.18401,0.20655,0.13595,0.1184,0.11307,0.12346,0.15274,0.090612,,,
809,0.16789,0.095471,0.2272,0.20002,0.19038,0.21405,0.14527,0.12253,0.11958,0.12397,0.15266,0.095035,,,
810,0.14785,0.089202,0.20644,0.18766,0.18439,0.23045,0.13243,0.09598,0.13006,0.12784,0.15623,0.096004,,,
811,0.16005,0.099442,0.2209,0.18143,0.21538,0.2248,0.12811,0.10801,0.13154,0.12388,0.14569,0.086923,,,
812,0.16446,0.10598,0.21568,0.20142,0.20231,0.22847,0.12055,0.12771,0.11903,0.13089,0.14466,0.083287,,,
813,0.16827,0.10672,0.19279,0.19095,0.19473,0.22911,0.10669,0.13671,0.11367,0.12267,0.14525,0.085188,,,
814,0.16424,0.0992,0.20709,0.18115,0.19632,0.22764,0.11293,0.12594,0.11391,0.1316,0.1504,0.083152,,,
815,0.14856,0.094666,0.19088,0.2147,0.20103,0.215,0.11826,0.14158,0.11443,0.12932,0.15034,0.082773,,,
816,0.14828,0.091141,0.20494,0.19288,0.1865,0.22392,0.12454,0.11769,0.09916,0.12603,0.15413,0.089538,,,
817,0.15326,0.086658,0.19832,0.19309,0.19453,0.20382,0.1057,0.11359,0.10845,0.1233,0.16701,0.091905,,,
818,0.14801,0.077152,0.19513,0.18879,0.18054,0.22987,0.1206,0.11364,0.105,0.12699,0.15379,0.097943,,,
819,0.15358,0.085475,0.1947,0.18894,0.17308,0.21941,0.12187,0.10715,0.10463,0.13229,0.15516,0.091909,,,
820,0.14707,0.082541,0.19883,0.17617,0.19815,0.20763,0.11064,0.10587,0.11231,0.12979,0.14667,0.085314,,,
821,0.14866,0.081921,0.19448,0.21181,0.18722,0.2138,0.11377,0.13417,0.10584,0.14663,0.14674,0.083593,,,
822,0.14449,0.083321,0.19777,0.20004,0.19074,0.19898,0.11906,0.11827,0.11347,0.13242,0.14384,0.084961,,,
823,0.15563,0.089559,0.1909,0.18499,0.20222,0.20209,0.11156,0.11217,0.10481,0.11185,0.14625,0.082909,,,
824,0.15328,0.089042,0.20008,0.18501,0.18567,0.19088,0.12473,0.12746,0.105,0.13002,0.13876,0.087094,,,
825,0.15777,0.090596,0.19519,0.18518,0.17092,0.18597,0.11017,0.12343,0.10158,0.11516,0.14263,0.080995,,,
826,0.16004,0.084411,0.17897,0.1989,0.17868,0.18937,0.10722,0.12391,0.10837,0.10729,0.13636,0.079475,,,
827,0.16066,0.089198,0.19776,0.20668,0.18894,0.1918,0.11248,0.12756,0.12527,0.11354,0.1355,0.077905,,,
828,0.15109,0.082764,0.19918,0.2013,0.18199,0.1849,0.12117,0.12236,0.10398,0.10432,0.13171,0.075466,,,
829,0.15806,0.089855,0.19066,0.17321,0.2015,0.18353,0.11108,0.10923,0.11615,0.10513,0.13621,0.08063,,,
830,0.14313,0.081487,0.1872,0.19522,0.19521,0.17555,0.11315,0.10569,0.11701,0.098753,0.14441,0.091623,,,
831,0.15341,0.084206,0.19074,0.18732,0.19028,0.19346,0.10805,0.11061,0.12558,0.12564,0.14593,0.08722,,,
832,0.14913,0.082372,0.19196,0.20387,0.19447,0.18974,0.11617,0.11576,0.12383,0.11534,0.1375,0.079629,,,
833,0.15148,0.088582,0.19009,0.20814,0.19102,0.20253,0.11567,0.1265,0.12492,0.12276,0.14411,0.090962,,,
834,0.13863,0.07869,0.19059,0.21521,0.18528,0.19201,0.105,0.13384,0.12713,0.11279,0.14605,0.092322,,,
835,0.13914,0.086056,0.19077,0.21417,0.17777,0.18545,0.10461,0.12833,0.11279,0.10165,0.14811,0.083511,,,
836,0.15285,0.081068,0.19893,0.20266,0.19352,0.21061,0.11352,0.11452,0.12508,0.10914,0.14992,0.079629,,,
837,0.1487,0.079697,0.20087,0.209,0.20063,0.18965,0.10678,0.12077,0.12731,0.10468,0.14093,0.076518,,,
838,0.1475,0.071671,0.2057,0.20531,0.19061,0.19328,0.11121,0.11479,0.11447,0.11081,0.14524,0.071898,,,
839,0.15327,0.07196,0.20325,0.19303,0.20393,0.18662,0.10592,0.11269,0.14286,0.10283,0.13437,0.070537,,,
840,0.15196,0.076144,0.17977,0.20627,0.1977,0.20773,0.096786,0.11896,0.14086,0.11824,0.13591,0.075662,,,
841,0.16182,0.082804,0.18359,0.19977,0.20651,0.21002,0.096944,0.12463,0.12638,0.1172,0.12991,0.067204,,,
842,0.14693,0.075649,0.18755,0.19107,0.20062,0.20392,0.11516,0.11729,0.1189,0.10227,0.13884,0.068709,,,
843,0.15182,0.080718,0.18928,0.20196,0.204,0.21707,0.11433,0.12367,0.12663,0.10915,0.14518,0.072128,,,
844,0.14408,0.07671,0.17741,0.21474,0.19465,0.18564,0.099457,0.12802,0.10365,0.095264,0.13655,0.067996,,,
845,0.14809,0.074833,0.19608,0.20965,0.1936,0.17393,0.11556,0.11501,0.1181,0.10255,0.13235,0.076118,,,
846,0.14941,0.082131,0.19799,0.20011,0.18946,0.20621,0.12335,0.11797,0.12915,0.12891,0.13097,0.066943,,,
847,0.14313,0.076733,0.20377,0.19869,0.18114,0.20622,0.12471,0.11455,0.11383,0.11105,0.13365,0.072499,,,
848,0.14026,0.066181,0.20442,0.19282,0.18631,0.18528,0.12148,0.11317,0.11009,0.11477,0.1304,0.075518,,,
849,0.14421,0.071523,0.20426,0.19946,0.18309,0.19352,0.1218,0.11394,0.10212,0.10747,0.13092,0.073985,,,
850,0.13552,0.069103,0.21141,0.1893,0.17757,0.21317,0.1124,0.11478,0.094663,0.12653,0.13252,0.072911,,,
851,0.13218,0.077602,0.21564,0.18639,0.16979,0.2133,0.11797,0.11765,0.097493,0.12376,0.13927,0.07961,,,
852,0.14061,0.078784,0.18329,0.19515,0.16798,0.20012,0.10595,0.1263,0.085896,0.11847,0.12425,0.066424,,,
853,0.13125,0.073385,0.20451,0.18437,0.17316,0.19374,0.11984,0.11811,0.10305,0.12763,0.13201,0.072307,,,
854,0.14228,0.079049,0.20462,0.18108,0.17741,0.19315,0.12093,0.10684,0.10637,0.11632,0.13188,0.085479,,,
855,0.14194,0.079998,0.18817,0.17859,0.18528,0.19007,0.10875,0.098246,0.10497,0.10741,0.13481,0.082287,,,
856,0.13499,0.078718,0.19913,0.18464,0.20438,0.19082,0.10782,0.1029,0.12048,0.10965,0.13842,0.081831,,,
857,0.13527,0.075852,0.19512,0.1817,0.18743,0.16811,0.12174,0.10906,0.099735,0.08978,0.13704,0.075233,,,
858,0.14988,0.077615,0.20736,0.1887,0.17713,0.17792,0.11434,0.10215,0.10426,0.095129,0.13888,0.0782,,,
859,0.14444,0.074426,0.19881,0.19,0.19013,0.18255,0.12277,0.10536,0.10551,0.10339,0.14346,0.073181,,,
860,0.14824,0.083333,0.19723,0.18457,0.18443,0.18547,0.11955,0.098573,0.10035,0.096708,0.14323,0.070804,,,
861,0.14664,0.083766,0.18899,0.16963,0.16465,0.1801,0.11313,0.097731,0.083085,0.10272,0.13799,0.075328,,,
862,0.14742,0.080035,0.18565,0.17894,0.16942,0.18053,0.11215,0.097087,0.090164,0.097611,0.14712,0.082968,,,
863,0.14637,0.071722,0.19746,0.19573,0.15326,0.1852,0.11624,0.11049,0.083124,0.10512,0.14367,0.073017,,,
864,0.14219,0.072469,0.19772,0.16812,0.18324,0.17649,0.11028,0.096202,0.11364,0.09401,0.15251,0.085845,,,
865,0.14725,0.075081,0.20897,0.17479,0.18823,0.17285,0.13425,0.10231,0.1166,0.09639,0.13985,0.077845,,,
866,0.14946,0.087035,0.21327,0.17368,0.1846,0.17486,0.13374,0.1011,0.10712,0.10521,0.14824,0.079306,,,
867,0.13942,0.078185,0.19505,0.18432,0.19536,0.17396,0.13159,0.10522,0.12143,0.10876,0.14268,0.078966,,,
868,0.14038,0.082411,0.18813,0.17862,0.19652,0.19425,0.11046,0.11219,0.12556,0.12776,0.13647,0.072625,,,
869,0.13958,0.078542,0.19234,0.17777,0.18504,0.20274,0.12042,0.10537,0.1135,0.10823,0.13904,0.078302,,,
870,0.14046,0.089093,0.19559,0.18509,0.1738,0.18344,0.11468,0.11483,0.12785,0.083246,0.12052,0.066114,,,
871,0.13329,0.077354,0.19113,0.18078,0.1881,0.18789,0.10127,0.11144,0.10627,0.1109,0.12774,0.061486,,,
872,0.13905,0.073862,0.19125,0.18476,0.18365,0.18597,0.10539,0.11273,0.10261,0.10026,0.12974,0.068011,,,
873,0.14778,0.077803,0.18168,0.17409,0.1932,0.19037,0.10184,0.1066,0.11307,0.1045,0.12896,0.064055,,,
874,0.14693,0.06943,0.19853,0.18626,0.18897,0.18672,0.12559,0.11777,0.11671,0.1039,0.13073,0.06961,,,
875,0.14243,0.070097,0.18836,0.19275,0.19059,0.16886,0.11845,0.10289,0.12289,0.10049,0.13026,0.067882,,,
876,0.14429,0.073305,0.19018,0.19646,0.18278,0.18123,0.10516,0.11715,0.11101,0.098207,0.12873,0.067041,,,
877,0.14298,0.070215,0.18011,0.19224,0.18071,0.18332,0.09425,0.11404,0.1078,0.1023,0.1304,0.079057,,,
878,0.14621,0.08209,0.18453,0.18877,0.17584,0.18747,0.11217,0.12544,0.094281,0.10386,0.13365,0.07329,,,
879,0.14581,0.072782,0.19403,0.18119,0.1845,0.18332,0.12479,0.11604,0.09608,0.10672,0.13831,0.078587,,,
880,0.13799,0.073661,0.18272,0.19257,0.1794,0.1868,0.1163,0.11209,0.098756,0.097063,0.1365,0.078693,,,
881,0.13927,0.080216,0.1861,0.17543,0.18433,0.17819,0.11001,0.11892,0.10578,0.1034,0.13683,0.078936,,,
882,0.13662,0.080452,0.19598,0.18172,0.18499,0.17268,0.12626,0.11367,0.1122,0.099542,0.12891,0.064759,,,
883,0.14088,0.084222,0.20312,0.19288,0.1674,0.18328,0.13595,0.1212,0.096839,0.095344,0.14222,0.089742,,,
884,0.15971,0.094186,0.18462,0.18826,0.17525,0.18418,0.12395,0.11596,0.10164,0.10838,0.14332,0.088566,,,
885,0.15495,0.091403,0.20023,0.17554,0.18495,0.19102,0.12486,0.10968,0.1104,0.10056,0.13846,0.085995,,,
886,0.14735,0.081064,0.20924,0.17991,0.19431,0.17609,0.1419,0.10556,0.10889,0.095577,0.1401,0.082741,,,
887,0.14448,0.073583,0.20929,0.18381,0.19639,0.1858,0.13717,0.11282,0.10718,0.10766,0.14098,0.075268,,,
888,0.13056,0.074108,0.20504,0.17392,0.19771,0.18628,0.12786,0.10113,0.10779,0.10298,0.13641,0.083659,,,
889,0.13904,0.07519,0.20421,0.17297,0.2038,0.2014,0.12369,0.1093,0.1137,0.12748,0.12371,0.070906,,,
890,0.13469,0.070699,0.19419,0.18582,0.20987,0.18204,0.12574,0.12337,0.1135,0.11497,0.14158,0.077582,,,
891,0.13665,0.070687,0.18058,0.17416,0.2051,0.18648,0.11684,0.10877,0.11276,0.11381,0.13489,0.074586,,,
892,0.13842,0.074326,0.18419,0.18854,0.19532,0.192,0.11916,0.10152,0.11131,0.11199,0.12875,0.071665,,,
893,0.12797,0.060864,0.18545,0.19306,0.18417,0.18095,0.12466,0.09972,0.10408,0.10194,0.12971,0.071851,,,
894,0.13044,0.067964,0.1896,0.18097,0.2092,0.18384,0.13275,0.1021,0.11632,0.10243,0.13913,0.071449,,,
895,0.13513,0.067268,0.18568,0.18935,0.19781,0.18799,0.11406,0.10522,0.11025,0.10142,0.14185,0.067193,,,
896,0.12817,0.069959,0.18436,0.17016,0.185,0.17315,0.11084,0.091125,0.11929,0.098524,0.13561,0.070271,,,
897,0.12387,0.060513,0.19237,0.17545,0.18667,0.17701,0.10276,0.09259,0.11496,0.10259,0.13148,0.063874,,,
898,0.12949,0.070195,0.19256,0.18188,0.16847,0.19146,0.11155,0.10617,0.10426,0.11722,0.1393,0.068905,,,
899,0.13451,0.075082,0.17599,0.18585,0.1789,0.19432,0.12205,0.093698,0.10738,0.11226,0.13755,0.068264,,,
900,0.13191,0.069866,0.17784,0.18702,0.1871,0.1782,0.1241,0.10247,0.1026,0.10813,0.14131,0.069367,,,
901,0.14539,0.073668,0.18158,0.17507,0.18848,0.18861,0.11867,0.10477,0.10177,0.12349,0.14715,0.068964,,,
902,0.14243,0.08216,0.19751,0.19167,0.19164,0.18972,0.12294,0.1118,0.10949,0.10201,0.15771,0.084042,,,
903,0.14114,0.078123,0.19929,0.18537,0.19369,0.19946,0.14163,0.11473,0.12257,0.11871,0.1476,0.078108,,,
904,0.1511,0.081151,0.19072,0.19014,0.19847,0.19583,0.1231,0.10608,0.12333,0.099135,0.15997,0.082329,,,
905,0.14886,0.087428,0.2031,0.20044,0.20165,0.18996,0.10985,0.11972,0.12204,0.11245,0.15815,0.084789,,,
906,0.14282,0.077861,0.20498,0.17658,0.18885,0.17871,0.11997,0.10418,0.10501,0.10912,0.15781,0.080833,,,
907,0.14279,0.073609,0.21464,0.18288,0.18224,0.17772,0.12342,0.10785,0.10985,0.11657,0.16421,0.079216,,,
908,0.136,0.074284,0.20818,0.17899,0.17797,0.18169,0.12202,0.11081,0.10935,0.12343,0.15383,0.074958,,,
909,0.13763,0.072113,0.19877,0.20343,0.17678,0.18142,0.12107,0.11783,0.11132,0.12006,0.15573,0.081125,,,
910,0.13977,0.071474,0.1903,0.18803,0.18127,0.18197,0.098827,0.094679,0.11232,0.1168,0.15232,0.082435,,,
911,0.13328,0.074605,0.18906,0.19541,0.19509,0.17083,0.11336,0.10595,0.10988,0.09508,0.15023,0.090874,,,
912,0.13842,0.076151,0.19004,0.19612,0.19832,0.18293,0.11016,0.1141,0.12085,0.11651,0.15888,0.086457,,,
913,0.1492,0.082346,0.19125,0.18608,0.20112,0.18812,0.10682,0.11899,0.11785,0.10943,0.16328,0.084073,,,
914,0.14245,0.078308,0.20315,0.1926,0.20035,0.19569,0.11148,0.11179,0.11704,0.11516,0.16348,0.093226,,,
915,0.14826,0.080198,0.19079,0.19925,0.20354,0.18826,0.10854,0.13996,0.11668,0.10621,0.16142,0.088474,,,
916,0.14625,0.080837,0.18395,0.20179,0.19491,0.19606,0.099844,0.12719,0.10519,0.11256,0.15826,0.094456,,,
917,0.14252,0.080746,0.16203,0.20777,0.21771,0.19584,0.10016,0.13219,0.12921,0.11223,0.15603,0.094461,,,
918,0.1418,0.075961,0.1846,0.20693,0.20553,0.19834,0.11503,0.13098,0.12427,0.10476,0.15628,0.09924,,,
919,0.13633,0.079419,0.18735,0.19944,0.20278,0.19183,0.11302,0.13418,0.1155,0.10015,0.16464,0.10897,,,
920,0.13612,0.080448,0.19993,0.18977,0.2082,0.20667,0.11817,0.12668,0.11179,0.11984,0.15702,0.09747,,,
921,0.13179,0.07022,0.17678,0.19996,0.17718,0.19991,0.099509,0.13829,0.09049,0.11275,0.16017,0.093513,,,
922,0.12607,0.067814,0.18062,0.19203,0.19424,0.18784,0.1024,0.10769,0.11179,0.11838,0.15877,0.096737,,,
923,0.13598,0.076983,0.18525,0.18837,0.20744,0.21657,0.12874,0.10352,0.12075,0.13683,0.16067,0.09541,,,
924,0.13251,0.07037,0.17364,0.19589,0.20327,0.20312,0.11249,0.10973,0.12069,0.11917,0.16758,0.095338,,,
925,0.13211,0.083673,0.18003,0.19064,0.19398,0.19913,0.11053,0.1274,0.11217,0.1233,0.15132,0.088094,,,
926,0.13405,0.084741,0.16624,0.18546,0.19377,0.20658,0.10393,0.10542,0.11367,0.12208,0.15411,0.08863,,,
927,0.1342,0.078929,0.16718,0.18947,0.1892,0.20125,0.11623,0.10585,0.1122,0.13408,0.14662,0.08779,,,
928,0.12803,0.08046,0.17127,0.19515,0.19491,0.18817,0.10511,0.11767,0.11707,0.11015,0.15485,0.084789,,,
929,0.13014,0.083254,0.16939,0.19029,0.19058,0.1906,0.11378,0.11513,0.11357,0.10681,0.14985,0.088249,,,
930,0.13832,0.083828,0.19822,0.1924,0.19145,0.19471,0.12717,0.10997,0.11476,0.10586,0.14668,0.080169,,,
931,0.12853,0.078354,0.17221,0.17329,0.18526,0.18782,0.10912,0.093733,0.10729,0.12123,0.1437,0.073646,,,
932,0.13591,0.08391,0.17737,0.18827,0.17684,0.19086,0.096702,0.10996,0.10566,0.10363,0.14215,0.081764,,,
933,0.13375,0.076982,0.16978,0.18571,0.18613,0.20008,0.096196,0.1049,0.10841,0.11567,0.14595,0.083621,,,
934,0.14078,0.084406,0.17566,0.17792,0.17275,0.19745,0.10348,0.10547,0.091213,0.10954,0.13863,0.071304,,,
935,0.14193,0.087122,0.17765,0.1741,0.17831,0.19731,0.08875,0.096778,0.10593,0.11292,0.13774,0.074127,,,
936,0.14221,0.081483,0.17316,0.1679,0.19382,0.1851,0.092248,0.10245,0.12214,0.11041,0.13914,0.075492,,,
937,0.14755,0.085346,0.17542,0.17822,0.19533,0.19364,0.099352,0.10893,0.11802,0.10777,0.14327,0.080157,,,
938,0.13865,0.075208,0.18039,0.17691,0.18951,0.19115,0.099779,0.098996,0.10926,0.11812,0.14622,0.077502,,,
939,0.13819,0.073802,0.17362,0.1737,0.19558,0.19106,0.10565,0.11498,0.10946,0.12008,0.13577,0.07378,,,
940,0.13864,0.071464,0.16931,0.1691,0.18343,0.19782,0.1028,0.10217,0.10245,0.11398,0.13243,0.079716,,,
941,0.13168,0.074229,0.16689,0.17382,0.18269,0.19246,0.09147,0.11107,0.10446,0.11882,0.14376,0.093588,,,
942,0.13898,0.082416,0.17424,0.17033,0.17775,0.1899,0.096838,0.1032,0.1019,0.13261,0.13677,0.075337,,,
943,0.14194,0.086449,0.18289,0.18776,0.1825,0.19059,0.10166,0.11943,0.10745,0.12317,0.14528,0.088188,,,
944,0.1497,0.085262,0.18063,0.19066,0.1793,0.18231,0.10005,0.11213,0.09944,0.12088,0.14022,0.082133,,,
945,0.14675,0.089801,0.18757,0.19277,0.19265,0.17882,0.11842,0.12141,0.12677,0.11511,0.14074,0.075759,,,
946,0.12861,0.079704,0.18848,0.19348,0.17966,0.19513,0.099019,0.11065,0.115,0.12274,0.14385,0.073898,,,
947,0.13721,0.080122,0.17654,0.17664,0.17993,0.1895,0.10634,0.10333,0.11973,0.11604,0.1391,0.076132,,,
948,0.13976,0.07913,0.19952,0.17504,0.19087,0.1749,0.12329,0.094118,0.11112,0.11293,0.14422,0.074707,,,
949,0.12459,0.081909,0.19775,0.16374,0.18669,0.186,0.12734,0.084593,0.10886,0.12438,0.14168,0.079118,,,
950,0.13705,0.08465,0.19109,0.173,0.19023,0.18981,0.12519,0.080291,0.10111,0.12792,0.15221,0.075584,,,
951,0.14073,0.084605,0.19458,0.16531,0.18885,0.18879,0.11281,0.087561,0.10395,0.1236,0.15279,0.080501,,,
952,0.14628,0.087691,0.18204,0.15852,0.19266,0.19267,0.11171,0.082028,0.1076,0.11674,0.15097,0.091661,,,
953,0.1415,0.085138,0.18469,0.17096,0.20033,0.1829,0.11123,0.096813,0.11338,0.11449,0.15809,0.091893,,,
954,0.14279,0.088068,0.17724,0.16757,0.19556,0.18025,0.10467,0.09076,0.11555,0.10777,0.15062,0.088345,,,
955,0.13539,0.076205,0.19206,0.16576,0.20864,0.17225,0.11334,0.095729,0.11433,0.099881,0.14025,0.083796,,,
956,0.1346,0.075686,0.19256,0.17341,0.19131,0.18851,0.10467,0.11425,0.10688,0.11138,0.15531,0.082363,,,
957,0.13333,0.072686,0.18253,0.18919,0.18524,0.18972,0.10818,0.11972,0.1026,0.11096,0.149,0.076151,,,
958,0.13171,0.08156,0.19881,0.1749,0.17798,0.18145,0.11598,0.10736,0.09095,0.11843,0.14597,0.086651,,,
959,0.13093,0.083185,0.17495,0.18975,0.17833,0.19029,0.1133,0.10684,0.094762,0.11412,0.14682,0.078917,,,
960,0.13313,0.082354,0.18267,0.19298,0.17099,0.19801,0.11886,0.11349,0.096447,0.1253,0.1415,0.070386,,,
961,0.13224,0.074966,0.19114,0.19078,0.16985,0.18905,0.11666,0.11936,0.10071,0.099535,0.14666,0.078124,,,
962,0.13253,0.072309,0.18324,0.17899,0.16952,0.1875,0.10872,0.1193,0.10475,0.11084,0.14775,0.080919,,,
963,0.13602,0.068416,0.18841,0.19675,0.18304,0.18969,0.11258,0.11464,0.10526,0.10211,0.14511,0.077093,,,
964,0.12687,0.069386,0.18903,0.20035,0.18842,0.19118,0.11613,0.11531,0.10583,0.093854,0.14628,0.074218,,,
965,0.12323,0.064157,0.19161,0.18885,0.18806,0.18484,0.1113,0.094288,0.11337,0.097723,0.13804,0.073706,,,
966,0.12253,0.062076,0.1839,0.17526,0.1896,0.17783,0.1043,0.10684,0.10069,0.10071,0.14787,0.076262,,,
967,0.12103,0.065842,0.1749,0.17094,0.16665,0.19969,0.10239,0.098774,0.089882,0.1089,0.14161,0.075021,,,
968,0.13026,0.075582,0.18663,0.17794,0.16962,0.20045,0.10855,0.096734,0.097786,0.11277,0.13538,0.072199,,,
969,0.13407,0.075257,0.19187,0.18044,0.16258,0.1902,0.099159,0.11994,0.095367,0.11839,0.13513,0.071247,,,
970,0.14014,0.075071,0.19163,0.20575,0.16455,0.20198,0.10907,0.11936,0.10004,0.12684,0.13584,0.067211,,,
971,0.13063,0.075484,0.17436,0.20984,0.16561,0.19448,0.099636,0.12689,0.094644,0.11795,0.14039,0.069725,,,
972,0.12284,0.072296,0.16633,0.19821,0.17812,0.19119,0.091836,0.10703,0.09662,0.11661,0.13937,0.075361,,,
973,0.12627,0.073328,0.17779,0.20206,0.17609,0.19083,0.098608,0.1166,0.098646,0.11906,0.13609,0.078461,,,
974,0.1283,0.071557,0.16666,0.19538,0.175,0.18773,0.1052,0.1131,0.10195,0.10241,0.13041,0.071621,,,
975,0.12091,0.069321,0.17526,0.19351,0.18034,0.18365,0.12059,0.11543,0.10993,0.10417,0.13807,0.072887,,,
976,0.12061,0.061781,0.19648,0.197,0.17949,0.19354,0.12705,0.12272,0.1141,0.11242,0.1379,0.07947,,,
977,0.12252,0.068802,0.1896,0.18181,0.18609,0.20631,0.12234,0.10634,0.10002,0.11532,0.13906,0.067556,,,
978,0.12732,0.068969,0.19124,0.18029,0.18167,0.19139,0.11492,0.11515,0.099617,0.1133,0.13009,0.065077,,,
979,0.12874,0.06956,0.19621,0.18672,0.18786,0.19998,0.11372,0.1152,0.11266,0.11145,0.12421,0.067569,,,
980,0.13338,0.066245,0.1896,0.18733,0.17374,0.20329,0.11213,0.11663,0.11004,0.1146,0.12929,0.067621,,,
981,0.13045,0.076289,0.19739,0.17122,0.18246,0.21234,0.10697,0.10029,0.10581,0.11152,0.12364,0.068208,,,
982,0.12833,0.071504,0.19306,0.16464,0.18859,0.20855,0.12099,0.09867,0.12005,0.12216,0.12433,0.066985,,,
983,0.12578,0.075229,0.18146,0.16973,0.18446,0.20087,0.11437,0.099633,0.10976,0.11149,0.12656,0.064332,,,
984,0.11713,0.07001,0.17368,0.16503,0.17377,0.20578,0.10844,0.086806,0.099683,0.11573,0.14025,0.077782,,,
985,0.13421,0.072803,0.19086,0.1767,0.1794,0.19633,0.11088,0.099475,0.098697,0.11171,0.13976,0.072624,,,
986,0.13748,0.070829,0.1865,0.17952,0.16672,0.21158,0.1052,0.087744,0.10103,0.11898,0.13768,0.072038,,,
987,0.13868,0.07607,0.19011,0.19837,0.16932,0.2121,0.11655,0.12217,0.098776,0.12253,0.13749,0.074956,,,
988,0.1379,0.077768,0.16881,0.18094,0.18082,0.20414,0.098093,0.11133,0.090319,0.12095,0.13738,0.077259,,,
989,0.13748,0.06888,0.18087,0.19107,0.16666,0.20076,0.11549,0.11301,0.098182,0.1317,0.14036,0.073974,,,
990,0.13232,0.069876,0.19021,0.18622,0.15405,0.18817,0.11885,0.10526,0.083539,0.11611,0.13459,0.067646,,,
991,0.12713,0.077042,0.18181,0.17749,0.15907,0.19393,0.10251,0.097775,0.10427,0.12017,0.13847,0.078387,,,
992,0.12323,0.067309,0.19244,0.17734,0.18057,0.18859,0.11647,0.10033,0.10908,0.1205,0.13427,0.074886,,,
993,0.12894,0.068731,0.19723,0.18348,0.17366,0.19309,0.10448,0.10033,0.1033,0.11798,0.12923,0.072268,,,
994,0.11737,0.058336,0.18724,0.17708,0.18402,0.1869,0.10987,0.089639,0.10344,0.11107,0.13669,0.074892,,,
995,0.11959,0.067064,0.17896,0.16694,0.18136,0.19323,0.11988,0.094305,0.10207,0.11787,0.13252,0.072578,,,
996,0.11476,0.068912,0.19395,0.18824,0.17316,0.20009,0.12248,0.10346,0.10327,0.11446,0.14128,0.071131,,,
997,0.11711,0.073492,0.19582,0.17418,0.1711,0.19752,0.12299,0.094224,0.098801,0.12193,0.12935,0.064665,,,
998,0.12962,0.068033,0.18523,0.16742,0.17345,0.20095,0.11942,0.091886,0.10205,0.12288,0.12579,0.063915,,,
999,0.1223,0.065647,0.17965,0.17024,0.17956,0.18455,0.11094,0.10848,0.11072,0.11453,0.1284,0.067566,,,
1000,0.12497,0.075796,0.18059,0.17998,0.19094,0.18158,0.11161,0.1012,0.11835,0.10853,0.13252,0.07578,,,
1001,0.13052,0.072832,0.17895,0.20172,0.19247,0.18964,0.1132,0.11242,0.11637,0.10705,0.1374,0.070721,,,
1002,0.12877,0.073491,0.1838,0.18291,0.17709,0.19017,0.10361,0.1082,0.11695,0.11233,0.14353,0.075973,,,
1003,0.12951,0.075502,0.19505,0.17624,0.17937,0.19902,0.12065,0.093904,0.11505,0.11099,0.13254,0.07025,,,
1004,0.12371,0.074096,0.19038,0.17977,0.18598,0.18034,0.1161,0.10345,0.11792,0.10273,0.1278,0.066677,,,
1005,0.12443,0.075004,0.18763,0.17921,0.18687,0.16933,0.11414,0.11141,0.10937,0.091795,0.12054,0.063412,,,
1006,0.12252,0.07127,0.18698,0.18323,0.18811,0.16972,0.10355,0.11276,0.099872,0.10504,0.12664,0.070579,,,
1007,0.12639,0.065628,0.17782,0.17233,0.16511,0.17723,0.10384,0.10059,0.10133,0.11045,0.12111,0.066371,,,
1008,0.12268,0.072381,0.17046,0.17761,0.18054,0.18045,0.098295,0.10448,0.10749,0.11368,0.12111,0.061158,,,
1009,0.13187,0.071052,0.1762,0.18027,0.16371,0.17714,0.099849,0.10799,0.10016,0.09335,0.11917,0.060746,,,
1010,0.12504,0.065755,0.18801,0.18545,0.16763,0.18369,0.1081,0.10696,0.099151,0.1127,0.12493,0.067551,,,
1011,0.12832,0.071756,0.17191,0.19134,0.17447,0.1811,0.10342,0.10633,0.092378,0.10625,0.1247,0.070088,,,
1012,0.12859,0.069336,0.1732,0.1901,0.17029,0.1792,0.099782,0.11388,0.10082,0.11389,0.13225,0.070235,,,
1013,0.12629,0.069779,0.17266,0.18425,0.17712,0.16605,0.10301,0.10238,0.097658,0.10777,0.13403,0.070931,,,
1014,0.13932,0.068452,0.16992,0.19197,0.16809,0.17584,0.097575,0.11751,0.1018,0.11051,0.12958,0.067317,,,
1015,0.13309,0.06959,0.16362,0.18569,0.1769,0.18091,0.096898,0.11028,0.089085,0.10922,0.12453,0.071087,,,
1016,0.13185,0.067095,0.15902,0.1716,0.16841,0.20069,0.091967,0.10105,0.10524,0.11344,0.12361,0.070761,,,
1017,0.13125,0.073879,0.1643,0.18531,0.15941,0.19125,0.089515,0.10376,0.11156,0.10771,0.12041,0.072206,,,
1018,0.13044,0.073612,0.15344,0.19717,0.18644,0.18241,0.089605,0.11902,0.11544,0.1078,0.12373,0.070282,,,
1019,0.12237,0.069832,0.16805,0.19277,0.17634,0.19028,0.10005,0.12218,0.11428,0.10734,0.1191,0.070976,,,
1020,0.12826,0.076032,0.16281,0.18702,0.16693,0.17877,0.10417,0.10477,0.09731,0.10284,0.12473,0.078622,,,
1021,0.13274,0.071441,0.17032,0.18991,0.15915,0.16277,0.11517,0.10496,0.094776,0.093006,0.12036,0.071576,,,
1022,0.13002,0.073322,0.16818,0.19523,0.16776,0.18304,0.10406,0.11112,0.098522,0.10747,0.12288,0.084799,,,
1023,0.12584,0.069096,0.17379,0.18444,0.17643,0.17949,0.11131,0.11582,0.10238,0.10951,0.13301,0.081217,,,
1024,0.12949,0.070053,0.16861,0.18516,0.17495,0.1752,0.10873,0.10955,0.090461,0.11343,0.14363,0.081799,,,
1025,0.13495,0.071343,0.17138,0.17951,0.18478,0.16937,0.10205,0.10739,0.09505,0.10017,0.14101,0.080291,,,
1026,0.13823,0.073567,0.18123,0.19271,0.18492,0.20125,0.11837,0.11342,0.096456,0.12756,0.13728,0.081723,,,
1027,0.13814,0.075309,0.18243,0.18549,0.1776,0.1777,0.10747,0.10721,0.096017,0.09918,0.14424,0.077017,,,
1028,0.13578,0.070209,0.18416,0.19189,0.17586,0.18371,0.10909,0.10101,0.094561,0.10081,0.14145,0.079163,,,
1029,0.13966,0.075378,0.18834,0.20208,0.17625,0.18053,0.11737,0.12163,0.092582,0.10134,0.1351,0.075704,,,
1030,0.13172,0.069378,0.18204,0.19666,0.18537,0.16538,0.1079,0.10927,0.11133,0.092822,0.1354,0.077556,,,
1031,0.1284,0.078916,0.17976,0.18123,0.18728,0.17281,0.096517,0.10784,0.1217,0.098256,0.13263,0.076131,,,
1032,0.13838,0.0766,0.1789,0.17924,0.18641,0.16541,0.11355,0.11069,0.11625,0.09234,0.13183,0.079208,,,
1033,0.12867,0.072032,0.18438,0.17828,0.16844,0.16724,0.11745,0.10401,0.096621,0.098093,0.13979,0.084876,,,
1034,0.13041,0.078628,0.1776,0.18039,0.16204,0.17631,0.09532,0.1065,0.092073,0.09849,0.12754,0.072981,,,
1035,0.133,0.081176,0.17558,0.18169,0.17159,0.17584,0.09799,0.10727,0.10954,0.094305,0.13309,0.083255,,,
1036,0.1312,0.075387,0.1696,0.17276,0.17075,0.16108,0.093656,0.093842,0.1015,0.097845,0.13236,0.082434,,,
1037,0.12377,0.078415,0.18145,0.16297,0.17709,0.16566,0.09997,0.08821,0.10117,0.094016,0.13706,0.093032,,,
1038,0.12863,0.0756,0.16944,0.15943,0.17919,0.16212,0.1033,0.091354,0.11778,0.093294,0.13773,0.084295,,,
1039,0.13052,0.07452,0.1714,0.1715,0.18213,0.15528,0.093494,0.099851,0.11848,0.095053,0.14149,0.08239,,,
1040,0.12649,0.071065,0.17552,0.1707,0.17278,0.1643,0.090012,0.099919,0.11574,0.095263,0.13308,0.079585,,,
1041,0.13512,0.07969,0.18344,0.15758,0.18911,0.16694,0.10393,0.084348,0.12484,0.088733,0.14115,0.082614,,,
1042,0.12988,0.0758,0.18157,0.17325,0.18629,0.15795,0.10972,0.10196,0.11326,0.086114,0.13842,0.083953,,,
1043,0.12828,0.073984,0.18275,0.17138,0.18129,0.16746,0.099943,0.087803,0.10167,0.091951,0.13512,0.079447,,,
1044,0.12348,0.06746,0.19428,0.17078,0.1965,0.16207,0.10941,0.096612,0.1164,0.091204,0.13858,0.083582,,,
1045,0.12849,0.081056,0.17964,0.1758,0.18469,0.16156,0.099163,0.10872,0.11952,0.094078,0.13012,0.074303,,,
1046,0.12555,0.078131,0.17067,0.17171,0.19257,0.16904,0.1021,0.11344,0.11222,0.0973,0.12791,0.072245,,,
1047,0.13163,0.080268,0.18468,0.17859,0.19836,0.17095,0.10549,0.10886,0.11643,0.094487,0.12617,0.070926,,,
1048,0.13306,0.07729,0.16337,0.18622,0.19267,0.18532,0.10106,0.10816,0.11332,0.11543,0.12768,0.074219,,,
1049,0.13105,0.081485,0.17139,0.19327,0.19806,0.17424,0.10738,0.10726,0.1122,0.10732,0.12778,0.072741,,,
1050,0.13129,0.084554,0.17513,0.18321,0.18056,0.17651,0.10293,0.10971,0.10466,0.10278,0.1361,0.079892,,,
1051,0.13083,0.08581,0.18845,0.19138,0.18972,0.17381,0.12004,0.1156,0.10974,0.10319,0.13651,0.076237,,,
1052,0.12824,0.085056,0.18017,0.18601,0.19296,0.17878,0.10642,0.1065,0.11375,0.097852,0.13298,0.076913,,,
1053,0.1218,0.073122,0.18352,0.18193,0.1814,0.18232,0.11156,0.10844,0.10096,0.10352,0.13146,0.072562,,,
1054,0.12483,0.078387,0.17154,0.17457,0.18109,0.17317,0.11484,0.10212,0.11142,0.1018,0.13406,0.075806,,,
1055,0.12632,0.072744,0.19254,0.18321,0.18289,0.17288,0.12137,0.095222,0.10991,0.099035,0.13513,0.072106,,,
1056,0.12501,0.069272,0.17848,0.17289,0.17863,0.18509,0.10933,0.091351,0.11842,0.10588,0.12916,0.071136,,,
1057,0.12407,0.067546,0.17818,0.1699,0.17271,0.15818,0.11562,0.09175,0.10172,0.091132,0.12763,0.074877,,,
1058,0.13477,0.073695,0.17526,0.15871,0.1683,0.18153,0.10456,0.095864,0.10224,0.099406,0.12453,0.069255,,,
1059,0.13318,0.072735,0.1726,0.16145,0.18282,0.17432,0.098767,0.10715,0.10634,0.10219,0.13227,0.070874,,,
1060,0.13933,0.07667,0.17222,0.16452,0.16767,0.17167,0.098624,0.099573,0.085374,0.10149,0.12526,0.068025,,,
1061,0.12939,0.074451,0.16431,0.15978,0.19037,0.17923,0.091161,0.098043,0.11512,0.10077,0.12522,0.076878,,,
1062,0.13217,0.073138,0.1701,0.16337,0.18002,0.18149,0.093516,0.092907,0.11051,0.10193,0.12743,0.072253,,,
1063,0.13152,0.077949,0.17181,0.17517,0.18063,0.18902,0.10672,0.1094,0.09964,0.11341,0.13063,0.071795,,,
1064,0.13314,0.080675,0.16221,0.17568,0.18878,0.17462,0.095318,0.10346,0.10337,0.08628,0.1256,0.070294,,,
1065,0.12358,0.072371,0.18221,0.18765,0.18721,0.1773,0.10868,0.11177,0.11159,0.098423,0.12537,0.065328,,,
1066,0.13119,0.081154,0.17783,0.18874,0.18894,0.18071,0.10006,0.11206,0.11227,0.095954,0.1269,0.063869,,,
1067,0.13226,0.071244,0.18709,0.18749,0.16783,0.16834,0.1133,0.10941,0.0992,0.083522,0.13637,0.075459,,,
1068,0.13633,0.071535,0.18895,0.19747,0.16938,0.17847,0.11053,0.11162,0.099482,0.099556,0.13723,0.084091,,,
1069,0.13527,0.078942,0.19026,0.18275,0.16312,0.17382,0.11615,0.11189,0.096675,0.087911,0.13521,0.078793,,,
1070,0.13097,0.07345,0.18625,0.18806,0.16299,0.17138,0.10805,0.10896,0.088712,0.10184,0.13713,0.071474,,,
1071,0.1227,0.070334,0.18376,0.19125,0.17861,0.16521,0.11626,0.10196,0.10803,0.10958,0.12695,0.072345,,,
1072,0.11832,0.071504,0.17431,0.19019,0.16635,0.17918,0.09996,0.10894,0.10745,0.099654,0.12699,0.071777,,,
1073,0.12767,0.070852,0.18154,0.18426,0.17451,0.17295,0.11671,0.10393,0.10292,0.11371,0.11806,0.065309,,,
1074,0.12481,0.064277,0.18651,0.18243,0.17273,0.18743,0.11157,0.097542,0.11368,0.11576,0.12887,0.073577,,,
1075,0.12458,0.067679,0.17663,0.18768,0.18001,0.18528,0.11097,0.10939,0.10484,0.11001,0.12793,0.07693,,,
1076,0.12619,0.06757,0.17485,0.18345,0.17963,0.18721,0.10629,0.10335,0.12136,0.1094,0.12497,0.067889,,,
1077,0.12633,0.066417,0.18864,0.18633,0.19106,0.19052,0.10913,0.12049,0.12053,0.11552,0.12238,0.06294,,,
1078,0.12661,0.068235,0.18615,0.17251,0.18796,0.17671,0.10476,0.10804,0.1075,0.11656,0.12363,0.067195,,,
1079,0.1111,0.05948,0.17848,0.18535,0.19064,0.18261,0.10684,0.10844,0.11228,0.10839,0.12287,0.064695,,,
1080,0.12306,0.067213,0.17409,0.18356,0.19811,0.16681,0.11005,0.10231,0.10259,0.09954,0.13422,0.075745,,,
1081,0.12804,0.063253,0.18603,0.18853,0.18616,0.17923,0.11629,0.1131,0.10144,0.10483,0.12748,0.079532,,,
1082,0.123,0.067235,0.18034,0.18111,0.17428,0.1795,0.11668,0.099826,0.10053,0.10308,0.12068,0.073403,,,
1083,0.12831,0.073286,0.17295,0.18472,0.15861,0.17715,0.11906,0.10917,0.086334,0.099794,0.12458,0.073492,,,
1084,0.11572,0.066779,0.1796,0.18343,0.15708,0.17618,0.10993,0.10062,0.085001,0.099338,0.13201,0.078263,,,
1085,0.12375,0.068209,0.1887,0.19569,0.16907,0.17515,0.12649,0.11466,0.091248,0.095531,0.12495,0.074437,,,
1086,0.12516,0.075469,0.1892,0.17771,0.16714,0.16386,0.13636,0.11219,0.10274,0.096995,0.12474,0.076065,,,
1087,0.12522,0.076492,0.19286,0.18435,0.1729,0.15419,0.1205,0.11771,0.11356,0.092135,0.11779,0.071144,,,
1088,0.12876,0.072608,0.18411,0.19466,0.17633,0.16469,0.12104,0.12844,0.10928,0.099529,0.11546,0.067113,,,
1089,0.12986,0.073607,0.19218,0.19635,0.18305,0.15706,0.11367,0.13295,0.10337,0.084541,0.11479,0.069594,,,
1090,0.11925,0.064671,0.17917,0.19302,0.17501,0.15283,0.10866,0.12537,0.103,0.085447,0.12181,0.062715,,,
1091,0.12006,0.066901,0.19251,0.20072,0.18674,0.15321,0.12066,0.14208,0.096206,0.077576,0.11862,0.065736,,,
1092,0.11874,0.059452,0.19965,0.20316,0.18664,0.15933,0.11374,0.13672,0.094642,0.092727,0.12401,0.067847,,,
1093,0.12399,0.062831,0.19151,0.20475,0.17869,0.17448,0.11922,0.12237,0.10212,0.093707,0.13113,0.068162,,,
1094,0.11199,0.05869,0.19437,0.1962,0.18124,0.16344,0.1257,0.12501,0.10951,0.09737,0.13101,0.075054,,,
1095,0.11524,0.062426,0.1946,0.18828,0.17241,0.17763,0.11929,0.10231,0.099978,0.10879,0.12366,0.062325,,,
1096,0.11325,0.061526,0.18649,0.17653,0.17034,0.17198,0.11385,0.098864,0.095733,0.098833,0.12631,0.06306,,,
1097,0.11763,0.059173,0.19481,0.18357,0.16692,0.17056,0.11101,0.103,0.10384,0.10417,0.12598,0.075679,,,
1098,0.12127,0.0677,0.19462,0.19095,0.16555,0.18279,0.12902,0.11655,0.091043,0.11057,0.12916,0.070161,,,
1099,0.10973,0.055298,0.2038,0.1822,0.16407,0.18103,0.12251,0.10061,0.094631,0.10813,0.12971,0.071594,,,
1100,0.11954,0.065642,0.1949,0.1782,0.15753,0.17536,0.11479,0.1008,0.098238,0.099548,0.12344,0.064494,,,
1101,0.11918,0.064812,0.1939,0.16674,0.16919,0.17456,0.11433,0.095368,0.097921,0.098793,0.11801,0.067926,,,
1102,0.11635,0.06468,0.18224,0.16937,0.17196,0.17716,0.099976,0.10518,0.092781,0.10343,0.12344,0.069772,,,
1103,0.11866,0.061947,0.20408,0.1858,0.1726,0.17828,0.099146,0.11006,0.092479,0.097146,0.12323,0.068236,,,
1104,0.11602,0.051942,0.20114,0.17256,0.16816,0.16586,0.11438,0.1058,0.094058,0.095998,0.11986,0.062748,,,
1105,0.11337,0.051605,0.19064,0.17731,0.16379,0.16524,0.12078,0.10778,0.085129,0.10382,0.12171,0.062201,,,
1106,0.11206,0.056596,0.17578,0.17427,0.17041,0.17585,0.11185,0.10452,0.09747,0.10542,0.11833,0.062887,,,
1107,0.11827,0.054574,0.18459,0.16768,0.17845,0.17931,0.11785,0.096456,0.092959,0.10771,0.12515,0.06078,,,
1108,0.11685,0.052985,0.19024,0.19094,0.17517,0.17268,0.10854,0.1207,0.093632,0.10589,0.12835,0.065977,,,
1109,0.12508,0.069395,0.18239,0.17693,0.18188,0.18117,0.10417,0.10146,0.096314,0.10865,0.12072,0.064705,,,
1110,0.12575,0.066992,0.17378,0.17618,0.18371,0.17968,0.10438,0.10742,0.11204,0.11528,0.11825,0.063214,,,
1111,0.12853,0.065039,0.18074,0.18864,0.17755,0.17458,0.10798,0.11233,0.11175,0.11407,0.12041,0.062464,,,
1112,0.1198,0.062997,0.18585,0.1863,0.16919,0.18576,0.10895,0.11349,0.1138,0.11362,0.12083,0.06953,,,
1113,0.12527,0.063509,0.19039,0.17911,0.17179,0.17709,0.1018,0.11134,0.10274,0.10722,0.12187,0.069669,,,
1114,0.12097,0.061274,0.18125,0.18439,0.15963,0.17431,0.091404,0.10132,0.11139,0.11454,0.1325,0.070588,,,
1115,0.11869,0.055887,0.17217,0.15593,0.16933,0.18463,0.10072,0.09282,0.090047,0.11265,0.1275,0.076728,,,
1116,0.11064,0.059096,0.1713,0.17444,0.16265,0.18033,0.092175,0.098573,0.092103,0.1043,0.12961,0.06736,,,
1117,0.11546,0.064834,0.17926,0.17029,0.16481,0.18162,0.095536,0.10091,0.095645,0.10919,0.13165,0.071715,,,
1118,0.11709,0.06556,0.188,0.16918,0.17332,0.18461,0.10937,0.098318,0.092948,0.1093,0.12831,0.072482,,,
1119,0.11142,0.064076,0.19104,0.17158,0.16867,0.16488,0.11168,0.094238,0.09251,0.10693,0.12825,0.072371,,,
1120,0.10907,0.060878,0.18258,0.16731,0.16718,0.16575,0.11025,0.095499,0.099936,0.10716,0.12747,0.069973,,,
1121,0.11502,0.063347,0.17424,0.16136,0.17834,0.16732,0.11332,0.090094,0.11328,0.099636,0.12767,0.062152,,,
1122,0.11576,0.066194,0.19095,0.16339,0.17755,0.17571,0.10957,0.096029,0.10081,0.1009,0.11801,0.0592,,,
1123,0.1152,0.063071,0.18878,0.16584,0.1715,0.18027,0.10807,0.087392,0.091975,0.11041,0.12155,0.060392,,,
1124,0.11932,0.068831,0.19358,0.16718,0.18293,0.16072,0.11321,0.089514,0.10234,0.099678,0.1205,0.062976,,,
1125,0.12461,0.077498,0.19213,0.17433,0.18605,0.17944,0.099451,0.099185,0.11322,0.11149,0.11591,0.057233,,,
1126,0.12328,0.077668,0.18121,0.16493,0.18783,0.18117,0.10342,0.089293,0.10885,0.10799,0.1175,0.061659,,,
1127,0.11462,0.070588,0.16835,0.19071,0.17601,0.17081,0.088564,0.10319,0.09513,0.11134,0.12092,0.058678,,,
1128,0.11523,0.070426,0.17999,0.18102,0.18139,0.18988,0.096823,0.1086,0.10515,0.12052,0.12311,0.057569,,,
1129,0.12524,0.075873,0.1789,0.17629,0.18365,0.18609,0.0999,0.10103,0.10814,0.11377,0.12536,0.059955,,,
1130,0.12162,0.073308,0.18221,0.16668,0.18779,0.17489,0.098365,0.090982,0.12113,0.1094,0.12436,0.063824,,,
1131,0.12606,0.070267,0.18133,0.16585,0.18063,0.17916,0.09907,0.09077,0.10787,0.11197,0.12645,0.067526,,,
1132,0.1252,0.06811,0.1858,0.15945,0.18265,0.16334,0.10087,0.091277,0.10566,0.1011,0.1303,0.072775,,,
1133,0.11842,0.06961,0.18824,0.17145,0.17894,0.1806,0.11066,0.098536,0.11441,0.10204,0.12209,0.06317,,,
1134,0.12255,0.067846,0.18659,0.16274,0.1732,0.18403,0.099131,0.099441,0.11988,0.10506,0.12106,0.064117,,,
1135,0.12425,0.076302,0.18592,0.16205,0.19206,0.17174,0.10429,0.094204,0.12245,0.098516,0.12168,0.060391,,,
1136,0.1234,0.071058,0.16964,0.18129,0.18584,0.17356,0.09869,0.10503,0.12328,0.084906,0.1257,0.060135,,,
1137,0.12587,0.067843,0.18762,0.18,0.17781,0.15765,0.11124,0.1123,0.11022,0.07979,0.1219,0.060992,,,
1138,0.12007,0.066751,0.17508,0.17404,0.17898,0.17609,0.099619,0.11027,0.11059,0.11428,0.12421,0.065728,,,
1139,0.11647,0.069247,0.18038,0.17302,0.17611,0.184,0.094019,0.1052,0.10747,0.11574,0.12172,0.061345,,,
1140,0.12416,0.07145,0.17204,0.1866,0.17058,0.17321,0.08523,0.11969,0.095786,0.10648,0.12181,0.063044,,,
1141,0.11938,0.067429,0.17334,0.18474,0.17207,0.17745,0.089217,0.11144,0.096299,0.11651,0.12059,0.067894,,,
1142,0.12477,0.069072,0.16935,0.1892,0.15523,0.17642,0.082517,0.12645,0.093053,0.11283,0.12,0.066508,,,
1143,0.12301,0.077825,0.1774,0.18647,0.16799,0.19113,0.09169,0.11126,0.10215,0.10551,0.1162,0.06461,,,
1144,0.13237,0.071081,0.16293,0.17958,0.16936,0.18062,0.082935,0.10934,0.099201,0.11282,0.11802,0.063699,,,
1145,0.12872,0.074411,0.16664,0.18853,0.17154,0.17763,0.088133,0.11829,0.090151,0.10056,0.12315,0.071504,,,
1146,0.12566,0.073828,0.16587,0.1981,0.18003,0.17363,0.091122,0.11924,0.093712,0.090295,0.12755,0.066309,,,
1147,0.12486,0.069812,0.15907,0.19291,0.17569,0.17403,0.088738,0.10003,0.10129,0.094991,0.1335,0.072985,,,
1148,0.12799,0.073177,0.15431,0.18397,0.15626,0.17223,0.077308,0.10075,0.087171,0.081848,0.12783,0.071433,,,
1149,0.12898,0.066073,0.16216,0.18159,0.17762,0.16121,0.090266,0.10947,0.099772,0.078686,0.13309,0.075952,,,
1150,0.1286,0.069112,0.15482,0.18383,0.18042,0.17459,0.088738,0.10876,0.10477,0.099538,0.13342,0.072798,,,
1151,0.12974,0.072085,0.16536,0.17684,0.18814,0.16895,0.088065,0.1068,0.096591,0.093517,0.12835,0.075823,,,
1152,0.1261,0.076289,0.17169,0.17951,0.1866,0.1764,0.095442,0.10815,0.092368,0.1109,0.12684,0.067411,,,
1153,0.13098,0.077342,0.15918,0.1995,0.17482,0.17791,0.083382,0.10596,0.089445,0.10934,0.12899,0.064261,,,
1154,0.13271,0.074738,0.165,0.17941,0.18295,0.18332,0.090354,0.10115,0.10041,0.10678,0.12722,0.063499,,,
1155,0.12159,0.067391,0.17431,0.17693,0.18119,0.187,0.097718,0.10269,0.099749,0.10518,0.11963,0.063416,,,
1156,0.12682,0.075883,0.16412,0.16672,0.1743,0.17277,0.087035,0.10036,0.096781,0.1016,0.11302,0.065513,,,
1157,0.124,0.066253,0.1711,0.18127,0.17916,0.18088,0.10159,0.10048,0.090194,0.10662,0.11585,0.06012,,,
1158,0.13266,0.070689,0.16714,0.18633,0.18102,0.1697,0.096456,0.10588,0.10777,0.10639,0.11204,0.060183,,,
1159,0.13072,0.064782,0.17723,0.1848,0.18445,0.18448,0.10606,0.10317,0.11293,0.1145,0.11976,0.063204,,,
1160,0.13605,0.075742,0.16725,0.18907,0.181,0.19445,0.097074,0.10285,0.10832,0.1177,0.11449,0.057081,,,
1161,0.12772,0.061245,0.18983,0.19196,0.18509,0.18549,0.10492,0.10461,0.10646,0.10858,0.11622,0.055489,,,
1162,0.13066,0.067626,0.19586,0.18572,0.18458,0.20111,0.11814,0.11482,0.097165,0.1152,0.11012,0.060291,,,
1163,0.13482,0.068774,0.1937,0.18541,0.18051,0.19203,0.10617,0.10719,0.1069,0.10967,0.11356,0.058467,,,
1164,0.13175,0.06668,0.18339,0.18472,0.17736,0.19527,0.099135,0.10477,0.0964,0.12021,0.1165,0.058649,,,
1165,0.13148,0.070605,0.1743,0.18603,0.17433,0.19341,0.10286,0.10389,0.098791,0.12274,0.11786,0.060553,,,
1166,0.13481,0.074031,0.18426,0.18645,0.17993,0.18896,0.10945,0.11056,0.10159,0.12247,0.12215,0.063016,,,
1167,0.13448,0.07356,0.17691,0.17588,0.18378,0.17937,0.11711,0.12014,0.10457,0.11157,0.11945,0.056523,,,
1168,0.13149,0.066496,0.18939,0.17715,0.17878,0.17193,0.10913,0.10676,0.097148,0.10126,0.1199,0.062209,,,
1169,0.13115,0.068871,0.17909,0.17537,0.18961,0.17692,0.10537,0.094413,0.10584,0.10357,0.11248,0.060393,,,
1170,0.13099,0.071254,0.18112,0.16975,0.18426,0.18258,0.10531,0.097046,0.10293,0.1082,0.11145,0.058401,,,
1171,0.13829,0.070784,0.17511,0.18385,0.1795,0.17726,0.11223,0.1117,0.099681,0.1096,0.10771,0.056564,,,
1172,0.13413,0.06935,0.18116,0.18146,0.17347,0.17205,0.11341,0.11852,0.090288,0.10705,0.10145,0.053854,,,
1173,0.13248,0.065887,0.17075,0.19402,0.19309,0.17244,0.10313,0.10312,0.10265,0.11106,0.11124,0.054509,,,
1174,0.13081,0.063015,0.17758,0.18773,0.18224,0.17844,0.096829,0.11143,0.09895,0.10417,0.11209,0.057518,,,
1175,0.13041,0.066301,0.18774,0.19365,0.17073,0.1619,0.10582,0.11354,0.09726,0.098106,0.11236,0.058385,,,
1176,0.13128,0.067938,0.17104,0.18392,0.17648,0.16636,0.10832,0.11454,0.10198,0.093939,0.11387,0.054786,,,
1177,0.13254,0.071328,0.17602,0.16999,0.18362,0.16217,0.11016,0.10572,0.10814,0.086723,0.11778,0.057677,,,
1178,0.12575,0.071135,0.17559,0.17739,0.17226,0.17562,0.094003,0.11985,0.099451,0.099445,0.11565,0.059058,,,
1179,0.1297,0.06713,0.18771,0.17198,0.17089,0.17105,0.10457,0.10755,0.096535,0.098475,0.12167,0.064316,,,
1180,0.12807,0.07482,0.17314,0.17538,0.18521,0.17591,0.1013,0.11154,0.10478,0.1028,0.11347,0.060884,,,
1181,0.13384,0.077613,0.1713,0.19524,0.1886,0.1727,0.10389,0.12697,0.10061,0.097933,0.11887,0.063315,,,
1182,0.13543,0.077486,0.16916,0.17802,0.17079,0.15848,0.1005,0.11373,0.090887,0.10055,0.11705,0.060517,,,
1183,0.13409,0.077112,0.17488,0.17768,0.18474,0.173,0.092991,0.11659,0.10127,0.09991,0.11028,0.050067,,,
1184,0.13572,0.07612,0.17695,0.17544,0.18744,0.15492,0.10924,0.11666,0.096233,0.088864,0.10693,0.048393,,,
1185,0.13731,0.077076,0.18194,0.18321,0.17959,0.17089,0.10252,0.11385,0.08757,0.11156,0.11673,0.063887,,,
1186,0.13504,0.073364,0.17513,0.17522,0.18302,0.1957,0.099353,0.10311,0.10408,0.11354,0.11313,0.064899,,,
1187,0.12666,0.068619,0.16847,0.1704,0.18844,0.18096,0.094383,0.099895,0.1012,0.10379,0.12116,0.068794,,,
1188,0.12794,0.075049,0.18001,0.18326,0.19676,0.18224,0.089333,0.12027,0.1122,0.10262,0.11507,0.064361,,,
1189,0.13125,0.074719,0.18009,0.1759,0.19832,0.19277,0.094356,0.10514,0.10942,0.11999,0.11131,0.067262,,,
1190,0.12513,0.07133,0.1778,0.189,0.19121,0.18855,0.10465,0.1063,0.11082,0.11289,0.1144,0.062842,,,
1191,0.13072,0.073654,0.17818,0.17432,0.18481,0.17641,0.11668,0.10188,0.10672,0.10699,0.11724,0.062717,,,
1192,0.1209,0.063695,0.16667,0.17651,0.18315,0.19152,0.10815,0.099151,0.10398,0.11026,0.12331,0.068827,,,
1193,0.12348,0.072724,0.17167,0.18173,0.18675,0.19743,0.10011,0.10521,0.11157,0.11358,0.11619,0.066372,,,
1194,0.12777,0.072771,0.18388,0.17142,0.19633,0.18454,0.11371,0.11965,0.11141,0.10342,0.11514,0.065231,,,
1195,0.12713,0.066096,0.18559,0.16917,0.18503,0.17593,0.11171,0.09966,0.11647,0.10314,0.11764,0.067099,,,
1196,0.12778,0.069928,0.16912,0.16568,0.19391,0.1773,0.10705,0.11525,0.11103,0.10089,0.11291,0.064521,,,
1197,0.12647,0.066255,0.17304,0.17042,0.17376,0.17423,0.10902,0.10747,0.097527,0.096444,0.11473,0.06829,,,
1198,0.1239,0.067793,0.17769,0.17218,0.19559,0.17526,0.1091,0.1053,0.1141,0.1053,0.1167,0.067424,,,
1199,0.11303,0.058812,0.17379,0.16966,0.18769,0.17266,0.10518,0.095942,0.10375,0.10706,0.12147,0.063693,,,
1200,0.12289,0.061893,0.17623,0.16585,0.19528,0.17872,0.10654,0.097056,0.10678,0.094697,0.11851,0.0583,,,
1201,0.12049,0.059478,0.17048,0.17893,0.19102,0.18144,0.097792,0.10575,0.11521,0.097832,0.11856,0.060168,,,
1202,0.11434,0.060634,0.17527,0.18117,0.18562,0.17353,0.092401,0.10593,0.11234,0.09441,0.11314,0.062835,,,
1203,0.11615,0.061732,0.16879,0.17408,0.18278,0.17571,0.086093,0.10367,0.10321,0.097563,0.12139,0.066372,,,
1204,0.11928,0.057892,0.17603,0.17178,0.1735,0.16173,0.098146,0.10099,0.10726,0.08334,0.11455,0.062339,,,
1205,0.11758,0.071018,0.17751,0.17636,0.17077,0.17408,0.10525,0.1121,0.099595,0.097757,0.11385,0.058314,,,
1206,0.11739,0.0757,0.16924,0.1805,0.1689,0.18174,0.10189,0.097104,0.086083,0.096581,0.11864,0.064331,,,
1207,0.12397,0.072317,0.17212,0.17302,0.17131,0.16986,0.097907,0.098755,0.10092,0.090831,0.12101,0.065523,,,
1208,0.11873,0.067977,0.17114,0.17643,0.16817,0.17913,0.09393,0.10413,0.089744,0.10164,0.12228,0.06,,,
1209,0.11565,0.067156,0.16948,0.18571,0.16894,0.17308,0.095745,0.1106,0.092361,0.095775,0.11131,0.056516,,,
1210,0.11996,0.069098,0.1593,0.16582,0.16484,0.1791,0.09566,0.083381,0.10703,0.10486,0.11555,0.063136,,,
1211,0.11935,0.069301,0.15805,0.16521,0.17802,0.17786,0.087935,0.098422,0.11001,0.10228,0.11427,0.060388,,,
1212,0.11615,0.068758,0.16077,0.16869,0.18,0.17287,0.083355,0.09949,0.099501,0.096055,0.11176,0.062521,,,
1213,0.12065,0.063017,0.15413,0.18348,0.17285,0.16958,0.087094,0.10207,0.11143,0.09175,0.1154,0.058387,,,
1214,0.1244,0.066847,0.14906,0.17266,0.17345,0.16581,0.082235,0.10226,0.10608,0.084225,0.11213,0.05816,,,
1215,0.11955,0.063166,0.15909,0.18204,0.16295,0.15376,0.087557,0.1002,0.091926,0.09157,0.11285,0.053952,,,
1216,0.11393,0.058812,0.15803,0.16671,0.16321,0.16269,0.085575,0.096536,0.10016,0.095472,0.11029,0.052452,,,
1217,0.12008,0.06613,0.15018,0.17218,0.17091,0.16245,0.090645,0.097137,0.098316,0.10064,0.10718,0.047578,,,
1218,0.11844,0.059535,0.17412,0.17052,0.16927,0.1694,0.095968,0.096944,0.10416,0.094728,0.11623,0.058426,,,
1219,0.11754,0.063141,0.14597,0.17618,0.16244,0.17293,0.080551,0.10052,0.095703,0.10779,0.10954,0.060781,,,
1220,0.12074,0.060542,0.15491,0.15771,0.16719,0.1732,0.083835,0.094109,0.092677,0.10847,0.11872,0.059851,,,
1221,0.11838,0.067985,0.14652,0.17225,0.1664,0.18314,0.077446,0.10618,0.092446,0.11621,0.11789,0.063478,,,
1222,0.12362,0.064991,0.15798,0.16026,0.17593,0.18222,0.081775,0.1013,0.096762,0.11304,0.10676,0.062859,,,
1223,0.11738,0.062941,0.14823,0.17136,0.17466,0.17997,0.084182,0.10956,0.098658,0.10201,0.11481,0.062969,,,
1224,0.12572,0.067905,0.15929,0.1753,0.17201,0.17631,0.086913,0.093621,0.11727,0.10452,0.10885,0.055642,,,
1225,0.12335,0.069513,0.15057,0.17211,0.1848,0.16391,0.08124,0.098755,0.1127,0.099364,0.11358,0.057024,,,
1226,0.1297,0.075224,0.16237,0.17124,0.17914,0.17232,0.095997,0.10135,0.11586,0.10967,0.11586,0.056813,,,
1227,0.1179,0.067823,0.17626,0.16672,0.18953,0.18221,0.090563,0.10856,0.11906,0.10683,0.12056,0.058355,,,
1228,0.12335,0.072049,0.1791,0.16051,0.18814,0.18246,0.10554,0.10906,0.11137,0.10686,0.11448,0.061239,,,
1229,0.12166,0.06959,0.16961,0.16235,0.17778,0.18559,0.097461,0.10009,0.10879,0.11135,0.11718,0.06587,,,
1230,0.12262,0.066408,0.17584,0.16212,0.18433,0.19634,0.10555,0.095032,0.12106,0.11294,0.11873,0.062349,,,
1231,0.13048,0.070066,0.16613,0.16155,0.18685,0.19959,0.095201,0.099792,0.10895,0.1,0.113,0.063508,,,
1232,0.12643,0.070894,0.16888,0.15901,0.18065,0.18839,0.10391,0.092651,0.10621,0.1054,0.1182,0.064956,,,
1233,0.13218,0.071915,0.16988,0.15656,0.17171,0.17849,0.098095,0.08768,0.10333,0.094531,0.12004,0.068055,,,
1234,0.12746,0.072696,0.1678,0.16768,0.16902,0.17687,0.096817,0.1069,0.096758,0.092605,0.1257,0.070352,,,
1235,0.12383,0.067271,0.17273,0.1852,0.17135,0.17979,0.10622,0.10846,0.10393,0.10416,0.12794,0.06708,,,
1236,0.12953,0.070639,0.16463,0.17659,0.17452,0.17772,0.10568,0.10396,0.103,0.10796,0.12248,0.064183,,,
1237,0.11818,0.068874,0.16687,0.17115,0.19438,0.17744,0.11365,0.098159,0.11046,0.11082,0.11604,0.058344,,,
1238,0.11278,0.061875,0.17481,0.16883,0.18828,0.18763,0.098592,0.097499,0.099026,0.11106,0.11848,0.065539,,,
1239,0.1172,0.062955,0.16376,0.16965,0.18304,0.17872,0.094207,0.098098,0.10691,0.099934,0.11856,0.059012,,,
1240,0.11195,0.056387,0.15731,0.1736,0.19245,0.18686,0.092563,0.095231,0.098628,0.10813,0.11653,0.062519,,,
1241,0.11282,0.060235,0.17125,0.1599,0.16831,0.1858,0.097611,0.091479,0.10124,0.10543,0.11022,0.0588,,,
1242,0.11748,0.063494,0.17483,0.16945,0.17721,0.16782,0.093724,0.10196,0.09564,0.093914,0.11748,0.06719,,,
1243,0.11427,0.064263,0.16916,0.18533,0.17518,0.18839,0.093034,0.11,0.093667,0.1107,0.11201,0.066515,,,
1244,0.11446,0.057275,0.16363,0.1765,0.18354,0.1794,0.10258,0.10599,0.094722,0.097608,0.11463,0.065644,,,
1245,0.11554,0.061191,0.16355,0.19286,0.17557,0.17146,0.096235,0.10655,0.098181,0.090975,0.1163,0.064894,,,
1246,0.11392,0.061834,0.1603,0.17562,0.1853,0.16363,0.097896,0.095396,0.1089,0.09418,0.12125,0.068055,,,
1247,0.11011,0.064159,0.16595,0.17988,0.17647,0.17015,0.10452,0.10014,0.10086,0.093158,0.11837,0.065549,,,
1248,0.11487,0.062833,0.15655,0.17852,0.17994,0.15586,0.10389,0.10414,0.10277,0.099519,0.11747,0.067169,,,
1249,0.11913,0.067725,0.16879,0.18803,0.18006,0.1847,0.10679,0.10925,0.094548,0.12137,0.12054,0.065106,,,
1250,0.10644,0.060625,0.1773,0.17409,0.16894,0.1712,0.090339,0.10187,0.091626,0.11108,0.12396,0.064238,,,
1251,0.11443,0.070072,0.16837,0.17483,0.16939,0.17023,0.085698,0.10734,0.095179,0.10508,0.12199,0.062035,,,
1252,0.11205,0.066963,0.15928,0.18045,0.18838,0.1745,0.081132,0.097058,0.11262,0.10853,0.12266,0.064227,,,
1253,0.11589,0.06008,0.16229,0.18612,0.18163,0.17454,0.090674,0.10674,0.11143,0.10487,0.11375,0.058439,,,
1254,0.11123,0.061574,0.17667,0.16854,0.19035,0.18213,0.096379,0.095148,0.10068,0.10539,0.1206,0.056134,,,
1255,0.1156,0.058671,0.16483,0.16802,0.16498,0.18628,0.094673,0.10277,0.094246,0.099589,0.11933,0.060495,,,
1256,0.1138,0.057223,0.17578,0.1693,0.18095,0.17892,0.10459,0.087977,0.10644,0.11008,0.11869,0.062378,,,
1257,0.10862,0.057102,0.1793,0.16495,0.17272,0.17213,0.097288,0.090831,0.10415,0.10922,0.11741,0.06244,,,
1258,0.11043,0.057982,0.18072,0.16262,0.174,0.15454,0.10973,0.10185,0.09647,0.095715,0.11751,0.062797,,,
1259,0.11288,0.055775,0.18551,0.16382,0.16811,0.17777,0.11059,0.094536,0.095548,0.1066,0.11887,0.061456,,,
1260,0.11483,0.062279,0.17372,0.17025,0.16565,0.16388,0.10926,0.10286,0.095258,0.089685,0.11722,0.061521,,,
1261,0.11849,0.067118,0.18454,0.16896,0.16589,0.16854,0.10571,0.099696,0.096431,0.082525,0.1166,0.063983,,,
1262,0.12162,0.073965,0.17812,0.15935,0.16908,0.15996,0.10729,0.097075,0.10533,0.088072,0.11428,0.060397,,,
1263,0.11499,0.06816,0.17369,0.15606,0.17522,0.17413,0.10973,0.080549,0.09964,0.099773,0.11598,0.060209,,,
1264,0.11814,0.06732,0.16689,0.15773,0.17555,0.16935,0.094301,0.098925,0.10071,0.097012,0.11571,0.064868,,,
1265,0.11419,0.063786,0.16938,0.15389,0.17589,0.1655,0.099735,0.09578,0.090909,0.10735,0.11417,0.054683,,,
1266,0.11867,0.064098,0.19107,0.16397,0.17238,0.16307,0.10392,0.097896,0.09678,0.10058,0.11763,0.059629,,,
1267,0.1255,0.065078,0.18042,0.15769,0.16095,0.1619,0.098763,0.098971,0.084519,0.10697,0.11433,0.064408,,,
1268,0.12762,0.065706,0.17603,0.15241,0.16553,0.16567,0.095241,0.092037,0.081661,0.1082,0.11875,0.065878,,,
1269,0.12828,0.06569,0.1794,0.15764,0.16899,0.17207,0.097435,0.10095,0.096028,0.10415,0.11723,0.065044,,,
1270,0.12778,0.071293,0.1769,0.17515,0.16119,0.1746,0.10189,0.10036,0.093053,0.10758,0.10594,0.064151,,,
1271,0.12825,0.066503,0.16099,0.18093,0.1568,0.16338,0.096208,0.1175,0.086442,0.092981,0.11557,0.065639,,,
1272,0.12905,0.068812,0.1591,0.17881,0.15727,0.17169,0.09671,0.11668,0.094092,0.099348,0.11377,0.063555,,,
1273,0.12602,0.069983,0.16473,0.17145,0.16049,0.15528,0.10184,0.10475,0.091287,0.082813,0.108,0.062889,,,
1274,0.12735,0.068547,0.1614,0.16487,0.16484,0.16719,0.10194,0.10487,0.097766,0.09928,0.11183,0.061113,,,
1275,0.13033,0.073578,0.15514,0.17328,0.17346,0.16946,0.08648,0.092882,0.10344,0.1057,0.10945,0.058111,,,
1276,0.1333,0.07678,0.14655,0.16142,0.16084,0.16983,0.089674,0.089496,0.09616,0.097226,0.11248,0.057734,,,
1277,0.13093,0.067997,0.14759,0.17299,0.17237,0.17184,0.089534,0.090111,0.098601,0.10247,0.11077,0.057268,,,
1278,0.13156,0.07038,0.15023,0.15338,0.17447,0.16073,0.094482,0.07458,0.11378,0.097118,0.10974,0.064099,,,
1279,0.1318,0.076066,0.1518,0.16161,0.17097,0.15064,0.094709,0.089798,0.095075,0.075783,0.11349,0.062526,,,
1280,0.12407,0.07307,0.1478,0.15538,0.1715,0.16132,0.094286,0.089397,0.08717,0.092969,0.11813,0.06463,,,
1281,0.12368,0.067836,0.16107,0.16406,0.18401,0.15654,0.093624,0.089095,0.096277,0.095053,0.11721,0.068354,,,
1282,0.12569,0.067822,0.15605,0.15974,0.1707,0.15698,0.10021,0.093587,0.096903,0.077427,0.11756,0.064163,,,
1283,0.12773,0.065877,0.15341,0.16399,0.16342,0.15999,0.10486,0.096253,0.097405,0.088531,0.10826,0.05918,,,
1284,0.1244,0.061962,0.16222,0.16223,0.17184,0.15598,0.097059,0.09718,0.099142,0.077054,0.11012,0.065759,,,
1285,0.12184,0.06014,0.15913,0.14698,0.17359,0.16705,0.097102,0.092195,0.1003,0.090044,0.11252,0.062453,,,
1286,0.1277,0.063095,0.1556,0.15475,0.16487,0.15849,0.098536,0.092823,0.10206,0.086054,0.11623,0.065095,,,
1287,0.1239,0.063661,0.16542,0.15929,0.15887,0.17338,0.091346,0.092692,0.089428,0.091357,0.12179,0.069724,,,
1288,0.12124,0.067278,0.16151,0.16871,0.169,0.15924,0.089533,0.10314,0.093031,0.094163,0.12003,0.067977,,,
1289,0.12095,0.069443,0.16526,0.17683,0.1645,0.15736,0.090738,0.10519,0.091467,0.084219,0.11305,0.060024,,,
1290,0.11765,0.065355,0.16563,0.17521,0.16236,0.1531,0.099405,0.11535,0.096261,0.091725,0.11641,0.064389,,,
1291,0.11841,0.068783,0.17276,0.17406,0.15857,0.1628,0.10516,0.10856,0.09057,0.093438,0.11414,0.067679,,,
1292,0.1162,0.069,0.16697,0.17899,0.15557,0.15723,0.099131,0.10681,0.097511,0.086338,0.11533,0.068515,,,
1293,0.11759,0.070185,0.17944,0.17907,0.16811,0.16911,0.096133,0.10356,0.097465,0.10079,0.12587,0.071319,,,
1294,0.10566,0.061298,0.1748,0.18081,0.17142,0.16715,0.10034,0.11043,0.090336,0.10418,0.11786,0.061537,,,
1295,0.1075,0.060363,0.17208,0.18294,0.17943,0.17316,0.094716,0.10358,0.092037,0.11531,0.11894,0.065209,,,
1296,0.1158,0.06768,0.1701,0.16891,0.16426,0.17959,0.093833,0.1048,0.096416,0.10823,0.12175,0.070855,,,
1297,0.11027,0.063697,0.16724,0.16244,0.15905,0.18165,0.097175,0.10171,0.093949,0.11105,0.1209,0.068254,,,
1298,0.10942,0.058721,0.16163,0.14891,0.17567,0.17803,0.092505,0.090413,0.102,0.1128,0.12702,0.069883,,,
1299,0.10743,0.061751,0.17317,0.17176,0.17298,0.1975,0.096537,0.09662,0.089606,0.11783,0.12546,0.072467,,,
1300,0.11099,0.06327,0.16104,0.16239,0.18151,0.20065,0.088059,0.094363,0.09954,0.12394,0.12241,0.07392,,,
1301,0.10698,0.063822,0.15777,0.16616,0.16874,0.19482,0.087683,0.097555,0.090931,0.12216,0.12171,0.068116,,,
1302,0.10836,0.065231,0.14558,0.16122,0.1684,0.19343,0.080945,0.10422,0.10411,0.12175,0.12486,0.068369,,,
1303,0.11011,0.065448,0.14718,0.15893,0.17285,0.18127,0.089426,0.096165,0.093923,0.10985,0.12205,0.071489,,,
1304,0.1027,0.065291,0.16736,0.16014,0.15904,0.18977,0.11308,0.093292,0.090186,0.11713,0.12934,0.076659,,,
1305,0.10215,0.062242,0.16758,0.16102,0.16462,0.18331,0.10464,0.10095,0.095657,0.11306,0.1286,0.065537,,,
1306,0.10061,0.05788,0.16387,0.16699,0.16032,0.19298,0.096627,0.10891,0.096776,0.11609,0.12004,0.067866,,,
1307,0.1073,0.057604,0.15443,0.15711,0.16867,0.18732,0.10284,0.11438,0.10011,0.11115,0.1196,0.063584,,,
1308,0.10628,0.055461,0.15819,0.16351,0.17687,0.18533,0.099994,0.10318,0.10267,0.12039,0.12179,0.06731,,,
1309,0.10846,0.060728,0.15782,0.15669,0.17373,0.1789,0.09915,0.10409,0.10779,0.10855,0.11814,0.070678,,,
1310,0.099721,0.055769,0.15425,0.17116,0.17275,0.18143,0.085205,0.10925,0.10399,0.11704,0.12113,0.074829,,,
1311,0.098992,0.053247,0.1602,0.16799,0.18317,0.18451,0.079826,0.10275,0.11412,0.10995,0.12621,0.074692,,,
1312,0.11175,0.057078,0.15229,0.16328,0.1915,0.17811,0.078635,0.099172,0.11009,0.098061,0.11458,0.065597,,,
1313,0.10526,0.056986,0.15805,0.15589,0.17569,0.17411,0.09086,0.097638,0.10443,0.088437,0.11753,0.067456,,,
1314,0.10414,0.053239,0.15762,0.14831,0.17182,0.1576,0.094248,0.09224,0.099461,0.091534,0.11556,0.066969,,,
1315,0.11033,0.055878,0.14495,0.16754,0.17341,0.16916,0.082332,0.095788,0.090414,0.10262,0.10993,0.064763,,,
1316,0.11624,0.070266,0.16289,0.15686,0.17503,0.16632,0.0887,0.089896,0.10256,0.10113,0.10873,0.06151,,,
1317,0.11817,0.068023,0.1608,0.15598,0.17036,0.16066,0.08687,0.096887,0.092094,0.093594,0.11384,0.061471,,,
1318,0.11946,0.072032,0.15919,0.17229,0.164,0.15531,0.080889,0.10781,0.087397,0.087435,0.11035,0.062027,,,
1319,0.11627,0.065601,0.16183,0.1541,0.1611,0.13883,0.080703,0.093289,0.090194,0.079972,0.11655,0.062789,,,
1320,0.11559,0.066084,0.17549,0.16971,0.17178,0.14513,0.090537,0.093329,0.10214,0.08065,0.11669,0.065111,,,
1321,0.11683,0.063361,0.1637,0.16252,0.16632,0.15816,0.086315,0.096241,0.093889,0.091739,0.11936,0.0642,,,
1322,0.11134,0.064947,0.16222,0.16378,0.17546,0.14762,0.089288,0.092028,0.11552,0.07967,0.12628,0.062792,,,
1323,0.11036,0.060037,0.15026,0.16829,0.18529,0.13886,0.08584,0.093849,0.107,0.084122,0.11848,0.05927,,,
1324,0.10834,0.063095,0.16642,0.16307,0.16978,0.14872,0.11082,0.089011,0.093991,0.081039,0.1221,0.063656,,,
1325,0.10713,0.061888,0.1737,0.18382,0.16274,0.15731,0.098721,0.10244,0.10018,0.086955,0.10945,0.057914,,,
1326,0.10798,0.063704,0.18292,0.17133,0.17269,0.14831,0.10735,0.096682,0.1069,0.085016,0.11569,0.066489,,,
1327,0.10692,0.064983,0.16516,0.17665,0.17083,0.14459,0.095241,0.099475,0.097965,0.079799,0.10832,0.060233,,,
1328,0.112,0.066042,0.16529,0.16925,0.17108,0.15492,0.09634,0.09383,0.097171,0.10279,0.10192,0.055082,,,
1329,0.1095,0.065862,0.15723,0.18253,0.17454,0.16615,0.09783,0.095345,0.094582,0.10325,0.10523,0.053331,,,
1330,0.1226,0.067049,0.16411,0.17822,0.17371,0.16257,0.084444,0.088389,0.088823,0.095843,0.10463,0.059752,,,
1331,0.1198,0.0669,0.17654,0.16593,0.18491,0.15289,0.094785,0.09206,0.094902,0.08366,0.1083,0.069423,,,
1332,0.11395,0.064623,0.1672,0.16065,0.16525,0.15232,0.088042,0.082005,0.087825,0.088976,0.10548,0.062458,,,
1333,0.1182,0.066372,0.15722,0.15843,0.16166,0.15272,0.090954,0.088979,0.0855,0.089883,0.1116,0.074112,,,
1334,0.1152,0.06669,0.16803,0.15889,0.15235,0.15657,0.086665,0.097582,0.079196,0.083869,0.1078,0.069219,,,
1335,0.11758,0.061791,0.17339,0.15855,0.1694,0.15685,0.092072,0.10126,0.090638,0.087329,0.10625,0.065102,,,
1336,0.11054,0.06376,0.17408,0.1648,0.1633,0.16406,0.099756,0.1091,0.097558,0.093974,0.1008,0.066715,,,
1337,0.11328,0.066691,0.15966,0.157,0.16752,0.15248,0.097187,0.085983,0.10068,0.091591,0.10418,0.068945,,,
1338,0.11581,0.065388,0.19022,0.15919,0.15956,0.15558,0.10447,0.098547,0.097534,0.090063,0.10422,0.064792,,,
1339,0.1198,0.06503,0.16682,0.15266,0.15516,0.15205,0.095507,0.076792,0.097378,0.081195,0.10476,0.062919,,,
1340,0.12923,0.06781,0.16397,0.14946,0.15627,0.14509,0.089636,0.076317,0.090641,0.085747,0.10557,0.066355,,,
1341,0.12484,0.068914,0.18005,0.143,0.15393,0.15369,0.10852,0.084717,0.080295,0.088309,0.10312,0.059399,,,
1342,0.12886,0.061986,0.17987,0.14681,0.15629,0.14587,0.098948,0.084092,0.088217,0.086445,0.10561,0.066793,,,
1343,0.12225,0.06537,0.17279,0.14205,0.16914,0.14608,0.10281,0.091401,0.096557,0.092613,0.10969,0.065798,,,
1344,0.12197,0.060018,0.1673,0.1598,0.16193,0.15827,0.096599,0.09344,0.10433,0.097119,0.10833,0.072944,,,
1345,0.11972,0.062961,0.17292,0.16567,0.18388,0.1572,0.11915,0.10304,0.10349,0.098694,0.10354,0.06722,,,
1346,0.12281,0.064564,0.17522,0.15816,0.18103,0.16069,0.10743,0.096332,0.10976,0.10773,0.10795,0.068089,,,
1347,0.12001,0.062313,0.17685,0.17088,0.17659,0.15778,0.10333,0.093387,0.09807,0.093198,0.10642,0.061761,,,
1348,0.12277,0.069104,0.18404,0.14844,0.16773,0.16641,0.10807,0.093682,0.09529,0.090614,0.11573,0.07045,,,
1349,0.11835,0.064022,0.17036,0.1713,0.16269,0.15959,0.1081,0.099766,0.090175,0.084163,0.10985,0.065046,,,
1350,0.12087,0.061138,0.1825,0.16201,0.15907,0.14661,0.1048,0.090011,0.077428,0.076017,0.10758,0.061545,,,
1351,0.12121,0.062482,0.16804,0.15934,0.16525,0.1637,0.11898,0.089959,0.085214,0.089963,0.11105,0.069042,,,
1352,0.11983,0.060821,0.18821,0.15813,0.1618,0.1558,0.11287,0.08514,0.094499,0.084976,0.11449,0.071514,,,
1353,0.11716,0.063369,0.18565,0.15423,0.16603,0.13942,0.10495,0.078391,0.089619,0.07808,0.11008,0.071025,,,
1354,0.12965,0.066192,0.18336,0.15054,0.17315,0.14769,0.098683,0.083445,0.09556,0.081947,0.1102,0.067021,,,
1355,0.1227,0.064077,0.18653,0.1499,0.1743,0.15803,0.096551,0.088681,0.10311,0.087838,0.11689,0.07494,,,
1356,0.11846,0.06293,0.17404,0.14991,0.15359,0.15046,0.10209,0.086687,0.095451,0.079438,0.11887,0.06741,,,
1357,0.1204,0.057547,0.1841,0.15463,0.16357,0.15369,0.11225,0.088726,0.087978,0.083875,0.12181,0.071924,,,
1358,0.11478,0.066181,0.17262,0.15914,0.16933,0.15293,0.10779,0.096149,0.097474,0.07944,0.12115,0.078619,,,
1359,0.11392,0.064973,0.17458,0.1492,0.18247,0.14736,0.10238,0.098906,0.11446,0.079167,0.12204,0.074708,,,
1360,0.11272,0.065851,0.1693,0.15756,0.17611,0.15776,0.11872,0.087327,0.11179,0.086461,0.13102,0.076723,,,
1361,0.11209,0.056558,0.17053,0.15914,0.1782,0.16729,0.11388,0.093051,0.11233,0.088288,0.11942,0.072205,,,
1362,0.1079,0.058895,0.16119,0.16528,0.1674,0.15406,0.095001,0.097364,0.088614,0.090822,0.11721,0.075618,,,
1363,0.11051,0.057596,0.16653,0.16514,0.16309,0.15587,0.11451,0.10212,0.093023,0.082853,0.11147,0.067427,,,
1364,0.10235,0.054348,0.16511,0.14624,0.15665,0.16247,0.11113,0.086902,0.079579,0.083169,0.11371,0.078718,,,
1365,0.1018,0.056823,0.15787,0.14822,0.15408,0.16256,0.11139,0.085066,0.077794,0.091263,0.10747,0.065488,,,
1366,0.10744,0.055552,0.15871,0.15329,0.15405,0.16654,0.10714,0.083844,0.085722,0.092509,0.11768,0.064036,,,
1367,0.10535,0.057345,0.16584,0.1645,0.16222,0.15728,0.097921,0.083851,0.088781,0.086966,0.11535,0.07326,,,
1368,0.10229,0.061972,0.15678,0.16557,0.17207,0.1674,0.099657,0.094256,0.094384,0.093144,0.11643,0.064455,,,
1369,0.11426,0.064956,0.15959,0.16638,0.1584,0.15241,0.093362,0.093849,0.084597,0.078507,0.11026,0.068542,,,
1370,0.10601,0.061957,0.16534,0.17377,0.16045,0.159,0.092794,0.093919,0.08681,0.088017,0.10775,0.064279,,,
1371,0.10578,0.063147,0.15936,0.15658,0.16637,0.16374,0.10132,0.086048,0.092713,0.095054,0.10656,0.065474,,,
1372,0.10798,0.060968,0.15975,0.16233,0.15778,0.1447,0.098073,0.086852,0.094744,0.07751,0.10891,0.059326,,,
1373,0.10697,0.055205,0.16559,0.16841,0.16696,0.15429,0.10874,0.089911,0.10881,0.081756,0.10275,0.058422,,,
1374,0.10262,0.055441,0.16396,0.16363,0.16218,0.16062,0.092495,0.088334,0.10329,0.092015,0.11009,0.062264,,,
1375,0.10839,0.058019,0.15889,0.16046,0.16998,0.15274,0.10222,0.094057,0.10762,0.098351,0.11458,0.061494,,,
1376,0.10781,0.058247,0.1701,0.16304,0.1768,0.15594,0.10079,0.08987,0.096994,0.093841,0.11158,0.063908,,,
1377,0.11337,0.059973,0.15881,0.17697,0.17162,0.15714,0.090773,0.092694,0.10543,0.093388,0.10946,0.06181,,,
1378,0.10982,0.058559,0.1764,0.17021,0.18257,0.15777,0.096867,0.091951,0.10953,0.088309,0.10832,0.061457,,,
1379,0.10931,0.059302,0.16345,0.16453,0.17079,0.15612,0.091426,0.093792,0.10061,0.084693,0.11125,0.063741,,,
1380,0.10576,0.057444,0.14975,0.16961,0.15457,0.15755,0.087345,0.10166,0.088248,0.098698,0.1105,0.06788,,,
1381,0.10547,0.054769,0.15414,0.18118,0.16552,0.15255,0.085412,0.098072,0.097493,0.097466,0.11352,0.062039,,,
1382,0.10465,0.059293,0.15924,0.16668,0.15605,0.15867,0.079532,0.086086,0.1003,0.090841,0.10981,0.061172,,,
1383,0.10668,0.058994,0.17417,0.1749,0.16502,0.16134,0.096271,0.090817,0.10253,0.091403,0.1071,0.056786,,,
1384,0.10883,0.061752,0.17174,0.1682,0.16657,0.1622,0.08405,0.087768,0.096753,0.1063,0.11259,0.060913,,,
1385,0.10665,0.058408,0.17141,0.1815,0.15714,0.1686,0.09731,0.091327,0.087199,0.10055,0.11452,0.057162,,,
1386,0.11255,0.06227,0.17522,0.17035,0.15968,0.16568,0.1076,0.09398,0.086019,0.096059,0.11258,0.061587,,,
1387,0.10145,0.061141,0.16637,0.17411,0.16474,0.16528,0.10246,0.10125,0.099286,0.10172,0.11865,0.062493,,,
1388,0.11181,0.069506,0.1576,0.159,0.14575,0.16343,0.099011,0.087074,0.079988,0.09617,0.11223,0.061015,,,
1389,0.11513,0.073744,0.1692,0.16805,0.1532,0.16704,0.10302,0.092782,0.086318,0.095006,0.10735,0.057828,,,
1390,0.11364,0.069194,0.16923,0.18026,0.1475,0.16535,0.10162,0.097979,0.088257,0.093371,0.10525,0.061808,,,
1391,0.12212,0.074924,0.16079,0.1702,0.15353,0.15896,0.10398,0.09826,0.09023,0.083718,0.11453,0.067509,,,
1392,0.11878,0.06489,0.16086,0.17149,0.14626,0.15402,0.091617,0.091495,0.08867,0.086114,0.10706,0.06062,,,
1393,0.11473,0.067474,0.16664,0.16095,0.15312,0.16202,0.089077,0.087995,0.078798,0.098365,0.11352,0.066834,,,
1394,0.12109,0.066657,0.1524,0.16447,0.16122,0.1538,0.079527,0.088724,0.098896,0.097452,0.11793,0.062436,,,
1395,0.1253,0.076342,0.15538,0.15707,0.166,0.15323,0.094647,0.091657,0.09276,0.090533,0.11153,0.057884,,,
1396,0.11476,0.069929,0.1543,0.16557,0.15839,0.15637,0.092485,0.09182,0.09425,0.097999,0.11101,0.06488,,,
1397,0.11678,0.073029,0.14845,0.16188,0.17033,0.14744,0.087522,0.096433,0.092028,0.088654,0.11774,0.064918,,,
1398,0.11405,0.067593,0.15611,0.1563,0.17416,0.14574,0.090016,0.087836,0.096686,0.08099,0.11844,0.065141,,,
1399,0.11317,0.069085,0.15643,0.15932,0.16992,0.1383,0.087312,0.089903,0.10091,0.069786,0.11457,0.069032,,,
1400,0.1121,0.061285,0.16066,0.15351,0.17282,0.15308,0.10261,0.084426,0.10594,0.081301,0.12195,0.06963,,,
1401,0.11676,0.063758,0.16279,0.16038,0.17057,0.15038,0.097103,0.094572,0.094563,0.089358,0.11449,0.065602,,,
1402,0.11287,0.058866,0.15816,0.15509,0.16336,0.15484,0.093587,0.093207,0.08802,0.09314,0.11889,0.073864,,,
1403,0.11343,0.061343,0.16456,0.14927,0.17693,0.1508,0.089375,0.086294,0.097285,0.084096,0.11707,0.069438,,,
1404,0.11103,0.061669,0.15672,0.15444,0.1795,0.14899,0.11146,0.09033,0.08561,0.082457,0.12305,0.07552,,,
1405,0.11288,0.068737,0.16308,0.15369,0.16511,0.15616,0.097859,0.083036,0.086665,0.08833,0.1219,0.075941,,,
1406,0.10865,0.063139,0.17638,0.14886,0.16103,0.13879,0.10362,0.08377,0.088055,0.087031,0.11813,0.073988,,,
1407,0.11637,0.071238,0.17156,0.15368,0.15959,0.13558,0.10811,0.081597,0.086704,0.086955,0.11572,0.07321,,,
1408,0.10901,0.067616,0.16172,0.14954,0.16357,0.15472,0.096353,0.078522,0.095241,0.092679,0.11613,0.074414,,,
1409,0.11048,0.068676,0.16125,0.14655,0.15924,0.1537,0.099308,0.082626,0.091393,0.090301,0.11465,0.069982,,,
1410,0.11435,0.072125,0.16245,0.14818,0.1649,0.14583,0.099148,0.079494,0.099933,0.093873,0.12495,0.072172,,,
1411,0.12093,0.070396,0.17243,0.15248,0.16492,0.16282,0.11093,0.088075,0.098366,0.10295,0.10777,0.070904,,,
1412,0.12093,0.067727,0.16803,0.14781,0.15817,0.1638,0.10515,0.085982,0.094657,0.092943,0.11419,0.072826,,,
1413,0.11571,0.068449,0.15793,0.15543,0.15731,0.1637,0.089371,0.083237,0.090787,0.10644,0.11212,0.071332,,,
1414,0.11874,0.069004,0.16584,0.15666,0.15927,0.15383,0.093622,0.087364,0.095678,0.090991,0.11351,0.071136,,,
1415,0.1143,0.061891,0.16605,0.15426,0.16554,0.14121,0.096612,0.080155,0.096725,0.081195,0.11538,0.065651,,,
1416,0.11441,0.061898,0.17326,0.15037,0.15453,0.14977,0.096272,0.073232,0.095089,0.081491,0.11231,0.064872,,,
1417,0.11364,0.060919,0.16088,0.16019,0.15879,0.15876,0.087358,0.094645,0.086383,0.098651,0.10466,0.05931,,,
1418,0.11218,0.059266,0.16507,0.16068,0.15643,0.1616,0.093751,0.094359,0.096857,0.098921,0.10987,0.068261,,,
1419,0.11132,0.059896,0.16078,0.16078,0.15255,0.16169,0.088542,0.088774,0.079577,0.093197,0.11636,0.071724,,,
1420,0.11441,0.063882,0.15206,0.16299,0.16285,0.16477,0.091985,0.090475,0.10308,0.098197,0.11629,0.067742,,,
1421,0.10596,0.062183,0.15921,0.16345,0.15804,0.15041,0.093938,0.087735,0.093501,0.10687,0.11828,0.06844,,,
1422,0.11216,0.06752,0.15618,0.16379,0.15824,0.15432,0.08971,0.096413,0.089211,0.094391,0.11959,0.066009,,,
1423,0.11274,0.063091,0.15707,0.16354,0.15346,0.15489,0.095176,0.088828,0.089914,0.10201,0.11399,0.061901,,,
1424,0.11522,0.062117,0.16053,0.16881,0.14301,0.15409,0.096529,0.088977,0.087102,0.091227,0.11074,0.063276,,,
1425,0.11315,0.065512,0.15625,0.16639,0.14307,0.15134,0.093585,0.097313,0.09138,0.098466,0.11266,0.065437,,,
1426,0.10899,0.061704,0.15734,0.16429,0.14295,0.15536,0.094752,0.10076,0.08133,0.080735,0.11459,0.062649,,,
1427,0.11303,0.062419,0.13739,0.1765,0.16298,0.14762,0.079753,0.095562,0.10046,0.081035,0.11447,0.064597,,,
1428,0.10916,0.059626,0.15343,0.17699,0.15874,0.14821,0.088754,0.11107,0.09845,0.086087,0.11384,0.065542,,,
1429,0.10251,0.058914,0.15019,0.16489,0.16675,0.15641,0.08066,0.095946,0.10638,0.09411,0.11034,0.057152,,,
1430,0.10598,0.057519,0.14846,0.16407,0.16839,0.16063,0.078992,0.10439,0.10071,0.090731,0.11075,0.056983,,,
1431,0.106,0.064006,0.15127,0.15641,0.15653,0.1629,0.092848,0.090047,0.089694,0.098639,0.11225,0.05531,,,
1432,0.10412,0.060488,0.14889,0.16627,0.16336,0.16615,0.090888,0.089338,0.09516,0.096628,0.1133,0.061386,,,
1433,0.098056,0.058398,0.15003,0.1465,0.16937,0.16209,0.095593,0.081709,0.10185,0.094722,0.11332,0.055508,,,
1434,0.10289,0.061935,0.14484,0.15272,0.16461,0.16513,0.087689,0.087702,0.093418,0.092871,0.10994,0.05739,,,
1435,0.09793,0.06433,0.15181,0.16552,0.16656,0.16255,0.091131,0.093979,0.090564,0.097114,0.11162,0.058088,,,
1436,0.1008,0.057546,0.16535,0.16302,0.1571,0.16438,0.087607,0.096295,0.083695,0.098104,0.11307,0.060091,,,
1437,0.099018,0.056146,0.15943,0.16746,0.16078,0.1703,0.078462,0.085616,0.089701,0.099993,0.11472,0.065583,,,
1438,0.10118,0.061726,0.16332,0.15964,0.15957,0.1682,0.084025,0.082147,0.083846,0.093436,0.11317,0.067951,,,
1439,0.10318,0.065913,0.15744,0.1539,0.1588,0.16861,0.081578,0.079256,0.086608,0.10019,0.10986,0.062558,,,
1440,0.10658,0.059356,0.16129,0.16125,0.15436,0.16822,0.081745,0.084069,0.091622,0.089121,0.11254,0.060613,,,
1441,0.10631,0.060647,0.16834,0.16899,0.1513,0.17925,0.084483,0.09835,0.096728,0.086224,0.10884,0.067985,,,
1442,0.10298,0.065348,0.1621,0.16048,0.16196,0.15736,0.087069,0.089004,0.093072,0.079933,0.11388,0.066989,,,
1443,0.10187,0.061729,0.15452,0.16802,0.15929,0.1575,0.085043,0.09045,0.083206,0.083767,0.11249,0.062975,,,
1444,0.11173,0.063336,0.1578,0.16882,0.14962,0.17201,0.092263,0.099088,0.090697,0.093329,0.11873,0.068597,,,
1445,0.10492,0.063243,0.14874,0.17137,0.15842,0.16852,0.080589,0.10151,0.09089,0.098262,0.11801,0.061887,,,
1446,0.1031,0.062704,0.15902,0.17831,0.15326,0.16972,0.093703,0.094632,0.095443,0.088484,0.11518,0.059093,,,
1447,0.099651,0.063527,0.15643,0.17204,0.15639,0.16492,0.08426,0.089598,0.093811,0.093345,0.11268,0.062207,,,
1448,0.10383,0.061662,0.16002,0.16485,0.13692,0.15604,0.093142,0.091122,0.088536,0.09556,0.1149,0.061276,,,
1449,0.10384,0.060378,0.15619,0.16985,0.14608,0.17025,0.09709,0.10162,0.090111,0.10137,0.11928,0.064376,,,
1450,0.10643,0.062376,0.15734,0.17523,0.15306,0.16355,0.099083,0.094112,0.086556,0.09458,0.11775,0.057594,,,
1451,0.10784,0.065417,0.16091,0.17825,0.13543,0.1554,0.093676,0.098361,0.083341,0.093037,0.11178,0.057885,,,
1452,0.10907,0.066831,0.15251,0.18321,0.14709,0.16728,0.089262,0.10207,0.078818,0.09011,0.11333,0.059704,,,
1453,0.10973,0.061392,0.16894,0.18998,0.15439,0.16955,0.083484,0.10655,0.088479,0.092652,0.10761,0.054373,,,
1454,0.11137,0.062966,0.15036,0.18071,0.15428,0.17329,0.072679,0.11038,0.084064,0.088271,0.10851,0.058513,,,
1455,0.11247,0.059158,0.15853,0.17863,0.1516,0.16988,0.086803,0.11874,0.083976,0.087235,0.11358,0.057663,,,
1456,0.10836,0.058029,0.15,0.1769,0.14828,0.16902,0.083329,0.11002,0.08333,0.0819,0.10901,0.056489,,,
1457,0.10537,0.058108,0.15088,0.17362,0.14485,0.17159,0.076448,0.10713,0.077607,0.089549,0.11464,0.063577,,,
1458,0.10611,0.059563,0.15018,0.16951,0.13914,0.17414,0.077466,0.10047,0.072033,0.093071,0.11188,0.060793,,,
1459,0.10445,0.057361,0.15399,0.16785,0.14911,0.15239,0.077963,0.10674,0.089305,0.086174,0.11853,0.057474,,,
1460,0.10798,0.063073,0.16004,0.17122,0.15628,0.16663,0.096644,0.099303,0.089699,0.084727,0.12014,0.059859,,,
1461,0.10709,0.060167,0.15944,0.17244,0.15636,0.17219,0.10041,0.10641,0.086626,0.087763,0.11901,0.062495,,,
1462,0.10945,0.067924,0.15341,0.17151,0.16154,0.15191,0.087424,0.1022,0.097385,0.083103,0.12056,0.068962,,,
1463,0.10777,0.05708,0.15317,0.16564,0.17166,0.16192,0.08442,0.098323,0.10402,0.088508,0.12157,0.066185,,,
1464,0.11025,0.059044,0.17395,0.17291,0.17074,0.1665,0.097629,0.09802,0.098487,0.10411,0.11739,0.07397,,,
1465,0.11085,0.061016,0.17179,0.15773,0.16794,0.16526,0.089376,0.099044,0.10301,0.10178,0.11991,0.070802,,,
1466,0.11349,0.060862,0.16136,0.15745,0.1719,0.16494,0.092127,0.089622,0.10839,0.097802,0.12306,0.077345,,,
1467,0.10978,0.062807,0.16087,0.16331,0.17057,0.15905,0.099732,0.085229,0.10766,0.10173,0.12248,0.068573,,,
1468,0.11633,0.065372,0.15396,0.16023,0.16822,0.16339,0.08748,0.082968,0.098987,0.10514,0.12462,0.069917,,,
1469,0.11387,0.068806,0.14526,0.16658,0.17237,0.15651,0.084903,0.091892,0.097263,0.08956,0.11603,0.06426,,,
1470,0.10721,0.06156,0.15791,0.15916,0.18282,0.14685,0.088403,0.092194,0.10733,0.084,0.11258,0.058952,,,
1471,0.10701,0.059494,0.15515,0.15687,0.18221,0.15267,0.09083,0.083042,0.10752,0.085349,0.11217,0.062893,,,
1472,0.10993,0.057037,0.16123,0.15513,0.18038,0.14858,0.086976,0.090362,0.10755,0.092155,0.1117,0.063988,,,
1473,0.11209,0.058186,0.15084,0.15124,0.17594,0.15005,0.084328,0.089324,0.10399,0.089165,0.10955,0.059604,,,
1474,0.11061,0.055299,0.16369,0.16357,0.16193,0.1494,0.089428,0.099294,0.096262,0.089467,0.10821,0.058445,,,
1475,0.10663,0.060566,0.15951,0.15502,0.17128,0.14883,0.087531,0.094058,0.10204,0.082543,0.11217,0.059518,,,
1476,0.10885,0.061213,0.16328,0.15946,0.16486,0.15333,0.089051,0.091474,0.10064,0.099247,0.11152,0.058902,,,
1477,0.10843,0.057332,0.16543,0.15633,0.16212,0.16042,0.09818,0.094336,0.095407,0.095239,0.11564,0.064784,,,
1478,0.10431,0.056789,0.16543,0.15864,0.1581,0.16738,0.096869,0.090813,0.08756,0.099831,0.10699,0.062221,,,
1479,0.1028,0.056386,0.17025,0.1488,0.15962,0.15624,0.096308,0.093467,0.093936,0.095156,0.10638,0.059607,,,
1480,0.10011,0.058478,0.17416,0.16142,0.16419,0.15916,0.10229,0.097455,0.097893,0.10293,0.11603,0.068288,,,
1481,0.10303,0.057685,0.16203,0.15661,0.16795,0.15838,0.095246,0.1063,0.098699,0.095064,0.10943,0.059403,,,
1482,0.1015,0.055636,0.17718,0.15585,0.17679,0.14904,0.10535,0.092751,0.11268,0.091547,0.10973,0.059386,,,
1483,0.10761,0.061968,0.1766,0.15928,0.15931,0.15924,0.11068,0.083785,0.091727,0.10192,0.11037,0.054741,,,
1484,0.10782,0.060581,0.1687,0.16446,0.16036,0.16418,0.10277,0.08261,0.095589,0.09521,0.11123,0.055576,,,
1485,0.10625,0.060542,0.16337,0.167,0.1609,0.15885,0.091808,0.093065,0.095027,0.092604,0.10754,0.053665,,,
1486,0.10972,0.057285,0.1613,0.15422,0.15892,0.16134,0.08784,0.088174,0.088874,0.097223,0.10363,0.050766,,,
1487,0.1064,0.059097,0.16812,0.15386,0.16411,0.16038,0.099013,0.078182,0.093959,0.088202,0.10731,0.060597,,,
1488,0.10361,0.05919,0.15001,0.15702,0.16539,0.17271,0.089406,0.088736,0.097038,0.1032,0.10811,0.05125,,,
1489,0.10759,0.057261,0.15844,0.15941,0.1672,0.15904,0.094026,0.086776,0.094484,0.088759,0.10946,0.059669,,,
1490,0.10739,0.056155,0.16757,0.15504,0.16028,0.16333,0.10833,0.093128,0.097086,0.10003,0.10866,0.061514,,,
1491,0.10495,0.056576,0.16938,0.15504,0.16582,0.15495,0.11142,0.092023,0.094378,0.086659,0.10648,0.058759,,,
1492,0.10124,0.057273,0.16045,0.15227,0.16595,0.15106,0.093152,0.089523,0.099722,0.090297,0.10231,0.052199,,,
1493,0.10916,0.055686,0.15296,0.14985,0.16666,0.16071,0.095976,0.084652,0.099797,0.083791,0.10125,0.050098,,,
1494,0.10931,0.052277,0.16058,0.14928,0.16449,0.14928,0.10263,0.08024,0.10485,0.083623,0.10576,0.056349,,,
1495,0.10758,0.057388,0.15726,0.1465,0.1589,0.15901,0.085438,0.083641,0.10151,0.08602,0.10683,0.055699,,,
1496,0.10812,0.060179,0.16784,0.15035,0.15874,0.15579,0.097426,0.082302,0.10144,0.077709,0.10787,0.052574,,,
1497,0.10588,0.056211,0.17491,0.15839,0.15925,0.15273,0.10268,0.090748,0.094902,0.085564,0.10601,0.058232,,,
1498,0.11091,0.061742,0.17408,0.16769,0.15647,0.15463,0.095701,0.09486,0.084216,0.077452,0.10681,0.060369,,,
1499,0.10336,0.058149,0.16572,0.15793,0.16263,0.15394,0.085509,0.094445,0.08952,0.081662,0.10855,0.059888,,,
1500,0.10264,0.056255,0.1572,0.16382,0.16458,0.15433,0.086578,0.10341,0.086468,0.077941,0.10111,0.053261,,,
1501,0.10698,0.059125,0.15822,0.17022,0.16863,0.15644,0.085986,0.10315,0.086006,0.077199,0.10246,0.048677,,,
1502,0.10644,0.055332,0.15907,0.17492,0.17253,0.14398,0.094992,0.10247,0.10073,0.068385,0.10597,0.046824,,,
1503,0.11192,0.057909,0.17419,0.16127,0.166,0.14696,0.091902,0.08767,0.10205,0.070887,0.10343,0.045073,,,
1504,0.10413,0.054406,0.1556,0.17053,0.16459,0.16133,0.08147,0.098629,0.10766,0.090048,0.10402,0.052131,,,
1505,0.11117,0.056329,0.16715,0.15967,0.16694,0.158,0.088678,0.092441,0.10643,0.092047,0.099483,0.052533,,,
1506,0.10999,0.058444,0.15869,0.15781,0.16311,0.16297,0.083364,0.093064,0.095474,0.097263,0.10454,0.051408,,,
1507,0.10987,0.060614,0.15403,0.14729,0.16184,0.15656,0.079889,0.082254,0.096638,0.093329,0.10665,0.049349,,,
1508,0.1057,0.056683,0.16466,0.15463,0.16227,0.14965,0.091296,0.094747,0.093432,0.089245,0.11118,0.052333,,,
1509,0.10388,0.050666,0.16931,0.15018,0.16603,0.1487,0.09252,0.088628,0.096333,0.084392,0.1101,0.054141,,,
1510,0.10114,0.05398,0.17297,0.16225,0.16949,0.16212,0.091545,0.093609,0.091088,0.091253,0.10723,0.054508,,,
1511,0.10283,0.057018,0.16511,0.15993,0.15367,0.15529,0.093696,0.099032,0.089008,0.096395,0.11076,0.05752,,,
1512,0.10759,0.061882,0.15918,0.16697,0.16212,0.16599,0.092951,0.091451,0.099667,0.10269,0.10566,0.056298,,,
1513,0.10289,0.062145,0.16236,0.16094,0.15975,0.16556,0.096989,0.084579,0.10116,0.095607,0.10541,0.054741,,,
1514,0.10714,0.065294,0.16988,0.15673,0.16129,0.16705,0.10061,0.088831,0.098845,0.096825,0.10176,0.051827,,,
1515,0.11661,0.065244,0.15745,0.17386,0.15989,0.17264,0.096762,0.094832,0.097285,0.097443,0.096975,0.046168,,,
1516,0.10751,0.059668,0.15291,0.16436,0.15985,0.1678,0.099064,0.096925,0.08953,0.094026,0.10068,0.051683,,,
1517,0.10633,0.063145,0.16524,0.1593,0.16336,0.17949,0.098724,0.086627,0.098195,0.092933,0.09769,0.045849,,,
1518,0.10273,0.060926,0.15931,0.15807,0.16593,0.17415,0.10365,0.098132,0.10036,0.096856,0.098365,0.050768,,,
1519,0.10647,0.067083,0.1642,0.16081,0.15749,0.16369,0.096214,0.087865,0.09293,0.087094,0.10156,0.050703,,,
1520,0.10468,0.057556,0.15922,0.15854,0.16479,0.15454,0.088871,0.085983,0.090067,0.091087,0.10297,0.058169,,,
1521,0.10426,0.057858,0.1667,0.15878,0.16352,0.16162,0.078612,0.089853,0.085989,0.086361,0.10677,0.06123,,,
1522,0.10755,0.062634,0.16074,0.15716,0.16312,0.15183,0.084871,0.09267,0.074819,0.078939,0.10479,0.057951,,,
1523,0.1051,0.058323,0.16314,0.15768,0.16857,0.15599,0.09884,0.1024,0.097282,0.084202,0.10623,0.059655,,,
1524,0.10857,0.065655,0.15938,0.16172,0.16902,0.16019,0.10417,0.098788,0.095965,0.084307,0.10682,0.064863,,,
1525,0.10471,0.063872,0.15123,0.15308,0.1688,0.16164,0.082783,0.096892,0.085876,0.098033,0.10659,0.061851,,,
1526,0.10765,0.057968,0.15323,0.14079,0.17089,0.17041,0.089775,0.084826,0.086543,0.10041,0.11257,0.064507,,,
1527,0.10899,0.056902,0.15374,0.16348,0.17112,0.16013,0.089206,0.099707,0.08947,0.10126,0.11097,0.067771,,,
1528,0.10464,0.055436,0.16408,0.15567,0.1584,0.17028,0.096351,0.096174,0.092347,0.11314,0.11083,0.06724,,,
1529,0.1011,0.057654,0.15832,0.168,0.15917,0.17278,0.078225,0.10888,0.095926,0.10685,0.111,0.062626,,,
1530,0.10828,0.055995,0.16349,0.16797,0.15519,0.17561,0.085583,0.10614,0.08951,0.12103,0.11066,0.064387,,,
1531,0.108,0.056614,0.15421,0.14906,0.15708,0.17681,0.083623,0.10296,0.084045,0.12392,0.11415,0.060011,,,
1532,0.10811,0.059914,0.15213,0.1561,0.15069,0.16487,0.087833,0.10391,0.080832,0.11113,0.11187,0.055524,,,
1533,0.1051,0.059766,0.14808,0.16172,0.13872,0.17178,0.090522,0.10108,0.07567,0.11567,0.11465,0.056527,,,
1534,0.10622,0.058994,0.1464,0.17732,0.14045,0.17518,0.085839,0.1197,0.068758,0.11257,0.10822,0.050496,,,
1535,0.10471,0.055131,0.15229,0.188,0.13865,0.1822,0.095424,0.11127,0.071739,0.11077,0.1054,0.0548,,,
1536,0.10648,0.064286,0.13988,0.17029,0.1399,0.17692,0.08491,0.10511,0.083348,0.10488,0.10739,0.05235,,,
1537,0.098729,0.055646,0.14682,0.16476,0.15114,0.17727,0.088477,0.10214,0.094459,0.10203,0.10805,0.055516,,,
1538,0.10522,0.062745,0.13366,0.16613,0.1527,0.17911,0.085446,0.094214,0.088512,0.11023,0.10607,0.055212,,,
1539,0.10307,0.06442,0.13727,0.15822,0.16256,0.17152,0.07801,0.088648,0.092951,0.10926,0.10123,0.052815,,,
1540,0.1011,0.066245,0.14402,0.16025,0.15662,0.18172,0.08262,0.092702,0.088536,0.11109,0.10405,0.053223,,,
1541,0.1042,0.065699,0.13687,0.16574,0.15835,0.17132,0.088907,0.088228,0.092552,0.096977,0.10173,0.059051,,,
1542,0.10783,0.068584,0.14271,0.16179,0.15548,0.17587,0.085412,0.085891,0.096266,0.10787,0.1071,0.062519,,,
1543,0.10683,0.068165,0.15815,0.14402,0.14853,0.16721,0.090169,0.08545,0.089822,0.10062,0.099138,0.052907,,,
1544,0.10789,0.066622,0.1503,0.14205,0.15178,0.17832,0.081368,0.090221,0.094233,0.11569,0.1012,0.051005,,,
1545,0.11392,0.067577,0.14539,0.15196,0.16538,0.16978,0.077985,0.097713,0.098466,0.10176,0.10535,0.057474,,,
1546,0.10884,0.065051,0.14218,0.15385,0.15976,0.17336,0.083743,0.1067,0.090215,0.10222,0.10625,0.055927,,,
1547,0.11032,0.065429,0.13686,0.16807,0.16716,0.16567,0.077549,0.1062,0.093524,0.09402,0.10731,0.060115,,,
1548,0.11128,0.066494,0.14979,0.16743,0.14793,0.16532,0.084995,0.11372,0.08299,0.093822,0.10581,0.062489,,,
1549,0.1126,0.065603,0.13926,0.16997,0.16002,0.15452,0.083473,0.10832,0.08807,0.094354,0.10988,0.063308,,,
1550,0.11345,0.064825,0.15098,0.1543,0.15991,0.16096,0.086249,0.10364,0.091742,0.086697,0.105,0.059732,,,
1551,0.11179,0.05835,0.14471,0.1617,0.14314,0.16717,0.075677,0.099105,0.086434,0.09499,0.10642,0.06464,,,
1552,0.11193,0.061663,0.14914,0.1581,0.15367,0.17669,0.075968,0.085035,0.093385,0.10346,0.10347,0.058102,,,
1553,0.11381,0.064212,0.14663,0.17046,0.16769,0.16754,0.075084,0.098912,0.10711,0.097753,0.10625,0.058413,,,
1554,0.11439,0.05684,0.15579,0.17423,0.15678,0.1643,0.079363,0.094648,0.087573,0.093304,0.10984,0.057343,,,
1555,0.1095,0.059669,0.15525,0.17995,0.15808,0.16268,0.083691,0.09518,0.086428,0.092919,0.10722,0.057001,,,
1556,0.107,0.056685,0.15028,0.16375,0.14812,0.1687,0.08372,0.091093,0.091869,0.093549,0.10213,0.052064,,,
1557,0.10627,0.059323,0.15065,0.17452,0.14509,0.16578,0.086959,0.098486,0.084372,0.088899,0.10467,0.05424,,,
1558,0.10552,0.054801,0.16196,0.17474,0.16093,0.14463,0.094476,0.097733,0.085666,0.08387,0.10355,0.053485,,,
1559,0.10402,0.056021,0.15006,0.17155,0.16405,0.15538,0.084298,0.091223,0.093604,0.095628,0.098097,0.052441,,,
1560,0.11119,0.06315,0.14546,0.16767,0.17775,0.15165,0.086723,0.094058,0.099008,0.088693,0.10025,0.045213,,,
1561,0.10678,0.055715,0.14943,0.1693,0.1872,0.15872,0.081408,0.097876,0.09823,0.083417,0.10155,0.051729,,,
1562,0.1056,0.055031,0.15165,0.16464,0.17412,0.16137,0.085459,0.094535,0.10356,0.084814,0.10135,0.05147,,,
1563,0.11067,0.054637,0.14566,0.16214,0.17283,0.16022,0.076473,0.086127,0.10111,0.093724,0.10204,0.05394,,,
1564,0.10457,0.058881,0.14957,0.16793,0.16808,0.16053,0.079595,0.10389,0.10151,0.091505,0.098461,0.051621,,,
1565,0.10263,0.059276,0.15465,0.15587,0.17596,0.16374,0.083097,0.09379,0.097831,0.08858,0.099766,0.053272,,,
1566,0.10491,0.053319,0.14594,0.15294,0.16515,0.15261,0.076043,0.087947,0.09977,0.092213,0.0974,0.057512,,,
1567,0.10855,0.059414,0.1462,0.1581,0.16601,0.15405,0.085464,0.094943,0.10412,0.083953,0.10099,0.052535,,,
1568,0.10637,0.055446,0.15441,0.15304,0.1689,0.16931,0.079708,0.090782,0.091041,0.098589,0.096294,0.049264,,,
1569,0.10215,0.053597,0.14144,0.1591,0.16263,0.16045,0.072831,0.081161,0.097217,0.094611,0.096793,0.051925,,,
1570,0.10503,0.057792,0.1414,0.15639,0.15816,0.15715,0.075034,0.085502,0.085414,0.092604,0.097993,0.0517,,,
1571,0.1025,0.057064,0.14288,0.16416,0.15481,0.15384,0.081095,0.086262,0.08224,0.080756,0.098077,0.051024,,,
1572,0.10649,0.057481,0.14637,0.15184,0.15582,0.15303,0.077724,0.081416,0.09251,0.08061,0.1005,0.054256,,,
1573,0.10695,0.061706,0.14979,0.1513,0.15584,0.16232,0.089034,0.09145,0.091572,0.089995,0.10613,0.052023,,,
1574,0.10815,0.059139,0.14037,0.15279,0.14628,0.163,0.081946,0.080971,0.079682,0.084345,0.10124,0.0511,,,
1575,0.11479,0.057997,0.14898,0.14423,0.14797,0.15876,0.078069,0.087673,0.083008,0.081627,0.10025,0.056862,,,
1576,0.11466,0.058734,0.1442,0.15727,0.17158,0.16305,0.085815,0.093631,0.087531,0.087208,0.095875,0.056964,,,
1577,0.11084,0.056719,0.1499,0.16158,0.15828,0.1584,0.073377,0.10375,0.092958,0.089466,0.0934,0.057555,,,
1578,0.10549,0.056529,0.14649,0.15468,0.17132,0.1681,0.082683,0.098947,0.1011,0.090967,0.095756,0.057625,,,
1579,0.10977,0.062927,0.14319,0.15696,0.15985,0.16161,0.073375,0.093398,0.097803,0.083866,0.097764,0.056401,,,
1580,0.10725,0.057549,0.14186,0.15707,0.16895,0.17406,0.078489,0.097526,0.097881,0.095814,0.095677,0.0506,,,
1581,0.10364,0.061351,0.15211,0.15631,0.15777,0.17476,0.084414,0.094225,0.099931,0.098011,0.097409,0.049432,,,
1582,0.10539,0.061616,0.1498,0.15058,0.15582,0.17575,0.081229,0.092906,0.09795,0.095609,0.096796,0.053256,,,
1583,0.1067,0.059901,0.14737,0.15994,0.15477,0.17298,0.089847,0.09241,0.094626,0.094644,0.096627,0.052599,,,
1584,0.10651,0.054515,0.15144,0.16481,0.16333,0.17774,0.086792,0.10006,0.092463,0.10416,0.10205,0.056517,,,
1585,0.10642,0.063153,0.15047,0.16616,0.16721,0.18031,0.086986,0.091123,0.088232,0.10979,0.098042,0.054131,,,
1586,0.10855,0.060794,0.162,0.15957,0.16067,0.17128,0.086134,0.097352,0.096989,0.10121,0.099027,0.053372,,,
1587,0.10552,0.060933,0.15328,0.16947,0.1531,0.18116,0.086452,0.10552,0.091108,0.11263,0.10203,0.056094,,,
1588,0.10248,0.058548,0.15819,0.1706,0.16211,0.17322,0.090148,0.10164,0.08751,0.10022,0.10036,0.0547,,,
1589,0.1051,0.061175,0.16185,0.16807,0.15194,0.18486,0.090439,0.10632,0.081097,0.099565,0.10133,0.054965,,,
1590,0.10548,0.060982,0.16074,0.1545,0.15537,0.18792,0.090394,0.095239,0.081883,0.11209,0.096941,0.056034,,,
1591,0.10051,0.06343,0.16299,0.15356,0.1646,0.16272,0.098201,0.097445,0.092386,0.097413,0.10575,0.061676,,,
1592,0.10461,0.061335,0.16401,0.15872,0.1624,0.16733,0.10021,0.099052,0.090723,0.091998,0.10011,0.058517,,,
1593,0.10487,0.056642,0.15844,0.16701,0.15847,0.15852,0.097974,0.097345,0.088406,0.088951,0.10321,0.059293,,,
1594,0.10135,0.056959,0.1647,0.174,0.15971,0.17414,0.11735,0.09764,0.089607,0.10428,0.09994,0.05305,,,
1595,0.10501,0.056186,0.16839,0.16115,0.14297,0.17439,0.10628,0.079568,0.078903,0.098301,0.1029,0.058236,,,
1596,0.10426,0.057169,0.17449,0.16187,0.15769,0.16239,0.10897,0.08544,0.086624,0.093069,0.10074,0.055028,,,
1597,0.10247,0.059967,0.16476,0.16797,0.15066,0.15923,0.10028,0.09864,0.082686,0.083272,0.097807,0.056439,,,
1598,0.10081,0.059965,0.17212,0.15062,0.13931,0.15341,0.10079,0.091972,0.082344,0.075336,0.099495,0.058273,,,
1599,0.10555,0.060297,0.17151,0.15268,0.14422,0.14508,0.096139,0.09625,0.077013,0.073747,0.099583,0.055684,,,
1600,0.099056,0.056289,0.18203,0.15662,0.13771,0.14429,0.10465,0.10697,0.07374,0.084232,0.10689,0.056785,,,
1601,0.10001,0.052983,0.17641,0.1506,0.13925,0.14257,0.10388,0.098895,0.076878,0.071992,0.10016,0.054859,,,
1602,0.096786,0.055135,0.16897,0.14283,0.14784,0.14225,0.10086,0.091676,0.081359,0.080432,0.097929,0.05667,,,
1603,0.099824,0.053222,0.1633,0.15699,0.14587,0.13853,0.11374,0.095239,0.081697,0.081848,0.10615,0.057867,,,
1604,0.091976,0.054526,0.16883,0.14872,0.14617,0.14894,0.10276,0.086177,0.08085,0.092281,0.1022,0.056627,,,
1605,0.097088,0.057196,0.17001,0.16414,0.15026,0.14271,0.10817,0.09145,0.091506,0.0816,0.096314,0.054168,,,
1606,0.10077,0.055939,0.17456,0.17531,0.152,0.1533,0.10042,0.096339,0.094575,0.085392,0.094067,0.05009,,,
1607,0.096295,0.053279,0.16758,0.15991,0.14934,0.15217,0.091423,0.084535,0.097842,0.095022,0.094286,0.054999,,,
1608,0.10206,0.055682,0.16942,0.15737,0.1509,0.15284,0.093566,0.10021,0.083881,0.078913,0.098267,0.048726,,,
1609,0.1008,0.054999,0.15273,0.15582,0.14802,0.16127,0.099103,0.10104,0.086813,0.090084,0.09316,0.050533,,,
1610,0.10222,0.055953,0.16089,0.15525,0.1507,0.15736,0.10596,0.095689,0.08795,0.093469,0.09645,0.053513,,,
1611,0.10006,0.055109,0.1636,0.14581,0.16009,0.15738,0.097148,0.09947,0.09145,0.098088,0.097924,0.049818,,,
1612,0.098853,0.053444,0.16966,0.15907,0.13907,0.15853,0.10458,0.098133,0.071813,0.09736,0.090698,0.048655,,,
1613,0.10386,0.054588,0.16674,0.15939,0.14324,0.16592,0.10399,0.096848,0.090284,0.098063,0.093746,0.046589,,,
1614,0.10134,0.058875,0.16779,0.17003,0.15248,0.15378,0.11792,0.10079,0.088536,0.088583,0.095442,0.054152,,,
1615,0.10429,0.062537,0.1692,0.16772,0.15149,0.16563,0.12027,0.093935,0.082826,0.10008,0.093958,0.053431,,,
1616,0.10568,0.057644,0.17608,0.16131,0.15587,0.16368,0.10625,0.08625,0.085913,0.10101,0.096534,0.057582,,,
1617,0.11058,0.054481,0.1716,0.16366,0.15196,0.15954,0.10745,0.09566,0.083376,0.10106,0.093796,0.052745,,,
1618,0.1098,0.056476,0.17379,0.16328,0.15833,0.15052,0.10054,0.10566,0.09539,0.091827,0.091939,0.055299,,,
1619,0.10741,0.0559,0.16844,0.16657,0.15608,0.15298,0.10895,0.10463,0.087557,0.089224,0.089372,0.049985,,,
1620,0.11174,0.055325,0.16914,0.15606,0.16784,0.1646,0.1051,0.098063,0.095137,0.087608,0.094768,0.052325,,,
1621,0.10322,0.049251,0.16887,0.1616,0.17925,0.15345,0.10504,0.093063,0.090025,0.086583,0.094525,0.050256,,,
1622,0.10321,0.04806,0.15704,0.16311,0.17671,0.15815,0.098088,0.097153,0.097211,0.09622,0.090443,0.050975,,,
1623,0.1045,0.047811,0.16639,0.16124,0.17302,0.16364,0.10237,0.0899,0.10567,0.088542,0.098672,0.055724,,,
1624,0.10051,0.048528,0.16675,0.16388,0.17826,0.15512,0.093827,0.096193,0.10126,0.093788,0.097551,0.049468,,,
1625,0.098362,0.044312,0.15741,0.15788,0.17015,0.14626,0.090554,0.087897,0.10755,0.08833,0.093341,0.0474,,,
1626,0.10361,0.050347,0.15019,0.1548,0.18074,0.16862,0.087721,0.087559,0.098141,0.091476,0.097878,0.04892,,,
1627,0.1008,0.053135,0.14287,0.1493,0.17729,0.17123,0.081941,0.073033,0.10402,0.099265,0.10339,0.052403,,,
1628,0.1032,0.060842,0.142,0.15595,0.17207,0.16394,0.085223,0.083471,0.097199,0.092249,0.10274,0.049294,,,
1629,0.10152,0.063912,0.14068,0.158,0.16253,0.16577,0.07824,0.084923,0.092546,0.092738,0.096906,0.050718,,,
1630,0.10499,0.062211,0.14607,0.15716,0.16669,0.16628,0.087195,0.091112,0.089031,0.094622,0.10353,0.051659,,,
1631,0.10691,0.057021,0.15223,0.15693,0.15651,0.17728,0.090814,0.092949,0.089616,0.10358,0.10378,0.050301,,,
1632,0.10119,0.050991,0.16108,0.15841,0.17198,0.16397,0.097264,0.097636,0.1003,0.096345,0.10514,0.046208,,,
1633,0.11023,0.058831,0.14899,0.15748,0.16961,0.17213,0.084536,0.098218,0.099895,0.096023,0.10552,0.049153,,,
1634,0.10642,0.057951,0.16075,0.1586,0.15729,0.16377,0.09372,0.097954,0.089196,0.089346,0.1028,0.04922,,,
1635,0.10573,0.058652,0.1649,0.14894,0.15764,0.16053,0.092834,0.093322,0.091186,0.092621,0.098767,0.048943,,,
1636,0.10201,0.052182,0.16954,0.16404,0.16165,0.16118,0.09721,0.10195,0.081708,0.09607,0.095052,0.048899,,,
1637,0.10585,0.057826,0.15841,0.1548,0.16658,0.17237,0.087596,0.087853,0.085554,0.095012,0.092519,0.046111,,,
1638,0.1056,0.058803,0.16371,0.16869,0.17069,0.1532,0.09434,0.098365,0.079567,0.094279,0.10206,0.053863,,,
1639,0.10129,0.054437,0.15049,0.16474,0.16046,0.15266,0.086757,0.094301,0.086363,0.089967,0.1005,0.059277,,,
1640,0.10434,0.057817,0.14914,0.16078,0.1645,0.15855,0.083832,0.098057,0.078416,0.088282,0.095757,0.046126,,,
1641,0.10336,0.057094,0.15085,0.15249,0.16695,0.16075,0.080964,0.093345,0.08019,0.089756,0.09504,0.047315,,,
1642,0.10165,0.051384,0.15506,0.15201,0.16566,0.16334,0.090043,0.087644,0.086686,0.093952,0.094698,0.049068,,,
1643,0.10509,0.055358,0.1458,0.15352,0.15988,0.15115,0.077776,0.10502,0.095573,0.089988,0.097259,0.053149,,,
1644,0.10083,0.055426,0.14642,0.15745,0.17063,0.15682,0.079318,0.095283,0.097531,0.097748,0.099703,0.056619,,,
1645,0.098811,0.058419,0.14093,0.15918,0.17045,0.16143,0.078546,0.097451,0.11302,0.090798,0.10117,0.05026,,,
1646,0.1044,0.060355,0.14972,0.14899,0.16818,0.16664,0.083424,0.093621,0.098373,0.10122,0.092888,0.051651,,,
1647,0.10387,0.058952,0.15746,0.15489,0.17434,0.15213,0.086526,0.0974,0.096955,0.087522,0.099816,0.052187,,,
1648,0.099423,0.058408,0.14961,0.15474,0.16831,0.15213,0.084784,0.093067,0.098305,0.085507,0.10039,0.051383,,,
1649,0.10558,0.05975,0.14825,0.15443,0.16258,0.15994,0.072911,0.087437,0.096266,0.085284,0.097691,0.052989,,,
1650,0.10249,0.057901,0.14512,0.1609,0.17852,0.1671,0.073409,0.096191,0.097931,0.096787,0.097901,0.053186,,,
1651,0.10494,0.06194,0.15487,0.16054,0.17195,0.16374,0.078388,0.097386,0.10501,0.089634,0.096515,0.051758,,,
1652,0.10673,0.06533,0.16109,0.16187,0.17178,0.16343,0.079648,0.10173,0.10875,0.092902,0.098581,0.05414,,,
1653,0.10562,0.06076,0.15908,0.16508,0.16535,0.1637,0.084303,0.098048,0.10868,0.084414,0.096137,0.054497,,,
1654,0.10808,0.059635,0.15813,0.15806,0.1615,0.16678,0.096481,0.096467,0.096413,0.084492,0.10005,0.057192,,,
1655,0.11143,0.056695,0.14956,0.16315,0.15418,0.16947,0.096013,0.096959,0.086703,0.087324,0.10439,0.052616,,,
1656,0.10665,0.055253,0.14768,0.15836,0.1523,0.16932,0.079349,0.088013,0.084067,0.085131,0.10374,0.055393,,,
1657,0.11218,0.054784,0.14699,0.16632,0.14689,0.15816,0.071803,0.090723,0.085658,0.087515,0.10349,0.057969,,,
1658,0.11557,0.059453,0.14283,0.16707,0.14257,0.16496,0.073436,0.09958,0.075158,0.086928,0.10358,0.05578,,,
1659,0.11242,0.055548,0.13972,0.15921,0.1471,0.15717,0.067138,0.09353,0.091579,0.079868,0.097891,0.047148,,,
1660,0.10708,0.055633,0.15321,0.16897,0.14457,0.1628,0.090547,0.089433,0.076124,0.078223,0.10339,0.053917,,,
1661,0.10928,0.055281,0.15715,0.16035,0.15276,0.16966,0.083086,0.087794,0.083789,0.085162,0.10181,0.053712,,,
1662,0.1077,0.051131,0.1402,0.15739,0.14955,0.16665,0.073257,0.093139,0.079654,0.092407,0.1012,0.051149,,,
1663,0.11261,0.053594,0.13702,0.16846,0.15212,0.15612,0.074804,0.098277,0.084988,0.091338,0.10275,0.056725,,,
1664,0.10772,0.056872,0.14023,0.16492,0.15424,0.14884,0.071593,0.092283,0.083384,0.093675,0.099465,0.05753,,,
1665,0.11161,0.058092,0.13859,0.15595,0.15191,0.1462,0.07448,0.091504,0.083609,0.089185,0.099611,0.053225,,,
1666,0.10806,0.060136,0.14116,0.15532,0.16728,0.15277,0.088321,0.088408,0.094634,0.083077,0.10263,0.054217,,,
1667,0.10798,0.05873,0.15075,0.15892,0.17217,0.14115,0.081581,0.091973,0.093925,0.073274,0.10197,0.052236,,,
1668,0.10455,0.059079,0.14772,0.15529,0.15224,0.14661,0.08689,0.086641,0.084458,0.073734,0.10406,0.048792,,,
1669,0.10341,0.057723,0.14504,0.16304,0.16311,0.15451,0.08353,0.092625,0.083538,0.077504,0.10183,0.048661,,,
1670,0.10793,0.057818,0.14586,0.15647,0.15438,0.15857,0.074378,0.086743,0.082164,0.078361,0.10862,0.052573,,,
1671,0.10128,0.055824,0.13325,0.16183,0.15086,0.16181,0.070596,0.097112,0.092918,0.078957,0.1052,0.053568,,,
1672,0.10136,0.04878,0.13926,0.15799,0.16005,0.15021,0.070687,0.085747,0.0817,0.086162,0.10658,0.054583,,,
1673,0.10017,0.053716,0.14366,0.15818,0.1461,0.15708,0.081085,0.088866,0.075751,0.090727,0.10126,0.051348,,,
1674,0.09912,0.054154,0.13737,0.16194,0.15447,0.15625,0.067702,0.099663,0.089694,0.086305,0.10339,0.05924,,,
1675,0.10109,0.053619,0.14621,0.15398,0.15539,0.14644,0.076317,0.10075,0.088652,0.085469,0.10609,0.05533,,,
1676,0.097215,0.050958,0.14874,0.14704,0.15752,0.14597,0.076779,0.10356,0.090983,0.07941,0.11264,0.057899,,,
1677,0.092046,0.047625,0.14642,0.15231,0.15825,0.15211,0.078619,0.10095,0.095668,0.082175,0.11136,0.055281,,,
1678,0.095845,0.052535,0.15364,0.14894,0.15905,0.15168,0.086037,0.096291,0.09486,0.085972,0.1142,0.062501,,,
1679,0.095561,0.048982,0.15446,0.14795,0.16826,0.14256,0.087243,0.092949,0.098048,0.083,0.10673,0.062003,,,
1680,0.094552,0.051632,0.14291,0.15137,0.1559,0.15602,0.080099,0.090011,0.091171,0.093213,0.10746,0.058806,,,
1681,0.094293,0.051205,0.16024,0.14442,0.16064,0.15757,0.091355,0.086913,0.099272,0.094773,0.10689,0.061385,,,
1682,0.093963,0.050394,0.1627,0.15171,0.15858,0.15109,0.093702,0.086143,0.099888,0.095249,0.10253,0.055322,,,
1683,0.097196,0.055302,0.16501,0.15894,0.16587,0.16132,0.1001,0.083715,0.094276,0.10298,0.10391,0.054982,,,
1684,0.099942,0.054346,0.16384,0.15736,0.16118,0.16524,0.093799,0.086782,0.10474,0.099007,0.10044,0.055106,,,
1685,0.098998,0.054736,0.16765,0.14869,0.1562,0.15604,0.099114,0.075186,0.106,0.09283,0.10096,0.054791,,,
1686,0.10468,0.053229,0.16431,0.15979,0.15664,0.15229,0.093328,0.092015,0.10425,0.093822,0.10005,0.050759,,,
1687,0.10065,0.054933,0.15517,0.15281,0.15111,0.14197,0.086553,0.079948,0.096849,0.082596,0.09851,0.052277,,,
1688,0.10229,0.057346,0.14931,0.15298,0.16183,0.1414,0.080535,0.091559,0.099122,0.080617,0.10284,0.055742,,,
1689,0.10033,0.054312,0.14747,0.15513,0.15861,0.14935,0.076012,0.090994,0.098168,0.086701,0.10064,0.053316,,,
1690,0.10207,0.054975,0.14136,0.15301,0.17156,0.15073,0.075972,0.086024,0.1044,0.096225,0.10417,0.048788,,,
1691,0.1004,0.053233,0.14158,0.15497,0.16937,0.1653,0.076191,0.079014,0.093738,0.095608,0.10341,0.053766,,,
1692,0.099488,0.055047,0.13979,0.1459,0.16169,0.16199,0.082918,0.080637,0.092668,0.095779,0.10388,0.053237,,,
1693,0.094882,0.05189,0.14583,0.15196,0.17314,0.14965,0.086952,0.081672,0.098523,0.089468,0.10419,0.061551,,,
1694,0.096735,0.052614,0.1524,0.14799,0.16446,0.14112,0.088208,0.085811,0.10234,0.085189,0.10758,0.062964,,,
1695,0.096698,0.055089,0.15416,0.1407,0.16259,0.14234,0.08522,0.083036,0.087926,0.085029,0.10176,0.058515,,,
1696,0.092396,0.048921,0.15021,0.15176,0.16097,0.13454,0.082158,0.09205,0.090828,0.073123,0.10215,0.054599,,,
1697,0.094041,0.048759,0.15806,0.15518,0.16622,0.13627,0.090162,0.093843,0.093951,0.073914,0.10242,0.053717,,,
1698,0.092717,0.046595,0.14583,0.15233,0.17046,0.14757,0.082428,0.090965,0.093016,0.084408,0.10332,0.054703,,,
1699,0.093959,0.044698,0.1453,0.14509,0.17473,0.14739,0.078078,0.093078,0.09557,0.082268,0.10761,0.054327,,,
1700,0.093646,0.048428,0.16455,0.13305,0.16132,0.14673,0.0883,0.084403,0.092332,0.080387,0.099135,0.052917,,,
1701,0.095231,0.044972,0.15889,0.14832,0.15134,0.14316,0.091979,0.087751,0.087857,0.084938,0.1004,0.050861,,,
1702,0.096707,0.050531,0.16069,0.13974,0.16617,0.14191,0.093518,0.090533,0.097009,0.080876,0.097385,0.051881,,,
1703,0.092546,0.048818,0.15973,0.15149,0.15322,0.15159,0.084235,0.092437,0.084875,0.079162,0.10115,0.055408,,,
1704,0.092773,0.052843,0.16739,0.15879,0.15697,0.13541,0.090851,0.089217,0.092719,0.072378,0.10427,0.049561,,,
1705,0.093933,0.052723,0.16632,0.16403,0.15232,0.15035,0.099785,0.09522,0.08754,0.070036,0.094885,0.044733,,,
1706,0.091408,0.053171,0.1621,0.14563,0.14757,0.13454,0.10171,0.086097,0.084687,0.071979,0.099739,0.045487,,,
1707,0.093662,0.052632,0.17259,0.16098,0.15368,0.13396,0.094012,0.097915,0.08802,0.066548,0.10297,0.049255,,,
1708,0.094225,0.051323,0.16921,0.15162,0.16174,0.13876,0.096138,0.088634,0.086358,0.078988,0.096976,0.046505,,,
1709,0.097155,0.058989,0.15195,0.15142,0.15062,0.13898,0.074809,0.082893,0.090943,0.07277,0.097165,0.047159,,,
1710,0.094071,0.053085,0.14353,0.14772,0.15671,0.12734,0.081573,0.079575,0.090333,0.081734,0.095295,0.046419,,,
1711,0.09423,0.051629,0.14274,0.14955,0.13797,0.13754,0.07958,0.081849,0.082992,0.07486,0.09318,0.044225,,,
1712,0.096249,0.051082,0.14602,0.14533,0.14529,0.13804,0.085401,0.086593,0.088301,0.081472,0.095371,0.051005,,,
1713,0.092755,0.05127,0.15194,0.14331,0.1552,0.14296,0.08068,0.081328,0.094284,0.085435,0.09569,0.048253,,,
1714,0.098632,0.055594,0.15457,0.14955,0.15398,0.14401,0.087049,0.087983,0.083855,0.07888,0.10116,0.050739,,,
1715,0.10268,0.05861,0.15874,0.1507,0.14884,0.14209,0.095949,0.089432,0.080183,0.074823,0.10019,0.053303,,,
1716,0.10061,0.054767,0.1657,0.14647,0.14939,0.14393,0.096849,0.091097,0.084027,0.07698,0.096246,0.053987,,,
1717,0.094593,0.049544,0.16233,0.15557,0.14705,0.13954,0.092043,0.091266,0.078527,0.075643,0.099275,0.055898,,,
1718,0.099717,0.051794,0.15211,0.15357,0.15599,0.1406,0.091924,0.088785,0.08472,0.070739,0.098863,0.057428,,,
1719,0.099032,0.059428,0.16072,0.15948,0.15058,0.14319,0.091829,0.1029,0.086054,0.079811,0.10024,0.058839,,,
1720,0.096746,0.053769,0.15361,0.15218,0.14768,0.14823,0.091449,0.089273,0.078738,0.092132,0.097039,0.053059,,,
1721,0.095684,0.059722,0.15921,0.16342,0.15243,0.14567,0.097011,0.10037,0.072556,0.092683,0.095864,0.054058,,,
1722,0.10036,0.060324,0.15335,0.15528,0.15633,0.13741,0.087512,0.095447,0.082766,0.089649,0.097772,0.049105,,,
1723,0.097425,0.060012,0.15119,0.16351,0.15551,0.15092,0.10205,0.10955,0.089487,0.092059,0.094473,0.04749,,,
1724,0.097376,0.056521,0.15457,0.17011,0.14425,0.15149,0.097846,0.10471,0.071041,0.085808,0.10036,0.05087,,,
1725,0.096711,0.059017,0.14684,0.1563,0.1496,0.15659,0.092255,0.10171,0.089661,0.087465,0.098207,0.049352,,,
1726,0.098072,0.058479,0.14771,0.16014,0.14779,0.15678,0.092241,0.093965,0.084366,0.10399,0.1034,0.056146,,,
1727,0.097876,0.056744,0.15465,0.15087,0.15137,0.15189,0.086897,0.09413,0.078173,0.096125,0.1077,0.057484,,,
1728,0.095536,0.060903,0.15254,0.15793,0.13641,0.148,0.087487,0.090195,0.071588,0.09324,0.10147,0.056164,,,
1729,0.09512,0.055513,0.14385,0.16178,0.14024,0.14352,0.084813,0.096006,0.080668,0.09031,0.10413,0.060036,,,
1730,0.097698,0.057575,0.14817,0.1509,0.15986,0.15086,0.089431,0.094308,0.093389,0.088249,0.11181,0.060218,,,
1731,0.09621,0.055296,0.14623,0.15089,0.15203,0.14571,0.093553,0.090595,0.090168,0.082522,0.10362,0.056624,,,
1732,0.093909,0.053746,0.15131,0.15344,0.15642,0.14293,0.092117,0.095304,0.097869,0.085074,0.10304,0.056912,,,
1733,0.096031,0.054507,0.14735,0.15545,0.15688,0.16339,0.083977,0.095981,0.092499,0.085449,0.10806,0.058978,,,
1734,0.087751,0.054703,0.15617,0.15252,0.1514,0.15284,0.097409,0.099788,0.098029,0.088339,0.10966,0.058571,,,
1735,0.097962,0.054245,0.15227,0.15513,0.16177,0.15496,0.096657,0.09024,0.10356,0.092476,0.10858,0.05834,,,
1736,0.092865,0.048165,0.14916,0.1527,0.15679,0.16046,0.092945,0.099931,0.092059,0.097877,0.1074,0.059886,,,
1737,0.099689,0.060332,0.15041,0.16615,0.15911,0.15858,0.084324,0.1098,0.092403,0.096236,0.11122,0.064939,,,
1738,0.096184,0.054122,0.15179,0.1566,0.15454,0.16162,0.08252,0.10204,0.086867,0.10177,0.15461,0.1308,,,
1739,0.0948,0.053042,0.15803,0.16208,0.14748,0.17019,0.088346,0.10512,0.083492,0.089015,0.15019,0.12599,,,
1740,0.09095,0.050395,0.15872,0.15698,0.15719,0.16954,0.097946,0.10455,0.088871,0.094519,0.14593,0.12137,,,
1741,0.09392,0.049681,0.1557,0.16524,0.15678,0.16611,0.09208,0.099382,0.095036,0.083564,0.14187,0.11679,,,
1742,0.092181,0.051785,0.16309,0.14944,0.15918,0.17165,0.093157,0.088567,0.091532,0.085081,0.13788,0.11245,,,
1743,0.097819,0.052998,0.15671,0.15908,0.15788,0.16305,0.088251,0.098408,0.094505,0.088699,0.13425,0.10885,,,
1744,0.093605,0.053111,0.16087,0.15503,0.15615,0.15948,0.091598,0.08205,0.10078,0.089982,0.13025,0.10426,,,
1745,0.095053,0.055059,0.15521,0.15417,0.14209,0.15988,0.095185,0.083533,0.075393,0.094071,0.12703,0.099956,,,
1746,0.096828,0.053828,0.17389,0.16345,0.14415,0.16382,0.10764,0.088832,0.095935,0.094039,0.12373,0.09803,,,
1747,0.097699,0.056038,0.16841,0.15835,0.15212,0.1695,0.092821,0.09811,0.096233,0.091182,0.12084,0.094887,,,
1748,0.098985,0.052777,0.15956,0.1556,0.14981,0.15069,0.092925,0.10261,0.0967,0.084415,0.11734,0.090323,,,
1749,0.099702,0.052437,0.17195,0.1475,0.14592,0.16367,0.096145,0.087332,0.093806,0.090398,0.11446,0.08626,,,
1750,0.099371,0.049522,0.16989,0.15488,0.15421,0.16646,0.096034,0.094459,0.086577,0.096712,0.1118,0.084514,,,
1751,0.10105,0.055378,0.16108,0.15531,0.15216,0.16475,0.092814,0.084911,0.086272,0.092056,0.10882,0.080636,,,
1752,0.10173,0.057251,0.17424,0.15639,0.15199,0.16521,0.10182,0.084085,0.088684,0.094653,0.10635,0.077958,,,
1753,0.10093,0.056015,0.16978,0.1444,0.14882,0.16999,0.10099,0.084557,0.087435,0.095249,0.10341,0.073854,,,
1754,0.10346,0.055845,0.15631,0.14778,0.15032,0.1707,0.079586,0.076492,0.083479,0.10271,0.1015,0.071539,,,
1755,0.10244,0.057026,0.1562,0.14614,0.14728,0.1651,0.0836,0.079911,0.081016,0.099779,0.098618,0.067435,,,
1756,0.09951,0.056424,0.1587,0.14623,0.15191,0.16205,0.084909,0.085518,0.081595,0.091989,0.096674,0.068465,,,
1757,0.10225,0.057877,0.1636,0.15396,0.15187,0.15564,0.087699,0.085865,0.075465,0.087414,0.094845,0.068102,,,
1758,0.10802,0.05853,0.15943,0.15416,0.14514,0.15348,0.084895,0.092405,0.084091,0.075954,0.093174,0.064408,,,
1759,0.10554,0.057587,0.15236,0.15283,0.15371,0.14185,0.08865,0.090001,0.085604,0.078646,0.091288,0.061702,,,
1760,0.10872,0.057135,0.15016,0.16106,0.1493,0.14637,0.085948,0.097207,0.078916,0.078787,0.089577,0.062002,,,
1761,0.10555,0.055187,0.16439,0.14992,0.14893,0.13792,0.09203,0.082528,0.089675,0.07673,0.087433,0.061003,,,
1762,0.10933,0.059491,0.15549,0.15183,0.15191,0.13475,0.084974,0.079968,0.084655,0.0695,0.08577,0.056878,,,
1763,0.10944,0.057772,0.156,0.14367,0.14696,0.15091,0.093973,0.080035,0.078804,0.08115,0.084066,0.055194,,,
1764,0.10576,0.059172,0.15706,0.13801,0.15978,0.14036,0.080613,0.069798,0.091264,0.074318,0.081599,0.051628,,,
1765,0.10476,0.056338,0.1538,0.14588,0.15456,0.14743,0.089902,0.074039,0.095429,0.070985,0.080676,0.05075,,,
1766,0.1044,0.051737,0.15602,0.14457,0.16053,0.14354,0.080929,0.079737,0.090162,0.084649,0.079201,0.049142,,,
1767,0.10606,0.058765,0.14397,0.14031,0.16889,0.14501,0.077586,0.080577,0.085328,0.090628,0.077832,0.048524,,,
1768,0.10984,0.057048,0.14667,0.14316,0.1556,0.15482,0.089749,0.079277,0.081271,0.085637,0.075607,0.045074,,,
1769,0.10997,0.059167,0.14201,0.13509,0.1525,0.14604,0.086106,0.077308,0.080722,0.079969,0.074206,0.042291,,,
1770,0.10456,0.06136,0.14821,0.14063,0.15447,0.1512,0.081389,0.081584,0.082193,0.095442,0.072987,0.040511,,,
1771,0.10738,0.058364,0.14747,0.1463,0.15595,0.1468,0.086427,0.086508,0.074584,0.086293,0.071783,0.038913,,,
1772,0.10468,0.057619,0.15185,0.12527,0.15617,0.15729,0.087172,0.077004,0.088506,0.09319,0.071136,0.039651,,,
1773,0.10449,0.054128,0.16111,0.13819,0.15567,0.1569,0.08955,0.086771,0.08344,0.087776,0.070174,0.038694,,,
1774,0.104,0.056169,0.16514,0.13495,0.14491,0.16339,0.097179,0.085566,0.08236,0.09126,0.068342,0.037243,,,
1775,0.10318,0.054513,0.15103,0.14551,0.14904,0.14957,0.10088,0.080567,0.079234,0.084757,0.067658,0.036462,,,
1776,0.10125,0.054597,0.15283,0.13694,0.1507,0.14177,0.099368,0.070286,0.084,0.087211,0.066565,0.035421,,,
1777,0.099445,0.055214,0.1556,0.13615,0.15621,0.14713,0.10184,0.071673,0.086492,0.087139,0.064531,0.032163,,,
1778,0.098672,0.056728,0.16929,0.13914,0.14878,0.14344,0.1015,0.074465,0.084254,0.08693,0.064387,0.034286,,,
1779,0.10209,0.053955,0.14935,0.14231,0.14532,0.1453,0.092916,0.085289,0.08484,0.087085,0.064039,0.031848,,,
1780,0.1041,0.057286,0.15663,0.14234,0.14941,0.15839,0.09664,0.078518,0.081715,0.08811,0.06213,0.029332,,,
1781,0.099145,0.057156,0.15233,0.15651,0.15621,0.15828,0.092128,0.088502,0.088724,0.084012,0.062295,0.030816,,,
1782,0.10536,0.057769,0.1507,0.15105,0.14062,0.16607,0.086908,0.079828,0.087678,0.096187,0.060657,0.027811,,,
1783,0.10134,0.058711,0.15008,0.15728,0.1554,0.15648,0.088619,0.084835,0.091304,0.089179,0.060543,0.029325,,,
1784,0.095049,0.055714,0.1509,0.14598,0.15937,0.15677,0.086308,0.087523,0.087743,0.091702,0.059285,0.028032,,,
1785,0.093108,0.04965,0.15127,0.16504,0.15437,0.1614,0.084033,0.093372,0.093487,0.098207,0.058367,0.026421,,,
1786,0.097391,0.054009,0.16194,0.1707,0.15354,0.16229,0.084823,0.10129,0.082292,0.092196,0.058173,0.025925,,,
1787,0.093715,0.056324,0.14196,0.15944,0.1583,0.15042,0.074984,0.085432,0.084673,0.092845,0.056713,0.025394,,,
1788,0.096595,0.061693,0.14329,0.17033,0.15321,0.15046,0.076605,0.10046,0.078167,0.091772,0.056193,0.023016,,,
1789,0.091638,0.061103,0.14719,0.16447,0.16258,0.14242,0.073346,0.091416,0.089448,0.08971,0.054889,0.023799,,,
1790,0.096457,0.059566,0.14246,0.14973,0.14843,0.1455,0.075016,0.088638,0.075844,0.093276,0.055047,0.024892,,,
1791,0.098708,0.057872,0.14208,0.16221,0.14974,0.14241,0.080615,0.084409,0.081875,0.090747,0.054389,0.023717,,,
1792,0.095885,0.054829,0.14122,0.14799,0.14007,0.15033,0.084979,0.077401,0.081847,0.089736,0.054294,0.02473,,,
1793,0.097251,0.058708,0.14789,0.15624,0.14398,0.1456,0.084717,0.072438,0.079853,0.083663,0.053909,0.024077,,,
1794,0.098255,0.059511,0.13854,0.15397,0.15381,0.1549,0.074632,0.078483,0.085758,0.086839,0.053133,0.024629,,,
1795,0.097004,0.062447,0.12793,0.15218,0.15311,0.15673,0.076226,0.080258,0.080592,0.086399,0.052521,0.023125,,,
1796,0.10021,0.060352,0.15182,0.14992,0.16529,0.14487,0.095722,0.079237,0.086414,0.082249,0.051672,0.022536,,,
1797,0.10116,0.055189,0.15995,0.14753,0.15695,0.14964,0.098446,0.088838,0.088617,0.084629,0.051928,0.023007,,,
1798,0.10251,0.055025,0.15622,0.15117,0.1464,0.15266,0.089731,0.088664,0.080192,0.086739,0.05199,0.024236,,,
1799,0.095649,0.055087,0.1539,0.15363,0.15173,0.14164,0.090283,0.086722,0.088862,0.075711,0.051799,0.023494,,,
1800,0.091062,0.052712,0.15463,0.1575,0.15618,0.13951,0.09056,0.085614,0.090409,0.070598,0.050821,0.02258,,,
1801,0.094859,0.05049,0.15533,0.15731,0.15748,0.14537,0.084999,0.079151,0.0877,0.081898,0.05001,0.021497,,,
1802,0.091687,0.055626,0.14022,0.14555,0.15732,0.14483,0.080088,0.074338,0.096933,0.083292,0.050537,0.023753,,,
1803,0.092931,0.057654,0.14859,0.15136,0.14487,0.14725,0.084654,0.076114,0.093739,0.081189,0.049263,0.021157,,,
1804,0.090217,0.056649,0.15714,0.1493,0.14837,0.14461,0.092086,0.077297,0.096791,0.081329,0.049084,0.021084,,,
1805,0.096145,0.052845,0.15775,0.15323,0.15248,0.15433,0.088833,0.086787,0.087963,0.092596,0.048874,0.0218,,,
1806,0.094502,0.056075,0.14576,0.15009,0.15577,0.14174,0.091308,0.080632,0.09098,0.075675,0.048986,0.022993,,,
1807,0.099999,0.058445,0.14619,0.1582,0.16485,0.15534,0.090127,0.090509,0.089639,0.088923,0.04768,0.021343,,,
1808,0.10574,0.05854,0.14298,0.16447,0.15275,0.13749,0.092968,0.086435,0.077949,0.076975,0.048106,0.020486,,,
1809,0.10149,0.060768,0.14606,0.15855,0.15157,0.13292,0.078391,0.080063,0.082845,0.079172,0.047681,0.02056,,,
1810,0.10409,0.058129,0.15419,0.16308,0.15706,0.13328,0.083029,0.082305,0.090324,0.079941,0.047582,0.021726,,,
1811,0.10228,0.056127,0.14885,0.16089,0.14859,0.14768,0.092371,0.090683,0.086913,0.08606,0.047324,0.020923,,,
1812,0.098473,0.053443,0.15096,0.15926,0.15155,0.14148,0.082588,0.093296,0.091153,0.078935,0.046695,0.018843,,,
1813,0.098542,0.052373,0.14568,0.14584,0.15487,0.14397,0.07632,0.074476,0.094096,0.077407,0.046153,0.017872,,,
1814,0.094733,0.050295,0.14058,0.14859,0.15677,0.14864,0.072656,0.077251,0.085644,0.076703,0.045422,0.018028,,,
1815,0.094854,0.049503,0.14152,0.15282,0.15284,0.14373,0.083749,0.083984,0.082374,0.083513,0.045659,0.018779,,,
1816,0.09634,0.046697,0.14215,0.14312,0.14598,0.15332,0.080427,0.089181,0.07971,0.08157,0.045416,0.018511,,,
1817,0.09151,0.044565,0.14379,0.14223,0.13827,0.15535,0.085315,0.077988,0.075792,0.093879,0.046004,0.019323,,,
1818,0.08852,0.045171,0.14745,0.13813,0.14387,0.14893,0.091622,0.075595,0.081298,0.095696,0.045446,0.01988,,,
1819,0.090967,0.041984,0.13866,0.14663,0.13778,0.13707,0.078466,0.077034,0.08833,0.079513,0.045426,0.018837,,,
1820,0.096578,0.048687,0.14508,0.14838,0.14057,0.15751,0.078824,0.086428,0.086616,0.090068,0.045008,0.017706,,,
1821,0.09439,0.046885,0.13512,0.14707,0.13547,0.15683,0.068767,0.078888,0.06969,0.096617,0.044404,0.016907,,,
1822,0.091128,0.045651,0.14281,0.15048,0.15013,0.15828,0.07931,0.072687,0.079954,0.082056,0.043736,0.016681,,,
1823,0.094073,0.049079,0.13806,0.14494,0.16231,0.16465,0.069843,0.077365,0.092908,0.090506,0.044211,0.018226,,,
1824,0.09032,0.045931,0.13661,0.14319,0.14493,0.15456,0.080969,0.082837,0.081606,0.10065,0.043612,0.017321,,,
1825,0.095836,0.056332,0.13835,0.14999,0.14591,0.16157,0.075702,0.084983,0.078204,0.091856,0.043047,0.01713,,,
1826,0.094495,0.054007,0.13302,0.1478,0.14728,0.15828,0.07524,0.084989,0.07748,0.093605,0.043685,0.017403,,,
1827,0.095139,0.05746,0.14496,0.14061,0.13659,0.1555,0.075893,0.080067,0.078914,0.095352,0.043424,0.01787,,,
1828,0.094924,0.055219,0.13532,0.14616,0.14473,0.16332,0.072889,0.079179,0.083663,0.09256,0.043318,0.017117,,,
1829,0.099914,0.053248,0.15506,0.15583,0.14892,0.15586,0.086554,0.09034,0.080997,0.09505,0.042395,0.016411,,,
1830,0.096851,0.059281,0.15493,0.14341,0.15049,0.16331,0.093506,0.085676,0.075613,0.090821,0.042542,0.016818,,,
1831,0.09611,0.053177,0.14574,0.14983,0.14889,0.15863,0.082821,0.086125,0.084827,0.080447,0.042943,0.017931,,,
1832,0.093939,0.052752,0.15253,0.14949,0.14127,0.15927,0.088926,0.091528,0.079691,0.087885,0.04145,0.016638,,,
1833,0.093322,0.053745,0.16829,0.15012,0.1545,0.14712,0.094857,0.092782,0.091082,0.079981,0.042484,0.016983,,,
1834,0.096376,0.05364,0.16211,0.14515,0.16166,0.15242,0.086864,0.089718,0.092221,0.085105,0.042467,0.018119,,,
1835,0.096444,0.050829,0.14973,0.13591,0.14758,0.14745,0.090886,0.087739,0.092747,0.080116,0.042325,0.01643,,,
1836,0.096768,0.054461,0.16056,0.13858,0.14837,0.16652,0.10156,0.090411,0.095843,0.095172,0.041815,0.016864,,,
1837,0.099976,0.054005,0.15886,0.14417,0.14619,0.15391,0.095159,0.079104,0.088289,0.083407,0.042072,0.015668,,,
1838,0.098827,0.051808,0.1561,0.14549,0.14515,0.15679,0.094201,0.082408,0.084097,0.088867,0.042446,0.014938,,,
1839,0.098048,0.057409,0.15521,0.15694,0.14216,0.16367,0.091937,0.085973,0.070841,0.092846,0.041911,0.016591,,,
1840,0.10024,0.05868,0.15611,0.15461,0.14827,0.15544,0.086089,0.082144,0.078543,0.090301,0.041233,0.015953,,,
1841,0.10359,0.059558,0.14952,0.14187,0.14475,0.15744,0.09712,0.084147,0.079062,0.091781,0.041154,0.015797,,,
1842,0.10188,0.056699,0.15975,0.13877,0.14837,0.15334,0.083363,0.08032,0.085272,0.078178,0.041326,0.015847,,,
1843,0.098713,0.058575,0.15121,0.14428,0.14371,0.14575,0.084629,0.081231,0.080066,0.079924,0.041597,0.015265,,,
1844,0.090062,0.0566,0.14957,0.13978,0.1358,0.16369,0.08726,0.071885,0.072525,0.095217,0.041452,0.015518,,,
1845,0.09648,0.062623,0.14688,0.14096,0.14469,0.15607,0.09372,0.076175,0.081198,0.092173,0.042336,0.015953,,,
1846,0.098126,0.057749,0.14903,0.14885,0.14474,0.14877,0.082298,0.077426,0.071385,0.090236,0.042336,0.016705,,,
1847,0.10166,0.060911,0.15073,0.14279,0.1456,0.15405,0.091683,0.071263,0.073261,0.088908,0.04183,0.016296,,,
1848,0.099784,0.058571,0.15403,0.15532,0.13978,0.15447,0.089661,0.091219,0.073441,0.084744,0.042123,0.015895,,,
1849,0.10093,0.062656,0.14988,0.16246,0.13847,0.13789,0.086478,0.087297,0.069886,0.07772,0.042483,0.017922,,,
1850,0.094109,0.061031,0.15482,0.15917,0.14084,0.15452,0.090422,0.091864,0.076605,0.080166,0.041107,0.015412,,,
1851,0.098558,0.065399,0.15169,0.16191,0.14485,0.15262,0.087516,0.10064,0.083902,0.096836,0.042577,0.016955,,,
1852,0.097898,0.060104,0.15091,0.16416,0.14706,0.15288,0.085809,0.096959,0.088772,0.085317,0.04223,0.01619,,,
1853,0.097452,0.060494,0.14796,0.15041,0.15356,0.15644,0.089491,0.09273,0.089254,0.085779,0.041234,0.015663,,,
1854,0.099277,0.059251,0.1589,0.16052,0.14047,0.16359,0.086898,0.094655,0.081073,0.091457,0.041183,0.014982,,,
1855,0.098106,0.058453,0.16126,0.16626,0.13855,0.16077,0.076521,0.098367,0.079965,0.1085,0.040727,0.015093,,,
1856,0.097777,0.061705,0.15467,0.16312,0.15409,0.16659,0.08493,0.094148,0.079976,0.10277,0.041921,0.015051,,,
1857,0.098994,0.060923,0.14821,0.16094,0.14122,0.15255,0.086589,0.094695,0.082132,0.088978,0.041362,0.015454,,,
1858,0.10004,0.060806,0.15346,0.16137,0.14566,0.15556,0.087444,0.092551,0.077326,0.10556,0.040122,0.015297,,,
1859,0.099816,0.057822,0.14986,0.16648,0.14854,0.15719,0.089373,0.095825,0.079486,0.10468,0.039583,0.014927,,,
1860,0.10061,0.060216,0.14953,0.15523,0.14887,0.15789,0.081739,0.092142,0.088433,0.10461,0.039587,0.015179,,,
1861,0.10216,0.059472,0.14019,0.15375,0.14258,0.16634,0.078684,0.084416,0.079265,0.099202,0.039499,0.015058,,,
1862,0.1044,0.05901,0.14073,0.16061,0.14977,0.16293,0.074765,0.081033,0.088196,0.089209,0.040492,0.018191,,,
1863,0.10615,0.060476,0.13838,0.15544,0.14999,0.15685,0.078395,0.079003,0.0782,0.091363,0.039944,0.01623,,,
1864,0.10189,0.057538,0.14197,0.15723,0.14487,0.15026,0.089004,0.082334,0.080233,0.076609,0.040108,0.016727,,,
1865,0.10216,0.058279,0.14758,0.14655,0.14217,0.1559,0.0904,0.077857,0.073761,0.090308,0.039809,0.018793,,,
1866,0.10224,0.061461,0.14188,0.14307,0.14665,0.16371,0.089651,0.0728,0.07891,0.091811,0.039353,0.016919,,,
1867,0.10262,0.060756,0.13633,0.15199,0.14547,0.16826,0.088227,0.078625,0.079956,0.097838,0.039605,0.016086,,,
1868,0.10128,0.060177,0.14406,0.15907,0.13557,0.16168,0.08933,0.080997,0.087907,0.09698,0.039257,0.01456,,,
1869,0.10414,0.05783,0.14831,0.15207,0.14541,0.15635,0.092152,0.075915,0.082782,0.093646,0.039458,0.014773,,,
1870,0.096891,0.052156,0.14735,0.16,0.14047,0.15929,0.098718,0.090144,0.077813,0.09118,0.039978,0.015803,,,
1871,0.096942,0.050289,0.14581,0.15062,0.14242,0.14851,0.093387,0.087314,0.076118,0.082789,0.039249,0.015648,,,
1872,0.099185,0.056204,0.1487,0.14814,0.15073,0.1542,0.091909,0.085062,0.077946,0.091567,0.037825,0.012981,,,
1873,0.10057,0.056944,0.15747,0.15807,0.15113,0.16027,0.085946,0.086564,0.0723,0.093934,0.03803,0.015352,,,
1874,0.095332,0.052537,0.15535,0.15653,0.14554,0.14941,0.090773,0.083682,0.081296,0.083008,0.03967,0.017091,,,
1875,0.099833,0.061029,0.15468,0.16264,0.14771,0.14673,0.095683,0.082172,0.081786,0.092293,0.039805,0.019422,,,
1876,0.097237,0.056887,0.16502,0.15255,0.13663,0.1494,0.10506,0.081745,0.072133,0.083761,0.037918,0.017023,,,
1877,0.098294,0.057548,0.15697,0.16259,0.13937,0.14848,0.096442,0.091401,0.076887,0.089963,0.038383,0.015909,,,
1878,0.09628,0.057089,0.16125,0.1522,0.14012,0.14801,0.1115,0.082433,0.083361,0.093121,0.037804,0.015939,,,
1879,0.095062,0.053558,0.16079,0.15232,0.14759,0.15099,0.10439,0.080324,0.08602,0.096199,0.037809,0.015822,,,
1880,0.09388,0.056422,0.16115,0.15945,0.14952,0.14772,0.095183,0.091537,0.091378,0.096317,0.037142,0.014517,,,
1881,0.094235,0.05342,0.15358,0.17372,0.14721,0.14864,0.090169,0.08579,0.082937,0.095511,0.037815,0.015719,,,
1882,0.096287,0.051971,0.15774,0.14697,0.1493,0.1616,0.10061,0.086354,0.090675,0.10565,0.037989,0.017137,,,
1883,0.091167,0.049145,0.14313,0.14817,0.1517,0.15281,0.094995,0.076883,0.086947,0.09788,0.037853,0.014945,,,
1884,0.092373,0.046932,0.14859,0.14261,0.14424,0.14215,0.090403,0.081726,0.093769,0.099328,0.03816,0.015133,,,
1885,0.094183,0.049985,0.15316,0.14702,0.14587,0.15238,0.08125,0.074373,0.080511,0.093203,0.038066,0.016383,,,
1886,0.09337,0.051279,0.14795,0.1513,0.14679,0.14913,0.080053,0.079866,0.076565,0.09584,0.037936,0.015151,,,
1887,0.093198,0.048555,0.14297,0.14932,0.13805,0.14797,0.084878,0.087498,0.077435,0.10118,0.038361,0.017962,,,
1888,0.092798,0.049742,0.14457,0.14175,0.13428,0.16627,0.084012,0.086569,0.080815,0.095953,0.037461,0.015127,,,
1889,0.095737,0.049972,0.15173,0.13945,0.13594,0.14754,0.08674,0.084853,0.074514,0.099438,0.037258,0.0147,,,
1890,0.095291,0.049823,0.14605,0.14726,0.13321,0.14577,0.089249,0.090411,0.077777,0.092102,0.037694,0.013236,,,
1891,0.097989,0.050721,0.14677,0.15015,0.13592,0.14438,0.084308,0.082924,0.077692,0.0901,0.037802,0.013095,,,
1892,0.097739,0.053493,0.1529,0.15618,0.12598,0.13569,0.092369,0.087643,0.07361,0.088433,0.037428,0.014276,,,
1893,0.10018,0.054308,0.14763,0.15494,0.1349,0.14319,0.080231,0.084264,0.081602,0.08662,0.037004,0.014071,,,
1894,0.10051,0.05374,0.13623,0.15218,0.13581,0.13739,0.079339,0.081778,0.081363,0.0885,0.037109,0.013956,,,
1895,0.098448,0.054105,0.14108,0.14619,0.13384,0.13948,0.086163,0.072961,0.079289,0.08572,0.037359,0.014436,,,
1896,0.098197,0.05257,0.13187,0.14985,0.13079,0.14251,0.078911,0.08437,0.068775,0.080325,0.037166,0.015112,,,
1897,0.093071,0.047801,0.13545,0.14563,0.13525,0.13851,0.092543,0.08318,0.08171,0.089144,0.036875,0.014598,,,
1898,0.093824,0.050027,0.15125,0.13787,0.13431,0.14663,0.095655,0.07593,0.079146,0.088101,0.037206,0.01457,,,
1899,0.091784,0.048835,0.13963,0.14316,0.13645,0.14675,0.083836,0.076851,0.071878,0.092825,0.036754,0.013928,,,
1900,0.091567,0.051066,0.13865,0.14431,0.13594,0.14233,0.086939,0.078174,0.075085,0.090539,0.037725,0.017391,,,
1901,0.095533,0.051544,0.14137,0.13607,0.13711,0.1578,0.086078,0.077245,0.070409,0.096924,0.038224,0.017907,,,
1902,0.09329,0.050102,0.13208,0.14027,0.13384,0.14386,0.076142,0.082316,0.07003,0.08825,0.03799,0.017207,,,
1903,0.091614,0.049785,0.14084,0.14488,0.1454,0.14321,0.095195,0.085841,0.078061,0.090268,0.037997,0.016652,,,
1904,0.090888,0.047607,0.14617,0.15071,0.15031,0.13883,0.084128,0.087844,0.082149,0.077162,0.037174,0.015267,,,
1905,0.09149,0.052044,0.14188,0.14557,0.13501,0.15494,0.087312,0.085515,0.070999,0.098244,0.037568,0.017569,,,
1906,0.093321,0.054378,0.14629,0.14207,0.13911,0.15255,0.091799,0.081483,0.078117,0.097443,0.038143,0.017834,,,
1907,0.091931,0.055829,0.14971,0.14142,0.15047,0.14883,0.090793,0.077651,0.084682,0.096211,0.03761,0.015026,,,
1908,0.092606,0.054722,0.15419,0.14904,0.14436,0.15564,0.09487,0.081592,0.083487,0.098164,0.036823,0.015951,,,
1909,0.092933,0.056678,0.15808,0.15419,0.14779,0.15138,0.09485,0.09503,0.084468,0.089539,0.037053,0.015657,,,
1910,0.089642,0.054521,0.166,0.15257,0.14655,0.15319,0.098544,0.083526,0.079305,0.097808,0.036417,0.013941,,,
1911,0.093325,0.056746,0.16004,0.14909,0.13835,0.1587,0.095267,0.08412,0.072295,0.098905,0.036282,0.013322,,,
1912,0.094565,0.054123,0.15642,0.15529,0.15151,0.1585,0.087308,0.085342,0.083436,0.094754,0.037555,0.016072,,,
1913,0.090821,0.058675,0.14566,0.14587,0.15496,0.1531,0.081363,0.081069,0.081803,0.095122,0.036012,0.013616,,,
1914,0.094621,0.053048,0.15819,0.15404,0.15158,0.15555,0.087027,0.079031,0.092518,0.093173,0.036345,0.013218,,,
1915,0.089959,0.055816,0.14983,0.15357,0.14739,0.15512,0.082859,0.07975,0.080321,0.087235,0.037125,0.013897,,,
1916,0.094957,0.060682,0.16789,0.14922,0.14144,0.14265,0.094342,0.077723,0.072616,0.078818,0.036054,0.013608,,,
1917,0.094885,0.056178,0.15392,0.14712,0.14683,0.15269,0.087589,0.080963,0.083474,0.088654,0.036212,0.013759,,,
1918,0.095338,0.058053,0.15629,0.14725,0.15046,0.15649,0.087662,0.073907,0.087351,0.10231,0.036374,0.013548,,,
1919,0.09661,0.056501,0.15076,0.15335,0.1479,0.15474,0.083865,0.080491,0.079688,0.093521,0.037445,0.014733,,,
1920,0.09776,0.056854,0.15949,0.145,0.14096,0.15288,0.090792,0.082914,0.081314,0.097317,0.03682,0.013782,,,
1921,0.091587,0.053794,0.14913,0.14375,0.14263,0.15722,0.089456,0.082167,0.084316,0.093997,0.036348,0.013652,,,
1922,0.09147,0.056187,0.15869,0.14419,0.14324,0.15421,0.091557,0.080522,0.081799,0.090453,0.036836,0.013343,,,
1923,0.091312,0.058346,0.15769,0.14309,0.13973,0.15301,0.093716,0.077663,0.074815,0.086694,0.036466,0.013278,,,
1924,0.089421,0.057181,0.15332,0.1415,0.15102,0.15369,0.092672,0.072546,0.088174,0.086429,0.036607,0.014421,,,
1925,0.090469,0.056412,0.15665,0.14225,0.1538,0.15153,0.091863,0.069463,0.091413,0.081447,0.037586,0.014702,,,
1926,0.091755,0.057389,0.15658,0.13922,0.16295,0.16045,0.094625,0.081924,0.088865,0.090164,0.037324,0.014814,,,
1927,0.092669,0.054494,0.14621,0.14534,0.16575,0.14535,0.089151,0.094843,0.092947,0.083153,0.036759,0.014177,,,
1928,0.088844,0.054436,0.14511,0.14713,0.15681,0.14699,0.090517,0.090348,0.094201,0.093617,0.03796,0.015067,,,
1929,0.094317,0.055669,0.14534,0.15347,0.14468,0.15076,0.089477,0.080564,0.087367,0.077725,0.038538,0.015312,,,
1930,0.092877,0.051863,0.15199,0.1475,0.15644,0.15045,0.092377,0.074969,0.098698,0.080042,0.037844,0.014799,,,
1931,0.093672,0.054433,0.14986,0.14587,0.15494,0.13736,0.082644,0.07067,0.087925,0.07535,0.037122,0.013882,,,
1932,0.093302,0.057599,0.15082,0.15031,0.15703,0.13914,0.082753,0.069869,0.088404,0.08094,0.038463,0.014863,,,
1933,0.092985,0.057054,0.15366,0.14591,0.14925,0.14362,0.089898,0.072797,0.098609,0.076279,0.037462,0.014401,,,
1934,0.094582,0.057705,0.1528,0.13849,0.1562,0.14544,0.087816,0.072418,0.079158,0.071751,0.037515,0.016769,,,
1935,0.0942,0.05258,0.14868,0.14166,0.14078,0.14327,0.080991,0.072374,0.089875,0.079078,0.037408,0.013559,,,
1936,0.092993,0.049684,0.14823,0.14457,0.15159,0.13727,0.07876,0.074882,0.088478,0.075204,0.038469,0.01507,,,
1937,0.096492,0.05111,0.1496,0.14801,0.15887,0.12813,0.082297,0.083247,0.091049,0.073999,0.04036,0.01891,,,
1938,0.092257,0.052935,0.15047,0.14872,0.14395,0.12834,0.081496,0.080879,0.084525,0.081099,0.039154,0.018273,,,
1939,0.097553,0.055894,0.14528,0.14389,0.1434,0.12834,0.078987,0.090181,0.09117,0.079634,0.039674,0.019772,,,
1940,0.096665,0.057833,0.14068,0.14494,0.13741,0.13616,0.083504,0.089512,0.094188,0.084304,0.039258,0.01825,,,
1941,0.099619,0.05432,0.14175,0.14755,0.13086,0.13599,0.092559,0.079041,0.086441,0.080832,0.038108,0.014513,,,
1942,0.097761,0.056209,0.13887,0.14966,0.14285,0.13047,0.085077,0.084302,0.081378,0.073518,0.037162,0.013882,,,
1943,0.090622,0.05324,0.15145,0.1494,0.14778,0.13606,0.095037,0.085876,0.08503,0.081599,0.040224,0.023315,,,
1944,0.098117,0.0528,0.14442,0.15638,0.1397,0.1565,0.088861,0.097896,0.079856,0.088132,0.039411,0.020062,,,
1945,0.097305,0.05725,0.15765,0.15728,0.14449,0.14901,0.095667,0.09168,0.084201,0.081436,0.039685,0.019051,,,
1946,0.095096,0.05867,0.15946,0.15183,0.14174,0.15879,0.09996,0.084466,0.080033,0.081301,0.038247,0.015269,,,
1947,0.094885,0.055197,0.14941,0.14628,0.1451,0.15591,0.090665,0.078625,0.078559,0.090357,0.039594,0.017805,,,
1948,0.094279,0.052041,0.15216,0.14227,0.14281,0.14576,0.098146,0.075224,0.083262,0.083236,0.03752,0.01392,,,
1949,0.091553,0.053488,0.14694,0.15411,0.14371,0.14525,0.094584,0.085724,0.079938,0.080715,0.038917,0.01905,,,
1950,0.091357,0.049889,0.14753,0.15469,0.13406,0.14144,0.098184,0.090402,0.076738,0.074443,0.039271,0.017701,,,
1951,0.093581,0.056085,0.15497,0.1466,0.13941,0.13984,0.094408,0.079263,0.072036,0.078846,0.040036,0.022541,,,
1952,0.099019,0.057158,0.15287,0.14651,0.13764,0.13574,0.08884,0.085175,0.075726,0.076285,0.039686,0.020321,,,
1953,0.099968,0.056035,0.14827,0.15044,0.15445,0.14968,0.084171,0.078856,0.079905,0.076057,0.038983,0.018091,,,
1954,0.094288,0.055421,0.15805,0.14646,0.14525,0.14934,0.091978,0.092059,0.078581,0.075814,0.040261,0.019839,,,
1955,0.095072,0.053823,0.15576,0.14573,0.1417,0.14311,0.089838,0.090933,0.080064,0.07233,0.039623,0.017837,,,
1956,0.09396,0.054885,0.14216,0.14178,0.14494,0.14636,0.084459,0.086231,0.077827,0.077622,0.038169,0.019342,,,
1957,0.090381,0.05458,0.14417,0.15417,0.15295,0.14516,0.087666,0.084701,0.070988,0.073772,0.039091,0.021927,,,
1958,0.092925,0.058864,0.13908,0.15085,0.14014,0.16046,0.092134,0.078285,0.072865,0.077995,0.039761,0.01942,,,
1959,0.092885,0.052217,0.1515,0.15509,0.14603,0.14451,0.082435,0.09454,0.080062,0.078856,0.039922,0.023489,,,
1960,0.093231,0.050799,0.1364,0.1632,0.14504,0.14478,0.079682,0.096221,0.078658,0.076303,0.040224,0.020817,,,
1961,0.096396,0.049701,0.14366,0.16357,0.13944,0.14019,0.084012,0.1106,0.085042,0.078594,0.038839,0.015289,,,
1962,0.093365,0.054514,0.13846,0.15277,0.14185,0.13447,0.073848,0.092248,0.080808,0.068859,0.041042,0.02275,,,
1963,0.092228,0.053777,0.13847,0.15929,0.13569,0.13073,0.076553,0.094294,0.080376,0.067683,0.040651,0.022197,,,
1964,0.09128,0.058117,0.14069,0.15436,0.13203,0.14023,0.075075,0.095025,0.069491,0.079969,0.040522,0.020783,,,
1965,0.095241,0.053547,0.13704,0.15646,0.14116,0.14146,0.07987,0.097929,0.088596,0.078377,0.040008,0.021661,,,
1966,0.09334,0.051436,0.13772,0.16365,0.12937,0.13782,0.0835,0.099387,0.075357,0.079725,0.040954,0.029606,,,
1967,0.09256,0.055957,0.13911,0.15435,0.13228,0.13868,0.079133,0.088965,0.073422,0.083184,0.040582,0.024751,,,
1968,0.093873,0.056177,0.14549,0.15691,0.13686,0.14379,0.084804,0.087212,0.074248,0.087185,0.041335,0.02319,,,
1969,0.087749,0.054867,0.14013,0.14729,0.14104,0.14982,0.07714,0.077599,0.077786,0.081652,0.041163,0.02423,,,
1970,0.087909,0.051819,0.14254,0.14619,0.14206,0.15135,0.075602,0.083384,0.074486,0.089205,0.040903,0.020042,,,
1971,0.09086,0.055929,0.13519,0.15302,0.13385,0.14416,0.072645,0.088753,0.073234,0.10109,0.040022,0.019237,,,
1972,0.090603,0.048976,0.12723,0.15183,0.14245,0.14844,0.069602,0.089153,0.072728,0.096586,0.040534,0.021264,,,
1973,0.086413,0.053149,0.14213,0.14309,0.13553,0.13409,0.087423,0.088432,0.0849,0.079763,0.040619,0.018563,,,
1974,0.088104,0.054838,0.13226,0.13296,0.14584,0.13764,0.080625,0.07883,0.086817,0.082379,0.038941,0.015335,,,
1975,0.087617,0.054378,0.13273,0.12577,0.14206,0.14063,0.073422,0.071268,0.088618,0.086417,0.03881,0.016999,,,
1976,0.089434,0.054288,0.14108,0.14455,0.14635,0.1449,0.072582,0.078789,0.090207,0.084778,0.039606,0.018839,,,
1977,0.086937,0.053826,0.13428,0.13327,0.15314,0.14767,0.071947,0.069747,0.090762,0.077297,0.039444,0.018175,,,
1978,0.084126,0.051185,0.1429,0.14465,0.15743,0.14102,0.070133,0.075595,0.092917,0.073337,0.037838,0.015955,,,
1979,0.087481,0.052566,0.15011,0.14575,0.15082,0.14632,0.082463,0.077199,0.086982,0.078484,0.038132,0.014613,,,
1980,0.087734,0.053534,0.15264,0.14114,0.15713,0.14737,0.082822,0.075121,0.088372,0.077455,0.038615,0.01873,,,
1981,0.083274,0.051495,0.14832,0.13161,0.1591,0.14847,0.084495,0.067988,0.094982,0.07945,0.0378,0.016133,,,
1982,0.084387,0.050874,0.14794,0.14109,0.15787,0.1439,0.083549,0.079344,0.086672,0.077385,0.038213,0.017583,,,
1983,0.085537,0.050345,0.14765,0.14074,0.15674,0.13996,0.087866,0.084831,0.091982,0.070759,0.037911,0.016643,,,
1984,0.091194,0.053554,0.14196,0.13968,0.15812,0.13735,0.086483,0.077945,0.091749,0.078592,0.037887,0.016046,,,
1985,0.089529,0.052521,0.13335,0.13803,0.15324,0.13375,0.074667,0.071662,0.086597,0.075625,0.037188,0.014675,,,
1986,0.090973,0.051074,0.14465,0.14549,0.16294,0.12952,0.071678,0.086802,0.085967,0.073804,0.036933,0.014913,,,
1987,0.090814,0.050697,0.14089,0.14088,0.16328,0.12662,0.069441,0.081671,0.10259,0.078435,0.037938,0.017187,,,
1988,0.096735,0.052208,0.1453,0.13517,0.15317,0.128,0.073588,0.077308,0.083759,0.072725,0.036673,0.014672,,,
1989,0.089803,0.049825,0.13857,0.14583,0.1443,0.13062,0.080499,0.083904,0.075862,0.06493,0.037482,0.014082,,,
1990,0.09469,0.053593,0.13465,0.13771,0.15454,0.14147,0.083907,0.082752,0.080648,0.073322,0.038041,0.014972,,,
1991,0.09433,0.052208,0.13538,0.14226,0.14878,0.1389,0.080078,0.073712,0.080658,0.066728,0.038717,0.017253,,,
1992,0.09583,0.05315,0.14373,0.135,0.15284,0.14074,0.083156,0.081759,0.098199,0.074679,0.038903,0.016402,,,
1993,0.090748,0.048419,0.14606,0.13812,0.14972,0.14314,0.08313,0.074185,0.093974,0.078378,0.038982,0.016253,,,
1994,0.090492,0.046936,0.14427,0.13799,0.15776,0.14023,0.076797,0.077139,0.10033,0.08642,0.038102,0.018627,,,
1995,0.093722,0.051052,0.14576,0.13,0.14203,0.13738,0.086447,0.07473,0.084847,0.084,0.038291,0.016295,,,
1996,0.092771,0.049977,0.14844,0.1327,0.14775,0.14023,0.088892,0.07932,0.084389,0.080306,0.037844,0.015877,,,
1997,0.089786,0.049426,0.16007,0.14003,0.14949,0.14035,0.083835,0.082768,0.087569,0.085627,0.037318,0.01413,,,
1998,0.089462,0.054504,0.15935,0.14657,0.14571,0.14672,0.082698,0.089801,0.093842,0.087496,0.036856,0.014948,,,
1999,0.093645,0.055768,0.15056,0.14957,0.15681,0.15566,0.080378,0.086878,0.095974,0.089675,0.036273,0.013753,,,
2000,0.093512,0.049498,0.14658,0.14546,0.14522,0.14031,0.079717,0.089824,0.083906,0.077108,0.037155,0.013954,,,
2001,0.093972,0.053373,0.14501,0.15254,0.14178,0.14534,0.079879,0.096707,0.081584,0.079648,0.038693,0.022223,,,
2002,0.094749,0.054111,0.14327,0.1483,0.13689,0.14888,0.070074,0.09363,0.082304,0.086496,0.038182,0.019111,,,
2003,0.095996,0.054695,0.14753,0.15578,0.14785,0.14413,0.070636,0.08427,0.090225,0.074485,0.037711,0.016311,,,
2004,0.095657,0.052079,0.14673,0.14788,0.14384,0.14312,0.06808,0.087049,0.090931,0.081117,0.037844,0.01767,,,
2005,0.091585,0.049464,0.14072,0.14549,0.13138,0.14565,0.075575,0.082494,0.079884,0.075285,0.037955,0.015274,,,
2006,0.097232,0.053157,0.14579,0.13442,0.14049,0.14682,0.07603,0.078265,0.080949,0.090943,0.038356,0.019887,,,
2007,0.09293,0.047983,0.14358,0.13903,0.1331,0.14828,0.07613,0.080175,0.078787,0.085092,0.038611,0.019018,,,
2008,0.094111,0.048596,0.14685,0.13281,0.13543,0.15903,0.078268,0.069958,0.075424,0.092396,0.037947,0.0157,,,
2009,0.092948,0.049979,0.14624,0.13227,0.13616,0.16415,0.081589,0.071789,0.07209,0.09264,0.037426,0.015344,,,
2010,0.097165,0.054177,0.15295,0.14151,0.14264,0.15087,0.087461,0.081994,0.079269,0.08491,0.037555,0.015406,,,
2011,0.095547,0.049065,0.14023,0.13931,0.14147,0.15523,0.081176,0.074937,0.080432,0.088257,0.037095,0.013525,,,
2012,0.092335,0.05209,0.14841,0.14172,0.13934,0.15233,0.081335,0.073463,0.076283,0.078377,0.037652,0.0149,,,
2013,0.095377,0.052181,0.14928,0.14163,0.14225,0.14602,0.088818,0.076903,0.075909,0.082284,0.037897,0.013678,,,
2014,0.094101,0.049226,0.14753,0.13224,0.13442,0.13902,0.089401,0.070203,0.073036,0.08346,0.038133,0.013991,,,
2015,0.088846,0.04532,0.146,0.13286,0.13895,0.14582,0.083333,0.069452,0.074477,0.078996,0.037612,0.012945,,,
2016,0.089789,0.046518,0.14436,0.13754,0.13951,0.14488,0.087985,0.078135,0.079596,0.092559,0.03716,0.014382,,,
2017,0.089739,0.04673,0.15207,0.13731,0.14039,0.1458,0.091393,0.075337,0.087603,0.086286,0.036987,0.013065,,,
2018,0.090577,0.044013,0.15166,0.13031,0.1436,0.13342,0.094718,0.068492,0.093408,0.078684,0.036858,0.013515,,,
2019,0.090524,0.046816,0.15489,0.13574,0.15324,0.15109,0.093214,0.078662,0.093607,0.095995,0.037073,0.013551,,,
2020,0.087181,0.04597,0.15336,0.14014,0.15181,0.15363,0.090821,0.088355,0.08626,0.086906,0.037741,0.014972,,,
2021,0.083273,0.046008,0.15945,0.14243,0.14554,0.1443,0.091519,0.082731,0.085843,0.090582,0.038508,0.014944,,,
2022,0.086598,0.04306,0.15084,0.13918,0.13951,0.1459,0.093155,0.086623,0.077029,0.082989,0.038091,0.013753,,,
2023,0.089007,0.042333,0.16708,0.13486,0.13679,0.13549,0.094316,0.092426,0.077634,0.088119,0.037433,0.016008,,,
2024,0.087917,0.046201,0.15917,0.14816,0.146,0.14225,0.0972,0.090226,0.077628,0.089432,0.036417,0.011466,,,
2025,0.087571,0.044603,0.16584,0.14022,0.14886,0.15097,0.09554,0.083808,0.080582,0.081316,0.037733,0.012302,,,
2026,0.088364,0.042413,0.15767,0.14707,0.14374,0.14299,0.10003,0.089784,0.074565,0.08419,0.037414,0.012663,,,
2027,0.088629,0.042501,0.16196,0.16083,0.1465,0.14356,0.095766,0.090347,0.082672,0.087601,0.036677,0.012561,,,
2028,0.086966,0.043335,0.15083,0.15481,0.1497,0.146,0.089887,0.088612,0.089555,0.09406,0.038748,0.016993,,,
2029,0.086039,0.044275,0.1551,0.1585,0.15396,0.14691,0.088215,0.095724,0.0886,0.08083,0.037825,0.013265,,,
2030,0.091313,0.048252,0.15319,0.15419,0.15379,0.13688,0.096115,0.086035,0.089497,0.078364,0.038244,0.01578,,,
2031,0.086455,0.044844,0.13689,0.15815,0.1448,0.13137,0.085142,0.098104,0.082835,0.074205,0.038268,0.016556,,,
2032,0.089478,0.043252,0.14292,0.15316,0.1389,0.14078,0.087361,0.08813,0.073649,0.074771,0.038182,0.018912,,,
2033,0.087636,0.049439,0.13981,0.1334,0.14473,0.14125,0.081082,0.079164,0.072319,0.081037,0.03882,0.019617,,,
2034,0.091637,0.049704,0.14193,0.14426,0.14516,0.13857,0.081229,0.087709,0.068021,0.075547,0.037997,0.02048,,,
2035,0.091853,0.049981,0.14601,0.14992,0.1497,0.15504,0.083484,0.088077,0.073356,0.085467,0.038436,0.018055,,,
2036,0.094858,0.048511,0.15377,0.14707,0.13984,0.14935,0.092172,0.085477,0.069862,0.090615,0.038213,0.016514,,,
2037,0.09421,0.048807,0.1584,0.1469,0.13483,0.15436,0.097766,0.085541,0.075993,0.080894,0.03803,0.016218,,,
2038,0.091244,0.04635,0.15131,0.1393,0.13308,0.15206,0.089777,0.080694,0.070547,0.08497,0.037153,0.013651,,,
2039,0.091353,0.048187,0.1519,0.14454,0.14274,0.15404,0.096701,0.087626,0.08116,0.08387,0.037589,0.01665,,,
2040,0.091254,0.047239,0.15408,0.13962,0.14155,0.15691,0.09496,0.08244,0.076327,0.091017,0.037963,0.015874,,,
2041,0.091583,0.04861,0.15573,0.13985,0.14432,0.14663,0.092849,0.086483,0.077739,0.086906,0.037498,0.01644,,,
2042,0.092906,0.051695,0.14305,0.13646,0.13263,0.14879,0.087411,0.079692,0.076767,0.09022,0.037811,0.014724,,,
2043,0.095295,0.047766,0.14827,0.13965,0.13917,0.15911,0.084751,0.075961,0.078912,0.086317,0.0379,0.014688,,,
2044,0.092024,0.046405,0.1518,0.14103,0.13748,0.14064,0.080553,0.080306,0.083135,0.080038,0.037802,0.014344,,,
2045,0.091213,0.046171,0.14485,0.13678,0.13995,0.14565,0.080989,0.081186,0.083334,0.077052,0.037846,0.016007,,,
2046,0.093771,0.049906,0.143,0.14142,0.13421,0.14269,0.079223,0.075749,0.086471,0.077263,0.036568,0.012522,,,
2047,0.095487,0.048578,0.14313,0.13766,0.14191,0.15154,0.082692,0.073099,0.085336,0.086396,0.036599,0.012465,,,
2048,0.092794,0.05021,0.15558,0.14319,0.1459,0.1477,0.081814,0.07891,0.086226,0.08455,0.038653,0.02006,,,
2049,0.09402,0.04871,0.14589,0.13943,0.1432,0.14482,0.082128,0.07513,0.075786,0.07925,0.038336,0.016489,,,
2050,0.09226,0.048589,0.14815,0.13529,0.15887,0.14842,0.078465,0.075065,0.087554,0.085897,0.037356,0.014774,,,
2051,0.094043,0.044014,0.14143,0.13909,0.15066,0.14745,0.076157,0.082257,0.085172,0.077601,0.038253,0.016969,,,
2052,0.094673,0.049549,0.15496,0.14651,0.14269,0.14541,0.082602,0.082537,0.080929,0.077575,0.038262,0.0161,,,
2053,0.08996,0.048093,0.15403,0.14742,0.14219,0.14811,0.086935,0.082311,0.078839,0.080313,0.040682,0.021265,,,
2054,0.086871,0.044546,0.14895,0.14085,0.13775,0.14377,0.077848,0.073984,0.070978,0.074483,0.03929,0.017726,,,
2055,0.089197,0.04845,0.14196,0.14621,0.13838,0.13485,0.079722,0.078447,0.0769,0.071761,0.039478,0.021974,,,
2056,0.091834,0.045116,0.13903,0.14669,0.13971,0.14236,0.080758,0.085411,0.079717,0.074271,0.038512,0.018905,,,
2057,0.091489,0.047507,0.14088,0.14292,0.13196,0.14921,0.075678,0.075533,0.066943,0.07811,0.038273,0.016194,,,
2058,0.093368,0.047363,0.139,0.13656,0.13909,0.1358,0.077681,0.076463,0.073401,0.078191,0.037957,0.017339,,,
2059,0.09501,0.048161,0.14035,0.14667,0.13553,0.14322,0.074317,0.081496,0.078509,0.080667,0.037499,0.016157,,,
2060,0.094687,0.051504,0.14694,0.15248,0.14342,0.14403,0.081883,0.086574,0.0787,0.079086,0.037461,0.015103,,,
2061,0.096951,0.05016,0.14595,0.14069,0.14304,0.13784,0.087022,0.080753,0.079642,0.076458,0.038163,0.01664,,,
2062,0.099584,0.053321,0.14517,0.14368,0.14528,0.13428,0.092633,0.082246,0.079053,0.08011,0.036405,0.01336,,,
2063,0.096875,0.053199,0.15039,0.15293,0.14239,0.14459,0.087294,0.085213,0.075006,0.074892,0.03827,0.015882,,,
2064,0.099286,0.05128,0.15208,0.14306,0.14336,0.13117,0.089157,0.094357,0.081941,0.066038,0.038664,0.018343,,,
2065,0.098906,0.05597,0.1442,0.14564,0.14584,0.13247,0.078295,0.092997,0.08364,0.079175,0.038985,0.023086,,,
2066,0.096679,0.056121,0.15708,0.15404,0.14189,0.13229,0.088873,0.095404,0.077289,0.07246,0.039337,0.021843,,,
2067,0.095933,0.054459,0.14388,0.14993,0.13748,0.13594,0.083413,0.091385,0.075002,0.075111,0.038441,0.020778,,,
2068,0.099496,0.058809,0.15029,0.14868,0.14036,0.14003,0.085693,0.083485,0.083852,0.072137,0.038772,0.016725,,,
2069,0.099815,0.054439,0.13722,0.15937,0.13461,0.13499,0.073197,0.096342,0.068474,0.075101,0.037086,0.015618,,,
2070,0.10039,0.053227,0.14657,0.16244,0.13709,0.13862,0.080925,0.098732,0.069354,0.073642,0.037387,0.018399,,,
2071,0.099334,0.049915,0.14304,0.14936,0.14498,0.14087,0.072118,0.092406,0.078775,0.075442,0.038031,0.018942,,,
2072,0.10235,0.050976,0.13498,0.15277,0.15159,0.13878,0.071602,0.090017,0.091827,0.078579,0.038727,0.020762,,,
2073,0.095489,0.050188,0.14372,0.15453,0.14846,0.13131,0.078929,0.083985,0.090077,0.073918,0.037746,0.020849,,,
2074,0.09784,0.048996,0.14595,0.14815,0.14401,0.13775,0.091633,0.088813,0.08219,0.074119,0.038204,0.023922,,,
2075,0.099307,0.046669,0.15039,0.14567,0.16137,0.1291,0.088116,0.080666,0.092187,0.070944,0.038426,0.022464,,,
2076,0.096788,0.049541,0.14584,0.15284,0.15335,0.14025,0.084953,0.08024,0.084082,0.075118,0.037254,0.019098,,,
2077,0.09603,0.046955,0.15077,0.14791,0.15333,0.13964,0.095486,0.08163,0.094634,0.068425,0.037175,0.016378,,,
2078,0.098167,0.048601,0.14683,0.1474,0.1494,0.1349,0.082022,0.084948,0.087804,0.073142,0.037259,0.025339,,,
2079,0.097511,0.058232,0.15241,0.15087,0.14704,0.13749,0.088645,0.085172,0.084324,0.080957,0.038164,0.020721,,,
2080,0.098179,0.053192,0.14486,0.14931,0.14078,0.12942,0.09245,0.085636,0.081766,0.077292,0.037533,0.02629,,,
2081,0.098106,0.052847,0.14961,0.15528,0.14608,0.13371,0.090645,0.084526,0.082324,0.069188,0.037146,0.025025,,,
2082,0.099091,0.054665,0.13981,0.15401,0.14654,0.13994,0.080525,0.085592,0.084265,0.07613,0.035993,0.019164,,,
2083,0.094835,0.049668,0.15326,0.15122,0.14695,0.13342,0.086225,0.081836,0.082761,0.076686,0.037047,0.019502,,,
2084,0.096992,0.052441,0.14569,0.15179,0.15772,0.13552,0.091717,0.083863,0.083116,0.071984,0.037807,0.02367,,,
2085,0.091521,0.054797,0.15169,0.14853,0.15034,0.13814,0.099103,0.081603,0.075212,0.07588,0.037732,0.025229,,,
2086,0.09717,0.058134,0.13873,0.14516,0.14994,0.1428,0.080169,0.086442,0.084381,0.082293,0.038369,0.026261,,,
2087,0.094981,0.052734,0.14806,0.15086,0.15461,0.13997,0.075411,0.087408,0.081201,0.082017,0.036826,0.023242,,,
2088,0.10037,0.057761,0.14387,0.15093,0.15639,0.14254,0.073434,0.078858,0.078026,0.079041,0.036602,0.020928,,,
2089,0.097152,0.05595,0.14222,0.15346,0.14945,0.14101,0.073833,0.086221,0.075026,0.087973,0.038301,0.021818,,,
2090,0.098613,0.053902,0.13303,0.15135,0.13757,0.13429,0.073523,0.083526,0.080039,0.074094,0.036776,0.018948,,,
2091,0.094938,0.051671,0.14313,0.14998,0.15597,0.14014,0.077313,0.083013,0.084792,0.0756,0.036681,0.017634,,,
2092,0.098769,0.052235,0.13834,0.15198,0.14833,0.13971,0.074846,0.082181,0.072237,0.074116,0.036956,0.016456,,,
2093,0.097407,0.052709,0.14118,0.15808,0.14229,0.13744,0.078444,0.086467,0.075039,0.069469,0.036098,0.015044,,,
2094,0.096158,0.056385,0.13935,0.1543,0.1544,0.13719,0.072473,0.082215,0.082072,0.07289,0.036323,0.013756,,,
2095,0.097428,0.053413,0.14848,0.15101,0.14278,0.13992,0.079989,0.082373,0.07986,0.071612,0.036472,0.016219,,,
2096,0.097502,0.049938,0.15728,0.15423,0.1497,0.13252,0.088452,0.089963,0.084952,0.073099,0.036199,0.015135,,,
2097,0.097588,0.050198,0.15106,0.15767,0.14353,0.13912,0.084983,0.095709,0.081296,0.067767,0.036148,0.014649,,,
2098,0.09505,0.057931,0.14543,0.14979,0.14673,0.13762,0.084815,0.090039,0.081953,0.075832,0.035037,0.013213,,,
2099,0.096594,0.056879,0.14654,0.15457,0.13211,0.14414,0.079172,0.097554,0.071442,0.076076,0.03701,0.014402,,,
2100,0.092201,0.057087,0.14867,0.14889,0.13867,0.14028,0.071699,0.098568,0.081962,0.07044,0.036707,0.014393,,,
2101,0.096709,0.055208,0.1439,0.15186,0.13908,0.14004,0.078668,0.094905,0.080208,0.073907,0.037397,0.015953,,,
2102,0.098144,0.053932,0.14586,0.14346,0.14697,0.14102,0.080851,0.08474,0.07852,0.076229,0.036875,0.016462,,,
2103,0.095318,0.051063,0.14627,0.14182,0.14231,0.1513,0.08372,0.079787,0.082067,0.083008,0.03773,0.017061,,,
2104,0.097696,0.053145,0.13426,0.14153,0.14162,0.14261,0.081157,0.082021,0.07303,0.077359,0.036289,0.014974,,,
2105,0.094288,0.054145,0.13978,0.14811,0.14458,0.13985,0.069937,0.077207,0.079693,0.064487,0.036887,0.017429,,,
2106,0.090332,0.054374,0.13056,0.14846,0.15145,0.13664,0.081006,0.075772,0.07325,0.072905,0.036622,0.017494,,,
2107,0.092338,0.056266,0.1386,0.15278,0.14513,0.14509,0.082469,0.082437,0.073904,0.075995,0.037113,0.014819,,,
2108,0.089627,0.054943,0.1383,0.15343,0.13827,0.13951,0.080185,0.080471,0.069327,0.085456,0.036181,0.015209,,,
2109,0.087678,0.051178,0.14287,0.13967,0.15502,0.14454,0.089026,0.069526,0.092714,0.088062,0.035317,0.014148,,,
2110,0.090159,0.048544,0.14158,0.13591,0.14129,0.13657,0.087418,0.071378,0.093109,0.082406,0.035092,0.013538,,,
2111,0.090927,0.050429,0.14186,0.14175,0.14527,0.13952,0.082283,0.076382,0.088362,0.083056,0.036243,0.014468,,,
2112,0.088325,0.051169,0.14082,0.15797,0.1546,0.13771,0.081603,0.083003,0.088949,0.084375,0.03627,0.017189,,,
2113,0.092855,0.053843,0.13443,0.14206,0.15842,0.15181,0.081162,0.080835,0.09337,0.083775,0.035245,0.014404,,,
2114,0.092497,0.051304,0.13926,0.14607,0.15359,0.1459,0.093241,0.082455,0.088322,0.079804,0.035128,0.014732,,,
2115,0.085685,0.050308,0.13482,0.14444,0.14608,0.13831,0.085051,0.095382,0.082006,0.076813,0.035884,0.015398,,,
2116,0.085869,0.046651,0.13797,0.13686,0.14659,0.14269,0.084789,0.086839,0.090516,0.070406,0.037136,0.018816,,,
2117,0.082933,0.046059,0.13898,0.13963,0.15139,0.13496,0.078442,0.084778,0.085296,0.071429,0.036642,0.017735,,,
2118,0.084264,0.047298,0.14436,0.14353,0.14846,0.13681,0.082623,0.079303,0.08445,0.068187,0.036046,0.014587,,,
2119,0.086005,0.0511,0.14399,0.142,0.15273,0.13972,0.092861,0.073423,0.085694,0.07544,0.035626,0.013618,,,
2120,0.083416,0.050486,0.14343,0.14695,0.14666,0.14454,0.094714,0.088285,0.080652,0.079554,0.037098,0.016988,,,
2121,0.08277,0.04835,0.15171,0.15314,0.14759,0.13232,0.086915,0.082692,0.085064,0.077589,0.03622,0.01459,,,
2122,0.089976,0.051342,0.14395,0.15052,0.14096,0.14463,0.084407,0.081719,0.082312,0.075884,0.036953,0.019739,,,
2123,0.085916,0.048529,0.1456,0.1438,0.14057,0.14407,0.083131,0.071598,0.078711,0.08401,0.035529,0.015847,,,
2124,0.088471,0.046341,0.14269,0.14483,0.1425,0.13663,0.080297,0.072721,0.082258,0.077824,0.036431,0.019641,,,
2125,0.086543,0.044574,0.15976,0.13313,0.14383,0.13738,0.091971,0.06869,0.071617,0.073353,0.036522,0.017052,,,
2126,0.085452,0.049966,0.14126,0.13479,0.13585,0.1334,0.077625,0.064477,0.067545,0.070974,0.036385,0.017907,,,
2127,0.084872,0.053367,0.13874,0.13559,0.13278,0.13519,0.081275,0.069146,0.071952,0.079647,0.036386,0.01725,,,
2128,0.084349,0.048736,0.14131,0.1455,0.13107,0.13865,0.080588,0.080255,0.07453,0.07797,0.035365,0.013696,,,
2129,0.086607,0.05124,0.13772,0.13388,0.13637,0.1453,0.074305,0.06703,0.08008,0.084728,0.03535,0.015866,,,
2130,0.08712,0.04766,0.13666,0.13144,0.13025,0.14995,0.080625,0.075335,0.068972,0.0946,0.035177,0.014847,,,
2131,0.088379,0.047168,0.1317,0.13038,0.13537,0.15345,0.073419,0.073814,0.070735,0.089635,0.037285,0.020235,,,
2132,0.086765,0.04642,0.13185,0.13383,0.1337,0.13898,0.074858,0.078854,0.070839,0.08303,0.035181,0.015163,,,
2133,0.087194,0.044473,0.1271,0.13666,0.13717,0.14146,0.072895,0.075564,0.066922,0.084888,0.036298,0.019368,,,
2134,0.088954,0.045346,0.13258,0.13438,0.13493,0.13894,0.082417,0.076261,0.072268,0.081744,0.035871,0.017896,,,
2135,0.087886,0.0462,0.12976,0.12876,0.13868,0.14258,0.075627,0.065679,0.065457,0.078963,0.035229,0.019313,,,
2136,0.091303,0.045204,0.12994,0.12949,0.1439,0.15171,0.072302,0.075901,0.078342,0.086173,0.034979,0.017174,,,
2137,0.088594,0.042685,0.13258,0.13139,0.13573,0.13653,0.077637,0.074659,0.069458,0.083664,0.037027,0.02213,,,
2138,0.089381,0.046772,0.13668,0.12922,0.14207,0.14542,0.079457,0.068887,0.077469,0.077876,0.036498,0.017595,,,
2139,0.088241,0.045256,0.1285,0.13183,0.13958,0.13729,0.075746,0.066889,0.072204,0.076778,0.03575,0.014154,,,
2140,0.089907,0.049084,0.12814,0.146,0.1332,0.13779,0.075538,0.082969,0.072293,0.075942,0.036894,0.015813,,,
2141,0.087701,0.049192,0.14425,0.1514,0.13843,0.14996,0.078477,0.087571,0.080208,0.082364,0.036747,0.015614,,,
2142,0.087556,0.04976,0.13015,0.14449,0.13994,0.15297,0.07569,0.077494,0.084911,0.096458,0.036591,0.014488,,,
2143,0.088913,0.048319,0.13961,0.14711,0.14101,0.15049,0.079096,0.087239,0.086571,0.090273,0.035601,0.013188,,,
2144,0.091198,0.049588,0.13199,0.14206,0.13887,0.14412,0.079082,0.085498,0.085081,0.077042,0.036056,0.013567,,,
2145,0.093304,0.049726,0.13649,0.13946,0.14345,0.14416,0.080911,0.083498,0.08015,0.075712,0.037123,0.019909,,,
2146,0.093174,0.050052,0.1339,0.14289,0.13465,0.1486,0.07156,0.081896,0.080574,0.075453,0.03701,0.015828,,,
2147,0.091723,0.048539,0.13519,0.14858,0.13909,0.14629,0.072152,0.079138,0.082366,0.071688,0.036187,0.015038,,,
2148,0.094761,0.050384,0.13357,0.14158,0.14565,0.14376,0.075706,0.078172,0.082455,0.076543,0.037388,0.014323,,,
2149,0.09746,0.051501,0.13766,0.14138,0.14012,0.14044,0.076836,0.077233,0.087058,0.07843,0.038323,0.019911,,,
2150,0.092917,0.047398,0.13952,0.13546,0.14008,0.14912,0.08054,0.068199,0.080994,0.080819,0.038751,0.018554,,,
2151,0.09616,0.052274,0.13777,0.14382,0.14459,0.14839,0.075989,0.080875,0.086745,0.073916,0.037791,0.017016,,,
2152,0.090424,0.047964,0.13436,0.14328,0.14206,0.16062,0.081119,0.080257,0.084725,0.087635,0.037772,0.017699,,,
2153,0.091097,0.046743,0.13358,0.14215,0.14605,0.15729,0.078723,0.080624,0.086885,0.097815,0.038418,0.017885,,,
2154,0.085895,0.042532,0.13537,0.14072,0.13915,0.15328,0.083605,0.071832,0.077991,0.080553,0.037491,0.014917,,,
2155,0.086675,0.043149,0.13819,0.13917,0.14006,0.14954,0.07817,0.083668,0.084373,0.083699,0.038872,0.020476,,,
2156,0.085486,0.045714,0.13394,0.14143,0.1391,0.15062,0.078416,0.071674,0.082193,0.082108,0.03747,0.016124,,,
2157,0.086158,0.048212,0.13736,0.14173,0.13525,0.14753,0.08212,0.07376,0.086231,0.078376,0.037598,0.016708,,,
2158,0.087876,0.046183,0.13458,0.13624,0.14515,0.14168,0.082217,0.07185,0.086794,0.077934,0.037774,0.014865,,,
2159,0.087769,0.048035,0.13491,0.13423,0.14838,0.14299,0.073888,0.072463,0.085907,0.075381,0.038597,0.015795,,,
2160,0.090962,0.05153,0.13427,0.13226,0.14975,0.14838,0.07114,0.080428,0.091689,0.082784,0.037239,0.015728,,,
2161,0.088182,0.049146,0.13263,0.14116,0.14104,0.15014,0.072194,0.079351,0.079568,0.095065,0.037918,0.016662,,,
2162,0.087132,0.04752,0.13708,0.13906,0.14398,0.14854,0.080109,0.07805,0.080208,0.079154,0.03562,0.010921,,,
2163,0.089554,0.048514,0.15023,0.15164,0.15404,0.14534,0.086216,0.084528,0.083402,0.080898,0.037152,0.014975,,,
2164,0.090915,0.049267,0.15769,0.15441,0.14076,0.14982,0.089481,0.093465,0.080362,0.081072,0.036645,0.011911,,,
2165,0.091065,0.052905,0.15796,0.14412,0.14853,0.15267,0.094229,0.082657,0.082302,0.080932,0.036966,0.012303,,,
2166,0.089426,0.048732,0.15773,0.15239,0.13413,0.14747,0.08976,0.089856,0.080275,0.078587,0.036313,0.011301,,,
2167,0.091681,0.056046,0.16166,0.15649,0.13346,0.15135,0.09179,0.10379,0.078579,0.076452,0.036929,0.014065,,,
2168,0.094098,0.054021,0.16115,0.15641,0.14146,0.14993,0.091335,0.09115,0.080639,0.080673,0.035739,0.011369,,,
2169,0.084691,0.05072,0.14886,0.15137,0.13355,0.15999,0.090441,0.086384,0.078667,0.086755,0.036701,0.012669,,,
2170,0.093767,0.058615,0.15144,0.14993,0.1323,0.14639,0.094389,0.085385,0.073852,0.08676,0.035865,0.013839,,,
2171,0.091086,0.056917,0.15171,0.15263,0.13256,0.15347,0.085139,0.083214,0.077449,0.079804,0.035483,0.012706,,,
2172,0.090912,0.055795,0.15824,0.15098,0.13581,0.15566,0.081944,0.087177,0.079194,0.081136,0.036229,0.012314,,,
2173,0.090506,0.056799,0.152,0.15144,0.14494,0.14613,0.087939,0.083073,0.08475,0.083022,0.036896,0.013971,,,
2174,0.091862,0.054168,0.1561,0.15112,0.13222,0.15308,0.0844,0.082575,0.08267,0.084651,0.036909,0.014953,,,
2175,0.092999,0.05208,0.14394,0.15442,0.13295,0.1443,0.082089,0.084362,0.083912,0.078506,0.036693,0.013353,,,
2176,0.095588,0.054134,0.14147,0.1459,0.13517,0.15247,0.081944,0.083484,0.085368,0.083268,0.036062,0.012023,,,
2177,0.097511,0.054504,0.13561,0.14115,0.13516,0.15497,0.073078,0.08458,0.080603,0.089988,0.037258,0.013529,,,
2178,0.097313,0.059777,0.13401,0.13835,0.13855,0.15492,0.068539,0.076677,0.083963,0.079478,0.037419,0.013385,,,
2179,0.098477,0.058167,0.14035,0.14745,0.13591,0.15943,0.070675,0.086713,0.083398,0.092594,0.035696,0.012174,,,
2180,0.098659,0.060052,0.14142,0.15431,0.13949,0.14462,0.075538,0.092057,0.088626,0.083113,0.037064,0.012704,,,
2181,0.099694,0.057424,0.14051,0.15578,0.14664,0.14583,0.071242,0.088815,0.08353,0.083374,0.03533,0.011192,,,
2182,0.095879,0.055331,0.1386,0.15752,0.13075,0.14643,0.083247,0.084161,0.08127,0.080016,0.036298,0.014085,,,
2183,0.095568,0.053437,0.14518,0.15744,0.13735,0.15148,0.075574,0.090532,0.079305,0.089014,0.03567,0.011978,,,
2184,0.097152,0.053446,0.13004,0.15473,0.13975,0.15106,0.074021,0.091644,0.074669,0.095158,0.036337,0.012357,,,
2185,0.092295,0.052762,0.12576,0.16458,0.14305,0.15442,0.061415,0.099545,0.072665,0.092365,0.037241,0.013695,,,
2186,0.097051,0.053419,0.13479,0.15941,0.13727,0.15142,0.086764,0.089426,0.076355,0.090431,0.036064,0.013571,,,
2187,0.093541,0.047194,0.12632,0.1462,0.13124,0.15248,0.078432,0.080178,0.0844,0.09413,0.035922,0.01275,,,
2188,0.095048,0.049388,0.12964,0.15603,0.14484,0.15236,0.0795,0.077658,0.090279,0.094136,0.036103,0.013986,,,
2189,0.093869,0.052315,0.13867,0.15014,0.14361,0.15585,0.082198,0.085451,0.081223,0.095505,0.03636,0.014428,,,
2190,0.094906,0.052611,0.14037,0.15996,0.15136,0.15077,0.080303,0.091027,0.08941,0.0919,0.036339,0.016474,,,
2191,0.095096,0.051278,0.13386,0.15866,0.1434,0.15636,0.080272,0.089018,0.077008,0.092703,0.036199,0.01467,,,
2192,0.095658,0.051999,0.13784,0.15873,0.1455,0.15307,0.073779,0.087832,0.087266,0.093886,0.036524,0.015306,,,
2193,0.096883,0.054233,0.13566,0.15735,0.15015,0.14655,0.074302,0.092203,0.08739,0.087387,0.036598,0.014345,,,
2194,0.097106,0.053483,0.13568,0.16437,0.14324,0.15044,0.068131,0.09506,0.084995,0.086097,0.036609,0.014598,,,
2195,0.090921,0.051815,0.13047,0.15312,0.15277,0.14414,0.070236,0.085182,0.088476,0.088212,0.036639,0.01576,,,
2196,0.095077,0.054617,0.13134,0.14857,0.14661,0.14306,0.076969,0.084786,0.084749,0.091551,0.036318,0.015305,,,
2197,0.098128,0.05161,0.14028,0.14593,0.15161,0.1403,0.081112,0.076589,0.087453,0.093533,0.035886,0.014384,,,
2198,0.091583,0.052066,0.1328,0.14354,0.15561,0.14443,0.080244,0.07383,0.083945,0.092006,0.036845,0.016173,,,
2199,0.090105,0.055309,0.14353,0.14196,0.13852,0.14717,0.089494,0.077999,0.080105,0.082638,0.037137,0.017014,,,
2200,0.089069,0.05281,0.13623,0.14234,0.13564,0.14436,0.084372,0.074308,0.072786,0.085604,0.035945,0.013243,,,
2201,0.091361,0.051121,0.13599,0.13859,0.14519,0.13774,0.082071,0.06709,0.093299,0.074176,0.03684,0.016293,,,
2202,0.09321,0.050179,0.13581,0.13167,0.14852,0.13294,0.07732,0.073605,0.08722,0.067059,0.036323,0.013605,,,
2203,0.094341,0.050042,0.1299,0.13671,0.14686,0.12792,0.076749,0.071119,0.07419,0.071875,0.035208,0.01261,,,
2204,0.089647,0.049712,0.13164,0.12765,0.15229,0.12481,0.068629,0.062739,0.085675,0.068722,0.036033,0.014444,,,
2205,0.093696,0.051814,0.12823,0.12277,0.14845,0.12943,0.069185,0.061566,0.080442,0.065841,0.036792,0.014638,,,
2206,0.09483,0.049889,0.12662,0.13133,0.1484,0.12173,0.069593,0.071743,0.088968,0.064019,0.036589,0.014655,,,
2207,0.097374,0.047414,0.12189,0.12592,0.15846,0.11521,0.068919,0.072726,0.091062,0.058783,0.036097,0.0156,,,
2208,0.092836,0.04692,0.1375,0.12512,0.14471,0.12178,0.079546,0.069377,0.087052,0.074558,0.035328,0.015425,,,
2209,0.093058,0.04798,0.12587,0.12862,0.15197,0.12534,0.079791,0.073121,0.080457,0.072267,0.036281,0.013619,,,
2210,0.089187,0.051755,0.13088,0.12557,0.14035,0.12469,0.081101,0.067686,0.07428,0.068535,0.037473,0.014755,,,
2211,0.090017,0.045836,0.13236,0.13018,0.14827,0.12686,0.081578,0.066159,0.081013,0.071887,0.036338,0.013396,,,
2212,0.09123,0.044236,0.13182,0.12601,0.1437,0.13414,0.076773,0.07007,0.080296,0.073966,0.037128,0.01531,,,
2213,0.087496,0.045392,0.13679,0.12925,0.13576,0.13344,0.084196,0.076495,0.082772,0.068458,0.03711,0.014668,,,
2214,0.086966,0.046507,0.13981,0.13043,0.13311,0.13707,0.078429,0.065957,0.070267,0.071054,0.036345,0.013916,,,
2215,0.08705,0.045533,0.13763,0.13719,0.14276,0.12903,0.083131,0.070178,0.080727,0.074851,0.039434,0.020683,,,
2216,0.085774,0.042608,0.13825,0.13715,0.14431,0.12608,0.085045,0.06926,0.084414,0.072245,0.038211,0.017391,,,
2217,0.087654,0.045082,0.1376,0.13564,0.13987,0.12914,0.075741,0.075686,0.080305,0.084092,0.038231,0.016499,,,
2218,0.088108,0.04702,0.1477,0.13576,0.13318,0.12979,0.088758,0.072382,0.078719,0.079813,0.037924,0.015425,,,
2219,0.091269,0.046832,0.15219,0.1259,0.1406,0.1344,0.082664,0.067083,0.081666,0.082619,0.038036,0.017452,,,
2220,0.09124,0.050989,0.15088,0.13116,0.13757,0.12925,0.082037,0.069266,0.076829,0.074395,0.038562,0.017869,,,
2221,0.092623,0.047975,0.1454,0.13395,0.1378,0.13596,0.081221,0.072415,0.07479,0.070245,0.038449,0.018543,,,
2222,0.088453,0.044912,0.14122,0.14813,0.13016,0.12704,0.083269,0.076641,0.082724,0.055743,0.037643,0.016565,,,
2223,0.088034,0.046497,0.14102,0.14376,0.12611,0.1255,0.07642,0.074451,0.082162,0.067062,0.037976,0.017082,,,
2224,0.088058,0.048519,0.14007,0.15024,0.12322,0.12508,0.073401,0.077987,0.078995,0.058976,0.037264,0.018367,,,
2225,0.088453,0.045045,0.14069,0.13986,0.13548,0.12295,0.069484,0.081338,0.083439,0.065402,0.037335,0.015624,,,
2226,0.089941,0.049199,0.14585,0.15222,0.13656,0.13286,0.068607,0.088778,0.082849,0.076728,0.038713,0.015278,,,
2227,0.085736,0.04695,0.15254,0.15551,0.1341,0.13321,0.079699,0.087372,0.089087,0.076535,0.038264,0.017287,,,
2228,0.088099,0.051447,0.14118,0.14528,0.13392,0.13457,0.070529,0.078625,0.077012,0.065481,0.037637,0.017038,,,
2229,0.089768,0.051722,0.14196,0.14759,0.13252,0.1392,0.068826,0.094087,0.079487,0.070377,0.037505,0.016642,,,
2230,0.087337,0.049172,0.14605,0.14263,0.12568,0.13796,0.070912,0.086038,0.074822,0.076623,0.037655,0.015253,,,
2231,0.089014,0.048849,0.13813,0.15324,0.13378,0.14489,0.076764,0.090998,0.076473,0.075848,0.037635,0.015894,,,
2232,0.091693,0.048821,0.13614,0.14309,0.13073,0.14922,0.071439,0.084008,0.076975,0.081026,0.037732,0.014888,,,
2233,0.087951,0.050893,0.13621,0.14087,0.13159,0.15836,0.070236,0.083624,0.082451,0.087638,0.038468,0.01809,,,
2234,0.085898,0.045991,0.14094,0.13482,0.12554,0.15698,0.073428,0.080411,0.070239,0.089526,0.038882,0.01671,,,
2235,0.084646,0.045949,0.14565,0.12579,0.13388,0.14219,0.086988,0.074713,0.076437,0.076987,0.038083,0.015923,,,
2236,0.084019,0.044566,0.14528,0.1333,0.12977,0.14727,0.079163,0.085447,0.073279,0.072988,0.039197,0.017542,,,
2237,0.088409,0.051489,0.14499,0.12643,0.12898,0.14293,0.076421,0.070272,0.063653,0.085173,0.038787,0.018407,,,
2238,0.087149,0.04909,0.13802,0.11214,0.12701,0.13958,0.075121,0.069239,0.069485,0.08427,0.0387,0.019546,,,
2239,0.08502,0.047776,0.13357,0.12323,0.13013,0.14181,0.078096,0.067068,0.066262,0.088572,0.038861,0.018064,,,
2240,0.083696,0.048823,0.13007,0.12367,0.12518,0.15158,0.070183,0.075114,0.072045,0.088442,0.037977,0.016854,,,
2241,0.085142,0.048352,0.12711,0.12679,0.13893,0.14805,0.063071,0.075063,0.077486,0.09056,0.038651,0.01958,,,
2242,0.082433,0.042984,0.12198,0.13138,0.13911,0.16385,0.067128,0.076816,0.077672,0.099648,0.039231,0.019957,,,
2243,0.084459,0.045599,0.12871,0.13428,0.13525,0.15678,0.070098,0.07339,0.078821,0.093718,0.039198,0.021776,,,
2244,0.079017,0.043242,0.12556,0.1414,0.12781,0.14826,0.061526,0.085872,0.07267,0.092237,0.038515,0.021122,,,
2245,0.083425,0.042164,0.12667,0.13889,0.13761,0.15248,0.069772,0.076123,0.071888,0.093142,0.039871,0.026956,,,
2246,0.08386,0.045311,0.1279,0.14196,0.12174,0.14488,0.074178,0.07596,0.069615,0.084267,0.037775,0.020982,,,
2247,0.080418,0.038338,0.12932,0.14435,0.12719,0.14353,0.077975,0.073632,0.087007,0.088812,0.039269,0.020789,,,
2248,0.083885,0.043074,0.14717,0.13655,0.12635,0.14025,0.083382,0.083707,0.083398,0.084412,0.039508,0.018874,,,
2249,0.082207,0.044114,0.14538,0.12804,0.129,0.15812,0.087262,0.066444,0.074987,0.096136,0.037952,0.016783,,,
2250,0.08317,0.044053,0.13335,0.13646,0.12753,0.14605,0.078602,0.079359,0.07363,0.085272,0.037625,0.016314,,,
2251,0.082872,0.043822,0.13628,0.13287,0.12031,0.14124,0.083483,0.080998,0.070314,0.086873,0.038498,0.018497,,,
2252,0.087352,0.047245,0.13588,0.13274,0.11987,0.14102,0.086294,0.072179,0.061289,0.08582,0.039476,0.01796,,,
2253,0.086638,0.047664,0.14477,0.13313,0.11493,0.14051,0.081888,0.079687,0.066305,0.093297,0.03752,0.015009,,,
2254,0.08317,0.044085,0.14616,0.14068,0.1187,0.14322,0.079183,0.082762,0.065646,0.080804,0.038302,0.015571,,,
2255,0.088707,0.050011,0.14891,0.14426,0.12772,0.14151,0.089497,0.071954,0.079903,0.079344,0.03762,0.016124,,,
2256,0.092902,0.054262,0.15469,0.13474,0.12619,0.14382,0.085846,0.078204,0.075288,0.087191,0.037436,0.016719,,,
2257,0.081649,0.050274,0.14859,0.13852,0.12192,0.14457,0.087987,0.073716,0.078945,0.085771,0.038112,0.015273,,,
2258,0.084231,0.05099,0.14293,0.13424,0.13218,0.14193,0.081777,0.069753,0.080259,0.083502,0.037985,0.015289,,,
2259,0.08832,0.054889,0.13737,0.13871,0.13091,0.13322,0.082995,0.07111,0.086877,0.072281,0.038258,0.015932,,,
2260,0.08644,0.052416,0.14401,0.13413,0.13848,0.13685,0.084693,0.077296,0.077325,0.074279,0.037358,0.015777,,,
2261,0.088433,0.048378,0.14307,0.14088,0.13523,0.14699,0.085435,0.076134,0.074106,0.080696,0.037862,0.017429,,,
2262,0.088334,0.051391,0.13711,0.13309,0.13608,0.14065,0.077904,0.075112,0.076346,0.07692,0.037876,0.016463,,,
2263,0.086866,0.051425,0.1344,0.13532,0.13627,0.13558,0.076889,0.07708,0.078589,0.071072,0.038155,0.020418,,,
2264,0.089293,0.054956,0.13751,0.13811,0.13942,0.1348,0.076815,0.080135,0.084679,0.073602,0.037046,0.014921,,,
2265,0.088488,0.050884,0.13819,0.14737,0.13719,0.13825,0.075847,0.083496,0.079346,0.073898,0.036584,0.015954,,,
2266,0.089044,0.053612,0.13418,0.15059,0.14015,0.13925,0.07641,0.08291,0.075929,0.080118,0.036726,0.015506,,,
2267,0.088311,0.053599,0.13563,0.14389,0.14446,0.13635,0.080893,0.07985,0.081649,0.073029,0.035603,0.013625,,,
2268,0.08942,0.053243,0.13936,0.14634,0.13585,0.13482,0.08439,0.082203,0.079527,0.072314,0.036589,0.014292,,,
2269,0.090903,0.054767,0.14303,0.14657,0.13565,0.13446,0.087046,0.084531,0.073066,0.074789,0.037894,0.015323,,,
2270,0.088453,0.052002,0.13665,0.14704,0.1331,0.13161,0.080053,0.078791,0.070121,0.077802,0.038188,0.017429,,,
2271,0.088619,0.053895,0.1515,0.13989,0.13442,0.13805,0.088507,0.076629,0.072355,0.073566,0.037527,0.01462,,,
2272,0.088508,0.05332,0.14216,0.13679,0.14584,0.13257,0.088773,0.073968,0.082751,0.07527,0.038903,0.018425,,,
2273,0.089581,0.053411,0.15008,0.12826,0.14496,0.14397,0.085878,0.071081,0.081746,0.080786,0.038054,0.016754,,,
2274,0.087484,0.052409,0.14651,0.13689,0.13841,0.14349,0.090809,0.065879,0.083406,0.078564,0.037357,0.015611,,,
2275,0.088887,0.052036,0.14997,0.13418,0.14747,0.14493,0.092406,0.073474,0.084993,0.079539,0.03868,0.016874,,,
2276,0.088901,0.054526,0.14904,0.13387,0.13723,0.14381,0.086319,0.073122,0.078277,0.080857,0.037517,0.014063,,,
2277,0.087633,0.054026,0.14064,0.13499,0.13652,0.1333,0.075982,0.071434,0.081075,0.077971,0.03873,0.016246,,,
2278,0.084824,0.050505,0.13848,0.13734,0.13295,0.13649,0.076248,0.071382,0.088094,0.077887,0.037734,0.015284,,,
2279,0.086896,0.047885,0.13713,0.12743,0.13807,0.14211,0.071842,0.063184,0.087061,0.083813,0.037693,0.014171,,,
2280,0.088996,0.049085,0.14292,0.12946,0.13553,0.13658,0.079575,0.069086,0.080592,0.082204,0.037015,0.013763,,,
2281,0.088762,0.052033,0.13679,0.13644,0.12826,0.1393,0.072438,0.071751,0.082833,0.082955,0.037217,0.01443,,,
2282,0.088917,0.049019,0.13586,0.13405,0.13081,0.12306,0.07418,0.063207,0.077331,0.071516,0.038868,0.01773,,,
2283,0.090208,0.049211,0.13887,0.12899,0.1399,0.13029,0.066436,0.066164,0.082384,0.073316,0.037754,0.01614,,,
2284,0.087695,0.048913,0.13407,0.12547,0.13223,0.1354,0.069321,0.060773,0.074191,0.075885,0.037184,0.015511,,,
2285,0.088897,0.05006,0.13176,0.13351,0.13338,0.13005,0.07023,0.067389,0.07556,0.067796,0.037926,0.015906,,,
2286,0.090921,0.052805,0.12828,0.13234,0.13526,0.12848,0.067252,0.073407,0.078578,0.07124,0.038195,0.016817,,,
2287,0.088689,0.053729,0.12753,0.13389,0.1304,0.12394,0.063368,0.066079,0.073717,0.068137,0.038176,0.016233,,,
2288,0.086903,0.051273,0.12955,0.1304,0.1302,0.13086,0.071188,0.066454,0.067649,0.06964,0.038191,0.016126,,,
2289,0.085749,0.052727,0.13187,0.12543,0.13016,0.12774,0.068374,0.05841,0.067159,0.069547,0.037393,0.014989,,,
2290,0.085722,0.052293,0.13688,0.12173,0.13037,0.12864,0.07844,0.069723,0.067618,0.066224,0.03763,0.016895,,,
2291,0.091426,0.053804,0.13039,0.12887,0.13471,0.12825,0.073538,0.06824,0.068001,0.076444,0.037981,0.016698,,,
2292,0.090235,0.054102,0.12887,0.12079,0.12569,0.12876,0.068884,0.06422,0.061385,0.068795,0.038352,0.017757,,,
2293,0.089467,0.054147,0.12954,0.13012,0.13297,0.13832,0.07143,0.070182,0.069827,0.075962,0.037245,0.01706,,,
2294,0.093265,0.059583,0.13879,0.14014,0.13569,0.13634,0.073206,0.070009,0.069106,0.073463,0.038953,0.020242,,,
2295,0.093121,0.054866,0.14052,0.12022,0.13725,0.13869,0.083729,0.066135,0.067964,0.077073,0.038247,0.01951,,,
2296,0.096109,0.056631,0.14294,0.12538,0.13668,0.13649,0.072637,0.064579,0.068889,0.069936,0.036153,0.013594,,,
2297,0.092416,0.053378,0.14428,0.12201,0.14065,0.14063,0.086512,0.059613,0.080314,0.072617,0.037694,0.016115,,,
2298,0.093229,0.052883,0.14908,0.12663,0.14236,0.14326,0.092602,0.068282,0.070957,0.085045,0.036651,0.014077,,,
2299,0.092599,0.054695,0.14223,0.13513,0.13793,0.13346,0.087178,0.074315,0.075891,0.075619,0.037981,0.018415,,,
2300,0.089815,0.051902,0.1419,0.14194,0.13892,0.14013,0.090016,0.074037,0.070714,0.076905,0.036373,0.016361,,,
2301,0.093147,0.049561,0.14423,0.14111,0.14546,0.1464,0.083388,0.080682,0.080187,0.085097,0.036751,0.015761,,,
2302,0.088491,0.044031,0.13682,0.14391,0.14093,0.14611,0.073679,0.078528,0.076478,0.087036,0.036317,0.014445,,,
2303,0.088958,0.04742,0.13186,0.13865,0.13986,0.14768,0.074031,0.085931,0.074753,0.084047,0.035548,0.014143,,,
2304,0.094295,0.048631,0.13027,0.1447,0.13407,0.1506,0.074128,0.081225,0.078475,0.093068,0.035791,0.014311,,,
2305,0.0952,0.044025,0.13535,0.14313,0.13875,0.14227,0.076496,0.072934,0.071509,0.0777,0.037134,0.015872,,,
2306,0.09323,0.047402,0.12845,0.13812,0.13834,0.14606,0.075472,0.078061,0.073754,0.080688,0.033979,0.011239,,,
2307,0.094204,0.046365,0.14838,0.13718,0.13846,0.13666,0.084548,0.079417,0.073733,0.080294,0.035328,0.013899,,,
2308,0.095518,0.050489,0.1514,0.1279,0.13955,0.13825,0.088559,0.073734,0.075766,0.077386,0.036474,0.015272,,,
2309,0.098712,0.050037,0.1525,0.14336,0.14343,0.13721,0.086962,0.084555,0.076361,0.079347,0.035335,0.01396,,,
2310,0.10112,0.052298,0.14779,0.13983,0.14035,0.13637,0.084895,0.079538,0.082908,0.081973,0.03627,0.013989,,,
2311,0.10423,0.053423,0.1494,0.13983,0.14285,0.13526,0.086721,0.079632,0.079141,0.077096,0.035499,0.013135,,,
2312,0.10568,0.057142,0.14401,0.13551,0.14273,0.13747,0.087198,0.080791,0.074246,0.077969,0.036067,0.014749,,,
2313,0.1021,0.056109,0.13998,0.13464,0.14082,0.13781,0.077725,0.077301,0.078545,0.081383,0.0363,0.014052,,,
2314,0.10036,0.05232,0.12827,0.13374,0.14225,0.13509,0.072162,0.077701,0.079352,0.077936,0.037248,0.022379,,,
2315,0.10316,0.053128,0.13747,0.13368,0.14415,0.13031,0.073982,0.073291,0.083294,0.076397,0.037303,0.016971,,,
2316,0.1078,0.050609,0.14013,0.14029,0.14329,0.13398,0.078767,0.073744,0.076394,0.086064,0.036458,0.019304,,,
2317,0.099793,0.048434,0.12971,0.14393,0.14087,0.13492,0.073813,0.085262,0.086637,0.080782,0.035108,0.0161,,,
2318,0.10123,0.050478,0.12494,0.14237,0.13648,0.13939,0.075371,0.083966,0.085857,0.080069,0.035674,0.016152,,,
2319,0.10048,0.045609,0.12632,0.14037,0.13879,0.13486,0.069689,0.07298,0.082879,0.083137,0.036266,0.014332,,,
2320,0.099615,0.048066,0.1252,0.14007,0.1368,0.13652,0.067429,0.076068,0.07183,0.086112,0.03664,0.016145,,,
2321,0.101,0.051816,0.12239,0.14268,0.1342,0.13437,0.068239,0.079701,0.072465,0.088653,0.035715,0.014674,,,
2322,0.097412,0.048552,0.12462,0.14798,0.1426,0.13497,0.070204,0.082168,0.075712,0.080453,0.036139,0.016775,,,
2323,0.098221,0.049258,0.12368,0.13924,0.13081,0.13841,0.070504,0.081622,0.069764,0.075084,0.034882,0.01331,,,
2324,0.09886,0.050264,0.12491,0.13918,0.13157,0.13376,0.071168,0.080063,0.063393,0.071012,0.035984,0.016241,,,
2325,0.095513,0.049675,0.12285,0.12952,0.14084,0.12188,0.067862,0.080713,0.080506,0.065394,0.034784,0.015159,,,
2326,0.093547,0.047909,0.12598,0.12508,0.12418,0.13018,0.078633,0.079854,0.070555,0.067839,0.035531,0.013395,,,
2327,0.092926,0.048703,0.13058,0.1392,0.13208,0.12389,0.069641,0.079579,0.083588,0.064442,0.035179,0.013155,,,
2328,0.090193,0.045486,0.12311,0.14086,0.1425,0.12208,0.074312,0.073051,0.080526,0.064709,0.033819,0.013046,,,
2329,0.094319,0.049144,0.12435,0.13363,0.13446,0.12797,0.067835,0.07713,0.079509,0.066992,0.034789,0.013112,,,
2330,0.091675,0.049469,0.12823,0.12821,0.13177,0.12703,0.075366,0.071632,0.094284,0.065892,0.035352,0.013464,,,
2331,0.094205,0.054655,0.12462,0.13042,0.14299,0.12775,0.069971,0.074799,0.085162,0.06521,0.034345,0.013318,,,
2332,0.094059,0.051014,0.12338,0.13607,0.1358,0.12761,0.068741,0.069602,0.08091,0.065013,0.034609,0.014026,,,
2333,0.092703,0.052399,0.12202,0.12366,0.13485,0.12807,0.06934,0.065138,0.087101,0.067223,0.034773,0.013559,,,
2334,0.094988,0.055881,0.11917,0.13078,0.13386,0.12784,0.072006,0.069849,0.080015,0.062059,0.034175,0.012853,,,
2335,0.090923,0.054166,0.12271,0.1316,0.14273,0.13388,0.061158,0.07196,0.084939,0.061602,0.034384,0.013283,,,
2336,0.093104,0.052399,0.12436,0.13173,0.14107,0.12132,0.072315,0.06951,0.08253,0.060786,0.033917,0.013066,,,
2337,0.089081,0.052953,0.11679,0.13378,0.13687,0.11945,0.063116,0.072454,0.076286,0.057171,0.034507,0.012168,,,
2338,0.087871,0.050722,0.12347,0.13324,0.13844,0.13701,0.066196,0.063717,0.078102,0.074774,0.03449,0.01438,,,
2339,0.086425,0.048282,0.12903,0.13287,0.14031,0.13067,0.073042,0.067474,0.077332,0.072628,0.034838,0.013899,,,
2340,0.081422,0.049601,0.12767,0.12961,0.13865,0.13425,0.078549,0.061705,0.084509,0.077719,0.034686,0.012974,,,
2341,0.085275,0.048606,0.1324,0.13177,0.14036,0.14304,0.080137,0.069186,0.075959,0.082745,0.033856,0.012054,,,
2342,0.085538,0.044817,0.13274,0.1373,0.14342,0.12706,0.069999,0.075804,0.073336,0.073081,0.034447,0.013381,,,
2343,0.090206,0.048056,0.13454,0.1425,0.13566,0.14428,0.077566,0.081313,0.072073,0.080546,0.035337,0.014218,,,
2344,0.08793,0.046887,0.13031,0.13813,0.14547,0.14057,0.073212,0.080314,0.080059,0.07812,0.033645,0.011741,,,
2345,0.085542,0.042993,0.13398,0.1384,0.14026,0.13585,0.073042,0.078702,0.072251,0.068604,0.035413,0.014147,,,
2346,0.08455,0.045166,0.14321,0.13883,0.14595,0.12772,0.081702,0.084966,0.073188,0.060533,0.035321,0.016588,,,
2347,0.085827,0.045943,0.14281,0.13805,0.1331,0.13705,0.082262,0.083359,0.068505,0.07305,0.035443,0.014553,,,
2348,0.085313,0.041721,0.14949,0.13905,0.14824,0.13723,0.087214,0.089073,0.080434,0.077924,0.034882,0.013253,,,
2349,0.087992,0.047127,0.14903,0.14945,0.15003,0.14715,0.087319,0.084632,0.073424,0.06817,0.035765,0.013304,,,
2350,0.087356,0.045755,0.1396,0.14435,0.13865,0.1404,0.079865,0.08443,0.0766,0.070426,0.034847,0.012085,,,
2351,0.087067,0.044243,0.13711,0.13786,0.13863,0.13679,0.086531,0.090469,0.086204,0.074111,0.035197,0.012843,,,
2352,0.085032,0.042778,0.13261,0.13415,0.14181,0.14443,0.081831,0.079163,0.083347,0.073718,0.035734,0.013106,,,
2353,0.081819,0.043465,0.13709,0.13197,0.14184,0.14145,0.077128,0.084544,0.081877,0.068679,0.035274,0.013484,,,
2354,0.086268,0.043817,0.13241,0.14139,0.13992,0.13619,0.074858,0.084386,0.083658,0.073683,0.03567,0.012819,,,
2355,0.083856,0.044708,0.13008,0.14977,0.14645,0.14386,0.073906,0.091716,0.08325,0.078608,0.036554,0.014009,,,
2356,0.082128,0.040592,0.12163,0.14637,0.15193,0.14488,0.067233,0.083853,0.076787,0.080145,0.036862,0.014448,,,
2357,0.082488,0.038665,0.13582,0.13855,0.14973,0.14665,0.066881,0.081298,0.087055,0.080064,0.036177,0.014095,,,
2358,0.080342,0.037255,0.13268,0.14626,0.15196,0.1391,0.079036,0.095161,0.083853,0.075374,0.037492,0.016742,,,
2359,0.084066,0.043602,0.1298,0.14531,0.14291,0.13936,0.07406,0.088484,0.079181,0.077255,0.035791,0.013761,,,
2360,0.085142,0.045394,0.1353,0.15405,0.16196,0.14066,0.079822,0.099906,0.092254,0.077052,0.035088,0.013683,,,
2361,0.08638,0.045414,0.13622,0.14788,0.14659,0.14772,0.081625,0.10063,0.086918,0.082858,0.03552,0.012713,,,
2362,0.083099,0.040596,0.14124,0.16706,0.14735,0.14288,0.075797,0.10196,0.077106,0.081876,0.035129,0.012853,,,
2363,0.085062,0.04496,0.13512,0.1565,0.14595,0.1466,0.080335,0.098453,0.081369,0.075964,0.035473,0.015107,,,
2364,0.084498,0.041599,0.13391,0.17105,0.14557,0.1391,0.077388,0.09913,0.08124,0.079079,0.035043,0.012632,,,
2365,0.086505,0.043369,0.13587,0.15346,0.14861,0.13824,0.070378,0.093236,0.083856,0.070453,0.035582,0.013069,,,
2366,0.083298,0.040402,0.13169,0.15197,0.15804,0.14513,0.06967,0.087411,0.090803,0.073583,0.034465,0.01209,,,
2367,0.081055,0.041782,0.13802,0.15643,0.15152,0.14398,0.078372,0.088206,0.087892,0.069817,0.035769,0.012858,,,
2368,0.084944,0.040831,0.14416,0.15328,0.1557,0.14121,0.078256,0.089592,0.079113,0.075456,0.03524,0.012301,,,
2369,0.082634,0.043336,0.14406,0.14982,0.15173,0.14096,0.078859,0.076935,0.082011,0.071762,0.035011,0.01366,,,
2370,0.08167,0.045222,0.13838,0.15207,0.14586,0.13944,0.082187,0.07757,0.075322,0.077057,0.035172,0.013611,,,
2371,0.085335,0.043552,0.13797,0.15052,0.15217,0.13729,0.072882,0.08631,0.080556,0.071238,0.035198,0.013285,,,
2372,0.080561,0.043306,0.14073,0.14595,0.13261,0.13355,0.074894,0.085968,0.070925,0.062874,0.035306,0.012632,,,
2373,0.080661,0.042229,0.13863,0.14743,0.14633,0.13128,0.074849,0.092245,0.079074,0.060731,0.035101,0.012816,,,
2374,0.082857,0.044548,0.13674,0.15095,0.14639,0.13052,0.074497,0.087577,0.079113,0.066665,0.036148,0.013995,,,
2375,0.082223,0.043732,0.13473,0.14238,0.147,0.13908,0.075835,0.094919,0.076939,0.0645,0.036365,0.014358,,,
2376,0.082078,0.041029,0.14272,0.13486,0.13853,0.13378,0.082251,0.082809,0.073007,0.061392,0.035916,0.01433,,,
2377,0.083539,0.042669,0.14435,0.13922,0.13337,0.13144,0.083978,0.087561,0.064798,0.070801,0.035041,0.011894,,,
2378,0.084166,0.044332,0.15252,0.13129,0.13838,0.1444,0.084864,0.080482,0.07644,0.075204,0.03627,0.014138,,,
2379,0.081452,0.044355,0.15973,0.13573,0.14768,0.12823,0.088706,0.085273,0.072723,0.065983,0.03592,0.013461,,,
2380,0.082669,0.041061,0.1544,0.14318,0.14117,0.13881,0.089157,0.086884,0.078047,0.074319,0.036028,0.01529,,,
2381,0.081659,0.039813,0.15458,0.14088,0.13955,0.14311,0.084631,0.086116,0.077676,0.07964,0.035358,0.013965,,,
2382,0.08033,0.040198,0.14424,0.13396,0.14014,0.13519,0.082125,0.078576,0.071303,0.074676,0.036109,0.014632,,,
2383,0.080873,0.041273,0.14322,0.14497,0.14312,0.13083,0.078824,0.084682,0.080094,0.073433,0.035395,0.014408,,,
2384,0.080649,0.040056,0.15078,0.14339,0.14318,0.13461,0.081841,0.085793,0.085643,0.068944,0.035888,0.014258,,,
2385,0.079643,0.04091,0.14801,0.13559,0.14427,0.12517,0.078063,0.080214,0.079015,0.072078,0.035986,0.015664,,,
2386,0.076661,0.039768,0.1392,0.13872,0.14205,0.12177,0.072029,0.077432,0.087456,0.061122,0.036157,0.013535,,,
2387,0.080918,0.041605,0.13786,0.13552,0.13878,0.11878,0.072308,0.080899,0.076233,0.068074,0.035606,0.012472,,,
2388,0.079248,0.040671,0.13292,0.13648,0.1491,0.12425,0.076317,0.086144,0.084823,0.064637,0.03631,0.015192,,,
2389,0.076094,0.041389,0.1268,0.14781,0.13776,0.12692,0.071151,0.092616,0.075036,0.059119,0.037121,0.017613,,,
2390,0.073761,0.04091,0.12804,0.14209,0.13526,0.12799,0.072309,0.08343,0.08175,0.067388,0.037362,0.015129,,,
2391,0.073324,0.037339,0.13603,0.14583,0.13522,0.13221,0.079813,0.08585,0.074562,0.076049,0.036647,0.015804,,,
2392,0.071994,0.041153,0.12815,0.14825,0.13505,0.13597,0.066041,0.089225,0.073767,0.077514,0.036769,0.015536,,,
2393,0.075282,0.037619,0.12569,0.14186,0.13413,0.14019,0.073376,0.085936,0.072758,0.078969,0.038318,0.018159,,,
2394,0.074473,0.037192,0.1236,0.14488,0.13962,0.14281,0.065948,0.085666,0.07504,0.078864,0.036189,0.015037,,,
2395,0.075498,0.038576,0.13556,0.14623,0.1418,0.1314,0.070142,0.085808,0.088444,0.066008,0.036707,0.014559,,,
2396,0.075353,0.038592,0.12468,0.14265,0.13936,0.138,0.070329,0.083394,0.067427,0.070403,0.036635,0.015814,,,
2397,0.074178,0.039091,0.13507,0.13794,0.13347,0.13802,0.086567,0.079176,0.0735,0.071639,0.036775,0.015872,,,
2398,0.076369,0.041236,0.13039,0.14123,0.13527,0.13388,0.071411,0.081419,0.071957,0.064608,0.035714,0.013942,,,
2399,0.075753,0.037266,0.12517,0.13476,0.14108,0.13828,0.077195,0.075475,0.078148,0.066976,0.038191,0.02212,,,
2400,0.079382,0.039838,0.13072,0.14133,0.14484,0.13875,0.078189,0.076384,0.074071,0.07324,0.036952,0.016102,,,
2401,0.077857,0.038296,0.12661,0.13887,0.14088,0.13694,0.076337,0.074833,0.079527,0.06879,0.036935,0.019071,,,
2402,0.078839,0.039556,0.12657,0.13984,0.14533,0.13569,0.073854,0.071419,0.074612,0.069844,0.036313,0.016467,,,
2403,0.079021,0.037589,0.13628,0.1382,0.15051,0.13205,0.071289,0.075527,0.083524,0.071855,0.037303,0.017973,,,
2404,0.078657,0.038522,0.13853,0.15,0.13559,0.13868,0.07573,0.08257,0.074523,0.067243,0.037369,0.018812,,,
2405,0.081979,0.042228,0.13019,0.14679,0.13994,0.14286,0.074472,0.075665,0.077426,0.069488,0.035857,0.016077,,,
2406,0.08053,0.037079,0.13703,0.14162,0.13503,0.14791,0.076593,0.075486,0.074974,0.075751,0.03594,0.01585,,,
2407,0.079515,0.036867,0.13978,0.13986,0.13962,0.14802,0.07587,0.076374,0.076417,0.07864,0.035835,0.013762,,,
2408,0.08374,0.036624,0.13967,0.13998,0.13616,0.15012,0.070437,0.080516,0.07195,0.072499,0.036368,0.015138,,,
2409,0.085144,0.041402,0.12912,0.13688,0.13056,0.15209,0.064205,0.080669,0.071501,0.077334,0.036713,0.01789,,,
2410,0.08145,0.039707,0.13395,0.14058,0.12853,0.14859,0.072728,0.079114,0.064463,0.071791,0.037071,0.016472,,,
2411,0.080179,0.036319,0.12684,0.14621,0.13602,0.14316,0.070899,0.089049,0.067902,0.075176,0.036173,0.015306,,,
2412,0.081564,0.039451,0.12334,0.13867,0.12736,0.14144,0.06947,0.085017,0.061605,0.077238,0.035372,0.015303,,,
2413,0.081313,0.038511,0.12433,0.15213,0.12472,0.14391,0.072473,0.089397,0.061469,0.081593,0.036013,0.013893,,,
2414,0.082052,0.040305,0.12392,0.14312,0.12463,0.14936,0.071581,0.084253,0.060727,0.09298,0.036341,0.015628,,,
2415,0.080705,0.037667,0.12764,0.13796,0.13652,0.13747,0.069566,0.07347,0.063214,0.081158,0.038024,0.019487,,,
2416,0.075543,0.035162,0.13209,0.13934,0.13486,0.14352,0.068583,0.076851,0.066337,0.080818,0.036832,0.017289,,,
2417,0.077292,0.0375,0.13662,0.13704,0.13013,0.14566,0.066925,0.07511,0.072258,0.07837,0.036805,0.015773,,,
2418,0.080208,0.039246,0.13844,0.12595,0.13993,0.13998,0.076112,0.064671,0.076262,0.068644,0.038045,0.023486,,,
2419,0.080381,0.036475,0.14051,0.13342,0.13591,0.14164,0.073273,0.067335,0.072382,0.07942,0.0371,0.018127,,,
2420,0.080922,0.037866,0.1445,0.13987,0.13575,0.13675,0.072907,0.078489,0.076904,0.078169,0.038879,0.020159,,,
2421,0.078896,0.036516,0.14943,0.138,0.13876,0.14796,0.083098,0.075749,0.076098,0.078799,0.039352,0.019647,,,
2422,0.081162,0.042305,0.13749,0.13881,0.14639,0.14941,0.085816,0.082598,0.082675,0.081457,0.037613,0.018664,,,
2423,0.085939,0.044614,0.14549,0.13697,0.13579,0.15004,0.092925,0.078197,0.082177,0.081707,0.0377,0.017942,,,
2424,0.082764,0.040636,0.13754,0.13481,0.13528,0.14898,0.084022,0.066205,0.078769,0.082354,0.037993,0.018528,,,
2425,0.083223,0.043801,0.13837,0.14171,0.14979,0.13762,0.077584,0.069162,0.091033,0.073603,0.036949,0.016517,,,
2426,0.083854,0.0418,0.14255,0.13374,0.13922,0.14595,0.089197,0.072183,0.089482,0.071439,0.037929,0.016583,,,
2427,0.083416,0.039473,0.1448,0.1351,0.13924,0.13997,0.079844,0.074977,0.086684,0.068289,0.0366,0.014851,,,
2428,0.081468,0.039615,0.13869,0.14201,0.14063,0.1348,0.075668,0.073557,0.098772,0.071819,0.037974,0.019433,,,
2429,0.08372,0.043514,0.13286,0.15032,0.13797,0.13904,0.073945,0.080604,0.092059,0.072385,0.0387,0.019258,,,
2430,0.081818,0.040015,0.1398,0.13986,0.13572,0.13398,0.075271,0.079133,0.088942,0.071269,0.03805,0.017207,,,
2431,0.082636,0.039,0.13301,0.12998,0.13422,0.13816,0.076239,0.071712,0.085421,0.079571,0.037586,0.017442,,,
2432,0.080631,0.037855,0.12939,0.13,0.12906,0.13278,0.074233,0.073592,0.083217,0.078383,0.037641,0.016013,,,
2433,0.081607,0.037603,0.13672,0.14057,0.12783,0.13425,0.078355,0.075732,0.084155,0.069776,0.036958,0.015375,,,
2434,0.078903,0.035549,0.13617,0.14358,0.1359,0.13832,0.075574,0.076559,0.093463,0.073136,0.0381,0.016025,,,
2435,0.081176,0.039144,0.13022,0.14076,0.1419,0.12761,0.072652,0.078176,0.091518,0.072406,0.037057,0.014488,,,
2436,0.077577,0.03797,0.14307,0.13916,0.1266,0.13113,0.076711,0.072865,0.068591,0.074712,0.037834,0.01511,,,
2437,0.081627,0.036777,0.14132,0.13626,0.12534,0.13542,0.075352,0.080996,0.076888,0.076155,0.036573,0.013996,,,
2438,0.07706,0.033494,0.14703,0.14354,0.135,0.13636,0.089301,0.092597,0.076668,0.071465,0.037822,0.016478,,,
2439,0.080696,0.036268,0.15189,0.1384,0.13433,0.13755,0.08721,0.089726,0.068641,0.076603,0.037424,0.015369,,,
2440,0.080459,0.035422,0.1469,0.13998,0.13611,0.14035,0.078078,0.076879,0.07189,0.083219,0.037204,0.014236,,,
2441,0.082429,0.037141,0.13476,0.1422,0.13621,0.13702,0.073306,0.080467,0.073375,0.071176,0.035337,0.012528,,,
2442,0.085527,0.038875,0.13293,0.14097,0.13573,0.13782,0.079813,0.08223,0.070539,0.078436,0.037572,0.015189,,,
2443,0.082135,0.041531,0.1436,0.13396,0.1327,0.13034,0.075909,0.079999,0.069149,0.074355,0.036115,0.014986,,,
2444,0.079802,0.038342,0.13905,0.13569,0.1253,0.13015,0.0817,0.078586,0.072516,0.070576,0.035881,0.013905,,,
2445,0.078348,0.033696,0.13986,0.13977,0.13129,0.13223,0.085612,0.080313,0.080502,0.066873,0.036899,0.016271,,,
2446,0.080833,0.037662,0.14033,0.13309,0.13096,0.13186,0.085634,0.080905,0.069665,0.075377,0.036491,0.017121,,,
2447,0.080286,0.039437,0.14029,0.13754,0.13542,0.12571,0.086429,0.080368,0.075504,0.073787,0.036216,0.013668,,,
2448,0.080222,0.040596,0.13834,0.14022,0.13459,0.12543,0.094619,0.079958,0.07299,0.070955,0.037157,0.014926,,,
2449,0.083913,0.038677,0.14086,0.13652,0.12955,0.12155,0.08578,0.074441,0.071875,0.069391,0.038149,0.021549,,,
2450,0.080816,0.038873,0.15014,0.13728,0.13314,0.12338,0.087331,0.079266,0.071088,0.0688,0.037369,0.016599,,,
2451,0.083507,0.042089,0.14382,0.14135,0.12182,0.12888,0.076959,0.080272,0.065121,0.079914,0.038282,0.027134,,,
2452,0.083121,0.042319,0.14207,0.14986,0.12104,0.13114,0.077165,0.079006,0.069123,0.08739,0.037708,0.022392,,,
2453,0.081309,0.041189,0.14735,0.15101,0.12513,0.13459,0.081756,0.079046,0.066603,0.085263,0.037586,0.020102,,,
2454,0.084781,0.042813,0.14428,0.13913,0.12475,0.13746,0.081595,0.070324,0.069997,0.088663,0.037355,0.01648,,,
2455,0.085633,0.04598,0.13777,0.13036,0.12999,0.13171,0.07356,0.072091,0.075981,0.077345,0.036414,0.015186,,,
2456,0.082773,0.046703,0.14102,0.13386,0.12471,0.13771,0.085041,0.073114,0.076677,0.083833,0.037325,0.018191,,,
2457,0.085593,0.04516,0.14886,0.13951,0.13597,0.14049,0.08516,0.079227,0.077028,0.081426,0.038087,0.023092,,,
2458,0.08385,0.043935,0.14687,0.14136,0.13053,0.1385,0.083982,0.08333,0.079282,0.074997,0.036997,0.018978,,,
2459,0.080484,0.045001,0.13706,0.13444,0.11981,0.13769,0.07508,0.08308,0.075988,0.074178,0.036394,0.017725,,,
2460,0.083879,0.04527,0.13606,0.133,0.12827,0.13033,0.069835,0.075069,0.077562,0.076223,0.036564,0.016172,,,
2461,0.085965,0.048509,0.13134,0.13442,0.12993,0.14298,0.078561,0.073562,0.06924,0.085326,0.035657,0.016085,,,
2462,0.081937,0.044985,0.13502,0.1402,0.12827,0.14013,0.077494,0.069471,0.067217,0.078763,0.038611,0.023737,,,
2463,0.07949,0.043891,0.13386,0.13243,0.12887,0.13928,0.077336,0.064905,0.07541,0.080773,0.036364,0.020513,,,
2464,0.08599,0.046514,0.12603,0.14009,0.12035,0.13506,0.063197,0.072141,0.075169,0.079389,0.037253,0.019366,,,
2465,0.082907,0.046376,0.12937,0.13618,0.11838,0.12888,0.075916,0.071107,0.071726,0.074064,0.037459,0.020172,,,
2466,0.082103,0.042387,0.11854,0.13875,0.12672,0.13377,0.070015,0.076635,0.073052,0.079124,0.036723,0.02009,,,
2467,0.080859,0.043972,0.12537,0.14158,0.12689,0.14071,0.068194,0.078437,0.07007,0.08216,0.036767,0.019579,,,
2468,0.080753,0.042798,0.1324,0.13504,0.13057,0.13826,0.071416,0.076986,0.071367,0.084514,0.037015,0.01843,,,
2469,0.079237,0.045448,0.13299,0.13936,0.12495,0.1423,0.072413,0.076229,0.064255,0.0802,0.035834,0.014907,,,
2470,0.079882,0.045584,0.13449,0.144,0.12128,0.13541,0.072018,0.083956,0.065711,0.079863,0.035867,0.014979,,,
2471,0.077918,0.043483,0.13721,0.13651,0.11895,0.14755,0.072912,0.073659,0.059352,0.074755,0.035761,0.015795,,,
2472,0.079016,0.04612,0.14114,0.13473,0.12036,0.13212,0.087517,0.072416,0.067872,0.078237,0.036343,0.017761,,,
2473,0.079348,0.043468,0.14168,0.13387,0.11852,0.13663,0.084573,0.071218,0.066941,0.075694,0.03588,0.018094,,,
2474,0.075684,0.038516,0.13665,0.13997,0.11562,0.13547,0.075524,0.082419,0.067846,0.082207,0.035831,0.015198,,,
2475,0.080734,0.041448,0.1361,0.13566,0.1162,0.13864,0.082157,0.071053,0.066626,0.07918,0.035915,0.014081,,,
2476,0.079496,0.041552,0.14376,0.13886,0.12542,0.13288,0.087175,0.07758,0.064001,0.078068,0.035895,0.016621,,,
2477,0.080006,0.041923,0.13295,0.13639,0.1151,0.13392,0.075254,0.069039,0.057406,0.078928,0.036434,0.017843,,,
2478,0.077382,0.040765,0.13472,0.13402,0.1165,0.13887,0.069887,0.066645,0.068585,0.075364,0.035717,0.013921,,,
2479,0.077904,0.036592,0.13071,0.13479,0.1227,0.13141,0.06623,0.072517,0.06575,0.070219,0.035776,0.014263,,,
2480,0.0794,0.040197,0.12913,0.13572,0.11205,0.13429,0.066921,0.071477,0.059501,0.073607,0.036124,0.015063,,,
2481,0.080016,0.038241,0.14164,0.12949,0.11612,0.13387,0.079982,0.072867,0.067554,0.078075,0.035259,0.011894,,,
2482,0.080601,0.038871,0.13479,0.1205,0.11213,0.13205,0.078876,0.062544,0.058287,0.070972,0.035821,0.013847,,,
2483,0.078498,0.038233,0.13552,0.12416,0.12257,0.13111,0.072302,0.076923,0.073507,0.080484,0.036948,0.014621,,,
2484,0.079276,0.039662,0.13475,0.13652,0.12824,0.13586,0.084763,0.080059,0.072188,0.07576,0.037415,0.015987,,,
2485,0.081745,0.039475,0.13707,0.13903,0.127,0.13945,0.072508,0.07552,0.068187,0.085164,0.036598,0.014944,,,
2486,0.08078,0.038741,0.13922,0.13436,0.12865,0.13096,0.078616,0.070812,0.075093,0.080247,0.035722,0.013197,,,
2487,0.078717,0.038293,0.13387,0.12639,0.12888,0.14098,0.073044,0.082753,0.074339,0.084987,0.036823,0.014609,,,
2488,0.080831,0.040206,0.13505,0.13053,0.12636,0.13289,0.067557,0.079795,0.07527,0.075603,0.035712,0.013784,,,
2489,0.082621,0.042203,0.13216,0.13306,0.12501,0.12417,0.069302,0.080128,0.074363,0.072037,0.036501,0.013171,,,
2490,0.083295,0.04483,0.13295,0.14028,0.12873,0.12018,0.066068,0.08085,0.081899,0.065096,0.036387,0.013864,,,
2491,0.08149,0.042564,0.12764,0.14543,0.12128,0.12462,0.077548,0.086037,0.070966,0.07058,0.035921,0.013374,,,
2492,0.078852,0.044535,0.1305,0.13573,0.12125,0.1319,0.068847,0.076764,0.073712,0.073076,0.036004,0.012731,,,
2493,0.076995,0.040325,0.13485,0.13891,0.12507,0.13385,0.072372,0.076732,0.079818,0.077356,0.035711,0.012098,,,
2494,0.083388,0.044007,0.13036,0.12604,0.12762,0.13763,0.070965,0.072411,0.07611,0.07589,0.037896,0.014613,,,
2495,0.081488,0.040807,0.12706,0.13589,0.12479,0.13665,0.066868,0.073624,0.073858,0.079465,0.036959,0.01336,,,
2496,0.083286,0.043287,0.13553,0.12658,0.12603,0.14062,0.060891,0.066752,0.071533,0.078709,0.037134,0.012718,,,
2497,0.085011,0.04384,0.13115,0.12707,0.12663,0.12879,0.064716,0.066109,0.074632,0.076288,0.036007,0.012642,,,
2498,0.081873,0.041446,0.12871,0.13669,0.12775,0.14312,0.066144,0.074847,0.068662,0.084102,0.035391,0.011192,,,
2499,0.079406,0.039325,0.13781,0.13469,0.12732,0.13121,0.068794,0.074931,0.071611,0.07646,0.034898,0.011232,,,
2500,0.080095,0.041579,0.1303,0.14149,0.13551,0.13457,0.068432,0.079551,0.074248,0.078386,0.034721,0.011659,,,
2501,0.080191,0.041222,0.12995,0.1387,0.1332,0.13942,0.074107,0.080475,0.071679,0.077783,0.036712,0.013671,,,
2502,0.082054,0.047423,0.13325,0.14151,0.13716,0.13675,0.074124,0.072954,0.070905,0.071486,0.035091,0.012565,,,
2503,0.083564,0.043846,0.14055,0.13414,0.13351,0.13586,0.075767,0.071033,0.07188,0.079464,0.035872,0.012822,,,
2504,0.084352,0.042279,0.14906,0.13807,0.13695,0.13279,0.074668,0.072476,0.074543,0.072778,0.035743,0.0128,,,
2505,0.083005,0.042198,0.13498,0.13216,0.13541,0.13227,0.067269,0.079451,0.075898,0.066641,0.036197,0.01413,,,
2506,0.087801,0.043129,0.1388,0.13448,0.13633,0.12919,0.064826,0.086857,0.072428,0.076083,0.036405,0.014587,,,
2507,0.085852,0.046444,0.14505,0.1314,0.13657,0.13403,0.078873,0.077451,0.079626,0.072985,0.035573,0.013254,,,
2508,0.089464,0.044491,0.142,0.12743,0.13966,0.12926,0.073227,0.071012,0.077869,0.064408,0.035721,0.012429,,,
2509,0.086684,0.043491,0.13753,0.13514,0.13769,0.12735,0.071828,0.083722,0.081456,0.068116,0.036275,0.014082,,,
2510,0.088273,0.045058,0.13238,0.12976,0.1323,0.13627,0.070687,0.077593,0.068823,0.068439,0.035846,0.012363,,,
2511,0.087644,0.041861,0.14047,0.12538,0.13157,0.13265,0.074659,0.076389,0.073207,0.076505,0.036819,0.013287,,,
2512,0.090615,0.047017,0.14152,0.13452,0.1334,0.13862,0.069136,0.073058,0.082,0.075044,0.036829,0.013256,,,
2513,0.085707,0.040863,0.14344,0.12339,0.138,0.13688,0.061352,0.068591,0.090334,0.073951,0.036914,0.013384,,,
2514,0.087076,0.043301,0.13578,0.13057,0.13579,0.13536,0.067442,0.06989,0.084309,0.079728,0.036294,0.013507,,,
2515,0.089708,0.04902,0.13479,0.13171,0.13733,0.13178,0.075548,0.07048,0.0846,0.071624,0.036806,0.013222,,,
2516,0.089076,0.048559,0.14274,0.13299,0.14118,0.1373,0.079832,0.074465,0.08189,0.081809,0.037663,0.014396,,,
2517,0.086064,0.045209,0.14604,0.14187,0.14509,0.12748,0.078517,0.078377,0.091074,0.077619,0.037488,0.014503,,,
2518,0.086368,0.044983,0.14559,0.13286,0.14194,0.13268,0.07299,0.076921,0.087606,0.079809,0.038178,0.014887,,,
2519,0.088046,0.042064,0.14224,0.13654,0.13458,0.13406,0.066613,0.076938,0.081236,0.075959,0.037204,0.014809,,,
2520,0.088914,0.044256,0.13754,0.1253,0.1285,0.13447,0.064654,0.070605,0.071257,0.078368,0.037216,0.013972,,,
2521,0.088686,0.044577,0.13221,0.14071,0.14145,0.13223,0.068425,0.074053,0.078431,0.078065,0.036547,0.014632,,,
2522,0.092106,0.046744,0.14018,0.133,0.13932,0.12623,0.078362,0.072797,0.084627,0.072905,0.038239,0.016187,,,
2523,0.092198,0.048014,0.13727,0.13665,0.13364,0.12921,0.074057,0.074828,0.076015,0.07824,0.037364,0.014965,,,
2524,0.091376,0.049895,0.13138,0.13871,0.137,0.13198,0.074924,0.074573,0.08091,0.076579,0.036474,0.015083,,,
2525,0.090412,0.050272,0.1375,0.14087,0.13309,0.13564,0.070422,0.069101,0.082823,0.083406,0.037183,0.015219,,,
2526,0.092205,0.049628,0.13289,0.13784,0.13539,0.13109,0.075957,0.068671,0.079421,0.077658,0.03813,0.01439,,,
2527,0.088815,0.047295,0.12552,0.13904,0.14009,0.14315,0.064159,0.073602,0.077343,0.076547,0.03694,0.014042,,,
2528,0.089475,0.048653,0.13816,0.1275,0.13794,0.14112,0.083281,0.071414,0.075354,0.071156,0.038153,0.014482,,,
2529,0.08689,0.046404,0.13766,0.13282,0.14053,0.13499,0.075022,0.077776,0.078756,0.077329,0.038764,0.016702,,,
2530,0.086042,0.048798,0.12988,0.12817,0.13635,0.13502,0.072968,0.07066,0.07731,0.078026,0.037615,0.017052,,,
2531,0.083421,0.046858,0.13392,0.12977,0.13878,0.14438,0.070552,0.077411,0.068562,0.080641,0.037152,0.015538,,,
2532,0.087544,0.042173,0.13053,0.12937,0.12449,0.13665,0.069539,0.074561,0.070739,0.071428,0.037145,0.014998,,,
2533,0.084513,0.041857,0.13812,0.1321,0.13413,0.14262,0.075416,0.070005,0.068973,0.073639,0.037518,0.015219,,,
2534,0.087037,0.044198,0.14725,0.13903,0.12567,0.13089,0.077977,0.085564,0.068137,0.074925,0.038354,0.017469,,,
2535,0.087284,0.044436,0.14255,0.14042,0.1287,0.12991,0.079886,0.081771,0.070938,0.073265,0.038359,0.016983,,,
2536,0.086299,0.043617,0.13557,0.13628,0.12046,0.13983,0.082494,0.079446,0.066115,0.085566,0.037754,0.01709,,,
2537,0.086917,0.045426,0.13328,0.12527,0.12486,0.13603,0.083642,0.080896,0.067536,0.085603,0.038605,0.018957,,,
2538,0.08653,0.044434,0.1317,0.13723,0.12383,0.13143,0.074915,0.085565,0.061987,0.07814,0.037784,0.016351,,,
2539,0.086394,0.047428,0.12808,0.13024,0.13099,0.13048,0.075527,0.087498,0.060708,0.077776,0.038136,0.015962,,,
2540,0.087288,0.046106,0.12799,0.13106,0.12339,0.12884,0.07242,0.083127,0.063526,0.077514,0.038861,0.016087,,,
2541,0.090025,0.047475,0.13862,0.13078,0.12565,0.12937,0.07598,0.079466,0.060511,0.068098,0.038934,0.016329,,,
2542,0.091625,0.045864,0.13478,0.1367,0.12166,0.12762,0.078546,0.073049,0.062614,0.065347,0.037968,0.016017,,,
2543,0.08578,0.04581,0.13494,0.14303,0.11882,0.12309,0.075204,0.073143,0.06684,0.060728,0.037902,0.017641,,,
2544,0.08541,0.046047,0.13578,0.13407,0.12087,0.13047,0.080096,0.071742,0.072306,0.074351,0.037484,0.015554,,,
2545,0.089118,0.046447,0.13156,0.1275,0.12241,0.13006,0.077876,0.068282,0.06862,0.071313,0.038633,0.017182,,,
2546,0.086336,0.04434,0.13084,0.12228,0.12576,0.13224,0.071746,0.053491,0.069037,0.069601,0.036464,0.014197,,,
2547,0.086955,0.047769,0.13657,0.13606,0.12806,0.12649,0.075149,0.073944,0.079533,0.069148,0.037173,0.014008,,,
2548,0.086046,0.045382,0.13197,0.13699,0.1221,0.12733,0.072541,0.071317,0.065886,0.068846,0.038015,0.017485,,,
2549,0.086062,0.047384,0.14042,0.13237,0.1183,0.13016,0.078931,0.067501,0.065573,0.068496,0.03818,0.013622,,,
2550,0.083624,0.046158,0.14002,0.1203,0.12068,0.13278,0.077246,0.06246,0.066098,0.075208,0.037772,0.017443,,,
2551,0.084984,0.046992,0.13784,0.12741,0.12189,0.12829,0.079655,0.074699,0.061624,0.061823,0.037844,0.015277,,,
2552,0.082476,0.049415,0.14056,0.1377,0.13446,0.12943,0.081383,0.078369,0.07817,0.070084,0.038287,0.017863,,,
2553,0.085718,0.047852,0.13777,0.13895,0.13586,0.14181,0.07958,0.071187,0.073918,0.086259,0.036823,0.014336,,,
2554,0.08508,0.048086,0.14497,0.13344,0.12733,0.147,0.082315,0.0755,0.067255,0.08065,0.037766,0.016075,,,
2555,0.085787,0.046627,0.146,0.13176,0.12552,0.14398,0.086922,0.076247,0.072771,0.075534,0.037707,0.015275,,,
2556,0.087279,0.045255,0.13953,0.13052,0.13095,0.14202,0.08218,0.070066,0.076145,0.082403,0.037703,0.016263,,,
2557,0.083932,0.043012,0.13752,0.13298,0.1269,0.1477,0.079679,0.073639,0.070595,0.081027,0.036375,0.013685,,,
2558,0.088344,0.043765,0.13251,0.13961,0.1399,0.14706,0.074023,0.075747,0.078858,0.078036,0.038891,0.025517,,,
2559,0.083691,0.040878,0.1352,0.12671,0.13361,0.1402,0.073678,0.069008,0.077379,0.078802,0.037895,0.022207,,,
2560,0.085343,0.043438,0.14426,0.12941,0.14533,0.14758,0.074333,0.076834,0.086934,0.083207,0.03862,0.019146,,,
2561,0.082414,0.0425,0.14325,0.13071,0.1502,0.14731,0.071011,0.06785,0.090513,0.081975,0.037575,0.016248,,,
2562,0.0821,0.043488,0.14097,0.13697,0.13441,0.14429,0.080671,0.074244,0.088315,0.079853,0.0388,0.023971,,,
2563,0.084541,0.049228,0.13454,0.13647,0.14421,0.13952,0.076188,0.078357,0.085995,0.070302,0.038259,0.019393,,,
2564,0.084191,0.048002,0.13862,0.12517,0.12803,0.14022,0.083936,0.067102,0.072471,0.070499,0.037806,0.017762,,,
2565,0.082447,0.046015,0.14279,0.12918,0.13288,0.13301,0.077737,0.07384,0.075364,0.071711,0.037693,0.017245,,,
2566,0.083243,0.046301,0.14385,0.13555,0.13019,0.13695,0.081587,0.072094,0.076006,0.060478,0.036431,0.013672,,,
2567,0.082199,0.046999,0.13688,0.12801,0.13124,0.13503,0.079725,0.071213,0.075899,0.065707,0.037773,0.023231,,,
2568,0.085592,0.045829,0.13999,0.12559,0.13436,0.12683,0.078618,0.069372,0.07743,0.065872,0.039254,0.020091,,,
2569,0.085266,0.045328,0.13722,0.12359,0.1305,0.12453,0.077629,0.069286,0.076655,0.066386,0.037619,0.019417,,,
2570,0.088109,0.044157,0.13428,0.13094,0.13025,0.12427,0.074166,0.073409,0.068866,0.068371,0.037556,0.019952,,,
2571,0.087951,0.046965,0.1354,0.12996,0.12411,0.12034,0.078261,0.06955,0.07743,0.069034,0.036886,0.01587,,,
2572,0.085346,0.043743,0.14113,0.13444,0.13492,0.12631,0.083713,0.075942,0.072697,0.070725,0.038894,0.021598,,,
2573,0.087009,0.047844,0.14293,0.14025,0.13495,0.12524,0.094241,0.078603,0.073742,0.066327,0.037845,0.018238,,,
2574,0.088938,0.047979,0.13373,0.13648,0.132,0.12772,0.088063,0.071799,0.082132,0.071324,0.037103,0.016215,,,
2575,0.085529,0.046296,0.14202,0.13679,0.12648,0.13915,0.097312,0.072432,0.07293,0.072268,0.038129,0.023374,,,
2576,0.084812,0.043479,0.14279,0.13621,0.12536,0.13583,0.088987,0.077648,0.07482,0.074815,0.036642,0.018353,,,
2577,0.080921,0.042413,0.15071,0.13277,0.12267,0.14245,0.091914,0.070097,0.068861,0.076487,0.038509,0.025326,,,
2578,0.08197,0.045234,0.1426,0.13491,0.12237,0.13433,0.092029,0.069094,0.073687,0.075835,0.038075,0.0221,,,
2579,0.083352,0.04541,0.14179,0.12704,0.11906,0.14194,0.087128,0.065893,0.069579,0.080424,0.038928,0.022007,,,
2580,0.082579,0.042225,0.14653,0.12299,0.12522,0.14185,0.080654,0.069294,0.073394,0.094161,0.03907,0.026643,,,
2581,0.079937,0.040028,0.1404,0.1224,0.1217,0.14088,0.078124,0.066886,0.067682,0.09303,0.037982,0.023411,,,
2582,0.082287,0.041282,0.13894,0.11693,0.1297,0.14182,0.085881,0.064404,0.070617,0.08803,0.039427,0.022981,,,
2583,0.083211,0.041153,0.13241,0.12836,0.1342,0.15061,0.075762,0.074168,0.073281,0.087602,0.03865,0.020812,,,
2584,0.080436,0.041448,0.11794,0.12699,0.12511,0.14433,0.062003,0.069723,0.06494,0.088443,0.037009,0.015462,,,
2585,0.077936,0.038047,0.12991,0.1183,0.13127,0.14537,0.065785,0.060624,0.068801,0.089113,0.038015,0.020096,,,
2586,0.07879,0.039581,0.12534,0.12522,0.12962,0.14342,0.071581,0.072172,0.069269,0.091504,0.036818,0.016842,,,
2587,0.078927,0.035083,0.11789,0.12815,0.12826,0.14661,0.066161,0.071758,0.069948,0.085064,0.036163,0.024134,,,
2588,0.078259,0.038326,0.11911,0.13365,0.12042,0.14512,0.055623,0.072379,0.060033,0.081981,0.037856,0.02301,,,
2589,0.079258,0.03964,0.12192,0.11813,0.11866,0.14689,0.066642,0.064495,0.068977,0.07842,0.037455,0.019645,,,
2590,0.082222,0.044314,0.12667,0.12564,0.11988,0.15104,0.068735,0.075443,0.069766,0.091343,0.036889,0.01824,,,
2591,0.083303,0.04337,0.12318,0.12928,0.12099,0.14944,0.06648,0.079366,0.078035,0.093095,0.037923,0.021806,,,
2592,0.082085,0.044845,0.12072,0.13461,0.11517,0.14873,0.070807,0.070807,0.066041,0.083486,0.03716,0.021782,,,
2593,0.084007,0.048063,0.11337,0.13158,0.12792,0.13846,0.066778,0.070211,0.072435,0.082947,0.036962,0.017165,,,
2594,0.083556,0.04486,0.11734,0.1407,0.11199,0.13869,0.062275,0.078609,0.066457,0.07649,0.03671,0.016249,,,
2595,0.085688,0.045581,0.10803,0.1377,0.11652,0.13524,0.061799,0.069624,0.069661,0.081089,0.036437,0.016586,,,
2596,0.086236,0.045537,0.11599,0.13245,0.11856,0.13644,0.059701,0.06568,0.07034,0.076933,0.036015,0.015034,,,
2597,0.08833,0.046193,0.12242,0.13142,0.12377,0.1433,0.06786,0.069196,0.06916,0.07773,0.036378,0.014162,,,
2598,0.091112,0.047453,0.12504,0.13649,0.12506,0.14088,0.070399,0.083045,0.077369,0.07618,0.037359,0.017097,,,
2599,0.090708,0.045779,0.11798,0.14622,0.12747,0.13837,0.065784,0.073974,0.077733,0.07703,0.035474,0.012686,,,
2600,0.088028,0.043798,0.13504,0.14903,0.13673,0.15225,0.072601,0.078504,0.075784,0.076591,0.036969,0.014299,,,
2601,0.089779,0.042918,0.12552,0.14572,0.12927,0.14231,0.071351,0.087408,0.073778,0.077456,0.037218,0.016472,,,
2602,0.089307,0.045766,0.12929,0.14347,0.13499,0.14765,0.072114,0.084415,0.07379,0.082635,0.036175,0.013164,,,
2603,0.090802,0.044771,0.1211,0.13746,0.13043,0.15013,0.073386,0.079647,0.073034,0.087382,0.036529,0.014869,,,
2604,0.094195,0.047326,0.12244,0.14344,0.13399,0.14165,0.074467,0.077954,0.065414,0.078471,0.037827,0.016768,,,
2605,0.091786,0.04418,0.12816,0.142,0.12624,0.14439,0.075776,0.086069,0.067382,0.082676,0.036266,0.013706,,,
2606,0.087283,0.044674,0.13162,0.13609,0.12353,0.1448,0.0654,0.076747,0.063985,0.074227,0.036956,0.015066,,,
2607,0.090548,0.048917,0.127,0.14526,0.13054,0.14026,0.063425,0.080212,0.068709,0.085767,0.035729,0.012036,,,
2608,0.090314,0.047694,0.12806,0.13968,0.12826,0.1401,0.067829,0.075931,0.068706,0.085479,0.036355,0.013083,,,
2609,0.090935,0.046375,0.13196,0.1409,0.13681,0.13542,0.078761,0.078546,0.074475,0.074521,0.037294,0.017174,,,
2610,0.087045,0.044345,0.12943,0.13914,0.13,0.13505,0.08113,0.083961,0.072126,0.077138,0.037084,0.01585,,,
2611,0.084314,0.046999,0.13343,0.14115,0.13469,0.14238,0.081921,0.076162,0.074312,0.078285,0.036195,0.014708,,,
2612,0.089158,0.049508,0.13104,0.15162,0.13563,0.14389,0.073716,0.079862,0.073911,0.081104,0.036309,0.01514,,,
2613,0.091835,0.047654,0.13404,0.13998,0.13725,0.142,0.073119,0.077286,0.080276,0.077396,0.035985,0.013535,,,
2614,0.088695,0.046678,0.14184,0.13636,0.13259,0.13809,0.077648,0.070331,0.072603,0.074149,0.035932,0.012435,,,
2615,0.088127,0.044639,0.1376,0.13974,0.13323,0.14061,0.078638,0.071137,0.082827,0.074834,0.036275,0.013121,,,
2616,0.08747,0.043905,0.14238,0.13328,0.14079,0.13612,0.079642,0.070952,0.082915,0.07751,0.036897,0.015291,,,
2617,0.085455,0.042643,0.14232,0.14001,0.14148,0.13406,0.077763,0.080193,0.090879,0.071326,0.036285,0.01397,,,
2618,0.088805,0.045892,0.1437,0.13995,0.14012,0.13266,0.079546,0.078915,0.087081,0.079208,0.035314,0.01217,,,
2619,0.084761,0.046158,0.14117,0.14489,0.14236,0.1335,0.087312,0.083727,0.078256,0.071676,0.035345,0.012901,,,
2620,0.084201,0.044692,0.14103,0.1511,0.1366,0.12034,0.082753,0.084463,0.092972,0.070748,0.036156,0.016019,,,
2621,0.080945,0.044086,0.13684,0.14179,0.13623,0.12529,0.076741,0.08354,0.080845,0.067006,0.03653,0.015859,,,
2622,0.083576,0.042347,0.1382,0.14924,0.13847,0.12103,0.084372,0.088491,0.083509,0.074538,0.035485,0.013339,,,
2623,0.084227,0.043028,0.14763,0.15034,0.1341,0.12731,0.087756,0.08612,0.075038,0.077302,0.035684,0.014881,,,
2624,0.08479,0.044162,0.14498,0.14537,0.14337,0.12488,0.08197,0.080121,0.080592,0.07287,0.036648,0.015265,,,
2625,0.085645,0.043037,0.14475,0.14738,0.14582,0.12551,0.079682,0.090949,0.08384,0.069892,0.036676,0.015958,,,
2626,0.084619,0.042927,0.13477,0.14631,0.14428,0.12463,0.075509,0.087057,0.077608,0.068498,0.037798,0.021728,,,
2627,0.083774,0.04217,0.14905,0.13682,0.13609,0.13683,0.082905,0.093137,0.076672,0.085459,0.036769,0.013108,,,
2628,0.087574,0.046477,0.16131,0.14415,0.13801,0.12884,0.086949,0.084519,0.072311,0.078979,0.036155,0.013341,,,
2629,0.085819,0.047066,0.15439,0.13972,0.14236,0.12912,0.084505,0.080042,0.07224,0.077695,0.036969,0.015978,,,
2630,0.085416,0.049131,0.15341,0.13702,0.13674,0.13406,0.080857,0.077235,0.074075,0.07461,0.036698,0.01421,,,
2631,0.082922,0.046931,0.13673,0.13985,0.13884,0.13178,0.076022,0.078712,0.078889,0.078131,0.036345,0.014048,,,
2632,0.087224,0.049926,0.13773,0.13539,0.13984,0.12547,0.07542,0.07807,0.079817,0.069167,0.035394,0.011925,,,
2633,0.086117,0.047914,0.13443,0.13076,0.14026,0.12607,0.073694,0.076317,0.08207,0.067295,0.037381,0.014172,,,
2634,0.090214,0.049907,0.12539,0.12865,0.14121,0.12623,0.06465,0.074663,0.080972,0.072027,0.036908,0.013676,,,
2635,0.087326,0.047906,0.14088,0.12379,0.135,0.12787,0.06937,0.065444,0.073694,0.065759,0.036286,0.014858,,,
2636,0.086905,0.049089,0.13971,0.12184,0.13863,0.12235,0.078058,0.063458,0.070417,0.068381,0.036349,0.013516,,,
2637,0.084934,0.049309,0.13712,0.12812,0.13155,0.12629,0.078647,0.06332,0.068676,0.065397,0.035795,0.014304,,,
2638,0.085016,0.044036,0.14204,0.12533,0.12843,0.12701,0.076819,0.06906,0.079122,0.074318,0.037286,0.015917,,,
2639,0.088607,0.045642,0.1357,0.12195,0.13597,0.12374,0.067906,0.070959,0.077367,0.065224,0.036343,0.013519,,,
2640,0.090636,0.047363,0.14264,0.12294,0.13152,0.12666,0.076448,0.081096,0.073084,0.067768,0.035868,0.013291,,,
2641,0.085827,0.047724,0.13723,0.12388,0.13501,0.12665,0.074187,0.074828,0.073472,0.071391,0.035951,0.012673,,,
2642,0.089127,0.047607,0.13235,0.12825,0.13016,0.12652,0.07594,0.081776,0.06596,0.071105,0.036376,0.013103,,,
2643,0.085606,0.045129,0.12409,0.13022,0.13381,0.12843,0.067214,0.07799,0.061064,0.071194,0.036999,0.015218,,,
2644,0.084984,0.045744,0.12738,0.13467,0.13831,0.13723,0.065318,0.079654,0.06941,0.072064,0.035922,0.01352,,,
2645,0.084974,0.045872,0.1357,0.12714,0.13679,0.13019,0.071887,0.071915,0.071397,0.078401,0.035834,0.01268,,,
2646,0.085383,0.044907,0.12243,0.14185,0.12667,0.12929,0.068318,0.085773,0.065158,0.066654,0.035599,0.013653,,,
2647,0.086919,0.045234,0.12873,0.14091,0.13373,0.13633,0.080827,0.083874,0.072894,0.066279,0.036171,0.014985,,,
2648,0.083595,0.042548,0.12624,0.14423,0.13423,0.1347,0.075579,0.075881,0.074927,0.071446,0.035925,0.012977,,,
2649,0.084791,0.046638,0.12939,0.14233,0.12163,0.13038,0.078471,0.069251,0.067607,0.073306,0.036057,0.013192,,,
2650,0.082494,0.04631,0.13383,0.13898,0.126,0.13575,0.082724,0.067246,0.073619,0.075244,0.036044,0.012808,,,
2651,0.082717,0.045497,0.12807,0.13898,0.12384,0.13286,0.072704,0.079287,0.079414,0.06911,0.03546,0.01201,,,
2652,0.083998,0.048452,0.12703,0.13555,0.12805,0.13372,0.072155,0.070846,0.08582,0.067197,0.036544,0.014133,,,
2653,0.081721,0.047503,0.12631,0.13199,0.12527,0.127,0.064953,0.070904,0.081887,0.063793,0.036741,0.013729,,,
2654,0.084704,0.0482,0.1233,0.13496,0.12655,0.1229,0.071844,0.073432,0.074273,0.070448,0.037618,0.014848,,,
2655,0.086093,0.047688,0.12882,0.13368,0.12415,0.12068,0.072571,0.073581,0.083376,0.071659,0.038097,0.016549,,,
2656,0.086757,0.047186,0.13137,0.1389,0.12834,0.12162,0.079325,0.076202,0.081867,0.072287,0.038116,0.015271,,,
2657,0.085106,0.049667,0.12965,0.12962,0.13088,0.12249,0.072348,0.071016,0.075513,0.070442,0.036937,0.015216,,,
2658,0.085057,0.049046,0.12756,0.14414,0.12261,0.12582,0.070736,0.074498,0.077299,0.075638,0.036977,0.014738,,,
2659,0.087211,0.052046,0.12102,0.13074,0.13816,0.12579,0.066509,0.072757,0.089598,0.072896,0.03763,0.014652,,,
2660,0.083943,0.051557,0.12889,0.13728,0.13852,0.12602,0.077361,0.075191,0.089045,0.069341,0.037027,0.013103,,,
2661,0.08381,0.049531,0.1237,0.14489,0.13121,0.13029,0.07445,0.078948,0.081854,0.068817,0.036293,0.013789,,,
2662,0.083143,0.052724,0.13303,0.13466,0.13292,0.12676,0.081817,0.077998,0.091307,0.06645,0.037552,0.016863,,,
2663,0.081699,0.050345,0.1301,0.13285,0.13534,0.12738,0.072098,0.078486,0.0861,0.066284,0.038718,0.016827,,,
2664,0.082576,0.051259,0.12292,0.13695,0.12786,0.12781,0.07464,0.080777,0.086316,0.068316,0.038215,0.014921,,,
2665,0.084287,0.050356,0.12747,0.14086,0.1322,0.12982,0.077714,0.081676,0.086072,0.070299,0.038123,0.016636,,,
2666,0.084856,0.052006,0.12038,0.14403,0.1296,0.13666,0.068831,0.091592,0.082333,0.070669,0.036861,0.013255,,,
2667,0.086128,0.056506,0.13196,0.14149,0.13575,0.13411,0.082848,0.087371,0.088629,0.0706,0.038378,0.014452,,,
2668,0.085657,0.056121,0.13289,0.13796,0.13275,0.13238,0.081606,0.087579,0.080466,0.079645,0.037168,0.013829,,,
2669,0.085396,0.054115,0.12937,0.13767,0.13427,0.12523,0.079538,0.089237,0.079698,0.069238,0.038145,0.014534,,,
2670,0.083425,0.053719,0.13348,0.1397,0.12929,0.1255,0.077703,0.086288,0.078251,0.071431,0.038018,0.015407,,,
2671,0.082897,0.052517,0.12863,0.13472,0.13621,0.13041,0.077662,0.08236,0.082559,0.070056,0.036766,0.013237,,,
2672,0.084609,0.052537,0.14259,0.13836,0.13174,0.12469,0.077341,0.089619,0.069771,0.070871,0.035889,0.011871,,,
2673,0.085407,0.051729,0.12781,0.13743,0.13639,0.12654,0.064562,0.08254,0.073317,0.070972,0.037973,0.015459,,,
2674,0.086271,0.051221,0.12808,0.1388,0.13391,0.12634,0.068875,0.085555,0.075685,0.071289,0.038161,0.015142,,,
2675,0.08523,0.051366,0.13266,0.13659,0.1244,0.13202,0.076102,0.081443,0.063447,0.074825,0.037977,0.014469,,,
2676,0.083138,0.048711,0.13227,0.13064,0.12812,0.13164,0.075669,0.082037,0.081367,0.075489,0.038219,0.014604,,,
2677,0.081375,0.050484,0.13604,0.13788,0.12719,0.12456,0.078932,0.08979,0.076373,0.068152,0.038674,0.018186,,,
2678,0.082083,0.050267,0.13682,0.13652,0.13098,0.12508,0.073301,0.08785,0.081864,0.071324,0.040095,0.018375,,,
2679,0.082308,0.050058,0.12479,0.14225,0.13327,0.13063,0.063507,0.096421,0.082621,0.075444,0.037588,0.0136,,,
2680,0.084158,0.048914,0.1185,0.14293,0.13146,0.12623,0.060014,0.089333,0.080992,0.073872,0.037961,0.015771,,,
2681,0.080601,0.048067,0.12031,0.13857,0.13429,0.13596,0.064343,0.084548,0.086776,0.077949,0.038494,0.015765,,,
2682,0.083021,0.048231,0.12066,0.13764,0.13087,0.1283,0.065919,0.079547,0.088584,0.076568,0.037376,0.015408,,,
2683,0.082167,0.04494,0.11483,0.13578,0.13084,0.12443,0.064704,0.080417,0.075319,0.071014,0.038169,0.016539,,,
2684,0.078678,0.044977,0.12378,0.13974,0.14423,0.12212,0.068024,0.078525,0.084234,0.079556,0.035736,0.012053,,,
2685,0.078258,0.044694,0.12466,0.13359,0.14748,0.12614,0.07225,0.077078,0.082433,0.073214,0.03654,0.016349,,,
2686,0.080767,0.047326,0.12763,0.13602,0.14329,0.13232,0.069357,0.078735,0.083646,0.080037,0.036366,0.012857,,,
2687,0.079974,0.045525,0.13203,0.12867,0.14638,0.12323,0.073466,0.082107,0.083905,0.077422,0.037769,0.020955,,,
2688,0.078001,0.045029,0.13163,0.13067,0.13724,0.12414,0.070982,0.077709,0.077272,0.075275,0.036854,0.015763,,,
2689,0.080131,0.045521,0.12173,0.1285,0.13549,0.11882,0.069144,0.078847,0.079971,0.073562,0.037781,0.015834,,,
2690,0.0794,0.041598,0.13281,0.12564,0.14142,0.11974,0.072554,0.079014,0.075307,0.070985,0.038146,0.018915,,,
2691,0.079262,0.047458,0.14177,0.12792,0.13473,0.12779,0.070581,0.074885,0.066669,0.073357,0.03799,0.019776,,,
2692,0.077456,0.045073,0.12608,0.13234,0.13645,0.1291,0.059982,0.079645,0.078958,0.070624,0.038188,0.019103,,,
2693,0.082369,0.049302,0.12836,0.12073,0.13954,0.13093,0.069439,0.071438,0.076341,0.07678,0.037469,0.015603,,,
2694,0.081529,0.048005,0.12239,0.12345,0.13238,0.12546,0.066688,0.071157,0.077915,0.07696,0.037278,0.016365,,,
2695,0.080973,0.046828,0.1321,0.12058,0.13165,0.12633,0.075395,0.074291,0.07242,0.077703,0.037221,0.016076,,,
2696,0.079991,0.045279,0.13508,0.12021,0.13529,0.13058,0.077789,0.077994,0.075525,0.08345,0.036528,0.015214,,,
2697,0.079805,0.047752,0.13093,0.12866,0.13057,0.13295,0.070983,0.075154,0.070545,0.081829,0.036289,0.014469,,,
2698,0.078765,0.046104,0.12692,0.1233,0.13402,0.12641,0.079751,0.074837,0.070913,0.077001,0.036527,0.013079,,,
2699,0.078937,0.042299,0.12745,0.12729,0.13956,0.12589,0.065933,0.075114,0.067594,0.078449,0.035979,0.012764,,,
2700,0.083174,0.044587,0.14081,0.12713,0.13835,0.12706,0.07965,0.070781,0.074389,0.068078,0.036967,0.014057,,,
2701,0.085086,0.045572,0.13362,0.12162,0.13471,0.13514,0.077112,0.071248,0.067784,0.078583,0.036962,0.014438,,,
2702,0.080165,0.043572,0.12837,0.12524,0.12808,0.13397,0.077253,0.076493,0.066449,0.073722,0.03726,0.019715,,,
2703,0.080509,0.04407,0.13665,0.12905,0.131,0.12627,0.076776,0.073799,0.062496,0.075651,0.036389,0.01831,,,
2704,0.081887,0.048959,0.13532,0.11899,0.12979,0.1245,0.075046,0.07207,0.069498,0.072185,0.036054,0.014842,,,
2705,0.08022,0.045941,0.14102,0.12046,0.12811,0.12599,0.074637,0.069133,0.070392,0.074821,0.035778,0.013931,,,
2706,0.081341,0.049786,0.1499,0.12673,0.12565,0.13766,0.082669,0.073606,0.073357,0.073734,0.03565,0.014987,,,
2707,0.082089,0.045623,0.14475,0.11715,0.13165,0.13142,0.083835,0.0642,0.074354,0.071105,0.036537,0.01465,,,
2708,0.081362,0.043901,0.14724,0.11703,0.13121,0.12675,0.083316,0.065408,0.068403,0.072225,0.036372,0.017412,,,
2709,0.083907,0.045511,0.14503,0.11462,0.13255,0.13021,0.077313,0.063658,0.078051,0.077134,0.036407,0.016225,,,
2710,0.087747,0.049064,0.14511,0.12296,0.13644,0.1226,0.084849,0.067649,0.075563,0.064996,0.037159,0.018335,,,
2711,0.086131,0.048831,0.14598,0.13177,0.14907,0.13013,0.08033,0.067998,0.074019,0.070747,0.03683,0.016476,,,
2712,0.084611,0.047668,0.14462,0.12072,0.1409,0.12687,0.077572,0.066347,0.073321,0.076056,0.036777,0.017209,,,
2713,0.088122,0.047721,0.13866,0.13309,0.13932,0.12786,0.075835,0.07173,0.082133,0.083583,0.036437,0.015168,,,
2714,0.084098,0.044701,0.13771,0.12325,0.13004,0.12882,0.07927,0.066527,0.067193,0.084367,0.036077,0.015018,,,
2715,0.088323,0.048263,0.13113,0.12673,0.13128,0.13622,0.084823,0.061339,0.066668,0.079382,0.035861,0.015222,,,
2716,0.088743,0.046509,0.14734,0.12624,0.13075,0.13358,0.081588,0.071776,0.06529,0.08264,0.037085,0.018939,,,
2717,0.086302,0.045729,0.14747,0.13694,0.14052,0.13328,0.082907,0.082745,0.071004,0.081447,0.037577,0.019431,,,
2718,0.087877,0.048159,0.14534,0.13891,0.13425,0.11913,0.078024,0.079049,0.070354,0.068699,0.036745,0.020745,,,
2719,0.082359,0.046616,0.13887,0.12947,0.13142,0.13114,0.077511,0.071742,0.075342,0.077235,0.036497,0.016429,,,
2720,0.082061,0.044883,0.13656,0.1186,0.13072,0.13044,0.07548,0.071907,0.07253,0.079223,0.038077,0.022696,,,
2721,0.08223,0.04102,0.13558,0.12413,0.12852,0.13984,0.075821,0.066649,0.073888,0.089554,0.037258,0.018925,,,
2722,0.085361,0.041521,0.13275,0.11871,0.12285,0.12553,0.076928,0.061897,0.07052,0.080251,0.037953,0.025463,,,
2723,0.082146,0.043463,0.13636,0.12707,0.13077,0.12989,0.073649,0.06564,0.071558,0.076139,0.037622,0.021678,,,
2724,0.07983,0.043843,0.14681,0.12056,0.12477,0.13568,0.078035,0.069938,0.071338,0.079596,0.037114,0.024892,,,
2725,0.080765,0.041983,0.13576,0.12915,0.12092,0.14173,0.068297,0.077249,0.070651,0.085142,0.037794,0.020942,,,
2726,0.081102,0.044839,0.12288,0.13055,0.13217,0.13422,0.064489,0.069529,0.079711,0.070616,0.037339,0.019638,,,
2727,0.08046,0.043205,0.13409,0.12252,0.12528,0.1262,0.071373,0.063925,0.072224,0.075233,0.037591,0.017883,,,
2728,0.080488,0.042613,0.12502,0.11795,0.1284,0.12757,0.059758,0.063457,0.06593,0.07838,0.037354,0.018823,,,
2729,0.07901,0.043075,0.12707,0.12292,0.12583,0.1316,0.060414,0.073018,0.068119,0.070799,0.036154,0.014998,,,
2730,0.079257,0.039746,0.12971,0.12288,0.125,0.12572,0.073561,0.066776,0.070081,0.069181,0.037473,0.017852,,,
2731,0.077057,0.039739,0.13345,0.13078,0.12007,0.12627,0.066896,0.073143,0.068731,0.067205,0.036574,0.013539,,,
2732,0.079291,0.041479,0.12982,0.12911,0.11534,0.13164,0.067551,0.064331,0.063688,0.077891,0.037649,0.018427,,,
2733,0.0776,0.039215,0.13199,0.12599,0.11312,0.13647,0.073842,0.060848,0.059482,0.078931,0.037402,0.017413,,,
2734,0.079599,0.036969,0.13543,0.12577,0.12264,0.12368,0.06683,0.061891,0.061699,0.064535,0.036247,0.017513,,,
2735,0.08004,0.039948,0.12978,0.12735,0.1194,0.12392,0.068119,0.07035,0.068532,0.067355,0.036837,0.015467,,,
2736,0.074816,0.036559,0.13216,0.11948,0.1212,0.12848,0.06351,0.062857,0.068284,0.070969,0.037813,0.017681,,,
2737,0.076038,0.032796,0.14261,0.1226,0.12765,0.1213,0.078781,0.064352,0.070684,0.076938,0.0372,0.017972,,,
2738,0.074951,0.033798,0.12889,0.12769,0.12333,0.12159,0.078436,0.066838,0.0699,0.070236,0.037262,0.019258,,,
2739,0.07728,0.034124,0.13854,0.12506,0.12956,0.12543,0.074944,0.074567,0.066455,0.077406,0.0381,0.024931,,,
2740,0.079166,0.035335,0.12805,0.13093,0.1287,0.13765,0.067848,0.077683,0.073647,0.089395,0.036931,0.020689,,,
2741,0.078021,0.03724,0.12251,0.12815,0.12507,0.15007,0.065755,0.076676,0.078443,0.08803,0.037545,0.019466,,,
2742,0.07921,0.037021,0.13229,0.11685,0.13479,0.14415,0.080845,0.071469,0.080392,0.085864,0.037081,0.018486,,,
2743,0.078883,0.038457,0.13057,0.12453,0.12417,0.14187,0.075546,0.074481,0.07408,0.085416,0.036294,0.013826,,,
2744,0.078407,0.037823,0.13301,0.12403,0.13627,0.13892,0.074312,0.077343,0.073803,0.079763,0.036931,0.017577,,,
2745,0.08433,0.04129,0.14227,0.12061,0.13677,0.1392,0.073848,0.070119,0.082115,0.080508,0.037064,0.017931,,,
2746,0.079308,0.040254,0.13653,0.12251,0.12904,0.13971,0.078552,0.07088,0.071365,0.081862,0.036571,0.016498,,,
2747,0.081849,0.043501,0.13034,0.1292,0.14001,0.13804,0.072731,0.075111,0.082198,0.081012,0.036854,0.016611,,,
2748,0.079661,0.041184,0.12658,0.13315,0.14506,0.13247,0.069713,0.078398,0.07882,0.071086,0.037473,0.017774,,,
2749,0.079138,0.041347,0.12435,0.13517,0.13316,0.13742,0.065211,0.079547,0.071325,0.079545,0.037518,0.015619,,,
2750,0.076212,0.043152,0.12587,0.13148,0.1402,0.13411,0.060885,0.08452,0.075104,0.072233,0.037211,0.01576,,,
2751,0.076824,0.041624,0.13736,0.13589,0.13677,0.13496,0.064923,0.088277,0.069958,0.068635,0.037601,0.015099,,,
2752,0.076544,0.04102,0.13294,0.13951,0.13454,0.1267,0.064332,0.090766,0.069432,0.068784,0.03736,0.015162,,,
2753,0.077472,0.041625,0.12749,0.13355,0.13283,0.12692,0.06098,0.080562,0.069961,0.072143,0.035702,0.012198,,,
2754,0.074561,0.041032,0.12579,0.13147,0.14695,0.1322,0.057107,0.081238,0.082348,0.072695,0.036662,0.012964,,,
2755,0.075093,0.041642,0.12153,0.13557,0.13622,0.12194,0.060976,0.077312,0.085912,0.073165,0.037419,0.016795,,,
2756,0.077667,0.039559,0.13314,0.13411,0.13479,0.12895,0.075918,0.080456,0.080821,0.075967,0.036387,0.013323,,,
2757,0.076688,0.041003,0.12511,0.13289,0.12589,0.12533,0.066183,0.071793,0.079069,0.068428,0.03741,0.018542,,,
2758,0.078781,0.041927,0.12917,0.13464,0.12333,0.12281,0.072275,0.080753,0.073823,0.066826,0.038495,0.017912,,,
2759,0.07921,0.041896,0.13917,0.13769,0.12854,0.13254,0.076065,0.082172,0.073153,0.080306,0.037722,0.017514,,,
2760,0.077144,0.041652,0.15354,0.13578,0.12889,0.13338,0.083559,0.078483,0.066663,0.07007,0.03759,0.014684,,,
2761,0.075862,0.039018,0.14377,0.1301,0.12304,0.13436,0.079347,0.08001,0.072626,0.079019,0.037218,0.01535,,,
2762,0.078235,0.040411,0.14515,0.1272,0.12806,0.13452,0.073112,0.073825,0.071624,0.081211,0.03833,0.020075,,,
2763,0.077999,0.041829,0.14456,0.1414,0.13377,0.12785,0.080471,0.07426,0.072367,0.069313,0.037524,0.014626,,,
2764,0.076483,0.038152,0.14466,0.13791,0.13125,0.12756,0.08189,0.071465,0.071269,0.07581,0.038295,0.020858,,,
2765,0.075305,0.040495,0.15092,0.13765,0.1258,0.13179,0.088544,0.070077,0.06932,0.075024,0.040729,0.021323,,,
2766,0.074813,0.039038,0.1313,0.13338,0.13442,0.13379,0.06897,0.066497,0.067324,0.080924,0.037475,0.017706,,,
2767,0.076031,0.038435,0.13458,0.132,0.13013,0.14093,0.077308,0.072549,0.067978,0.088839,0.038014,0.016414,,,
2768,0.075113,0.036182,0.13666,0.13565,0.13929,0.1348,0.071056,0.074683,0.076542,0.078145,0.038811,0.019384,,,
2769,0.069782,0.033735,0.13484,0.11917,0.12896,0.14368,0.072947,0.067041,0.071039,0.08074,0.037981,0.016981,,,
2770,0.077442,0.036862,0.12989,0.12786,0.13295,0.13616,0.084103,0.069966,0.074027,0.07611,0.038266,0.01646,,,
2771,0.080209,0.037738,0.13533,0.12987,0.1351,0.13668,0.081405,0.072835,0.074555,0.083683,0.037316,0.01603,,,
2772,0.079909,0.038095,0.12785,0.13252,0.13673,0.13628,0.071066,0.076472,0.074481,0.078543,0.037369,0.01468,,,
2773,0.080118,0.037549,0.1325,0.12945,0.1375,0.13882,0.075684,0.074093,0.069891,0.075544,0.038261,0.020636,,,
2774,0.078942,0.037818,0.13279,0.12748,0.13053,0.13658,0.075306,0.080301,0.067703,0.072747,0.039486,0.020907,,,
2775,0.081521,0.037204,0.1276,0.1356,0.12563,0.13447,0.076961,0.071401,0.069079,0.07126,0.038083,0.01708,,,
2776,0.079958,0.038078,0.12843,0.12803,0.12376,0.12995,0.075,0.067703,0.066428,0.069844,0.03801,0.017423,,,
2777,0.079977,0.033835,0.12615,0.13127,0.12295,0.12931,0.076423,0.070144,0.065385,0.064476,0.038909,0.019414,,,
2778,0.08371,0.035661,0.12685,0.12916,0.12542,0.12627,0.071466,0.074627,0.072282,0.068058,0.039062,0.022888,,,
2779,0.081294,0.035599,0.13001,0.12998,0.12526,0.13183,0.069106,0.072713,0.073208,0.076369,0.038609,0.01996,,,
2780,0.083961,0.037086,0.12985,0.12036,0.13439,0.13618,0.074344,0.072213,0.085048,0.077777,0.037867,0.01862,,,
2781,0.081346,0.037102,0.12915,0.11982,0.13104,0.13446,0.076968,0.072983,0.078165,0.079716,0.038413,0.017793,,,
2782,0.082526,0.036908,0.12394,0.12031,0.13287,0.13494,0.072681,0.066625,0.08407,0.06896,0.037265,0.018855,,,
2783,0.081855,0.039367,0.12937,0.12842,0.13821,0.13196,0.075943,0.072267,0.07791,0.073748,0.037331,0.016271,,,
2784,0.085518,0.042285,0.12724,0.13299,0.13236,0.13366,0.083233,0.074587,0.076228,0.078919,0.03678,0.015276,,,
2785,0.081568,0.038449,0.13057,0.12595,0.13166,0.1346,0.07822,0.071057,0.074878,0.080289,0.037506,0.016049,,,
2786,0.085093,0.039999,0.12176,0.12663,0.12013,0.12639,0.073848,0.068915,0.072806,0.072576,0.035925,0.014679,,,
2787,0.084084,0.042636,0.12037,0.13339,0.12531,0.1232,0.067816,0.071898,0.074226,0.073549,0.036199,0.013992,,,
2788,0.084991,0.040663,0.11873,0.13736,0.1267,0.1339,0.069259,0.08014,0.075587,0.07868,0.037421,0.019156,,,
2789,0.085209,0.040698,0.12834,0.1254,0.12845,0.12616,0.079727,0.07748,0.077181,0.071269,0.038502,0.015553,,,
2790,0.086986,0.044547,0.12125,0.12971,0.1382,0.13002,0.072878,0.081133,0.08913,0.074746,0.038351,0.017136,,,
2791,0.084453,0.041973,0.12174,0.12647,0.13755,0.12862,0.071626,0.076883,0.083452,0.074842,0.037407,0.017397,,,
2792,0.084969,0.042553,0.1243,0.13089,0.14045,0.12303,0.066914,0.080062,0.083257,0.070308,0.038714,0.026833,,,
2793,0.085101,0.042942,0.12786,0.12745,0.13995,0.11964,0.063592,0.075322,0.080523,0.068246,0.038633,0.022055,,,
2794,0.083202,0.040547,0.12732,0.12116,0.13842,0.11966,0.067924,0.07024,0.076739,0.068945,0.038978,0.024918,,,
2795,0.081427,0.039391,0.13421,0.11642,0.14316,0.12035,0.063861,0.069603,0.079338,0.072359,0.038937,0.027365,,,
2796,0.086765,0.047852,0.12283,0.12339,0.14989,0.12258,0.071857,0.060854,0.080612,0.074911,0.039113,0.02539,,,
2797,0.086406,0.047624,0.12085,0.12638,0.1444,0.12848,0.06919,0.064881,0.076758,0.07093,0.038447,0.023132,,,
2798,0.087146,0.04895,0.13448,0.13706,0.13588,0.12198,0.07573,0.069301,0.078993,0.072557,0.038159,0.023087,,,
2799,0.087643,0.044084,0.13356,0.12359,0.14291,0.12311,0.073639,0.066203,0.080604,0.072064,0.037855,0.021682,,,
2800,0.087483,0.044456,0.12682,0.13062,0.13579,0.12043,0.067232,0.071308,0.076066,0.079112,0.037263,0.019192,,,
2801,0.08936,0.042005,0.1278,0.133,0.13914,0.12648,0.075925,0.073853,0.080426,0.08105,0.038079,0.019069,,,
2802,0.089403,0.048962,0.13082,0.13882,0.14653,0.13141,0.066497,0.074859,0.079496,0.076736,0.037115,0.01749,,,
2803,0.0859,0.044429,0.12518,0.13498,0.14682,0.12984,0.067,0.0785,0.078293,0.077212,0.037472,0.018754,,,
2804,0.08851,0.047537,0.12952,0.14574,0.15196,0.13001,0.067701,0.076564,0.083065,0.072748,0.038936,0.019134,,,
2805,0.086576,0.048936,0.12594,0.13864,0.13815,0.1297,0.061887,0.07884,0.081229,0.08197,0.038977,0.020679,,,
2806,0.085437,0.045896,0.13278,0.13078,0.14476,0.12984,0.0733,0.070136,0.082924,0.074996,0.038261,0.018935,,,
2807,0.084851,0.046023,0.13111,0.14292,0.14156,0.12834,0.076261,0.079468,0.078572,0.078712,0.038346,0.018166,,,
2808,0.085938,0.050996,0.12776,0.14846,0.14871,0.13982,0.070144,0.077692,0.076821,0.078091,0.037335,0.016573,,,
2809,0.087276,0.050175,0.12947,0.13584,0.1429,0.12679,0.067426,0.080754,0.075509,0.074521,0.037412,0.016534,,,
2810,0.085276,0.050011,0.12151,0.13767,0.14817,0.1296,0.066574,0.080958,0.084443,0.075783,0.037259,0.015535,,,
2811,0.084765,0.051876,0.12834,0.13364,0.14703,0.12739,0.064069,0.082417,0.080491,0.073301,0.035997,0.013131,,,
2812,0.085965,0.051616,0.1351,0.13347,0.14645,0.12883,0.075026,0.079171,0.079608,0.069057,0.036842,0.01665,,,
2813,0.089807,0.051318,0.12373,0.13386,0.14513,0.12235,0.068096,0.082573,0.079601,0.070518,0.038247,0.016241,,,
2814,0.086516,0.04929,0.12635,0.14085,0.14231,0.12347,0.06914,0.082,0.074386,0.073982,0.036058,0.013702,,,
2815,0.085363,0.047455,0.1237,0.13716,0.13523,0.13307,0.068785,0.07893,0.07224,0.072941,0.037106,0.015424,,,
2816,0.085282,0.050069,0.12338,0.14382,0.13789,0.12596,0.068192,0.07865,0.07471,0.06278,0.037542,0.015035,,,
2817,0.080546,0.046778,0.13324,0.13551,0.13709,0.11999,0.072654,0.082313,0.076037,0.073566,0.038174,0.015922,,,
2818,0.085087,0.045305,0.12798,0.1373,0.13195,0.12672,0.069735,0.074625,0.075116,0.074591,0.03681,0.014569,,,
2819,0.084287,0.047747,0.1247,0.14163,0.1363,0.13359,0.06484,0.077422,0.077243,0.079038,0.036772,0.013476,,,
2820,0.082786,0.047909,0.12708,0.14532,0.1264,0.13356,0.064827,0.082809,0.069424,0.07196,0.036872,0.01346,,,
2821,0.084296,0.051029,0.11883,0.13311,0.12126,0.13763,0.068345,0.073448,0.065856,0.078724,0.037348,0.014946,,,
2822,0.084118,0.050646,0.12523,0.12474,0.13838,0.13311,0.070383,0.071837,0.078876,0.078042,0.037038,0.016071,,,
2823,0.084997,0.050984,0.12926,0.13343,0.12632,0.13399,0.073422,0.079357,0.064888,0.074028,0.037809,0.016072,,,
2824,0.084605,0.048865,0.13168,0.12716,0.12576,0.13023,0.074237,0.075576,0.065352,0.069928,0.037231,0.017723,,,
2825,0.087302,0.054254,0.12835,0.12772,0.13195,0.12877,0.067717,0.077861,0.065808,0.064849,0.037022,0.015336,,,
2826,0.091135,0.05639,0.12998,0.12874,0.12963,0.1322,0.066018,0.078135,0.070874,0.06384,0.037365,0.015743,,,
2827,0.086952,0.054101,0.12116,0.13025,0.12214,0.13205,0.065151,0.072994,0.058933,0.068791,0.036814,0.015076,,,
2828,0.083578,0.052208,0.12605,0.13894,0.12373,0.12923,0.069267,0.080826,0.063989,0.070534,0.037237,0.015683,,,
2829,0.086586,0.052282,0.12987,0.1368,0.12013,0.14425,0.068139,0.079838,0.057102,0.072759,0.037032,0.015152,,,
2830,0.08436,0.049514,0.12999,0.1381,0.12641,0.13695,0.064171,0.074697,0.069075,0.070929,0.036991,0.016852,,,
2831,0.086367,0.052076,0.13015,0.14166,0.12736,0.13719,0.062632,0.071397,0.067808,0.075294,0.037088,0.016026,,,
2832,0.083633,0.05212,0.12922,0.13794,0.13011,0.13312,0.062215,0.069117,0.057462,0.074215,0.037476,0.018272,,,
2833,0.086227,0.051382,0.13225,0.12809,0.12865,0.13443,0.062278,0.0668,0.063132,0.072549,0.036225,0.013413,,,
2834,0.083536,0.049839,0.12873,0.12985,0.12132,0.13009,0.068227,0.067001,0.064856,0.070023,0.036515,0.015675,,,
2835,0.082066,0.053927,0.13172,0.13282,0.12725,0.12819,0.064712,0.06972,0.066751,0.076991,0.036243,0.014434,,,
2836,0.083392,0.053588,0.12959,0.12948,0.12328,0.13171,0.060906,0.073313,0.069745,0.075031,0.036086,0.013138,,,
2837,0.082604,0.048488,0.12471,0.12495,0.12234,0.12621,0.067872,0.070714,0.06839,0.075167,0.037269,0.015092,,,
2838,0.082636,0.051478,0.12779,0.1331,0.12605,0.1306,0.069548,0.078494,0.065146,0.086178,0.036775,0.014868,,,
2839,0.081939,0.049561,0.12084,0.12584,0.12407,0.13048,0.064694,0.073498,0.073685,0.077938,0.036459,0.01321,,,
2840,0.081438,0.049287,0.12185,0.13065,0.12489,0.12405,0.067762,0.072391,0.066168,0.079057,0.036336,0.013364,,,
2841,0.078524,0.045424,0.12145,0.12525,0.12576,0.13373,0.066083,0.063885,0.066245,0.081687,0.036695,0.014764,,,
2842,0.078942,0.043921,0.11729,0.126,0.12386,0.12592,0.067849,0.067299,0.071209,0.084632,0.036345,0.014035,,,
2843,0.076672,0.043552,0.12796,0.12462,0.1243,0.12596,0.074103,0.069838,0.075306,0.079601,0.036127,0.014122,,,
2844,0.078963,0.044436,0.12844,0.12795,0.13241,0.12283,0.067416,0.065883,0.077049,0.076126,0.036123,0.014086,,,
2845,0.0778,0.044444,0.13042,0.12368,0.12856,0.12402,0.072944,0.06617,0.075177,0.07493,0.035896,0.013562,,,
2846,0.078829,0.043806,0.12963,0.12516,0.1247,0.11961,0.06927,0.075715,0.074704,0.073657,0.034976,0.013771,,,
2847,0.077385,0.042526,0.13436,0.1242,0.12943,0.12613,0.072704,0.069362,0.070592,0.074651,0.036367,0.014799,,,
2848,0.078792,0.043888,0.13441,0.12359,0.12239,0.12315,0.076975,0.069556,0.067282,0.067518,0.035618,0.015902,,,
2849,0.078586,0.041556,0.13961,0.12385,0.12389,0.13063,0.083546,0.070742,0.080198,0.073323,0.034777,0.013832,,,
2850,0.07744,0.040893,0.13839,0.12991,0.12413,0.12819,0.0801,0.081921,0.075205,0.066159,0.036479,0.015762,,,
2851,0.081476,0.041188,0.13851,0.12124,0.12426,0.12049,0.080025,0.077316,0.071207,0.071263,0.036826,0.019052,,,
2852,0.078776,0.041086,0.13884,0.11503,0.12613,0.11719,0.081569,0.070535,0.068954,0.070864,0.036808,0.01988,,,
2853,0.079541,0.038867,0.14011,0.12344,0.11761,0.11998,0.077493,0.071205,0.061382,0.077711,0.034938,0.013977,,,
2854,0.080561,0.039689,0.12376,0.12678,0.11554,0.1356,0.071692,0.078057,0.063115,0.086268,0.0349,0.014705,,,
2855,0.078188,0.039891,0.1354,0.11929,0.12571,0.12508,0.077299,0.07434,0.065685,0.079446,0.03565,0.015443,,,
2856,0.079246,0.0393,0.13072,0.12339,0.13532,0.12997,0.067405,0.072484,0.064918,0.07842,0.034711,0.014043,,,
2857,0.079923,0.03995,0.13034,0.12518,0.12939,0.12943,0.07385,0.076287,0.064097,0.080749,0.036032,0.014101,,,
2858,0.078403,0.040706,0.13391,0.11553,0.13341,0.13412,0.08041,0.067402,0.066402,0.073458,0.035582,0.014919,,,
2859,0.078399,0.040364,0.13758,0.11936,0.14272,0.13301,0.072815,0.069504,0.075837,0.076321,0.036307,0.015142,,,
2860,0.078868,0.041412,0.14066,0.11415,0.14114,0.12888,0.072594,0.069218,0.084495,0.073376,0.037032,0.018254,,,
2861,0.078217,0.040832,0.14561,0.11985,0.14187,0.12478,0.073639,0.07379,0.070983,0.073698,0.036348,0.016176,,,
2862,0.077213,0.042167,0.13834,0.1183,0.12828,0.12876,0.073191,0.077648,0.065321,0.073199,0.03686,0.016246,,,
2863,0.076876,0.038159,0.1323,0.117,0.12977,0.1249,0.07172,0.072716,0.071995,0.075594,0.036471,0.016109,,,
2864,0.077633,0.04167,0.12866,0.12548,0.11946,0.11995,0.067666,0.071683,0.065231,0.072638,0.034971,0.014282,,,
2865,0.079267,0.041479,0.13562,0.12445,0.12641,0.12425,0.074581,0.074313,0.071064,0.07037,0.036102,0.014929,,,
2866,0.079008,0.04341,0.14182,0.13141,0.13203,0.12233,0.074089,0.077744,0.067768,0.066838,0.035922,0.015395,,,
2867,0.082915,0.046117,0.13789,0.11893,0.12595,0.12877,0.080674,0.075597,0.065903,0.071334,0.036307,0.014625,,,
2868,0.079803,0.043894,0.14008,0.12918,0.12693,0.12774,0.084192,0.077808,0.076577,0.0709,0.035838,0.016067,,,
2869,0.078507,0.042269,0.13178,0.12261,0.12818,0.1261,0.078471,0.068875,0.073409,0.069039,0.036675,0.017793,,,
2870,0.079439,0.043274,0.13963,0.12984,0.12914,0.13239,0.090861,0.073888,0.070434,0.071762,0.03647,0.015937,,,
2871,0.079614,0.042101,0.1427,0.12962,0.13311,0.12662,0.091976,0.076883,0.075166,0.07154,0.037172,0.016593,,,
2872,0.080914,0.044829,0.13334,0.13163,0.12348,0.13267,0.091022,0.070078,0.068409,0.069926,0.036871,0.015309,,,
2873,0.081732,0.044016,0.13142,0.13014,0.12813,0.12418,0.079532,0.074085,0.082465,0.064431,0.036018,0.014973,,,
2874,0.082014,0.043181,0.13009,0.12699,0.12219,0.13041,0.079497,0.066517,0.072859,0.071166,0.036249,0.015259,,,
2875,0.081505,0.044263,0.12236,0.12731,0.12562,0.13567,0.07506,0.071432,0.073606,0.073319,0.03702,0.01692,,,
2876,0.083877,0.048629,0.12646,0.13078,0.12273,0.12746,0.078596,0.070106,0.069598,0.064632,0.036336,0.014423,,,
2877,0.081814,0.04947,0.12473,0.12493,0.1276,0.129,0.076777,0.071251,0.07585,0.067656,0.036784,0.01659,,,
2878,0.081226,0.047589,0.12775,0.12276,0.12285,0.13107,0.07288,0.0633,0.081422,0.072112,0.035317,0.015308,,,
2879,0.08657,0.052579,0.1253,0.12598,0.1295,0.12778,0.06721,0.064883,0.079626,0.074772,0.036049,0.01433,,,
2880,0.079526,0.051078,0.12783,0.11767,0.12854,0.12652,0.065342,0.065038,0.074412,0.075777,0.035622,0.014596,,,
2881,0.084507,0.051111,0.12483,0.12345,0.13249,0.13096,0.073582,0.070451,0.075797,0.077088,0.035506,0.014797,,,
2882,0.079287,0.050075,0.12942,0.12361,0.12243,0.12539,0.075585,0.070892,0.071869,0.073752,0.035976,0.014222,,,
2883,0.079623,0.049503,0.13022,0.12464,0.12454,0.12981,0.079786,0.075246,0.073054,0.07702,0.035484,0.013473,,,
2884,0.079459,0.045871,0.12842,0.12743,0.134,0.12571,0.077386,0.070811,0.083284,0.069761,0.036084,0.014073,,,
2885,0.079007,0.047421,0.12284,0.13054,0.14016,0.13113,0.073487,0.084217,0.074369,0.071237,0.036093,0.013888,,,
2886,0.07962,0.045745,0.13008,0.12649,0.12924,0.13685,0.07311,0.079259,0.067696,0.078019,0.036061,0.013832,,,
2887,0.08182,0.048709,0.1273,0.13238,0.12624,0.13551,0.070404,0.073135,0.076607,0.072989,0.034736,0.012508,,,
2888,0.080259,0.047801,0.12193,0.12728,0.1267,0.13307,0.069263,0.068531,0.071232,0.070477,0.034974,0.01305,,,
2889,0.078879,0.046633,0.1209,0.12109,0.12993,0.13245,0.069117,0.068371,0.074252,0.076545,0.035499,0.014658,,,
2890,0.079733,0.046457,0.12185,0.12021,0.12726,0.13198,0.063828,0.0721,0.072341,0.074603,0.034985,0.013254,,,
2891,0.080897,0.041113,0.11202,0.11907,0.11852,0.14205,0.06252,0.075559,0.07363,0.08508,0.036235,0.014099,,,
2892,0.078109,0.042034,0.11715,0.12151,0.12133,0.13418,0.068097,0.068908,0.068403,0.080442,0.034672,0.01328,,,
2893,0.077037,0.041993,0.12231,0.12546,0.11907,0.13696,0.064701,0.072041,0.061665,0.080134,0.036105,0.014781,,,
2894,0.076488,0.043141,0.12112,0.12359,0.11659,0.13327,0.062808,0.07409,0.065509,0.084878,0.036065,0.013833,,,
2895,0.075551,0.040601,0.11968,0.12388,0.11712,0.13348,0.060348,0.065464,0.06723,0.077532,0.035054,0.013026,,,
2896,0.076671,0.039884,0.12503,0.11549,0.12691,0.13538,0.066303,0.065965,0.072103,0.074827,0.035767,0.014468,,,
2897,0.075277,0.039189,0.12927,0.11722,0.1182,0.13084,0.069766,0.059713,0.061478,0.080529,0.034654,0.012602,,,
2898,0.078132,0.038861,0.12198,0.11334,0.11045,0.1318,0.067048,0.059309,0.055576,0.076047,0.037289,0.016626,,,
2899,0.078366,0.039028,0.12597,0.12478,0.1172,0.1225,0.068472,0.065371,0.060655,0.073026,0.036415,0.016339,,,
2900,0.079449,0.039728,0.12261,0.11588,0.11447,0.12651,0.066565,0.064623,0.061536,0.081858,0.037045,0.014683,,,
2901,0.078491,0.039453,0.11844,0.11951,0.12383,0.12396,0.061241,0.066676,0.067421,0.077138,0.036151,0.014326,,,
2902,0.078481,0.038185,0.11891,0.1281,0.13011,0.11761,0.062143,0.06816,0.065451,0.069283,0.035643,0.013543,,,
2903,0.078233,0.03783,0.12113,0.1213,0.12446,0.11275,0.067072,0.061781,0.068344,0.065439,0.035957,0.015646,,,
2904,0.080539,0.038597,0.11264,0.11653,0.12708,0.10654,0.064266,0.063013,0.06453,0.059785,0.035158,0.014181,,,
2905,0.080897,0.039112,0.11898,0.11253,0.12455,0.11321,0.06511,0.061295,0.063218,0.064759,0.037666,0.021811,,,
2906,0.080442,0.039336,0.10986,0.11585,0.12495,0.11641,0.059068,0.064283,0.065459,0.064674,0.036031,0.018149,,,
2907,0.078374,0.040742,0.11548,0.11893,0.1198,0.1114,0.067383,0.06146,0.064295,0.063175,0.03692,0.018484,,,
2908,0.078522,0.042497,0.11595,0.11827,0.12447,0.10974,0.068429,0.059973,0.066814,0.057145,0.036117,0.017132,,,
2909,0.080323,0.044874,0.11615,0.11489,0.1227,0.11314,0.06836,0.060443,0.065182,0.064132,0.035929,0.015795,,,
2910,0.079176,0.044389,0.12117,0.12743,0.12422,0.12025,0.077457,0.070562,0.069238,0.072911,0.035711,0.013995,,,
2911,0.081201,0.041788,0.11595,0.11869,0.12381,0.12702,0.07633,0.065255,0.068061,0.073184,0.035918,0.019234,,,
2912,0.079059,0.040255,0.11474,0.10687,0.13067,0.13036,0.070093,0.058715,0.062352,0.074005,0.037156,0.017245,,,
2913,0.083254,0.044439,0.10968,0.11113,0.13027,0.12463,0.069039,0.069287,0.069472,0.076919,0.036026,0.015926,,,
2914,0.082057,0.043619,0.11655,0.12011,0.12726,0.1269,0.06478,0.072826,0.06319,0.076866,0.036114,0.016091,,,
2915,0.08099,0.046519,0.11454,0.11395,0.12664,0.12856,0.068814,0.062433,0.063703,0.082953,0.036517,0.0158,,,
2916,0.079771,0.043317,0.12026,0.10969,0.13437,0.12643,0.069737,0.057721,0.07244,0.077584,0.038368,0.023704,,,
2917,0.080906,0.045588,0.11925,0.11341,0.13281,0.12515,0.065575,0.069849,0.073366,0.080564,0.03678,0.016867,,,
2918,0.078638,0.046788,0.11825,0.11593,0.12732,0.12744,0.064477,0.065404,0.070562,0.087734,0.038504,0.025081,,,
2919,0.077921,0.044418,0.11725,0.12603,0.12453,0.13077,0.06238,0.069954,0.065205,0.082366,0.038644,0.024108,,,
2920,0.079378,0.047401,0.12019,0.12849,0.11959,0.12559,0.067419,0.075687,0.064343,0.078312,0.038506,0.025392,,,
2921,0.076759,0.044405,0.12297,0.13029,0.1208,0.11634,0.069826,0.074367,0.062644,0.069777,0.039552,0.021609,,,
2922,0.076394,0.044352,0.12566,0.12822,0.12093,0.12664,0.074297,0.068684,0.066251,0.070352,0.039205,0.024306,,,
2923,0.078386,0.046132,0.11942,0.12295,0.11614,0.12165,0.064976,0.063498,0.060736,0.076698,0.038095,0.022315,,,
2924,0.076549,0.044472,0.12149,0.12317,0.12488,0.12428,0.064702,0.061025,0.066696,0.075825,0.038402,0.022308,,,
2925,0.07743,0.043909,0.12597,0.12581,0.12392,0.11908,0.07177,0.064944,0.064403,0.074837,0.038494,0.024823,,,
2926,0.078168,0.041757,0.12115,0.12901,0.12104,0.12693,0.065022,0.069286,0.060423,0.074504,0.038661,0.022094,,,
2927,0.078083,0.046203,0.12466,0.12909,0.12095,0.11934,0.062301,0.068997,0.066979,0.06857,0.0387,0.021051,,,
2928,0.076374,0.044824,0.11855,0.13251,0.11863,0.12751,0.063683,0.070854,0.070195,0.064981,0.037853,0.019772,,,
2929,0.079393,0.046461,0.12962,0.12729,0.12375,0.12566,0.071698,0.070578,0.072446,0.062262,0.037634,0.021352,,,
2930,0.082045,0.044605,0.12354,0.13442,0.12279,0.13011,0.069898,0.079808,0.06217,0.077031,0.037843,0.018635,,,
2931,0.082166,0.045888,0.1282,0.13601,0.13503,0.1279,0.069961,0.073425,0.075051,0.072857,0.037871,0.020997,,,
2932,0.081919,0.049276,0.12138,0.13598,0.13175,0.1207,0.067027,0.072927,0.079489,0.064294,0.037415,0.019602,,,
2933,0.082548,0.049609,0.12682,0.1317,0.13202,0.12584,0.067663,0.071601,0.077778,0.06645,0.03821,0.016524,,,
2934,0.086132,0.045717,0.1283,0.12825,0.13212,0.12108,0.072567,0.063497,0.081397,0.064747,0.036765,0.016062,,,
2935,0.083455,0.046176,0.12984,0.1307,0.13661,0.12249,0.076404,0.067543,0.078185,0.067144,0.037198,0.015777,,,
2936,0.087707,0.047228,0.1283,0.13438,0.1249,0.1221,0.080463,0.074565,0.066088,0.064,0.038739,0.021516,,,
2937,0.086173,0.045245,0.13766,0.13271,0.13033,0.12378,0.075339,0.073424,0.072281,0.066612,0.039153,0.018406,,,
2938,0.087923,0.047957,0.12817,0.13394,0.12282,0.12551,0.07166,0.074332,0.069266,0.065823,0.038452,0.019523,,,
2939,0.08567,0.048847,0.1259,0.12494,0.12808,0.11599,0.067168,0.065711,0.072659,0.068633,0.038951,0.017505,,,
2940,0.086652,0.04903,0.12969,0.12838,0.13355,0.12363,0.071179,0.06738,0.076309,0.070726,0.038821,0.020618,,,
2941,0.083879,0.046038,0.12247,0.1248,0.13151,0.12549,0.068903,0.061806,0.07098,0.06217,0.038694,0.020607,,,
2942,0.079887,0.046948,0.12614,0.11927,0.12938,0.12572,0.064519,0.060181,0.071757,0.064267,0.039235,0.019442,,,
2943,0.081076,0.043165,0.12559,0.12153,0.13391,0.124,0.059644,0.062356,0.076207,0.065147,0.038527,0.017966,,,
2944,0.078397,0.042644,0.11614,0.11755,0.14223,0.12337,0.056114,0.065529,0.079014,0.06221,0.038787,0.021274,,,
2945,0.082357,0.043738,0.1183,0.1221,0.14766,0.12475,0.058948,0.065027,0.092027,0.067284,0.037981,0.017257,,,
2946,0.08202,0.042788,0.11981,0.12024,0.13979,0.12643,0.063573,0.064188,0.086447,0.07281,0.03723,0.01733,,,
2947,0.076567,0.043398,0.1168,0.11581,0.14145,0.12147,0.068551,0.061793,0.079197,0.070925,0.038112,0.021151,,,
2948,0.075875,0.040846,0.11161,0.11996,0.13015,0.12502,0.059378,0.063817,0.078076,0.064069,0.037513,0.018356,,,
2949,0.07587,0.039292,0.11484,0.127,0.13042,0.12709,0.062436,0.060461,0.080844,0.069271,0.037715,0.018382,,,
2950,0.074958,0.04043,0.11313,0.12208,0.13473,0.12192,0.062394,0.071632,0.079029,0.063741,0.038692,0.020025,,,
2951,0.07381,0.038895,0.11207,0.12008,0.12918,0.12594,0.05757,0.066308,0.079297,0.060407,0.037605,0.019652,,,
2952,0.074201,0.041558,0.11371,0.13148,0.13521,0.12551,0.061855,0.078625,0.069728,0.068401,0.038159,0.021828,,,
2953,0.072571,0.036966,0.1145,0.12861,0.13598,0.13943,0.065031,0.072269,0.069712,0.068204,0.036605,0.017036,,,
2954,0.069724,0.04034,0.11514,0.13529,0.12893,0.12923,0.068518,0.066331,0.063774,0.062261,0.0381,0.022171,,,
2955,0.070392,0.040553,0.11756,0.12948,0.13265,0.13134,0.071169,0.078695,0.06679,0.071977,0.037783,0.020365,,,
2956,0.071342,0.038592,0.11995,0.13118,0.12991,0.14061,0.075837,0.074009,0.07051,0.079305,0.036291,0.016633,,,
2957,0.07099,0.040303,0.1188,0.14036,0.12418,0.14214,0.067296,0.073151,0.065572,0.082193,0.037943,0.02201,,,
2958,0.06953,0.037491,0.1201,0.1293,0.12693,0.13576,0.063257,0.077148,0.065137,0.07189,0.036876,0.018148,,,
2959,0.072744,0.043242,0.12498,0.13573,0.12958,0.13972,0.067963,0.074869,0.062124,0.070956,0.038013,0.022979,,,
2960,0.074795,0.041381,0.1135,0.1279,0.12685,0.13261,0.061812,0.074639,0.063987,0.077492,0.037746,0.020195,,,
2961,0.074094,0.041865,0.11484,0.13021,0.11721,0.13319,0.065774,0.071924,0.064739,0.080949,0.037731,0.021952,,,
2962,0.074994,0.042706,0.12402,0.1349,0.12675,0.13918,0.072978,0.071859,0.072166,0.08396,0.038102,0.02347,,,
2963,0.073285,0.043238,0.119,0.13431,0.12764,0.13279,0.071567,0.074374,0.07187,0.074118,0.039201,0.022184,,,
2964,0.07309,0.042299,0.12395,0.12945,0.12705,0.12651,0.073004,0.079796,0.071384,0.071356,0.039026,0.021786,,,
2965,0.074313,0.04441,0.11909,0.12915,0.12897,0.12658,0.07016,0.077378,0.080492,0.07421,0.037703,0.019242,,,
2966,0.075767,0.043744,0.12225,0.13131,0.12881,0.13725,0.069522,0.087312,0.078567,0.077911,0.040601,0.025891,,,
2967,0.076432,0.043731,0.11817,0.13102,0.11953,0.13251,0.062985,0.082414,0.069667,0.079298,0.038126,0.01942,,,
2968,0.077036,0.039281,0.12666,0.13299,0.12614,0.12052,0.07294,0.085468,0.073243,0.069707,0.03949,0.022834,,,
2969,0.076031,0.03788,0.12051,0.13204,0.13096,0.12198,0.068956,0.075182,0.070035,0.069138,0.039548,0.023274,,,
2970,0.076839,0.039825,0.12114,0.14138,0.12965,0.12896,0.073216,0.075448,0.075616,0.077512,0.037912,0.019897,,,
2971,0.07771,0.039666,0.11841,0.14305,0.126,0.12727,0.072509,0.082284,0.071603,0.06777,0.03832,0.021264,,,
2972,0.077233,0.04128,0.11222,0.14227,0.12541,0.12593,0.07206,0.07549,0.072504,0.075918,0.0374,0.016099,,,
2973,0.078003,0.042237,0.1209,0.13851,0.12358,0.12913,0.07068,0.075651,0.06942,0.072391,0.03939,0.019794,,,
2974,0.079684,0.043028,0.12518,0.12869,0.12991,0.12651,0.069502,0.065771,0.076619,0.069853,0.037769,0.019037,,,
2975,0.079921,0.043088,0.11788,0.1353,0.12678,0.1197,0.068617,0.073219,0.075656,0.073236,0.037767,0.021351,,,
2976,0.076216,0.041798,0.1213,0.13379,0.13216,0.13178,0.072901,0.07281,0.076155,0.073111,0.038484,0.021824,,,
2977,0.075019,0.040002,0.12921,0.12828,0.13353,0.12818,0.068621,0.076537,0.082624,0.073169,0.039296,0.022388,,,
2978,0.077553,0.044638,0.12167,0.12719,0.13449,0.122,0.069571,0.066786,0.077251,0.064984,0.039086,0.023998,,,
2979,0.082751,0.044757,0.12389,0.1327,0.13553,0.11782,0.060957,0.075941,0.075117,0.071443,0.039552,0.019312,,,
2980,0.080463,0.042023,0.12771,0.13362,0.13371,0.12297,0.072291,0.073644,0.080139,0.070576,0.038388,0.024011,,,
2981,0.079835,0.04241,0.11954,0.12123,0.13592,0.126,0.069939,0.069465,0.078872,0.073474,0.038272,0.021256,,,
2982,0.079376,0.041544,0.12087,0.13036,0.13626,0.12432,0.068163,0.071287,0.07868,0.069937,0.03705,0.018279,,,
2983,0.078106,0.041908,0.1238,0.12608,0.1342,0.12389,0.068898,0.068238,0.084787,0.06695,0.037857,0.019249,,,
2984,0.08119,0.044144,0.12682,0.12754,0.14044,0.12168,0.075115,0.072194,0.087134,0.071431,0.038349,0.020013,,,
2985,0.076124,0.042363,0.13513,0.13151,0.12997,0.12385,0.07994,0.072194,0.07126,0.070082,0.037867,0.019274,,,
2986,0.076798,0.044193,0.12652,0.12621,0.13638,0.1252,0.07093,0.069671,0.080117,0.07472,0.037695,0.01698,,,
2987,0.077821,0.042695,0.13368,0.11646,0.1308,0.12348,0.073231,0.068191,0.077413,0.071555,0.036982,0.015386,,,
2988,0.079377,0.0425,0.13436,0.1243,0.14199,0.12582,0.066126,0.073448,0.075561,0.071406,0.037872,0.018291,,,
2989,0.078503,0.049173,0.12651,0.1271,0.13179,0.1311,0.067147,0.070939,0.073326,0.067746,0.03596,0.017082,,,
2990,0.079298,0.048867,0.13668,0.12655,0.12743,0.12554,0.077891,0.075319,0.074659,0.066686,0.038184,0.016996,,,
2991,0.076614,0.04674,0.13498,0.12596,0.12473,0.13332,0.077384,0.070087,0.070562,0.068487,0.035919,0.01435,,,
2992,0.07757,0.047181,0.13125,0.12474,0.12708,0.1239,0.074832,0.069374,0.078521,0.066874,0.036862,0.016467,,,
2993,0.079262,0.047891,0.13486,0.12448,0.12804,0.13162,0.078528,0.070071,0.067405,0.079452,0.036904,0.017172,,,
2994,0.080824,0.046277,0.13102,0.12831,0.12816,0.12308,0.071282,0.068176,0.067564,0.072529,0.037839,0.014929,,,
2995,0.079917,0.048591,0.1357,0.13114,0.12501,0.13238,0.083742,0.068834,0.071854,0.076288,0.037198,0.014111,,,
2996,0.079965,0.04974,0.13561,0.1322,0.12003,0.13285,0.079258,0.072923,0.065516,0.073973,0.036591,0.014469,,,
2997,0.080555,0.048722,0.14159,0.13858,0.12168,0.13718,0.085863,0.070838,0.070438,0.075946,0.036758,0.01467,,,
2998,0.081211,0.047129,0.14162,0.13387,0.12443,0.13374,0.078512,0.061246,0.076742,0.075964,0.035637,0.012485,,,
2999,0.079295,0.049408,0.14104,0.12958,0.12143,0.13573,0.077945,0.063814,0.063331,0.075319,0.038383,0.017872,,,
3000,0.080519,0.047953,0.13624,0.12151,0.1193,0.13918,0.083084,0.058088,0.070271,0.083635,0.037001,0.01632,,,
3001,0.078678,0.045049,0.14092,0.12686,0.12716,0.13943,0.084289,0.068894,0.068435,0.074036,0.036379,0.014392,,,
3002,0.079426,0.041144,0.14379,0.13165,0.11802,0.13741,0.087655,0.068332,0.058971,0.075548,0.035606,0.013867,,,
3003,0.079996,0.042228,0.13845,0.13857,0.12614,0.13197,0.077477,0.078223,0.065116,0.07252,0.035811,0.014972,,,
3004,0.077541,0.04197,0.14277,0.12624,0.11679,0.13121,0.077865,0.063993,0.060602,0.071598,0.03578,0.01532,,,
3005,0.078558,0.040232,0.13125,0.13474,0.11667,0.13556,0.071291,0.06611,0.055193,0.073827,0.036575,0.015404,,,
3006,0.077034,0.039182,0.13119,0.13389,0.11148,0.13302,0.071252,0.071744,0.063319,0.070502,0.036883,0.017524,,,
3007,0.072265,0.040143,0.13253,0.13544,0.11216,0.12731,0.072726,0.070692,0.054267,0.072257,0.038161,0.016996,,,
3008,0.074714,0.040758,0.13281,0.13545,0.1163,0.12216,0.076456,0.06799,0.056545,0.073156,0.037775,0.016773,,,
3009,0.076059,0.039383,0.12792,0.13463,0.11621,0.12705,0.06962,0.078474,0.065298,0.078663,0.037206,0.013724,,,
3010,0.075459,0.040378,0.12853,0.12964,0.1245,0.12545,0.065691,0.069284,0.068937,0.075931,0.03596,0.015134,,,
3011,0.072924,0.038335,0.13073,0.12426,0.11638,0.13961,0.074102,0.066017,0.064614,0.081016,0.036837,0.015451,,,
3012,0.075948,0.041784,0.13263,0.13226,0.12453,0.12729,0.070442,0.070509,0.073547,0.07582,0.037347,0.015499,,,
3013,0.077385,0.041729,0.14175,0.12637,0.12531,0.1242,0.079071,0.069382,0.076316,0.075844,0.037212,0.015086,,,
3014,0.078257,0.040121,0.14336,0.11838,0.12542,0.12663,0.072718,0.069315,0.070586,0.079991,0.037165,0.015552,,,
3015,0.077108,0.039983,0.14572,0.12832,0.12955,0.13339,0.078718,0.07513,0.068536,0.079489,0.036092,0.013608,,,
3016,0.077719,0.040418,0.1453,0.11543,0.12337,0.13085,0.073263,0.067448,0.064335,0.081897,0.037442,0.015508,,,
3017,0.078431,0.038499,0.14282,0.11163,0.12677,0.1307,0.078426,0.067311,0.074595,0.073932,0.036795,0.012987,,,
3018,0.079344,0.040359,0.14276,0.12819,0.12995,0.13556,0.073729,0.070246,0.077555,0.082241,0.037016,0.014615,,,
3019,0.082556,0.042768,0.13552,0.12239,0.1226,0.13563,0.073872,0.073223,0.065169,0.07757,0.038798,0.017542,,,
3020,0.083063,0.043294,0.14022,0.12448,0.12676,0.14132,0.078176,0.069911,0.070569,0.079732,0.038464,0.016484,,,
3021,0.080321,0.041422,0.1408,0.1289,0.12162,0.13075,0.079324,0.072821,0.071379,0.077157,0.037737,0.01438,,,
3022,0.080084,0.040485,0.1375,0.12222,0.11509,0.1356,0.080201,0.071035,0.062581,0.077565,0.03696,0.01416,,,
3023,0.079363,0.040046,0.13216,0.12379,0.11753,0.13769,0.082653,0.073396,0.059646,0.077405,0.03837,0.015685,,,
3024,0.077847,0.039209,0.13295,0.11977,0.12906,0.14424,0.085512,0.072968,0.064595,0.085544,0.03867,0.017181,,,
3025,0.077352,0.043457,0.1376,0.11316,0.12357,0.1333,0.086183,0.068157,0.064579,0.078129,0.03719,0.013307,,,
3026,0.075988,0.043437,0.1361,0.1199,0.12268,0.13013,0.088386,0.071849,0.060673,0.07549,0.037511,0.012561,,,
3027,0.075671,0.038683,0.13086,0.12981,0.1269,0.13837,0.082036,0.073152,0.06122,0.075389,0.036961,0.013874,,,
3028,0.075413,0.040655,0.14021,0.13001,0.12347,0.13498,0.089634,0.073055,0.06398,0.0764,0.037445,0.01426,,,
3029,0.070901,0.034494,0.13702,0.1249,0.12417,0.13916,0.090364,0.066333,0.071311,0.078279,0.038299,0.016064,,,
3030,0.077041,0.039808,0.13527,0.12198,0.12244,0.1402,0.07953,0.073412,0.064253,0.082992,0.037945,0.014623,,,
3031,0.075563,0.03752,0.12949,0.12485,0.12931,0.14167,0.07661,0.075234,0.070926,0.082007,0.038682,0.014799,,,
3032,0.075733,0.040071,0.13852,0.12473,0.11916,0.13107,0.076878,0.073913,0.06366,0.077423,0.037384,0.014864,,,
3033,0.07156,0.03673,0.14024,0.12152,0.12364,0.12724,0.076401,0.074306,0.067604,0.079384,0.037704,0.014807,,,
3034,0.075931,0.038547,0.13836,0.12928,0.12836,0.1296,0.073562,0.069391,0.068983,0.078819,0.038661,0.015424,,,
3035,0.073722,0.038392,0.13933,0.12793,0.13049,0.13065,0.070101,0.070748,0.065274,0.078752,0.037216,0.014276,,,
3036,0.078697,0.039981,0.13459,0.13098,0.13833,0.12854,0.069817,0.067613,0.072717,0.075646,0.03861,0.015385,,,
3037,0.076327,0.039098,0.13455,0.12882,0.13216,0.12775,0.072857,0.071756,0.076377,0.078602,0.038204,0.014533,,,
3038,0.07659,0.038213,0.12954,0.13807,0.12647,0.12178,0.071986,0.080177,0.068877,0.06508,0.038468,0.013618,,,
3039,0.080167,0.038175,0.13086,0.1287,0.13158,0.11971,0.06577,0.074986,0.075334,0.074385,0.0375,0.012899,,,
3040,0.079285,0.04137,0.12773,0.1343,0.12681,0.12529,0.071066,0.077828,0.074851,0.072222,0.038929,0.015025,,,
3041,0.079979,0.037812,0.12509,0.14005,0.12368,0.11942,0.070691,0.083143,0.07379,0.072067,0.038647,0.014169,,,
3042,0.079141,0.037833,0.13034,0.13383,0.12611,0.11896,0.072161,0.07854,0.071828,0.072035,0.037361,0.012843,,,
3043,0.079533,0.037141,0.11794,0.13096,0.1243,0.12589,0.06694,0.078692,0.072241,0.071152,0.037727,0.013527,,,
3044,0.078678,0.035681,0.12596,0.13029,0.12863,0.12441,0.066675,0.068929,0.072442,0.063043,0.037695,0.014762,,,
3045,0.078033,0.039308,0.12113,0.13151,0.12999,0.12864,0.063806,0.074322,0.070116,0.070915,0.039232,0.014047,,,
3046,0.078272,0.037056,0.12257,0.13085,0.131,0.13641,0.060324,0.085414,0.075034,0.073241,0.036821,0.014008,,,
3047,0.082499,0.040157,0.12103,0.12219,0.13209,0.12754,0.06617,0.07622,0.067457,0.072801,0.038001,0.015448,,,
3048,0.081494,0.042158,0.1158,0.1267,0.12731,0.12526,0.065121,0.074213,0.074319,0.065283,0.03835,0.016108,,,
3049,0.07869,0.039919,0.1226,0.11627,0.1339,0.12644,0.063992,0.068469,0.074068,0.072748,0.036792,0.014202,,,
3050,0.079436,0.0377,0.12439,0.11603,0.13557,0.12083,0.066666,0.074217,0.07239,0.076476,0.037172,0.014349,,,
3051,0.080008,0.0398,0.12857,0.1298,0.13886,0.12917,0.071024,0.069385,0.076784,0.078617,0.036618,0.012588,,,
3052,0.077121,0.041514,0.1324,0.1294,0.13304,0.12064,0.071316,0.070269,0.082247,0.072601,0.03738,0.015122,,,
3053,0.075775,0.04037,0.12452,0.12354,0.13476,0.12941,0.066377,0.065257,0.084445,0.079989,0.037137,0.014255,,,
3054,0.080133,0.041745,0.12404,0.13125,0.13566,0.13137,0.063168,0.072904,0.07808,0.080182,0.038403,0.014337,,,
3055,0.07664,0.039733,0.12664,0.12721,0.13278,0.13835,0.069298,0.07043,0.079983,0.080262,0.0365,0.013429,,,
3056,0.075308,0.038512,0.12344,0.1296,0.13365,0.13506,0.068902,0.070871,0.081437,0.074401,0.037788,0.014096,,,
3057,0.076954,0.039129,0.11871,0.13496,0.13979,0.13555,0.062885,0.069793,0.073701,0.075477,0.038457,0.015045,,,
3058,0.077948,0.040669,0.12084,0.13604,0.12797,0.13573,0.06466,0.06286,0.073507,0.08292,0.039483,0.020684,,,
3059,0.074838,0.040188,0.11632,0.13433,0.14079,0.13654,0.068594,0.070033,0.079199,0.084063,0.040131,0.019593,,,
3060,0.074611,0.041733,0.11703,0.12872,0.13439,0.13416,0.068363,0.062534,0.079428,0.079632,0.040187,0.017285,,,
3061,0.072723,0.040171,0.11772,0.12553,0.13212,0.13884,0.073141,0.061549,0.074093,0.087073,0.040929,0.021782,,,
3062,0.072956,0.039956,0.11943,0.12134,0.13596,0.12443,0.070817,0.061064,0.072949,0.071019,0.041079,0.019602,,,
3063,0.071736,0.037962,0.12157,0.12818,0.11981,0.13241,0.076132,0.064107,0.069358,0.072259,0.04038,0.018087,,,
3064,0.074536,0.040732,0.12474,0.13834,0.12854,0.12532,0.077699,0.070297,0.070366,0.063572,0.039239,0.016965,,,
3065,0.075256,0.038801,0.12362,0.13236,0.12113,0.13255,0.07379,0.070442,0.066772,0.070828,0.039275,0.014224,,,
3066,0.074135,0.039254,0.12217,0.1336,0.13094,0.12901,0.071553,0.076335,0.075241,0.072464,0.03827,0.016569,,,
3067,0.070673,0.043026,0.12771,0.13887,0.13206,0.11919,0.079591,0.071574,0.078145,0.066893,0.040225,0.017028,,,
3068,0.07113,0.039684,0.12979,0.14009,0.12438,0.12145,0.072074,0.071886,0.076478,0.067597,0.038293,0.014056,,,
3069,0.07407,0.038299,0.12256,0.13506,0.12706,0.11957,0.076373,0.07441,0.076468,0.068672,0.039839,0.015981,,,
3070,0.073548,0.038122,0.12609,0.13099,0.12375,0.1168,0.074872,0.071398,0.073534,0.065938,0.039293,0.014796,,,
3071,0.071364,0.038667,0.12402,0.11739,0.12929,0.12,0.074374,0.063048,0.079865,0.069514,0.039211,0.017663,,,
3072,0.074135,0.034953,0.12624,0.12169,0.12098,0.12616,0.075657,0.064002,0.07317,0.07727,0.03842,0.014684,,,
3073,0.073279,0.036398,0.12264,0.1247,0.12097,0.12237,0.077652,0.072065,0.074756,0.075351,0.038796,0.013804,,,
3074,0.075759,0.036077,0.12602,0.12894,0.12657,0.11921,0.075689,0.07075,0.066797,0.067439,0.039748,0.015969,,,
3075,0.076705,0.038474,0.12457,0.12296,0.12493,0.11703,0.07083,0.068794,0.067938,0.071117,0.038087,0.013451,,,
3076,0.078581,0.040144,0.119,0.12999,0.12321,0.12497,0.062693,0.069214,0.064238,0.075609,0.039728,0.016869,,,
3077,0.076555,0.039838,0.1219,0.12185,0.12327,0.12434,0.065022,0.065578,0.064667,0.072435,0.038643,0.015718,,,
3078,0.078757,0.039146,0.12296,0.12346,0.12237,0.11966,0.066603,0.06672,0.068396,0.063931,0.037063,0.013092,,,
3079,0.079011,0.041837,0.12442,0.12716,0.11131,0.12718,0.067176,0.065959,0.065902,0.068131,0.037908,0.0171,,,
3080,0.077089,0.040937,0.13013,0.12647,0.12332,0.11313,0.071709,0.069395,0.069436,0.063783,0.03846,0.014778,,,
3081,0.080422,0.039002,0.12427,0.12734,0.11395,0.1215,0.065913,0.069686,0.06834,0.070985,0.039355,0.017236,,,
3082,0.077831,0.04272,0.13024,0.12767,0.1183,0.11521,0.067218,0.064447,0.06844,0.067299,0.038152,0.014336,,,
3083,0.077901,0.04137,0.1292,0.12329,0.11235,0.11762,0.068656,0.06813,0.060708,0.070819,0.039255,0.017541,,,
3084,0.078484,0.042412,0.12887,0.13076,0.1146,0.11811,0.078471,0.066819,0.063794,0.068679,0.038459,0.015629,,,
3085,0.075546,0.041073,0.12977,0.12935,0.11085,0.12363,0.073901,0.061742,0.06013,0.076153,0.037541,0.014423,,,
3086,0.077818,0.041057,0.12105,0.11953,0.11624,0.11839,0.073628,0.05898,0.059695,0.068357,0.039358,0.02031,,,
3087,0.077546,0.040689,0.12001,0.11943,0.11527,0.1124,0.069077,0.059378,0.060437,0.068531,0.035664,0.012311,,,
3088,0.07995,0.042902,0.12126,0.11907,0.11606,0.12023,0.078685,0.063761,0.061458,0.069919,0.036892,0.013514,,,
3089,0.078093,0.04046,0.12584,0.12417,0.12176,0.11523,0.081507,0.065382,0.063148,0.066571,0.036749,0.013736,,,
3090,0.080307,0.038605,0.12506,0.12398,0.12151,0.10974,0.073618,0.06749,0.058857,0.065872,0.037169,0.013802,,,
3091,0.075631,0.038761,0.11892,0.12655,0.12089,0.11039,0.070835,0.062602,0.073335,0.06507,0.037631,0.014622,,,
3092,0.074875,0.038282,0.12276,0.12686,0.11803,0.11313,0.07745,0.066706,0.067803,0.073114,0.036453,0.012957,,,
3093,0.075695,0.037087,0.12176,0.12665,0.11466,0.10913,0.080859,0.066329,0.064884,0.064648,0.037064,0.012615,,,
3094,0.070142,0.035289,0.11813,0.12987,0.11311,0.10842,0.071777,0.070607,0.067804,0.067168,0.036164,0.013342,,,
3095,0.068658,0.036622,0.11599,0.12529,0.12265,0.11589,0.066056,0.068495,0.065541,0.076858,0.038095,0.014993,,,
3096,0.073172,0.037132,0.11786,0.12672,0.12301,0.12006,0.080322,0.06735,0.068438,0.082207,0.036729,0.014977,,,
3097,0.072326,0.037705,0.11683,0.13052,0.12056,0.11798,0.072776,0.075369,0.067619,0.076301,0.037084,0.014487,,,
3098,0.067537,0.038437,0.11468,0.12581,0.11594,0.12113,0.061961,0.068239,0.066349,0.07747,0.037143,0.013711,,,
3099,0.068137,0.037622,0.11639,0.12192,0.12254,0.11651,0.064091,0.075833,0.075383,0.073222,0.037106,0.014423,,,
3100,0.070923,0.038777,0.11486,0.13081,0.1205,0.12089,0.063872,0.072806,0.070772,0.078443,0.037586,0.014936,,,
3101,0.070602,0.040309,0.11657,0.12879,0.12614,0.12336,0.061711,0.071393,0.070602,0.081757,0.037871,0.015871,,,
3102,0.068151,0.037184,0.11792,0.12987,0.13425,0.12842,0.061946,0.066742,0.072481,0.08342,0.03776,0.013956,,,
3103,0.070153,0.035656,0.11776,0.11981,0.12767,0.12657,0.06138,0.069737,0.073113,0.07409,0.037445,0.014156,,,
3104,0.070374,0.036397,0.11667,0.12238,0.13022,0.12565,0.055303,0.073047,0.08151,0.076278,0.037319,0.014432,,,
3105,0.068505,0.034831,0.10983,0.11414,0.12379,0.12614,0.060656,0.063239,0.074152,0.074132,0.036863,0.013758,,,
3106,0.069813,0.038273,0.12101,0.11627,0.13074,0.1324,0.067477,0.066993,0.07894,0.072062,0.037123,0.013005,,,
3107,0.070183,0.036175,0.1193,0.1174,0.12785,0.12695,0.060757,0.066304,0.077065,0.071382,0.037689,0.013703,,,
3108,0.071695,0.037921,0.11729,0.11884,0.12374,0.13134,0.064136,0.065432,0.073384,0.073853,0.037234,0.014324,,,
3109,0.070557,0.036177,0.11748,0.11666,0.12502,0.12311,0.067333,0.062043,0.071559,0.072917,0.037794,0.014056,,,
3110,0.071207,0.039386,0.11487,0.11438,0.11593,0.12829,0.065682,0.063376,0.064768,0.071493,0.037254,0.014655,,,
3111,0.068278,0.033439,0.11614,0.1262,0.12077,0.12394,0.062403,0.067106,0.065706,0.075688,0.037028,0.014422,,,
3112,0.069175,0.03565,0.11694,0.12163,0.11895,0.1295,0.068774,0.065382,0.064039,0.075034,0.036035,0.015089,,,
3113,0.070979,0.03676,0.11384,0.11833,0.13475,0.12552,0.059592,0.06876,0.0754,0.075349,0.036338,0.013514,,,
3114,0.071732,0.036731,0.11625,0.12204,0.13226,0.1289,0.06342,0.067046,0.069705,0.073148,0.038284,0.01667,,,
3115,0.071999,0.038866,0.11301,0.12239,0.12476,0.12438,0.056155,0.066838,0.066275,0.075521,0.037989,0.017066,,,
3116,0.075084,0.036762,0.11453,0.12312,0.12148,0.12167,0.056978,0.069035,0.064584,0.074915,0.038184,0.016587,,,
3117,0.076134,0.038796,0.12408,0.11852,0.12451,0.11105,0.069671,0.063144,0.068518,0.067891,0.03693,0.015949,,,
3118,0.076392,0.039443,0.12072,0.11914,0.11809,0.12076,0.07137,0.07279,0.063613,0.069149,0.037542,0.016423,,,
3119,0.07576,0.035334,0.12271,0.12379,0.1267,0.11966,0.065246,0.074226,0.065725,0.065708,0.037707,0.016654,,,
3120,0.076854,0.038702,0.12399,0.12054,0.11976,0.11727,0.06842,0.066835,0.060525,0.067458,0.038983,0.018869,,,
3121,0.078116,0.037726,0.11841,0.11412,0.12371,0.11719,0.06643,0.069782,0.069382,0.064325,0.03751,0.018646,,,
3122,0.076564,0.038623,0.12932,0.11627,0.13192,0.11891,0.068581,0.062931,0.072075,0.068645,0.036605,0.013546,,,
3123,0.080259,0.039784,0.12922,0.12051,0.12268,0.11701,0.066219,0.070974,0.064523,0.062823,0.037139,0.018017,,,
3124,0.078398,0.039564,0.12556,0.12463,0.12648,0.1163,0.067122,0.070253,0.05405,0.063165,0.03664,0.014026,,,
3125,0.075695,0.039936,0.13278,0.12505,0.12111,0.11741,0.066279,0.073338,0.063904,0.062814,0.037312,0.017763,,,
3126,0.0779,0.039355,0.12727,0.12194,0.125,0.12473,0.067903,0.069831,0.067985,0.067715,0.036769,0.018491,,,
3127,0.076698,0.03845,0.1246,0.12467,0.12153,0.11896,0.061036,0.072308,0.062206,0.068146,0.03637,0.015936,,,
3128,0.079744,0.041047,0.11794,0.12904,0.12243,0.12753,0.066981,0.076613,0.064474,0.074933,0.037724,0.017686,,,
3129,0.076461,0.039208,0.12036,0.12652,0.12356,0.12733,0.074519,0.068216,0.065032,0.07179,0.03809,0.015952,,,
3130,0.080907,0.041283,0.12567,0.12222,0.12656,0.12889,0.074939,0.064773,0.070696,0.067456,0.03641,0.014875,,,
3131,0.078353,0.042386,0.12471,0.12596,0.12052,0.12542,0.07799,0.066082,0.069792,0.071587,0.038657,0.020462,,,
3132,0.079341,0.040557,0.1261,0.12724,0.12612,0.11896,0.074712,0.073357,0.068604,0.066408,0.036597,0.01701,,,
3133,0.08075,0.041527,0.13578,0.13372,0.1299,0.13318,0.090245,0.072767,0.071699,0.074904,0.036163,0.015794,,,
3134,0.075634,0.037076,0.13264,0.13116,0.13559,0.12938,0.083952,0.066928,0.076114,0.076511,0.036994,0.017218,,,
3135,0.077115,0.040027,0.13001,0.14125,0.12629,0.13076,0.078039,0.073932,0.070869,0.066934,0.037357,0.017779,,,
3136,0.07486,0.038658,0.12399,0.12937,0.12624,0.13267,0.074116,0.065849,0.067541,0.06797,0.037223,0.016756,,,
3137,0.070221,0.035382,0.13123,0.13922,0.12863,0.12454,0.079224,0.071499,0.068879,0.071575,0.038363,0.016737,,,
3138,0.075544,0.037731,0.13164,0.13406,0.12606,0.12707,0.077772,0.070127,0.071789,0.078061,0.037744,0.016063,,,
3139,0.073678,0.037727,0.13283,0.12236,0.1233,0.12388,0.08113,0.068536,0.071211,0.071835,0.038125,0.015704,,,
3140,0.075314,0.039215,0.12516,0.13239,0.13374,0.12446,0.079007,0.075233,0.075923,0.069339,0.038819,0.017136,,,
3141,0.076828,0.037056,0.1287,0.12954,0.12108,0.12794,0.07357,0.074742,0.065271,0.070134,0.038023,0.017714,,,
3142,0.07043,0.034611,0.12694,0.12819,0.12233,0.12318,0.077166,0.071282,0.07426,0.074393,0.03875,0.016111,,,
3143,0.069923,0.036563,0.13383,0.12958,0.1237,0.12501,0.079053,0.072261,0.071091,0.070335,0.038503,0.014548,,,
3144,0.071418,0.035811,0.12541,0.12372,0.12661,0.12651,0.074448,0.073737,0.074359,0.075558,0.037841,0.013394,,,
3145,0.077044,0.036616,0.11733,0.12519,0.13107,0.12497,0.07007,0.07455,0.069138,0.069448,0.038671,0.016357,,,
3146,0.074202,0.039366,0.11209,0.13048,0.12963,0.11972,0.070011,0.077586,0.076333,0.069254,0.038644,0.015495,,,
3147,0.073349,0.036218,0.11406,0.12502,0.13277,0.11438,0.070075,0.073014,0.073935,0.06976,0.038955,0.018221,,,
3148,0.070392,0.034638,0.12149,0.13242,0.13365,0.12783,0.059228,0.07993,0.077951,0.073825,0.036763,0.012694,,,
3149,0.070851,0.03796,0.11811,0.13205,0.129,0.12141,0.065827,0.082143,0.07982,0.065541,0.038696,0.016175,,,
3150,0.072085,0.035834,0.11733,0.13318,0.13874,0.12175,0.064123,0.078971,0.074023,0.06316,0.038341,0.014473,,,
3151,0.073586,0.039025,0.12001,0.13206,0.13041,0.12988,0.067228,0.080657,0.075599,0.075711,0.038837,0.016655,,,
3152,0.073186,0.038,0.12171,0.12866,0.1276,0.13304,0.065831,0.075035,0.065907,0.076329,0.038749,0.01536,,,
3153,0.071368,0.036005,0.1249,0.13124,0.1303,0.1309,0.068586,0.079606,0.071031,0.075374,0.038838,0.015668,,,
3154,0.070237,0.03319,0.12544,0.12834,0.12699,0.12568,0.067978,0.078021,0.069223,0.075862,0.036677,0.013158,,,
3155,0.073062,0.036429,0.11987,0.12633,0.12889,0.12506,0.067867,0.073362,0.068278,0.072301,0.036942,0.015511,,,
3156,0.071207,0.036014,0.12454,0.1239,0.12829,0.12996,0.063193,0.071432,0.06958,0.069593,0.037883,0.014852,,,
3157,0.070903,0.036109,0.12182,0.11791,0.12054,0.12432,0.064653,0.069498,0.065615,0.067949,0.0377,0.017067,,,
3158,0.069238,0.031703,0.12198,0.12375,0.12375,0.12791,0.067071,0.067213,0.069272,0.058567,0.038481,0.014161,,,
3159,0.072406,0.035606,0.12131,0.12869,0.12118,0.12353,0.069064,0.069427,0.065956,0.068004,0.037077,0.012997,,,
3160,0.072114,0.035382,0.12464,0.1251,0.12258,0.12306,0.072317,0.069715,0.068235,0.065083,0.037667,0.01515,,,
3161,0.071973,0.038195,0.1234,0.11857,0.12165,0.12273,0.072415,0.066648,0.068456,0.057474,0.037041,0.014428,,,
3162,0.071157,0.036037,0.1228,0.11992,0.1287,0.11742,0.076419,0.064579,0.073085,0.059835,0.03797,0.015367,,,
3163,0.074859,0.039241,0.12948,0.11852,0.13212,0.11984,0.082836,0.066078,0.07593,0.068588,0.037755,0.013951,,,
3164,0.074582,0.041304,0.12972,0.12937,0.13185,0.1232,0.078029,0.071357,0.07343,0.068008,0.038015,0.015635,,,
3165,0.073247,0.039144,0.13372,0.12281,0.13189,0.12808,0.075189,0.061135,0.075879,0.075303,0.03744,0.014761,,,
3166,0.073139,0.041009,0.12355,0.11786,0.12967,0.12085,0.073774,0.065859,0.072926,0.076145,0.037118,0.014248,,,
3167,0.070983,0.039187,0.12378,0.11075,0.12278,0.12304,0.069179,0.059139,0.063292,0.081344,0.037681,0.016353,,,
3168,0.072472,0.039761,0.12476,0.11053,0.12821,0.12502,0.067317,0.059319,0.073033,0.06982,0.038153,0.016308,,,
3169,0.07142,0.041033,0.12707,0.11755,0.12969,0.13235,0.07117,0.059137,0.072204,0.073154,0.03749,0.014476,,,
3170,0.06852,0.039379,0.12151,0.1149,0.1278,0.12287,0.066878,0.066794,0.073749,0.073665,0.038682,0.014407,,,
3171,0.068755,0.038047,0.11804,0.11779,0.1265,0.12629,0.066525,0.05905,0.07218,0.06909,0.038783,0.019193,,,
3172,0.068565,0.037647,0.12281,0.11914,0.12809,0.12623,0.066589,0.065239,0.072752,0.066833,0.038901,0.019866,,,
3173,0.072243,0.041236,0.12311,0.11748,0.12738,0.12335,0.065075,0.063458,0.068191,0.064244,0.03674,0.013423,,,
3174,0.070759,0.039655,0.11287,0.11911,0.12952,0.12292,0.058012,0.07502,0.06851,0.063762,0.039546,0.016489,,,
3175,0.069795,0.039094,0.11447,0.12203,0.13321,0.1265,0.061906,0.066286,0.066139,0.062801,0.038831,0.016427,,,
3176,0.075291,0.042409,0.11451,0.12011,0.13175,0.12577,0.056158,0.06383,0.07223,0.064831,0.038748,0.015093,,,
3177,0.073639,0.040295,0.1172,0.11526,0.13611,0.1288,0.062281,0.058008,0.074546,0.062797,0.03898,0.016562,,,
3178,0.071442,0.041236,0.11528,0.12191,0.13311,0.12817,0.057082,0.06441,0.076702,0.064831,0.037783,0.016095,,,
3179,0.074659,0.040515,0.11821,0.11754,0.13398,0.12517,0.063103,0.062652,0.074751,0.06415,0.039655,0.018552,,,
3180,0.074267,0.043511,0.11238,0.11162,0.13349,0.13048,0.064115,0.058605,0.071248,0.068739,0.039034,0.01465,,,
3181,0.07412,0.041934,0.12047,0.11806,0.13201,0.13122,0.060852,0.065284,0.06712,0.07537,0.036975,0.014716,,,
3182,0.074142,0.040654,0.11815,0.11741,0.13148,0.12753,0.060568,0.063795,0.076431,0.07432,0.039093,0.016932,,,
3183,0.070815,0.040477,0.12225,0.11771,0.12585,0.12249,0.064988,0.067011,0.067867,0.074225,0.038167,0.015586,,,
3184,0.072011,0.043128,0.12054,0.12146,0.13516,0.13251,0.06445,0.069658,0.078009,0.081739,0.037768,0.013755,,,
3185,0.074744,0.042599,0.11386,0.12776,0.13701,0.12996,0.064498,0.076,0.069833,0.068707,0.038847,0.014274,,,
3186,0.073276,0.041443,0.10873,0.12042,0.12377,0.13331,0.064433,0.069248,0.074233,0.073908,0.038505,0.018157,,,
3187,0.073444,0.041333,0.1145,0.1117,0.12399,0.12905,0.063734,0.056775,0.071733,0.079564,0.038172,0.016091,,,
3188,0.074677,0.043944,0.10661,0.12248,0.12713,0.13019,0.056078,0.065688,0.072851,0.077182,0.038222,0.015904,,,
3189,0.072879,0.038259,0.11088,0.11409,0.11602,0.12086,0.066606,0.067195,0.064573,0.070876,0.03922,0.017844,,,
3190,0.073071,0.042154,0.11291,0.12207,0.12352,0.12355,0.069365,0.063282,0.073908,0.072168,0.03854,0.018583,,,
3191,0.072954,0.040478,0.11168,0.12217,0.11796,0.12287,0.068266,0.071221,0.074466,0.060336,0.039351,0.020041,,,
3192,0.072954,0.040672,0.11569,0.12823,0.12494,0.12173,0.066709,0.066771,0.072017,0.065955,0.037744,0.015616,,,
3193,0.075993,0.044576,0.11817,0.12689,0.13327,0.12326,0.065962,0.060139,0.07883,0.06734,0.038033,0.014318,,,
3194,0.077997,0.043784,0.11859,0.12992,0.12468,0.1194,0.065844,0.065782,0.072172,0.065252,0.039156,0.015519,,,
3195,0.079467,0.044763,0.11811,0.12224,0.12284,0.12383,0.062768,0.05873,0.074347,0.068471,0.039892,0.015847,,,
3196,0.078699,0.043394,0.11964,0.12774,0.116,0.12035,0.064488,0.065961,0.071959,0.062752,0.040478,0.020517,,,
3197,0.075047,0.043023,0.11775,0.11807,0.11692,0.11294,0.061379,0.063678,0.071184,0.061756,0.038659,0.014274,,,
3198,0.076638,0.044234,0.12266,0.12021,0.13329,0.11448,0.065355,0.063279,0.077588,0.060268,0.038834,0.016196,,,
3199,0.075352,0.041092,0.12063,0.11989,0.1336,0.11018,0.06899,0.061642,0.067786,0.057702,0.039171,0.017411,,,
3200,0.073791,0.042975,0.12191,0.11978,0.12022,0.11909,0.061482,0.064983,0.062561,0.066771,0.039114,0.015627,,,
3201,0.074525,0.044388,0.12514,0.11916,0.12048,0.11008,0.064832,0.065401,0.060722,0.06884,0.038947,0.015225,,,
3202,0.072568,0.044678,0.12014,0.12037,0.12728,0.11671,0.055612,0.065823,0.071831,0.066475,0.038587,0.013615,,,
3203,0.074977,0.044818,0.11722,0.11813,0.12244,0.11985,0.05756,0.066518,0.076911,0.068485,0.03885,0.013863,,,
3204,0.073977,0.044173,0.12013,0.12125,0.12737,0.11663,0.064605,0.071186,0.075881,0.062044,0.039655,0.016747,,,
3205,0.071894,0.041579,0.11961,0.1201,0.12015,0.12827,0.06287,0.069203,0.074569,0.068183,0.038183,0.014074,,,
3206,0.071925,0.038235,0.11276,0.12291,0.11476,0.11979,0.05798,0.071525,0.072314,0.059005,0.039192,0.014664,,,
3207,0.073791,0.042142,0.11785,0.12248,0.12385,0.12569,0.063328,0.06459,0.069912,0.063749,0.039106,0.013827,,,
3208,0.071836,0.037188,0.11834,0.12127,0.11707,0.11983,0.062187,0.066907,0.071592,0.066059,0.03937,0.017498,,,
3209,0.074446,0.039097,0.11569,0.12176,0.11885,0.12416,0.061937,0.07816,0.065399,0.073803,0.039692,0.01518,,,
3210,0.072411,0.03841,0.11589,0.12253,0.11939,0.12555,0.063496,0.066629,0.074319,0.071254,0.039346,0.014567,,,
3211,0.072488,0.035832,0.11476,0.12377,0.11581,0.11977,0.065006,0.072201,0.06301,0.073811,0.039136,0.016183,,,
3212,0.069647,0.035395,0.11648,0.11015,0.11583,0.11973,0.067453,0.056753,0.064343,0.072496,0.039565,0.015548,,,
3213,0.070855,0.038558,0.12045,0.1229,0.12938,0.12912,0.063134,0.070003,0.066156,0.079983,0.040347,0.016572,,,
3214,0.071757,0.037393,0.1093,0.12136,0.11749,0.12061,0.058133,0.072251,0.059424,0.074523,0.039296,0.015062,,,
3215,0.071687,0.039158,0.11768,0.11908,0.12076,0.11848,0.072791,0.071561,0.067864,0.071136,0.03962,0.014845,,,
3216,0.070144,0.037742,0.11871,0.11935,0.11397,0.12044,0.068497,0.072016,0.058803,0.074863,0.038651,0.014856,,,
3217,0.072366,0.039276,0.11574,0.12129,0.11884,0.12099,0.066182,0.068528,0.063983,0.073979,0.040394,0.016954,,,
3218,0.073885,0.037945,0.11058,0.12058,0.12006,0.12339,0.071975,0.071013,0.070268,0.074543,0.040355,0.016674,,,
3219,0.074551,0.040078,0.11469,0.1219,0.12022,0.1171,0.067833,0.074818,0.068168,0.071983,0.038646,0.016223,,,
3220,0.071619,0.038014,0.11622,0.12661,0.12288,0.11718,0.070327,0.07479,0.066407,0.064867,0.038866,0.015393,,,
3221,0.074727,0.037162,0.12045,0.12332,0.11902,0.12035,0.071723,0.072725,0.061909,0.070866,0.039968,0.020231,,,
3222,0.073596,0.038136,0.11737,0.12024,0.11284,0.11757,0.068246,0.063276,0.060609,0.068778,0.040826,0.022748,,,
3223,0.072545,0.037462,0.11229,0.12258,0.11122,0.12353,0.066878,0.063594,0.062431,0.070653,0.039863,0.020796,,,
3224,0.073177,0.035412,0.11357,0.11598,0.11266,0.12307,0.069625,0.06378,0.05599,0.074049,0.039865,0.021464,,,
3225,0.071346,0.035328,0.11624,0.11189,0.12053,0.11178,0.069903,0.061048,0.063862,0.068289,0.037575,0.016603,,,
3226,0.07145,0.03719,0.12115,0.11277,0.11695,0.1207,0.064668,0.054012,0.061,0.067568,0.039294,0.02352,,,
3227,0.068894,0.038186,0.11538,0.11441,0.11055,0.11991,0.063419,0.056937,0.060523,0.071423,0.038402,0.017766,,,
3228,0.068964,0.037695,0.1145,0.10725,0.11276,0.11625,0.060655,0.056029,0.060632,0.067289,0.039053,0.023091,,,
3229,0.065344,0.036223,0.11949,0.10421,0.11232,0.1184,0.064142,0.059638,0.063046,0.065186,0.038397,0.019919,,,
3230,0.067669,0.036857,0.1253,0.10504,0.11166,0.12133,0.065166,0.058868,0.072829,0.075211,0.039015,0.021452,,,
3231,0.070311,0.041669,0.12688,0.11449,0.10829,0.12185,0.069361,0.057928,0.064815,0.07472,0.03747,0.016636,,,
3232,0.070247,0.038874,0.12869,0.11005,0.1159,0.12364,0.069519,0.061549,0.059828,0.073289,0.038856,0.021687,,,
3233,0.070487,0.037914,0.12799,0.12194,0.11468,0.12798,0.075617,0.072286,0.063417,0.069982,0.038327,0.01821,,,
3234,0.072649,0.041321,0.12676,0.11137,0.11522,0.13048,0.073119,0.062989,0.063987,0.067327,0.038623,0.021047,,,
3235,0.072979,0.041509,0.12656,0.12314,0.11917,0.13611,0.072172,0.071206,0.064324,0.066465,0.037937,0.017113,,,
3236,0.074062,0.04506,0.12444,0.11738,0.10917,0.13371,0.074808,0.064666,0.060307,0.079035,0.039081,0.019212,,,
3237,0.075462,0.047324,0.12692,0.11731,0.10389,0.12881,0.069921,0.072562,0.056698,0.071595,0.038778,0.021912,,,
3238,0.074078,0.042627,0.13616,0.12329,0.1122,0.12911,0.075807,0.074497,0.067701,0.074604,0.03964,0.022044,,,
3239,0.07461,0.045046,0.13044,0.11941,0.11455,0.12941,0.069287,0.073925,0.070551,0.072453,0.03823,0.017934,,,
3240,0.073351,0.043293,0.12706,0.12611,0.11314,0.13619,0.071726,0.075586,0.06455,0.078921,0.038597,0.020743,,,
3241,0.073517,0.042198,0.12993,0.11925,0.11023,0.1332,0.071006,0.069897,0.067698,0.078475,0.038401,0.024852,,,
3242,0.073139,0.041374,0.12204,0.12269,0.1139,0.1321,0.061851,0.071902,0.06769,0.076222,0.038863,0.024607,,,
3243,0.07266,0.041937,0.12249,0.1235,0.11219,0.12852,0.063542,0.06577,0.062663,0.072455,0.03922,0.023569,,,
3244,0.072763,0.040103,0.12644,0.12416,0.11057,0.12972,0.071508,0.07348,0.062797,0.070265,0.039177,0.020406,,,
3245,0.072087,0.040761,0.11952,0.12698,0.10628,0.13627,0.065167,0.072258,0.064388,0.066614,0.039297,0.021364,,,
3246,0.072601,0.042408,0.11648,0.12875,0.11737,0.13477,0.06263,0.069391,0.064808,0.073614,0.03873,0.019885,,,
3247,0.07318,0.042352,0.11209,0.12857,0.11058,0.13331,0.060619,0.069691,0.062321,0.081045,0.038304,0.01928,,,
3248,0.072085,0.039219,0.11624,0.12439,0.11179,0.13077,0.069467,0.068889,0.05963,0.08048,0.038161,0.018172,,,
3249,0.07427,0.040115,0.11931,0.12488,0.11214,0.12788,0.067776,0.069134,0.065932,0.073454,0.038938,0.016596,,,
3250,0.073831,0.037621,0.10999,0.11603,0.10928,0.13266,0.064198,0.059418,0.057816,0.075903,0.037786,0.017096,,,
3251,0.074412,0.040635,0.11285,0.12257,0.11572,0.12742,0.063101,0.075104,0.074055,0.070212,0.037489,0.015011,,,
3252,0.069776,0.035946,0.11879,0.11525,0.12044,0.13837,0.066842,0.071109,0.072138,0.082587,0.036768,0.013544,,,
3253,0.070027,0.037139,0.12723,0.12225,0.12099,0.13213,0.073908,0.073528,0.076372,0.08662,0.037295,0.015591,,,
3254,0.07374,0.036002,0.1262,0.119,0.11515,0.13596,0.073337,0.071545,0.072547,0.073932,0.038953,0.017863,,,
3255,0.072539,0.035547,0.12381,0.11663,0.11129,0.13154,0.06718,0.067037,0.07389,0.076914,0.038448,0.015467,,,
3256,0.071697,0.033207,0.1301,0.12397,0.10445,0.13529,0.064812,0.075443,0.067812,0.074372,0.03954,0.019015,,,
3257,0.072862,0.032658,0.12319,0.12441,0.112,0.13416,0.064051,0.069099,0.073233,0.080111,0.037534,0.016403,,,
3258,0.074184,0.036183,0.12569,0.12306,0.11982,0.13804,0.077025,0.07023,0.067543,0.075757,0.038886,0.017357,,,
3259,0.074556,0.037784,0.1306,0.11816,0.11169,0.1362,0.078047,0.065636,0.059378,0.071473,0.038362,0.018272,,,
3260,0.072942,0.037558,0.13041,0.11951,0.11444,0.13633,0.078315,0.065933,0.061644,0.073944,0.037018,0.013254,,,
3261,0.070853,0.036107,0.13151,0.12041,0.10727,0.13336,0.079377,0.062978,0.061232,0.071616,0.037087,0.013675,,,
3262,0.071511,0.037552,0.1375,0.12299,0.10994,0.14526,0.082046,0.067762,0.059803,0.078876,0.036668,0.0141,,,
3263,0.072427,0.037573,0.13795,0.12015,0.11569,0.13389,0.080418,0.075745,0.058367,0.071198,0.037259,0.015088,,,
3264,0.07331,0.035821,0.13271,0.11897,0.11597,0.12864,0.085022,0.067586,0.061542,0.071448,0.036712,0.015272,,,
3265,0.072777,0.036885,0.12733,0.1204,0.11655,0.13433,0.075478,0.068812,0.068244,0.075076,0.03743,0.014431,,,
3266,0.070776,0.033441,0.1286,0.12521,0.11988,0.12816,0.076111,0.067725,0.064798,0.075966,0.036886,0.014236,,,
3267,0.074837,0.035059,0.11974,0.12394,0.12175,0.136,0.075892,0.066538,0.066389,0.077823,0.037382,0.015578,,,
3268,0.072071,0.035835,0.1232,0.12086,0.12358,0.13531,0.077316,0.073324,0.06644,0.073944,0.036369,0.013335,,,
3269,0.073033,0.033889,0.12411,0.12052,0.1182,0.13104,0.069495,0.072007,0.070169,0.069673,0.036678,0.014677,,,
3270,0.071043,0.033425,0.12963,0.12545,0.12463,0.13674,0.076245,0.069956,0.069203,0.075292,0.03728,0.014374,,,
3271,0.072061,0.034639,0.12109,0.12316,0.12258,0.1347,0.067018,0.065034,0.06901,0.069535,0.038499,0.01657,,,
3272,0.072472,0.036394,0.12215,0.12358,0.13062,0.13418,0.066117,0.066039,0.070569,0.069334,0.037187,0.015764,,,
3273,0.070964,0.034823,0.12547,0.12283,0.12986,0.12915,0.069854,0.067411,0.062188,0.070018,0.038131,0.015828,,,
3274,0.069746,0.035079,0.12531,0.12226,0.11874,0.13537,0.064032,0.064397,0.063805,0.070635,0.038107,0.017085,,,
3275,0.072176,0.035381,0.12854,0.12555,0.11723,0.13084,0.0655,0.067008,0.059164,0.06839,0.036895,0.014599,,,
3276,0.072048,0.037495,0.13265,0.13008,0.11639,0.12094,0.07338,0.068531,0.060801,0.064012,0.036054,0.013494,,,
3277,0.072526,0.035164,0.13411,0.12544,0.10827,0.12329,0.075956,0.06911,0.055334,0.067872,0.03709,0.01558,,,
3278,0.069235,0.034786,0.12588,0.12727,0.11996,0.12714,0.073701,0.060917,0.070996,0.066018,0.037858,0.017171,,,
3279,0.071533,0.034743,0.12444,0.12648,0.11809,0.11801,0.072778,0.063352,0.071504,0.059474,0.036969,0.01795,,,
3280,0.069561,0.03597,0.12369,0.12591,0.11946,0.1227,0.067968,0.070065,0.06966,0.067779,0.035958,0.016713,,,
3281,0.069948,0.037541,0.12661,0.12608,0.11347,0.13271,0.069485,0.070835,0.065751,0.075988,0.036594,0.017906,,,
3282,0.068925,0.037081,0.13317,0.12114,0.12052,0.12032,0.073624,0.067133,0.069108,0.067585,0.03651,0.013846,,,
3283,0.069141,0.037225,0.12992,0.12375,0.12385,0.12655,0.073927,0.066703,0.067692,0.071115,0.03698,0.016522,,,
3284,0.069355,0.036884,0.13293,0.12607,0.11502,0.12664,0.074514,0.074487,0.066081,0.068032,0.034772,0.011134,,,
3285,0.065596,0.037343,0.13064,0.12153,0.11807,0.13338,0.070542,0.072476,0.071822,0.07286,0.035143,0.011587,,,
3286,0.066598,0.038622,0.12578,0.12055,0.11777,0.12821,0.067003,0.068808,0.060753,0.06612,0.03513,0.011174,,,
3287,0.065472,0.037461,0.1267,0.11554,0.11681,0.12841,0.072686,0.068177,0.063301,0.073178,0.035566,0.012019,,,
3288,0.066673,0.036195,0.12593,0.11021,0.11826,0.12257,0.077978,0.068932,0.066531,0.072709,0.035229,0.011542,,,
3289,0.069288,0.03872,0.12821,0.11203,0.12083,0.12962,0.07799,0.067313,0.066475,0.079346,0.035765,0.011851,,,
3290,0.064782,0.037685,0.11901,0.11976,0.12852,0.13174,0.070358,0.064407,0.070519,0.076632,0.035815,0.012784,,,
3291,0.067814,0.038554,0.11988,0.11949,0.12596,0.1323,0.073414,0.070501,0.067147,0.081955,0.035354,0.011493,,,
3292,0.067184,0.036073,0.1257,0.11369,0.12499,0.13063,0.071474,0.063233,0.06844,0.083769,0.036571,0.012908,,,
3293,0.07274,0.04126,0.1257,0.11007,0.11974,0.14062,0.075401,0.060671,0.074372,0.08705,0.036668,0.012599,,,
3294,0.068564,0.038451,0.12631,0.1162,0.12113,0.13742,0.068979,0.057457,0.076275,0.081491,0.035375,0.011154,,,
3295,0.069967,0.035915,0.13179,0.1194,0.11701,0.13599,0.074546,0.061853,0.072142,0.075941,0.036371,0.011344,,,
3296,0.070488,0.038323,0.12453,0.11549,0.11884,0.13266,0.072207,0.064461,0.081043,0.0753,0.036427,0.013201,,,
3297,0.072182,0.035487,0.12042,0.11595,0.11566,0.13448,0.06247,0.072438,0.073662,0.075126,0.036428,0.013076,,,
3298,0.070678,0.03648,0.12524,0.11504,0.11802,0.13667,0.073594,0.067719,0.076614,0.074212,0.036805,0.013495,,,
3299,0.073762,0.036891,0.12001,0.12039,0.12356,0.12476,0.066355,0.064166,0.082145,0.074085,0.036812,0.012427,,,
3300,0.072646,0.033515,0.12167,0.11719,0.11647,0.12971,0.067314,0.062073,0.072606,0.073373,0.037341,0.013644,,,
3301,0.071085,0.031443,0.11765,0.12052,0.11961,0.12597,0.067189,0.058447,0.074902,0.076554,0.038986,0.017008,,,
3302,0.070897,0.035824,0.12089,0.1178,0.12677,0.12592,0.069251,0.056514,0.076383,0.075925,0.037864,0.014134,,,
3303,0.070794,0.036278,0.12635,0.11462,0.12286,0.12672,0.06846,0.062134,0.071206,0.077547,0.036944,0.012296,,,
3304,0.070211,0.03483,0.12688,0.12372,0.1305,0.12273,0.076281,0.066063,0.064019,0.082062,0.037527,0.013966,,,
3305,0.068717,0.038079,0.12704,0.1223,0.12261,0.12584,0.076612,0.062745,0.073267,0.069298,0.037326,0.014463,,,
3306,0.068664,0.035591,0.13466,0.11795,0.13157,0.12404,0.075446,0.060317,0.079379,0.068077,0.037067,0.014739,,,
3307,0.069956,0.036019,0.12622,0.12338,0.13456,0.11841,0.074776,0.069478,0.077943,0.061514,0.037389,0.016364,,,
3308,0.070408,0.035653,0.11994,0.11949,0.1262,0.11671,0.072919,0.06103,0.076846,0.066778,0.036719,0.01361,,,
3309,0.06907,0.037932,0.135,0.11776,0.12773,0.12342,0.077584,0.062364,0.069011,0.070257,0.037009,0.012834,,,
3310,0.071205,0.03842,0.12346,0.11124,0.13681,0.12131,0.069753,0.059662,0.080241,0.073379,0.037586,0.013853,,,
3311,0.07106,0.038911,0.12455,0.12029,0.13334,0.12249,0.07502,0.058125,0.071385,0.07122,0.037789,0.013703,,,
3312,0.071674,0.038961,0.11647,0.11922,0.13102,0.12196,0.068087,0.067638,0.071906,0.07095,0.037683,0.014612,,,
3313,0.07044,0.038724,0.12237,0.11551,0.1274,0.12172,0.071185,0.07264,0.065303,0.063518,0.038874,0.015864,,,
3314,0.072785,0.037986,0.12175,0.11573,0.13166,0.1207,0.067592,0.072861,0.070411,0.072241,0.036758,0.013166,,,
3315,0.072898,0.038282,0.1207,0.11038,0.12958,0.12692,0.071147,0.070215,0.068785,0.068303,0.037775,0.015359,,,
3316,0.073428,0.035933,0.12085,0.11916,0.12573,0.12026,0.06738,0.059962,0.065744,0.07033,0.037039,0.014587,,,
3317,0.073708,0.038311,0.12415,0.11549,0.1267,0.12424,0.067007,0.069754,0.074693,0.074915,0.037115,0.013929,,,
3318,0.072415,0.036962,0.12358,0.11899,0.12636,0.11927,0.06787,0.068828,0.078037,0.07165,0.037021,0.013348,,,
3319,0.071724,0.03531,0.12596,0.11614,0.11811,0.12668,0.067319,0.072243,0.072594,0.076529,0.036439,0.011735,,,
3320,0.070198,0.036468,0.12438,0.11676,0.11656,0.1253,0.066652,0.073189,0.070079,0.071169,0.036885,0.015469,,,
3321,0.071347,0.036455,0.12754,0.11735,0.12019,0.1214,0.076749,0.071393,0.070102,0.070702,0.036842,0.014935,,,
3322,0.073171,0.038272,0.11973,0.11364,0.11526,0.12611,0.063707,0.069127,0.066998,0.078082,0.037152,0.016975,,,
3323,0.070535,0.03901,0.11923,0.11809,0.11095,0.12631,0.068407,0.071241,0.062385,0.07862,0.037106,0.015596,,,
3324,0.072276,0.039448,0.12635,0.11437,0.11408,0.12923,0.07124,0.069024,0.072343,0.075458,0.035664,0.013301,,,
3325,0.072499,0.041823,0.1192,0.11629,0.11003,0.12182,0.070325,0.079321,0.068783,0.078493,0.036116,0.013371,,,
3326,0.07465,0.042113,0.1077,0.12372,0.1154,0.1214,0.063335,0.073837,0.07615,0.067691,0.035158,0.01257,,,
3327,0.073798,0.041282,0.11428,0.12095,0.11218,0.12403,0.06686,0.081388,0.074925,0.074706,0.035745,0.01125,,,
3328,0.075417,0.039298,0.11962,0.12022,0.11177,0.13027,0.063628,0.076519,0.071109,0.077877,0.037275,0.013009,,,
3329,0.073603,0.036897,0.11901,0.12933,0.12029,0.12376,0.065096,0.077748,0.071856,0.073921,0.036525,0.014053,,,
3330,0.074956,0.037279,0.1259,0.12434,0.11802,0.1249,0.0692,0.077995,0.06838,0.076039,0.036171,0.013162,,,
3331,0.074285,0.038478,0.12817,0.12678,0.12109,0.12801,0.062936,0.081572,0.070878,0.076337,0.036299,0.014446,,,
3332,0.07554,0.041906,0.11795,0.12565,0.12556,0.12626,0.062289,0.082274,0.066686,0.073051,0.036006,0.013472,,,
3333,0.075382,0.03793,0.12662,0.13038,0.12444,0.11995,0.070502,0.080249,0.071418,0.073471,0.036137,0.015643,,,
3334,0.075641,0.040874,0.12168,0.124,0.13406,0.12511,0.061748,0.077214,0.078453,0.065027,0.036786,0.015185,,,
3335,0.073879,0.040953,0.12111,0.1274,0.12329,0.127,0.067172,0.076328,0.076206,0.07115,0.037188,0.016989,,,
3336,0.071245,0.040074,0.12173,0.12055,0.12246,0.1222,0.066078,0.079198,0.080139,0.066152,0.035908,0.015816,,,
3337,0.071457,0.040953,0.12166,0.12377,0.12573,0.12167,0.066107,0.071445,0.077413,0.065725,0.035575,0.015926,,,
3338,0.07426,0.03995,0.1184,0.12475,0.11681,0.12032,0.058484,0.065038,0.067955,0.066412,0.03524,0.014933,,,
3339,0.071951,0.037108,0.11875,0.12165,0.11769,0.127,0.073408,0.076306,0.074428,0.074435,0.035575,0.016989,,,
3340,0.068228,0.038869,0.12706,0.12087,0.12402,0.11933,0.072613,0.078142,0.078148,0.071138,0.035955,0.015884,,,
3341,0.068814,0.037805,0.13018,0.12427,0.13155,0.11477,0.069544,0.076681,0.079082,0.071619,0.036683,0.018872,,,
3342,0.073594,0.040308,0.12408,0.12589,0.12673,0.12632,0.066005,0.072223,0.070598,0.069281,0.036955,0.020258,,,
3343,0.073083,0.041504,0.12514,0.11737,0.12564,0.12087,0.067743,0.067323,0.072435,0.068773,0.037619,0.017707,,,
3344,0.072217,0.038445,0.12317,0.11688,0.1224,0.12123,0.071468,0.073777,0.064571,0.068466,0.037876,0.016134,,,
3345,0.073466,0.037671,0.11969,0.12628,0.12425,0.11933,0.070789,0.073387,0.073376,0.065981,0.037296,0.017385,,,
3346,0.072542,0.035351,0.12103,0.1201,0.12656,0.11425,0.067944,0.070627,0.070519,0.057209,0.039356,0.021378,,,
3347,0.069361,0.033528,0.12039,0.1259,0.12868,0.11037,0.07027,0.071981,0.080967,0.054235,0.03863,0.017862,,,
3348,0.07019,0.037195,0.12075,0.12659,0.12671,0.11306,0.064206,0.075727,0.080429,0.063521,0.038382,0.022662,,,
3349,0.07139,0.038532,0.12576,0.12074,0.12194,0.1086,0.066637,0.067107,0.075198,0.061372,0.038071,0.016677,,,
3350,0.07023,0.036588,0.12388,0.12159,0.12574,0.11666,0.064655,0.067415,0.070724,0.06836,0.038031,0.0173,,,
3351,0.070125,0.036962,0.1239,0.11597,0.12167,0.11975,0.070494,0.062748,0.07246,0.063104,0.038305,0.019664,,,
3352,0.070895,0.036358,0.11925,0.11634,0.12405,0.11544,0.068745,0.072805,0.073706,0.058888,0.039302,0.024048,,,
3353,0.07437,0.040594,0.12362,0.10921,0.11774,0.11545,0.071157,0.058538,0.071252,0.060542,0.038878,0.020726,,,
3354,0.071077,0.037664,0.1235,0.10674,0.11771,0.1154,0.06959,0.0605,0.067902,0.061387,0.03926,0.022275,,,
3355,0.069175,0.035936,0.12412,0.11094,0.11498,0.11862,0.068053,0.062578,0.069563,0.070815,0.039579,0.024131,,,
3356,0.069361,0.038506,0.13124,0.1171,0.10619,0.12154,0.067779,0.066217,0.057848,0.068588,0.039669,0.025813,,,
3357,0.068071,0.038237,0.12896,0.11772,0.11098,0.12391,0.071516,0.069055,0.057885,0.066688,0.038906,0.019006,,,
3358,0.069667,0.038104,0.12275,0.12063,0.11346,0.12864,0.071048,0.059855,0.064514,0.069787,0.038486,0.018889,,,
3359,0.070793,0.040564,0.13221,0.11392,0.11868,0.11823,0.06945,0.067613,0.068699,0.065485,0.038386,0.017868,,,
3360,0.071908,0.042487,0.13214,0.11626,0.11702,0.1224,0.070502,0.066503,0.060309,0.06235,0.038381,0.017262,,,
3361,0.070274,0.041683,0.12533,0.12174,0.11738,0.11981,0.069992,0.071422,0.068026,0.06289,0.038502,0.019676,,,
3362,0.069047,0.039699,0.12564,0.12418,0.11087,0.11653,0.07275,0.07184,0.063173,0.056424,0.038372,0.018333,,,
3363,0.068055,0.040564,0.13298,0.12156,0.10866,0.11843,0.075449,0.070196,0.059977,0.066632,0.037105,0.017314,,,
3364,0.07184,0.039836,0.13648,0.12155,0.11419,0.11857,0.071068,0.07132,0.068873,0.064624,0.039124,0.018399,,,
3365,0.073304,0.042178,0.14023,0.12298,0.11357,0.11911,0.074407,0.070748,0.066754,0.062659,0.038786,0.019817,,,
3366,0.073419,0.042993,0.13545,0.12662,0.1159,0.12289,0.070346,0.071677,0.069234,0.059734,0.037123,0.018849,,,
3367,0.073177,0.043571,0.13513,0.12681,0.12181,0.12509,0.067756,0.07613,0.067985,0.063205,0.037427,0.016729,,,
3368,0.073865,0.040613,0.13768,0.12661,0.12093,0.11608,0.069081,0.079289,0.06575,0.058261,0.038308,0.015563,,,
3369,0.074305,0.040627,0.13734,0.12135,0.12327,0.11851,0.067086,0.068794,0.066356,0.06097,0.037385,0.016481,,,
3370,0.073048,0.039404,0.14157,0.11819,0.11651,0.11844,0.07005,0.072745,0.063766,0.054735,0.037199,0.016222,,,
3371,0.072953,0.038389,0.14312,0.12163,0.11934,0.11406,0.069835,0.069713,0.062404,0.062486,0.037472,0.019808,,,
3372,0.072712,0.039546,0.13845,0.11364,0.12567,0.12163,0.072022,0.070041,0.069893,0.071473,0.038306,0.025182,,,
3373,0.073275,0.039874,0.14582,0.11737,0.11763,0.11683,0.068663,0.067306,0.062219,0.067323,0.037287,0.015382,,,
3374,0.070204,0.038969,0.12896,0.12122,0.11343,0.12158,0.063265,0.071517,0.062711,0.065684,0.038264,0.018365,,,
3375,0.070121,0.036452,0.13102,0.11968,0.12354,0.12181,0.067031,0.063039,0.068643,0.063176,0.038739,0.017427,,,
3376,0.069697,0.036484,0.1314,0.11945,0.12464,0.11911,0.066495,0.066465,0.069305,0.057262,0.03724,0.016179,,,
3377,0.070052,0.034797,0.13584,0.11977,0.12171,0.12129,0.071689,0.067855,0.063627,0.05816,0.036823,0.017099,,,
3378,0.072728,0.041575,0.13737,0.12511,0.11809,0.1172,0.068918,0.063676,0.064049,0.064419,0.037833,0.016374,,,
3379,0.074735,0.040548,0.13617,0.1272,0.12077,0.11723,0.067227,0.065394,0.063485,0.058073,0.037069,0.016528,,,
3380,0.073928,0.042179,0.13455,0.1224,0.12244,0.11965,0.070775,0.066464,0.061241,0.058892,0.036517,0.015135,,,
3381,0.074182,0.042354,0.12844,0.11974,0.12127,0.11693,0.072976,0.059543,0.070871,0.063063,0.037012,0.016794,,,
3382,0.073696,0.042992,0.12296,0.12499,0.12034,0.12127,0.077463,0.064971,0.069758,0.068222,0.037722,0.022207,,,
3383,0.070924,0.039786,0.13238,0.11642,0.12783,0.11838,0.075265,0.05913,0.067838,0.06467,0.036354,0.014538,,,
3384,0.071968,0.041154,0.12911,0.12025,0.12003,0.12124,0.068966,0.062706,0.068893,0.065001,0.036756,0.015847,,,
3385,0.073677,0.038361,0.12716,0.11267,0.12026,0.12147,0.074172,0.061706,0.071119,0.061983,0.037034,0.016935,,,
3386,0.073895,0.039444,0.12461,0.11502,0.1264,0.12018,0.070846,0.059854,0.076877,0.063883,0.036529,0.014533,,,
3387,0.073316,0.037245,0.11914,0.11765,0.12224,0.12231,0.068362,0.066113,0.071905,0.059151,0.036684,0.014524,,,
3388,0.072685,0.037692,0.12355,0.11951,0.11876,0.12085,0.066847,0.064883,0.070425,0.065942,0.037198,0.014642,,,
3389,0.073923,0.040598,0.12622,0.12015,0.11213,0.13149,0.065752,0.067624,0.062656,0.070909,0.037335,0.014748,,,
3390,0.076973,0.040358,0.11947,0.12432,0.11583,0.12485,0.062997,0.068154,0.07092,0.06565,0.03757,0.018028,,,
3391,0.075272,0.040157,0.12013,0.11935,0.11804,0.11969,0.064678,0.068541,0.074042,0.063281,0.039003,0.018093,,,
3392,0.075086,0.040108,0.12473,0.11992,0.11321,0.12036,0.076114,0.06766,0.072365,0.065679,0.038575,0.022238,,,
3393,0.076866,0.039603,0.12309,0.12379,0.11622,0.12437,0.07507,0.071878,0.072026,0.070193,0.037658,0.020616,,,
3394,0.078745,0.037902,0.12782,0.12159,0.11725,0.12949,0.066744,0.063947,0.065635,0.071552,0.038019,0.020028,,,
3395,0.076933,0.041282,0.12541,0.11441,0.1147,0.12841,0.071224,0.060559,0.066101,0.077394,0.037299,0.016563,,,
3396,0.076366,0.038063,0.12517,0.11421,0.13182,0.12924,0.075104,0.061964,0.065565,0.071668,0.039215,0.019244,,,
3397,0.07489,0.037983,0.13286,0.11784,0.12671,0.13236,0.07511,0.065397,0.064219,0.069699,0.039193,0.024124,,,
3398,0.072385,0.038327,0.13152,0.1207,0.12058,0.1219,0.07936,0.061,0.064838,0.066439,0.039054,0.018882,,,
3399,0.072162,0.039996,0.13137,0.11921,0.11576,0.12573,0.07924,0.063991,0.062629,0.072295,0.038539,0.018754,,,
3400,0.071108,0.039855,0.13873,0.11461,0.11533,0.1306,0.079431,0.064051,0.065528,0.074143,0.037585,0.015137,,,
3401,0.073631,0.042174,0.13311,0.1173,0.12414,0.13442,0.076782,0.063075,0.062021,0.073021,0.038203,0.016635,,,
3402,0.070225,0.040501,0.12352,0.12152,0.11896,0.13094,0.0741,0.068248,0.064475,0.073619,0.03837,0.019093,,,
3403,0.071382,0.040626,0.12587,0.12455,0.11485,0.13061,0.072829,0.069988,0.060715,0.078168,0.037419,0.01566,,,
3404,0.070261,0.04182,0.12281,0.12221,0.11629,0.13092,0.067156,0.058901,0.065655,0.07315,0.038127,0.016186,,,
3405,0.071197,0.042824,0.11979,0.11885,0.10783,0.12651,0.072015,0.059302,0.059463,0.069712,0.037346,0.016902,,,
3406,0.072994,0.040688,0.12429,0.11779,0.11177,0.12551,0.070435,0.058092,0.064585,0.067043,0.036375,0.017762,,,
3407,0.071677,0.037291,0.11246,0.11937,0.11355,0.13061,0.061246,0.0585,0.065722,0.074011,0.038132,0.016501,,,
3408,0.070708,0.039383,0.11641,0.12257,0.10914,0.13265,0.071305,0.05913,0.061386,0.069075,0.03733,0.016441,,,
3409,0.073555,0.039873,0.11289,0.11549,0.11005,0.13287,0.061265,0.057399,0.055723,0.078375,0.036538,0.015881,,,
3410,0.072788,0.041602,0.11424,0.10958,0.11066,0.12928,0.063286,0.051489,0.063059,0.068695,0.037867,0.017294,,,
3411,0.069703,0.040503,0.11344,0.11909,0.12027,0.13801,0.065632,0.059211,0.07258,0.067168,0.035822,0.013396,,,
3412,0.070791,0.043559,0.1136,0.11834,0.1111,0.13752,0.058508,0.056508,0.050007,0.077286,0.037261,0.013617,,,
3413,0.073631,0.040285,0.11603,0.12056,0.11594,0.14161,0.066594,0.06415,0.062185,0.071296,0.037085,0.015652,,,
3414,0.072591,0.039054,0.11472,0.11251,0.11514,0.13393,0.065989,0.06305,0.060269,0.066109,0.038083,0.017802,,,
3415,0.072825,0.039417,0.11432,0.11141,0.11016,0.11903,0.060726,0.058237,0.06572,0.061136,0.038385,0.015026,,,
3416,0.071762,0.037727,0.11809,0.10991,0.11161,0.1212,0.061504,0.053665,0.057138,0.056921,0.037999,0.017432,,,
3417,0.0739,0.041213,0.11349,0.11762,0.11374,0.12037,0.063156,0.05925,0.060171,0.058613,0.038354,0.016846,,,
3418,0.074685,0.040358,0.11624,0.11479,0.11585,0.11646,0.065173,0.057761,0.0687,0.055085,0.03758,0.015016,,,
3419,0.074674,0.041074,0.12349,0.10842,0.11061,0.11716,0.070066,0.063679,0.065862,0.056934,0.037269,0.016805,,,
3420,0.076778,0.044659,0.12539,0.11113,0.11702,0.11051,0.073791,0.063126,0.068609,0.057569,0.036547,0.014611,,,
3421,0.071954,0.042069,0.12942,0.12097,0.11153,0.11119,0.083684,0.069749,0.061059,0.065217,0.036339,0.013816,,,
3422,0.073192,0.044188,0.12476,0.11692,0.1128,0.11471,0.078486,0.069525,0.066464,0.056811,0.03679,0.016145,,,
3423,0.072064,0.044047,0.12705,0.11245,0.11856,0.11593,0.071424,0.057322,0.067409,0.059969,0.038143,0.017633,,,
3424,0.070543,0.044516,0.11546,0.11967,0.1209,0.11306,0.064676,0.0665,0.065423,0.052705,0.037673,0.017814,,,
3425,0.069066,0.044363,0.11829,0.1111,0.11891,0.11285,0.068571,0.055803,0.06711,0.059194,0.037654,0.01592,,,
3426,0.071818,0.041319,0.12588,0.11496,0.12017,0.10805,0.071451,0.063144,0.070579,0.054362,0.036642,0.015329,,,
3427,0.069891,0.042033,0.11762,0.1165,0.12339,0.11053,0.065643,0.06002,0.0712,0.05754,0.036902,0.015208,,,
3428,0.072979,0.041632,0.12303,0.11105,0.12032,0.10992,0.065853,0.054803,0.069913,0.056791,0.036583,0.017041,,,
3429,0.070647,0.040619,0.12523,0.11542,0.12415,0.10981,0.063073,0.056253,0.073772,0.057066,0.037931,0.016303,,,
3430,0.071529,0.041812,0.1274,0.11629,0.12259,0.10771,0.063683,0.054517,0.065335,0.059125,0.036955,0.017744,,,
3431,0.071566,0.04135,0.12136,0.11466,0.12531,0.10447,0.062773,0.049582,0.068008,0.054687,0.038991,0.02215,,,
3432,0.072167,0.043309,0.12408,0.12109,0.11817,0.11843,0.068789,0.055878,0.068149,0.062538,0.037662,0.018537,,,
3433,0.075313,0.045611,0.12606,0.1168,0.12084,0.1172,0.071282,0.057546,0.06348,0.058176,0.036974,0.018916,,,
3434,0.074418,0.044479,0.11757,0.11128,0.12406,0.11534,0.065965,0.051361,0.068279,0.064919,0.038794,0.02102,,,
3435,0.077011,0.045168,0.11426,0.11698,0.11779,0.11827,0.065748,0.053562,0.057942,0.064963,0.038155,0.01971,,,
3436,0.075171,0.045268,0.12932,0.10785,0.12301,0.11815,0.069755,0.055341,0.066132,0.061724,0.037426,0.016564,,,
3437,0.073496,0.045262,0.11991,0.11126,0.11826,0.11658,0.073231,0.058938,0.058263,0.061169,0.03773,0.018923,,,
3438,0.074055,0.046457,0.12214,0.11452,0.1173,0.11788,0.074932,0.058293,0.065581,0.060523,0.036426,0.017538,,,
3439,0.072662,0.046551,0.11605,0.12186,0.11309,0.12868,0.067145,0.075282,0.058172,0.069721,0.037035,0.01447,,,
3440,0.074834,0.046398,0.11447,0.11897,0.11802,0.125,0.067009,0.063418,0.059914,0.068252,0.036482,0.017491,,,
3441,0.077646,0.047447,0.11608,0.11485,0.11641,0.12813,0.067176,0.05604,0.059643,0.069555,0.037374,0.017213,,,
3442,0.075312,0.044123,0.12218,0.11363,0.11953,0.12094,0.076045,0.058551,0.066902,0.064844,0.038078,0.021018,,,
3443,0.07439,0.046137,0.11599,0.12075,0.11914,0.12954,0.063416,0.064761,0.067526,0.071346,0.036503,0.016597,,,
3444,0.073765,0.044769,0.11403,0.11388,0.11876,0.1246,0.069223,0.054088,0.067415,0.066354,0.037697,0.017286,,,
3445,0.074697,0.043831,0.11156,0.11329,0.12461,0.12428,0.065422,0.056383,0.060374,0.067924,0.036367,0.012718,,,
3446,0.074723,0.04345,0.1144,0.10885,0.12229,0.12824,0.072257,0.053028,0.062591,0.068366,0.036904,0.01829,,,
3447,0.072277,0.044131,0.12527,0.1087,0.12488,0.12515,0.070029,0.058964,0.061967,0.066916,0.037127,0.015512,,,
3448,0.073921,0.042415,0.12644,0.11503,0.11782,0.11809,0.066475,0.059858,0.061716,0.068537,0.037213,0.015589,,,
3449,0.072248,0.041659,0.12617,0.11598,0.11858,0.12347,0.06093,0.058775,0.068027,0.068147,0.037047,0.016995,,,
3450,0.074629,0.043114,0.12186,0.11368,0.12722,0.11787,0.066407,0.061402,0.072481,0.070348,0.035767,0.013754,,,
3451,0.075384,0.0445,0.12017,0.11468,0.12595,0.11368,0.062977,0.068501,0.07239,0.063509,0.038078,0.019758,,,
3452,0.073645,0.044545,0.12479,0.11197,0.12568,0.11263,0.068811,0.063737,0.068332,0.061382,0.038035,0.015594,,,
3453,0.071662,0.045067,0.12247,0.1076,0.12915,0.11833,0.061918,0.059659,0.075031,0.067733,0.038392,0.0189,,,
3454,0.071132,0.044107,0.12487,0.11855,0.12255,0.11837,0.06567,0.059239,0.080188,0.066973,0.036625,0.018501,,,
3455,0.072144,0.042958,0.12659,0.11907,0.12136,0.12124,0.068215,0.067567,0.071422,0.066419,0.037308,0.016734,,,
3456,0.069172,0.040571,0.1268,0.11605,0.11838,0.12071,0.067536,0.068692,0.073088,0.063513,0.036934,0.018669,,,
3457,0.069681,0.041334,0.12343,0.11287,0.12051,0.12151,0.064779,0.063578,0.0721,0.064233,0.038051,0.018551,,,
3458,0.070402,0.042993,0.13148,0.12395,0.12457,0.11842,0.067658,0.066515,0.074614,0.062644,0.035719,0.013557,,,
3459,0.073108,0.041291,0.13258,0.12559,0.12533,0.12183,0.069204,0.071849,0.076613,0.065984,0.037478,0.016729,,,
3460,0.071562,0.041269,0.13265,0.12565,0.12695,0.12902,0.067346,0.068181,0.082326,0.064019,0.037634,0.020546,,,
3461,0.072448,0.04176,0.13009,0.11592,0.12794,0.12566,0.07437,0.065884,0.079659,0.07186,0.037861,0.018445,,,
3462,0.073113,0.041816,0.12322,0.11601,0.13125,0.12055,0.069062,0.062262,0.084388,0.069207,0.037152,0.018655,,,
3463,0.0734,0.039871,0.12935,0.11544,0.12811,0.12736,0.072203,0.065711,0.077052,0.067742,0.037295,0.018007,,,
3464,0.072969,0.043438,0.13533,0.10125,0.12055,0.12222,0.066562,0.055376,0.073191,0.073226,0.038984,0.022092,,,
3465,0.07489,0.044634,0.12612,0.11113,0.12179,0.1143,0.072102,0.060062,0.068926,0.062973,0.037391,0.017879,,,
3466,0.072608,0.042068,0.12711,0.11475,0.1298,0.11385,0.069402,0.064047,0.071845,0.064384,0.039824,0.025992,,,
3467,0.075118,0.046141,0.12269,0.11139,0.12721,0.11994,0.073529,0.061708,0.069627,0.06774,0.039685,0.021649,,,
3468,0.072638,0.044295,0.12419,0.10807,0.12842,0.11616,0.075442,0.055464,0.064139,0.070472,0.037686,0.018964,,,
3469,0.071751,0.043576,0.12256,0.11412,0.12829,0.11361,0.072328,0.060739,0.07427,0.059751,0.037868,0.019032,,,
3470,0.071016,0.040516,0.12004,0.10689,0.12695,0.12678,0.071061,0.05945,0.072781,0.069894,0.037766,0.018109,,,
3471,0.071314,0.042976,0.11259,0.11448,0.12187,0.12441,0.065196,0.061434,0.074894,0.068259,0.038849,0.019387,,,
3472,0.070928,0.041827,0.11747,0.11523,0.1227,0.12323,0.071361,0.059533,0.073427,0.066082,0.039448,0.020773,,,
3473,0.071203,0.040134,0.11651,0.10814,0.12032,0.12335,0.067914,0.054488,0.075767,0.073568,0.03936,0.020892,,,
3474,0.072863,0.041681,0.11595,0.10293,0.11978,0.12849,0.06598,0.053296,0.077233,0.072128,0.037879,0.020377,,,
3475,0.070016,0.041472,0.10971,0.1039,0.1185,0.13065,0.059749,0.054223,0.0717,0.073761,0.14021,0.07607,,,
3476,0.073102,0.043565,0.11318,0.10224,0.12803,0.12378,0.062879,0.058382,0.081068,0.065638,0.13619,0.073253,,,
3477,0.075765,0.042082,0.12317,0.10328,0.12114,0.12844,0.058881,0.053153,0.074122,0.070664,0.13221,0.070525,,,
3478,0.077065,0.045291,0.11143,0.1046,0.11542,0.12455,0.059401,0.054123,0.06729,0.068167,0.1285,0.067966,,,
3479,0.073152,0.042433,0.11964,0.10487,0.12245,0.12102,0.062162,0.057621,0.080304,0.06377,0.12482,0.065379,,,
3480,0.072459,0.03949,0.12272,0.10535,0.11694,0.11945,0.065084,0.050232,0.069016,0.063859,0.12137,0.063104,,,
3481,0.07294,0.044218,0.1211,0.1104,0.12371,0.11903,0.063734,0.056691,0.070961,0.061124,0.11805,0.060597,,,
3482,0.072785,0.041551,0.12645,0.10567,0.12713,0.11614,0.069875,0.051268,0.071405,0.060687,0.11468,0.058095,,,
3483,0.074532,0.041117,0.12782,0.1111,0.12319,0.1209,0.066223,0.055707,0.070292,0.069715,0.11172,0.056187,,,
3484,0.073353,0.03892,0.12914,0.11057,0.1243,0.12881,0.067756,0.057313,0.071383,0.07405,0.10875,0.054405,,,
3485,0.073398,0.041313,0.13019,0.11037,0.12251,0.12067,0.067092,0.063637,0.06185,0.067617,0.10604,0.052835,,,
3486,0.074704,0.041516,0.12589,0.10893,0.1178,0.11786,0.07171,0.061662,0.059366,0.069269,0.10314,0.050373,,,
3487,0.075585,0.043053,0.11745,0.10767,0.12718,0.12304,0.062824,0.067937,0.068582,0.074414,0.10041,0.049293,,,
3488,0.07671,0.041866,0.12194,0.10729,0.12191,0.12592,0.065257,0.061173,0.063345,0.073507,0.098019,0.047535,,,
3489,0.075719,0.04007,0.11797,0.11274,0.11994,0.12553,0.073541,0.074697,0.064514,0.073038,0.095754,0.046944,,,
3490,0.076769,0.039675,0.11257,0.11457,0.12617,0.1267,0.066259,0.071216,0.065242,0.074888,0.093139,0.04449,,,
3491,0.077118,0.039969,0.11621,0.11559,0.12061,0.12959,0.071686,0.068591,0.065297,0.066866,0.091011,0.043398,,,
3492,0.078355,0.042806,0.11327,0.12156,0.12381,0.12567,0.07053,0.074872,0.067805,0.066657,0.088693,0.041746,,,
3493,0.073133,0.038627,0.11152,0.12242,0.12288,0.13132,0.066738,0.070369,0.067138,0.070759,0.086801,0.039807,,,
3494,0.073481,0.038953,0.1084,0.11917,0.12399,0.12643,0.061999,0.069165,0.070236,0.071138,0.08449,0.038435,,,
3495,0.076111,0.039795,0.11123,0.11517,0.12125,0.12442,0.069921,0.065424,0.074835,0.071393,0.082083,0.036632,,,
3496,0.075303,0.041166,0.11159,0.11918,0.12713,0.13579,0.067969,0.068158,0.071413,0.074744,0.080434,0.035482,,,
3497,0.073998,0.035761,0.11981,0.11216,0.12414,0.12703,0.069624,0.061387,0.075959,0.075899,0.078686,0.034386,,,
3498,0.075771,0.033716,0.11637,0.10999,0.12576,0.12686,0.075326,0.060721,0.074512,0.070255,0.077498,0.034487,,,
3499,0.073476,0.03455,0.12094,0.1116,0.12423,0.12788,0.078602,0.059403,0.072623,0.073915,0.075246,0.032713,,,
3500,0.074792,0.034211,0.12115,0.11435,0.12185,0.12162,0.074061,0.064404,0.070221,0.070275,0.074463,0.032868,,,
3501,0.073475,0.035179,0.12947,0.11,0.11876,0.12413,0.073799,0.057967,0.068349,0.078994,0.072185,0.031883,,,
3502,0.071385,0.035355,0.12306,0.10955,0.11934,0.1188,0.072818,0.062917,0.069543,0.076687,0.071389,0.030858,,,
3503,0.073133,0.039293,0.12235,0.1151,0.11772,0.11898,0.074794,0.064483,0.070757,0.071262,0.069697,0.029508,,,
3504,0.073967,0.035086,0.13083,0.11015,0.12588,0.12274,0.079971,0.063216,0.067387,0.072513,0.068589,0.028281,,,
3505,0.07504,0.03659,0.13454,0.10784,0.11395,0.12872,0.08096,0.057477,0.067585,0.073296,0.067147,0.027931,,,
3506,0.075954,0.038167,0.13259,0.10269,0.12276,0.12477,0.082095,0.056866,0.067632,0.075055,0.065924,0.027528,,,
3507,0.07728,0.037899,0.13509,0.10277,0.12065,0.11939,0.078898,0.05107,0.071361,0.069969,0.064605,0.026901,,,
3508,0.074195,0.036222,0.13358,0.099308,0.12483,0.12196,0.079745,0.050905,0.07194,0.064493,0.063431,0.026209,,,
3509,0.078813,0.037336,0.13327,0.10644,0.12846,0.12513,0.081441,0.058795,0.06783,0.06976,0.062322,0.025236,,,
3510,0.077128,0.036688,0.13103,0.09882,0.12513,0.1167,0.079584,0.0559,0.063018,0.06256,0.061479,0.024296,,,
3511,0.078143,0.037252,0.1256,0.10642,0.12773,0.11959,0.076569,0.057312,0.064767,0.071415,0.059846,0.023035,,,
3512,0.074827,0.038714,0.13204,0.10994,0.11969,0.12211,0.075896,0.064473,0.062277,0.074167,0.059579,0.023637,,,
3513,0.073465,0.036861,0.12478,0.1072,0.12897,0.12124,0.076599,0.06561,0.071568,0.074421,0.057868,0.022336,,,
3514,0.075931,0.039975,0.12434,0.11388,0.12716,0.11825,0.074654,0.063811,0.074563,0.071417,0.057249,0.02201,,,
3515,0.07328,0.037483,0.12396,0.1127,0.12595,0.11964,0.070257,0.061597,0.074026,0.07072,0.056397,0.022226,,,
3516,0.077297,0.037941,0.12746,0.11424,0.12748,0.11861,0.07158,0.064537,0.066542,0.061175,0.056593,0.021829,,,
3517,0.076017,0.037224,0.12717,0.11306,0.12422,0.11668,0.076318,0.066196,0.067307,0.063056,0.055232,0.021845,,,
3518,0.076699,0.040182,0.12712,0.11618,0.11939,0.11622,0.081356,0.063581,0.070675,0.060289,0.053983,0.021142,,,
3519,0.077699,0.040306,0.12637,0.11848,0.12247,0.11769,0.072232,0.071284,0.078839,0.069244,0.054081,0.021178,,,
3520,0.076941,0.041324,0.12379,0.11395,0.12291,0.12167,0.073791,0.071083,0.07034,0.066327,0.053363,0.021416,,,
3521,0.07797,0.03985,0.12074,0.11007,0.11991,0.12014,0.07389,0.065494,0.070854,0.069726,0.052432,0.019779,,,
3522,0.079022,0.0422,0.11926,0.11341,0.11675,0.12132,0.069904,0.064898,0.070599,0.071398,0.052126,0.020511,,,
3523,0.080106,0.0419,0.11603,0.10881,0.10828,0.11636,0.070985,0.064412,0.064962,0.069323,0.051135,0.019126,,,
3524,0.080104,0.040573,0.11235,0.11515,0.11112,0.1201,0.064779,0.067915,0.063612,0.070562,0.050417,0.019511,,,
3525,0.080665,0.042013,0.11133,0.11444,0.10896,0.1172,0.058302,0.060293,0.075358,0.070579,0.049457,0.018093,,,
3526,0.080629,0.041904,0.10786,0.11939,0.11603,0.11827,0.064059,0.063939,0.075469,0.072285,0.048495,0.017336,,,
3527,0.07943,0.043099,0.11383,0.11658,0.11539,0.11758,0.067757,0.061628,0.075036,0.065107,0.048341,0.01768,,,
3528,0.078399,0.04083,0.11733,0.11399,0.11812,0.11451,0.069372,0.059672,0.070474,0.061987,0.047735,0.016735,,,
3529,0.073555,0.03978,0.11781,0.11553,0.11581,0.12416,0.065934,0.06208,0.075137,0.063529,0.046976,0.016497,,,
3530,0.07501,0.040512,0.11536,0.10966,0.11901,0.12307,0.06765,0.059447,0.075499,0.06744,0.046456,0.017126,,,
3531,0.075131,0.040833,0.11998,0.11412,0.12164,0.12169,0.073481,0.058645,0.079605,0.071265,0.045775,0.016554,,,
3532,0.075927,0.040317,0.11104,0.10863,0.12872,0.12478,0.068616,0.059927,0.083784,0.076864,0.045976,0.016408,,,
3533,0.074496,0.043095,0.11586,0.12045,0.12686,0.1272,0.073978,0.069053,0.077003,0.073964,0.04618,0.016784,,,
3534,0.076564,0.043929,0.11866,0.11415,0.12917,0.12201,0.073177,0.0624,0.075156,0.072874,0.04592,0.016748,,,
3535,0.077693,0.042335,0.12659,0.11184,0.12499,0.12367,0.074351,0.066292,0.071235,0.063473,0.045579,0.016709,,,
3536,0.077882,0.043849,0.12741,0.11813,0.12114,0.12396,0.075828,0.069815,0.071546,0.073066,0.045497,0.016766,,,
3537,0.075854,0.040936,0.12002,0.11983,0.12567,0.11481,0.072509,0.063747,0.072998,0.063883,0.044977,0.017971,,,
3538,0.071961,0.038321,0.11814,0.11482,0.12197,0.11833,0.072351,0.062387,0.073118,0.063828,0.044722,0.018299,,,
3539,0.074362,0.040097,0.12396,0.11403,0.11445,0.12353,0.071675,0.068712,0.072962,0.077978,0.044211,0.017233,,,
3540,0.07654,0.044671,0.12494,0.11759,0.11667,0.12467,0.071295,0.062912,0.071401,0.075825,0.044622,0.017145,,,
3541,0.073182,0.042334,0.11451,0.11222,0.11859,0.1241,0.068912,0.062811,0.07196,0.069257,0.04413,0.016684,,,
3542,0.074313,0.040839,0.1177,0.11044,0.12363,0.11992,0.07336,0.070301,0.073004,0.0631,0.043296,0.016023,,,
3543,0.075627,0.040002,0.11833,0.11689,0.12101,0.12335,0.069571,0.064202,0.065746,0.066767,0.042648,0.015919,,,
3544,0.07242,0.037831,0.1211,0.11267,0.12245,0.12108,0.075175,0.062583,0.069737,0.068492,0.042719,0.016266,,,
3545,0.072823,0.043455,0.1228,0.11696,0.12421,0.12081,0.074463,0.058137,0.068059,0.066476,0.04217,0.01554,,,
3546,0.069753,0.039517,0.1225,0.11504,0.11786,0.11869,0.076103,0.058928,0.071715,0.064399,0.042099,0.016997,,,
3547,0.070327,0.038865,0.12154,0.11095,0.12389,0.12045,0.07592,0.057372,0.069286,0.059643,0.041667,0.016137,,,
3548,0.072382,0.03938,0.1229,0.11275,0.12258,0.12038,0.078538,0.058345,0.069589,0.067593,0.041499,0.016353,,,
3549,0.072313,0.03865,0.12046,0.11466,0.1302,0.1203,0.074847,0.064269,0.074899,0.070401,0.040829,0.016205,,,
3550,0.06994,0.040122,0.11789,0.10609,0.12988,0.1193,0.069358,0.060349,0.080409,0.065124,0.041113,0.015293,,,
3551,0.072942,0.04078,0.1154,0.11665,0.13524,0.12297,0.061819,0.066709,0.077065,0.065776,0.040756,0.01639,,,
3552,0.070443,0.039422,0.11889,0.11812,0.13027,0.11497,0.067032,0.067602,0.072215,0.056632,0.040681,0.01535,,,
3553,0.070374,0.039576,0.11527,0.11372,0.12481,0.11622,0.061912,0.062349,0.071376,0.067894,0.040158,0.01481,,,
3554,0.0713,0.040951,0.11917,0.11957,0.12848,0.11871,0.070409,0.07168,0.064683,0.064,0.039966,0.015601,,,
3555,0.072689,0.04193,0.10971,0.11391,0.12325,0.11487,0.063243,0.064447,0.070822,0.064758,0.041529,0.017243,,,
3556,0.073583,0.040099,0.11933,0.11749,0.12477,0.11157,0.066309,0.068857,0.069599,0.061154,0.040973,0.016217,,,
3557,0.073304,0.039829,0.11554,0.11048,0.12778,0.10983,0.065482,0.062671,0.071469,0.068779,0.040616,0.016159,,,
3558,0.072357,0.038495,0.11787,0.11133,0.12582,0.11153,0.062878,0.059599,0.073829,0.064641,0.040674,0.01617,,,
3559,0.073152,0.040361,0.11742,0.11532,0.1196,0.11245,0.061518,0.058652,0.069276,0.062002,0.040595,0.014829,,,
3560,0.069821,0.037906,0.11584,0.11075,0.1249,0.1194,0.063551,0.055034,0.073348,0.06621,0.039699,0.015835,,,
3561,0.070844,0.037226,0.11787,0.11843,0.12648,0.11299,0.067958,0.062468,0.074687,0.063159,0.039218,0.014621,,,
3562,0.071922,0.033749,0.1197,0.11314,0.122,0.11706,0.064094,0.067462,0.068889,0.065842,0.039156,0.014923,,,
3563,0.070193,0.039987,0.11665,0.11102,0.12337,0.12274,0.063962,0.064712,0.066447,0.069495,0.039173,0.014937,,,
3564,0.07027,0.037294,0.11622,0.11584,0.11287,0.12145,0.061936,0.065847,0.061341,0.069711,0.039502,0.015937,,,
3565,0.070474,0.037786,0.12097,0.11845,0.11964,0.11933,0.068135,0.059839,0.07226,0.061795,0.040194,0.015684,,,
3566,0.071694,0.03676,0.12395,0.11767,0.12065,0.12285,0.070085,0.061404,0.06291,0.067077,0.039653,0.015639,,,
3567,0.072998,0.039886,0.12038,0.11479,0.12421,0.12052,0.065411,0.065021,0.069888,0.063405,0.039187,0.014144,,,
3568,0.072913,0.03779,0.11421,0.11631,0.12287,0.12095,0.057234,0.065586,0.065378,0.068832,0.039941,0.014612,,,
3569,0.070877,0.037475,0.11467,0.11464,0.12498,0.12229,0.053903,0.064769,0.074825,0.078469,0.03976,0.015623,,,
3570,0.074519,0.040804,0.12184,0.11628,0.12656,0.11872,0.066446,0.069684,0.080348,0.071508,0.039781,0.015978,,,
3571,0.074841,0.043389,0.1198,0.11338,0.12131,0.11762,0.070336,0.068082,0.077678,0.066271,0.039511,0.015191,,,
3572,0.073596,0.042532,0.11903,0.11552,0.11829,0.1223,0.068979,0.061782,0.074599,0.07022,0.039849,0.014789,,,
3573,0.074183,0.040086,0.11908,0.11676,0.11644,0.11734,0.073119,0.059655,0.068107,0.066465,0.038655,0.013419,,,
3574,0.07212,0.037836,0.12297,0.11888,0.12324,0.10831,0.070707,0.066173,0.071871,0.06454,0.038944,0.014356,,,
3575,0.073837,0.039089,0.11583,0.11653,0.12474,0.11614,0.065476,0.061212,0.066895,0.063934,0.039185,0.015162,,,
3576,0.072145,0.039617,0.11441,0.12042,0.13012,0.10872,0.066336,0.066065,0.073922,0.06332,0.039085,0.014772,,,
3577,0.071588,0.036554,0.11768,0.12794,0.13062,0.11118,0.063566,0.071071,0.077123,0.065548,0.038848,0.014047,,,
3578,0.071091,0.038046,0.12468,0.12361,0.12599,0.11677,0.069146,0.06973,0.080187,0.063031,0.038763,0.013729,,,
3579,0.072998,0.038144,0.12067,0.11526,0.12637,0.12041,0.069716,0.059947,0.072255,0.062849,0.038005,0.014016,,,
3580,0.073771,0.039366,0.12232,0.11951,0.122,0.11556,0.069435,0.071022,0.071396,0.061232,0.038725,0.014947,,,
3581,0.075443,0.040632,0.11638,0.11977,0.12585,0.11766,0.068715,0.065368,0.070157,0.065326,0.037911,0.014262,,,
3582,0.076726,0.040603,0.11928,0.11866,0.12612,0.11275,0.062383,0.066166,0.070165,0.063762,0.037128,0.014362,,,
3583,0.074332,0.040319,0.11725,0.12636,0.12438,0.11429,0.062641,0.067552,0.065899,0.064679,0.03735,0.014319,,,
3584,0.075116,0.039688,0.1158,0.12588,0.13423,0.11702,0.059297,0.067876,0.070511,0.070382,0.036788,0.014865,,,
3585,0.071641,0.038412,0.11867,0.11319,0.12663,0.11379,0.068281,0.061577,0.073227,0.060626,0.037345,0.015417,,,
3586,0.07074,0.042285,0.11762,0.12041,0.13674,0.11121,0.069322,0.069987,0.081995,0.061066,0.03685,0.014168,,,
3587,0.069334,0.039185,0.10993,0.1116,0.13252,0.12256,0.062169,0.068859,0.07508,0.062686,0.03698,0.015262,,,
3588,0.071049,0.041267,0.11376,0.1102,0.13278,0.11865,0.069802,0.066439,0.080744,0.063887,0.036019,0.01419,,,
3589,0.071412,0.043485,0.11039,0.11244,0.1281,0.12597,0.064748,0.066239,0.078212,0.068256,0.036657,0.015369,,,
3590,0.072087,0.042568,0.11063,0.11319,0.12196,0.12293,0.059084,0.066198,0.075558,0.060073,0.03684,0.015387,,,
3591,0.072004,0.04383,0.11734,0.11188,0.13321,0.12496,0.060425,0.064097,0.081649,0.066533,0.036748,0.015334,,,
3592,0.07078,0.043732,0.1115,0.11343,0.12745,0.12478,0.056125,0.065797,0.0765,0.070007,0.036144,0.015049,,,
3593,0.071364,0.04249,0.11899,0.1097,0.12767,0.12081,0.063344,0.059574,0.078518,0.068618,0.037303,0.016269,,,
3594,0.070916,0.041905,0.11705,0.11416,0.12453,0.1244,0.062971,0.057146,0.076289,0.064969,0.036957,0.016071,,,
3595,0.071878,0.043027,0.11489,0.11648,0.12974,0.11905,0.059897,0.062113,0.073618,0.074121,0.036394,0.015117,,,
3596,0.073188,0.043006,0.11404,0.11683,0.1251,0.12224,0.058255,0.062988,0.071994,0.069442,0.037278,0.015043,,,
3597,0.073637,0.043484,0.1111,0.12347,0.11357,0.11788,0.058428,0.067962,0.065187,0.074581,0.036847,0.014878,,,
3598,0.071474,0.040065,0.1216,0.11861,0.12767,0.11338,0.064375,0.060758,0.064642,0.071073,0.037984,0.017185,,,
3599,0.071196,0.042178,0.12239,0.12317,0.11849,0.11331,0.055202,0.067692,0.062176,0.058974,0.037772,0.016227,,,
3600,0.073326,0.043543,0.12056,0.12034,0.11677,0.11504,0.058277,0.062605,0.061108,0.061827,0.036741,0.015487,,,
3601,0.068344,0.040413,0.12225,0.12518,0.12343,0.11965,0.065661,0.071745,0.070221,0.060944,0.037005,0.015821,,,
3602,0.070025,0.043213,0.12369,0.11618,0.11871,0.11593,0.067234,0.062467,0.06448,0.05757,0.036941,0.015515,,,
3603,0.071746,0.041782,0.12678,0.11825,0.1177,0.10919,0.066765,0.061262,0.061373,0.057162,0.036823,0.015234,,,
3604,0.074396,0.043882,0.12712,0.12069,0.11477,0.11203,0.067393,0.067139,0.061035,0.057631,0.03736,0.016587,,,
3605,0.075209,0.043688,0.12092,0.12348,0.11594,0.11274,0.070862,0.065407,0.069716,0.056368,0.036391,0.014949,,,
3606,0.073673,0.04247,0.12773,0.11696,0.12257,0.10829,0.072782,0.067256,0.06183,0.054731,0.036947,0.016058,,,
3607,0.074778,0.04555,0.11938,0.12026,0.11648,0.11909,0.069002,0.069482,0.060484,0.063735,0.035805,0.014536,,,
3608,0.072172,0.043314,0.12058,0.12935,0.11638,0.11964,0.069357,0.073194,0.057389,0.064884,0.03646,0.016735,,,
3609,0.074566,0.042504,0.12264,0.11963,0.11642,0.12096,0.06659,0.070662,0.054737,0.064803,0.035949,0.014894,,,
3610,0.074197,0.03921,0.12437,0.12725,0.11068,0.11528,0.075812,0.073435,0.05398,0.065082,0.036088,0.015547,,,
3611,0.073969,0.040179,0.13095,0.13022,0.11493,0.12098,0.076491,0.072862,0.063909,0.074266,0.035588,0.016554,,,
3612,0.075452,0.038611,0.12788,0.12784,0.11566,0.12676,0.075668,0.078899,0.064392,0.074084,0.036269,0.014477,,,
3613,0.076846,0.04124,0.12644,0.12829,0.11013,0.11989,0.07304,0.076622,0.058276,0.067811,0.035099,0.0141,,,
3614,0.076929,0.04169,0.11594,0.12129,0.11513,0.11981,0.069983,0.073094,0.061822,0.07323,0.035176,0.014308,,,
3615,0.075975,0.039299,0.11539,0.12684,0.12081,0.1214,0.065711,0.07127,0.062032,0.069804,0.035191,0.014058,,,
3616,0.079414,0.039849,0.11348,0.12555,0.11955,0.11927,0.068005,0.076797,0.064847,0.06837,0.034796,0.013331,,,
3617,0.077708,0.042109,0.10972,0.12992,0.1192,0.11623,0.06378,0.080685,0.062087,0.0632,0.035946,0.015288,,,
3618,0.079631,0.043732,0.11142,0.13136,0.11249,0.11733,0.058094,0.07707,0.05904,0.070386,0.035196,0.013383,,,
3619,0.080679,0.043221,0.11853,0.12753,0.10995,0.11769,0.062754,0.072654,0.057526,0.06732,0.036215,0.015528,,,
3620,0.07898,0.043306,0.11734,0.12883,0.11884,0.11854,0.059142,0.076433,0.057132,0.063153,0.036482,0.015644,,,
3621,0.080316,0.040031,0.11083,0.1299,0.11697,0.12151,0.059661,0.076507,0.063271,0.071011,0.034949,0.013433,,,
3622,0.078072,0.041621,0.11287,0.12437,0.11719,0.12036,0.058294,0.070129,0.062542,0.070824,0.035364,0.013105,,,
3623,0.078175,0.040495,0.10913,0.12219,0.11605,0.11842,0.061566,0.068584,0.0646,0.065588,0.036477,0.016127,,,
3624,0.077074,0.040783,0.11487,0.12844,0.10969,0.11383,0.056475,0.072778,0.053424,0.060417,0.03526,0.012867,,,
3625,0.076502,0.041924,0.11721,0.12555,0.12136,0.12236,0.06308,0.073777,0.07195,0.061315,0.036154,0.013864,,,
3626,0.076811,0.040841,0.1204,0.12569,0.11745,0.12167,0.065642,0.074617,0.062743,0.068505,0.036777,0.014394,,,
3627,0.078839,0.04205,0.1184,0.11768,0.11782,0.12621,0.068094,0.076684,0.063014,0.06971,0.036947,0.015361,,,
3628,0.075947,0.040005,0.11083,0.13014,0.11636,0.11916,0.061117,0.07478,0.057441,0.070405,0.035024,0.01312,,,
3629,0.076121,0.042215,0.11538,0.12721,0.12882,0.11641,0.068212,0.080732,0.064933,0.064234,0.036118,0.015625,,,
3630,0.073862,0.039795,0.11482,0.12643,0.12667,0.12548,0.063327,0.073987,0.062779,0.071167,0.035823,0.014858,,,
3631,0.07386,0.040761,0.11109,0.12249,0.1226,0.1248,0.055002,0.074534,0.061956,0.076954,0.036772,0.016245,,,
3632,0.075295,0.041212,0.11134,0.12081,0.12355,0.11893,0.060684,0.063577,0.067274,0.068119,0.036476,0.015243,,,
3633,0.074059,0.040574,0.11779,0.12609,0.12553,0.11802,0.062182,0.074481,0.069955,0.067113,0.036331,0.015978,,,
3634,0.075263,0.040422,0.11577,0.12084,0.12697,0.11094,0.062662,0.066146,0.069342,0.051068,0.03589,0.015202,,,
3635,0.075712,0.043661,0.11167,0.11968,0.12033,0.11266,0.064021,0.067826,0.059954,0.0545,0.035998,0.015989,,,
3636,0.078027,0.045184,0.12386,0.12549,0.1166,0.11304,0.065315,0.071045,0.059534,0.064516,0.035934,0.015199,,,
3637,0.075884,0.043364,0.11382,0.12433,0.1267,0.12097,0.063321,0.064423,0.06098,0.070419,0.036035,0.016275,,,
3638,0.077314,0.04564,0.11002,0.12562,0.12069,0.11711,0.062438,0.067738,0.058119,0.065417,0.036244,0.016143,,,
3639,0.075511,0.042796,0.1204,0.11685,0.11838,0.11692,0.066252,0.070838,0.066716,0.069908,0.035657,0.016572,,,
3640,0.07605,0.042272,0.12079,0.11562,0.12109,0.12049,0.062146,0.072425,0.059367,0.068637,0.036149,0.017346,,,
3641,0.075297,0.045685,0.1226,0.12339,0.11917,0.12354,0.068699,0.078011,0.064652,0.077462,0.035858,0.015632,,,
3642,0.075583,0.042529,0.12019,0.12167,0.11204,0.11707,0.067385,0.072099,0.061516,0.069098,0.036066,0.016271,,,
3643,0.07756,0.045696,0.11788,0.12141,0.12215,0.12492,0.06156,0.069123,0.071175,0.079322,0.036606,0.016243,,,
3644,0.077718,0.043278,0.11938,0.11442,0.11858,0.1217,0.069574,0.063249,0.065099,0.075391,0.036984,0.015819,,,
3645,0.080141,0.043334,0.12152,0.11177,0.12128,0.12397,0.060582,0.063821,0.075217,0.076474,0.035797,0.014812,,,
3646,0.079786,0.040942,0.12144,0.11819,0.11659,0.12211,0.059908,0.070034,0.074681,0.070014,0.035807,0.014681,,,
3647,0.079142,0.041534,0.11508,0.12766,0.12738,0.11727,0.060751,0.075354,0.075029,0.064976,0.036351,0.014669,,,
3648,0.078524,0.043056,0.12025,0.11239,0.12508,0.11995,0.064579,0.070462,0.074146,0.070529,0.035801,0.014284,,,
3649,0.078404,0.042036,0.1088,0.11383,0.11929,0.12477,0.055942,0.068026,0.0713,0.073947,0.034774,0.01203,,,
3650,0.076496,0.041139,0.10898,0.11403,0.12094,0.12553,0.058185,0.064918,0.076766,0.068128,0.035887,0.01444,,,
3651,0.078322,0.042569,0.11214,0.11492,0.12464,0.12548,0.054284,0.06289,0.076539,0.072116,0.03593,0.014788,,,
3652,0.078787,0.042479,0.11781,0.11005,0.12754,0.12644,0.05474,0.061551,0.075093,0.068635,0.035108,0.014336,,,
3653,0.078477,0.041012,0.11997,0.11161,0.12882,0.12024,0.056391,0.058537,0.073714,0.066222,0.034603,0.013292,,,
3654,0.079357,0.040851,0.11931,0.11205,0.12991,0.12341,0.057469,0.057997,0.072908,0.070904,0.035154,0.015616,,,
3655,0.077371,0.040512,0.11555,0.10408,0.12866,0.11881,0.05442,0.055535,0.07029,0.071099,0.034677,0.015061,,,
3656,0.075881,0.038377,0.11762,0.10554,0.12133,0.12132,0.06009,0.059551,0.068261,0.065483,0.034819,0.014735,,,
3657,0.077385,0.038703,0.11104,0.11014,0.12295,0.12137,0.056832,0.056274,0.067134,0.067918,0.034518,0.01467,,,
3658,0.080147,0.04093,0.11477,0.1097,0.12024,0.11936,0.064683,0.061576,0.06366,0.06843,0.034902,0.014186,,,
3659,0.076841,0.040319,0.11415,0.10587,0.11387,0.11835,0.06258,0.05777,0.063154,0.071349,0.034712,0.013948,,,
3660,0.075871,0.040003,0.11535,0.10731,0.11515,0.12464,0.062009,0.052728,0.065274,0.081451,0.03507,0.015203,,,
3661,0.08005,0.043744,0.12206,0.11024,0.11212,0.12175,0.069375,0.055888,0.066706,0.076869,0.03452,0.013798,,,
3662,0.076276,0.041701,0.1259,0.10783,0.1117,0.12439,0.069702,0.06285,0.062302,0.084114,0.035385,0.015694,,,
3663,0.080402,0.044395,0.12744,0.11108,0.11106,0.12799,0.076806,0.062836,0.055725,0.071575,0.035385,0.015291,,,
3664,0.07777,0.044149,0.12078,0.11295,0.10327,0.12766,0.068396,0.071092,0.05755,0.072229,0.034346,0.013885,,,
3665,0.080056,0.04498,0.11657,0.10812,0.10468,0.12536,0.06217,0.061541,0.063496,0.068268,0.035012,0.014016,,,
3666,0.0801,0.044076,0.12176,0.11721,0.10405,0.12522,0.063176,0.067149,0.0598,0.064065,0.033772,0.013472,,,
3667,0.08041,0.045202,0.12685,0.11504,0.10109,0.11821,0.070442,0.06848,0.056248,0.068416,0.035238,0.01588,,,
3668,0.08099,0.045726,0.12231,0.11419,0.10371,0.12192,0.072408,0.06609,0.051299,0.069393,0.034775,0.0139,,,
3669,0.081722,0.048136,0.12317,0.1115,0.10653,0.1187,0.069963,0.069668,0.058002,0.07102,0.035373,0.015666,,,
3670,0.08432,0.046923,0.12313,0.11434,0.10032,0.11693,0.065703,0.069626,0.054971,0.061775,0.034843,0.014097,,,
3671,0.081106,0.047792,0.12192,0.11046,0.095282,0.11748,0.067571,0.065678,0.050874,0.062276,0.03492,0.014733,,,
3672,0.082286,0.047161,0.12664,0.11828,0.1021,0.11058,0.067267,0.066188,0.059797,0.062962,0.034605,0.014973,,,
3673,0.081525,0.046313,0.12485,0.11853,0.10554,0.11444,0.069779,0.063944,0.058073,0.066429,0.035377,0.014365,,,
3674,0.080046,0.042793,0.12347,0.11574,0.10181,0.11298,0.068468,0.06294,0.050208,0.061631,0.035565,0.014326,,,
3675,0.080713,0.048973,0.1206,0.12439,0.10514,0.11409,0.070685,0.065721,0.061553,0.06349,0.034349,0.013296,,,
3676,0.080879,0.046787,0.12054,0.11626,0.10453,0.11566,0.072049,0.062044,0.057547,0.067026,0.035058,0.013855,,,
3677,0.079015,0.046025,0.12166,0.12413,0.10126,0.11545,0.059155,0.069251,0.053933,0.064414,0.034846,0.013068,,,
3678,0.081929,0.047383,0.11895,0.11618,0.1083,0.10965,0.062478,0.065799,0.0587,0.062103,0.035211,0.013416,,,
3679,0.083263,0.047188,0.12021,0.12111,0.10539,0.1112,0.068235,0.07075,0.055228,0.052968,0.035804,0.015593,,,
3680,0.08611,0.0476,0.12211,0.12704,0.10601,0.11088,0.063959,0.074264,0.059277,0.056937,0.035504,0.015135,,,
3681,0.083672,0.047007,0.12094,0.11959,0.10899,0.11153,0.067814,0.066961,0.062402,0.056517,0.035949,0.01486,,,
3682,0.085257,0.048496,0.12084,0.12033,0.12281,0.11142,0.071088,0.075375,0.06689,0.061368,0.03645,0.014462,,,
3683,0.082527,0.048677,0.11711,0.11625,0.11642,0.10842,0.066034,0.065008,0.065508,0.054464,0.035268,0.015162,,,
3684,0.085858,0.047987,0.11834,0.12486,0.11686,0.11145,0.063649,0.068035,0.070032,0.058807,0.035361,0.013854,,,
3685,0.081792,0.047407,0.12063,0.122,0.11423,0.11377,0.063281,0.066723,0.072647,0.063266,0.034717,0.013924,,,
3686,0.083598,0.045842,0.12419,0.12149,0.10776,0.11387,0.067773,0.068954,0.062618,0.064729,0.035184,0.015386,,,
3687,0.081494,0.045427,0.12309,0.12203,0.11423,0.11612,0.073006,0.065563,0.065535,0.059403,0.034862,0.013567,,,
3688,0.085976,0.047931,0.11828,0.12141,0.1101,0.12055,0.070583,0.064329,0.064196,0.068072,0.035331,0.01371,,,
3689,0.084843,0.049058,0.12165,0.12006,0.11543,0.11729,0.07057,0.070517,0.06535,0.063526,0.034514,0.014449,,,
3690,0.086028,0.047076,0.12201,0.1173,0.11944,0.12397,0.069496,0.063197,0.068736,0.063642,0.03466,0.013949,,,
3691,0.083317,0.045269,0.12211,0.12674,0.11707,0.11354,0.06611,0.064022,0.061235,0.06541,0.033564,0.013463,,,
3692,0.085323,0.047002,0.11654,0.12537,0.11706,0.127,0.065993,0.059808,0.058607,0.071574,0.034744,0.014198,,,
3693,0.085825,0.046767,0.12268,0.12367,0.11267,0.11876,0.069829,0.071586,0.062662,0.065321,0.034263,0.014033,,,
3694,0.082418,0.044028,0.11474,0.11982,0.11105,0.12918,0.067141,0.069871,0.065981,0.072763,0.03426,0.013682,,,
3695,0.08463,0.047771,0.11851,0.11783,0.10727,0.11936,0.063243,0.059011,0.058185,0.070044,0.034801,0.014181,,,
3696,0.081607,0.04172,0.12056,0.12025,0.11001,0.12522,0.069389,0.067023,0.070605,0.076221,0.034457,0.013315,,,
3697,0.07952,0.040786,0.12426,0.127,0.11624,0.12359,0.067834,0.069157,0.070882,0.075138,0.034639,0.012,,,
3698,0.081828,0.041478,0.12069,0.11913,0.11829,0.13173,0.067176,0.068082,0.071092,0.074753,0.034757,0.013003,,,
3699,0.080674,0.041322,0.11923,0.12391,0.12324,0.12741,0.060652,0.064805,0.068846,0.07205,0.034103,0.012348,,,
3700,0.084599,0.042274,0.11984,0.12603,0.11496,0.12547,0.063036,0.071514,0.069017,0.062361,0.033481,0.012284,,,
3701,0.083572,0.042763,0.11423,0.12661,0.11234,0.11973,0.061283,0.071864,0.068245,0.063946,0.03402,0.013346,,,
3702,0.07851,0.038998,0.12045,0.12454,0.11641,0.11969,0.062114,0.068344,0.070071,0.071256,0.03478,0.01307,,,
3703,0.082196,0.044123,0.1191,0.1358,0.11725,0.12744,0.068223,0.077368,0.07548,0.073159,0.03479,0.013269,,,
3704,0.081132,0.043957,0.11576,0.13862,0.12035,0.12003,0.063455,0.077386,0.073965,0.066818,0.034017,0.013232,,,
3705,0.081355,0.041621,0.12045,0.1281,0.11756,0.12251,0.062622,0.07685,0.073873,0.067315,0.035266,0.014009,,,
3706,0.081418,0.041258,0.11973,0.1274,0.12381,0.12269,0.06283,0.073097,0.078452,0.070717,0.034705,0.012521,,,
3707,0.082986,0.043624,0.12005,0.13119,0.11988,0.11885,0.062714,0.071167,0.065768,0.064613,0.034017,0.012529,,,
3708,0.081468,0.04275,0.12035,0.13219,0.11543,0.11803,0.06668,0.074018,0.067235,0.065018,0.033399,0.012704,,,
3709,0.07765,0.043384,0.11869,0.12499,0.11532,0.11567,0.063406,0.068688,0.072449,0.064281,0.034651,0.012963,,,
3710,0.077069,0.039545,0.11541,0.12333,0.11548,0.11482,0.065131,0.074639,0.070509,0.067303,0.034364,0.013595,,,
3711,0.081683,0.043606,0.11632,0.12288,0.11677,0.11947,0.063533,0.069953,0.069379,0.061403,0.035153,0.013753,,,
3712,0.07831,0.040729,0.11612,0.12399,0.11116,0.1152,0.060195,0.073772,0.060224,0.064066,0.034175,0.013529,,,
3713,0.078471,0.040738,0.11107,0.12095,0.11734,0.12003,0.055957,0.077427,0.065035,0.073433,0.033723,0.013134,,,
3714,0.07763,0.045644,0.11261,0.11707,0.12121,0.11476,0.057812,0.072298,0.076578,0.072865,0.034233,0.013935,,,
3715,0.076635,0.042308,0.11977,0.11411,0.12501,0.12101,0.064526,0.071772,0.078619,0.070672,0.034517,0.013979,,,
3716,0.07536,0.043962,0.11631,0.11075,0.12688,0.12043,0.059731,0.068604,0.077512,0.077145,0.033635,0.013682,,,
3717,0.07589,0.04331,0.11705,0.1086,0.12089,0.12131,0.068742,0.066058,0.07118,0.070944,0.033619,0.012478,,,
3718,0.0741,0.04098,0.11416,0.1111,0.12071,0.12092,0.070239,0.064229,0.069457,0.076032,0.034321,0.013109,,,
3719,0.075089,0.040534,0.11043,0.11456,0.12142,0.11801,0.063308,0.070987,0.065506,0.075922,0.033015,0.012013,,,
3720,0.07557,0.038771,0.1112,0.11895,0.12674,0.12177,0.065169,0.07372,0.06988,0.073437,0.032687,0.012886,,,
3721,0.073054,0.038159,0.11014,0.11524,0.13171,0.12142,0.063957,0.066747,0.073174,0.080027,0.033615,0.015127,,,
3722,0.074988,0.039002,0.10219,0.11343,0.13086,0.12313,0.06024,0.061868,0.069471,0.079045,0.033246,0.013579,,,
3723,0.073853,0.03752,0.11156,0.11413,0.13142,0.12036,0.067217,0.061555,0.066377,0.072654,0.034116,0.014523,,,
3724,0.076109,0.038516,0.11516,0.11982,0.13638,0.11993,0.071467,0.067677,0.069073,0.066013,0.034573,0.014592,,,
3725,0.072934,0.037397,0.11217,0.12151,0.13616,0.12214,0.074698,0.067015,0.06526,0.071049,0.033137,0.012549,,,
3726,0.0744,0.036498,0.11399,0.1249,0.12668,0.12022,0.071337,0.06479,0.068073,0.071463,0.034785,0.01291,,,
3727,0.073563,0.036051,0.11828,0.11675,0.13347,0.12068,0.068167,0.068757,0.072702,0.063997,0.034021,0.012926,,,
3728,0.077749,0.035395,0.11234,0.12015,0.13568,0.12368,0.072689,0.067069,0.06662,0.067538,0.033526,0.013973,,,
3729,0.076467,0.036837,0.11738,0.1166,0.13546,0.12856,0.073777,0.061695,0.066546,0.067483,0.0336,0.013218,,,
3730,0.076893,0.036396,0.11683,0.11858,0.12844,0.12004,0.070253,0.068489,0.069756,0.061803,0.033255,0.011851,,,
3731,0.074927,0.036298,0.11648,0.12019,0.12846,0.12016,0.069991,0.062358,0.069899,0.066601,0.033601,0.013626,,,
3732,0.075197,0.037136,0.11423,0.12441,0.12213,0.12101,0.072342,0.061642,0.066461,0.065932,0.03364,0.012986,,,
3733,0.077185,0.035892,0.119,0.12274,0.12271,0.11226,0.071985,0.06203,0.068165,0.061418,0.033335,0.011944,,,
3734,0.076547,0.036933,0.12193,0.12498,0.13239,0.11142,0.07367,0.063556,0.081305,0.067879,0.033149,0.012636,,,
3735,0.075945,0.037829,0.12004,0.11254,0.12542,0.11124,0.071264,0.060229,0.074756,0.067048,0.034383,0.014289,,,
3736,0.076591,0.037695,0.12231,0.11747,0.1229,0.10529,0.077764,0.058249,0.066243,0.059776,0.034296,0.013837,,,
3737,0.075569,0.037082,0.11243,0.11143,0.12221,0.11384,0.070603,0.057963,0.069979,0.066948,0.034052,0.013701,,,
3738,0.074807,0.035574,0.11048,0.10926,0.12743,0.11182,0.068034,0.055832,0.073787,0.066302,0.034292,0.014059,,,
3739,0.075917,0.03815,0.11887,0.11114,0.12676,0.11632,0.074335,0.061974,0.070463,0.053307,0.03336,0.011899,,,
3740,0.074071,0.036511,0.11831,0.10755,0.12166,0.11769,0.074982,0.055186,0.074184,0.060131,0.033369,0.012973,,,
3741,0.07584,0.040398,0.11781,0.10904,0.12087,0.11496,0.066399,0.049594,0.075499,0.060318,0.034541,0.014372,,,
3742,0.074223,0.040731,0.11403,0.10927,0.1139,0.11902,0.060863,0.050278,0.07587,0.059449,0.03421,0.015429,,,
3743,0.075038,0.039941,0.12117,0.11477,0.11995,0.12056,0.064265,0.054897,0.079065,0.064415,0.033539,0.014006,,,
3744,0.073383,0.040066,0.11886,0.11275,0.11493,0.10747,0.062422,0.055833,0.072544,0.055594,0.033714,0.013154,,,
3745,0.074571,0.038878,0.11292,0.10854,0.1191,0.10535,0.064285,0.053839,0.070767,0.058856,0.033721,0.013028,,,
3746,0.07408,0.039363,0.10912,0.10501,0.12361,0.10222,0.064903,0.051427,0.07467,0.056664,0.033828,0.013529,,,
3747,0.072664,0.03628,0.11503,0.11159,0.11936,0.10137,0.065712,0.059528,0.07109,0.052684,0.032871,0.013328,,,
3748,0.074835,0.040146,0.11227,0.11212,0.11539,0.1049,0.064967,0.057688,0.064497,0.056434,0.03375,0.014242,,,
3749,0.070567,0.034519,0.11519,0.11525,0.11699,0.10611,0.064586,0.060195,0.066525,0.061454,0.034472,0.014829,,,
3750,0.07078,0.034225,0.11488,0.11301,0.11518,0.1059,0.064925,0.05485,0.068288,0.053202,0.03339,0.013747,,,
3751,0.074165,0.037411,0.11296,0.11356,0.11709,0.10813,0.057809,0.063885,0.063398,0.056221,0.033491,0.013267,,,
3752,0.072608,0.038549,0.11546,0.11388,0.1223,0.1105,0.058885,0.061236,0.069862,0.053964,0.033036,0.012005,,,
3753,0.0706,0.034408,0.11381,0.11185,0.12029,0.11086,0.057939,0.068064,0.069346,0.06347,0.033715,0.011871,,,
3754,0.070519,0.037371,0.11454,0.11127,0.12372,0.10943,0.062971,0.059461,0.075556,0.057658,0.033134,0.012258,,,
3755,0.072823,0.038303,0.11675,0.11639,0.12214,0.10986,0.064553,0.064554,0.06987,0.057602,0.034376,0.012662,,,
3756,0.071058,0.036383,0.12179,0.10925,0.11674,0.10809,0.064882,0.061943,0.069193,0.059078,0.034394,0.01235,,,
3757,0.071411,0.037828,0.12217,0.11534,0.12263,0.11364,0.067008,0.066452,0.071255,0.066698,0.034303,0.012967,,,
3758,0.070813,0.03978,0.12258,0.1182,0.12133,0.11161,0.06358,0.060307,0.077608,0.05955,0.035003,0.013587,,,
3759,0.070958,0.038704,0.11926,0.11598,0.12286,0.11374,0.063407,0.055196,0.075242,0.060038,0.034509,0.012742,,,
3760,0.069584,0.038833,0.12204,0.11501,0.12083,0.11406,0.064732,0.060284,0.073335,0.059621,0.034663,0.012778,,,
3761,0.068636,0.038501,0.11643,0.10967,0.1234,0.11798,0.061596,0.0608,0.072554,0.063048,0.034373,0.013082,,,
3762,0.069274,0.038046,0.11776,0.11227,0.1272,0.11247,0.058988,0.061067,0.070381,0.061754,0.033708,0.012554,,,
3763,0.069532,0.036523,0.12195,0.10793,0.12773,0.11706,0.067164,0.055589,0.073094,0.062479,0.035308,0.014297,,,
3764,0.068929,0.035424,0.11705,0.11614,0.12593,0.12066,0.070615,0.059488,0.066748,0.060871,0.033782,0.012457,,,
3765,0.070169,0.035812,0.11719,0.12598,0.12225,0.11718,0.065168,0.062164,0.070458,0.067115,0.034271,0.014265,,,
3766,0.070422,0.036987,0.11386,0.12335,0.12167,0.11867,0.064945,0.056434,0.073056,0.063309,0.034211,0.013571,,,
3767,0.070439,0.035668,0.11344,0.11777,0.11962,0.11319,0.067239,0.055404,0.072184,0.064444,0.034022,0.013681,,,
3768,0.069894,0.033758,0.11433,0.12291,0.12154,0.11415,0.066912,0.066913,0.079146,0.066431,0.033032,0.01174,,,
3769,0.071871,0.035889,0.11199,0.12134,0.12218,0.10665,0.067986,0.065955,0.074882,0.058775,0.034561,0.013944,,,
3770,0.073612,0.038291,0.122,0.12002,0.11756,0.11842,0.072711,0.067356,0.06441,0.065944,0.034634,0.01475,,,
3771,0.07171,0.036438,0.12642,0.1233,0.11713,0.11342,0.071332,0.065326,0.071676,0.062315,0.034399,0.014685,,,
3772,0.076039,0.041271,0.12996,0.11269,0.12073,0.1135,0.072761,0.070333,0.071911,0.063572,0.034416,0.013713,,,
3773,0.07629,0.039697,0.12373,0.11588,0.12285,0.11452,0.067,0.065979,0.070642,0.061975,0.034714,0.012769,,,
3774,0.075708,0.039125,0.12489,0.11284,0.1222,0.11408,0.063327,0.063018,0.065221,0.061114,0.033772,0.012373,,,
3775,0.076751,0.038974,0.12499,0.11172,0.12714,0.11279,0.063276,0.064694,0.06881,0.058689,0.035048,0.013942,,,
3776,0.075805,0.038525,0.11896,0.12172,0.12499,0.11498,0.064529,0.068494,0.072845,0.063473,0.035226,0.013727,,,
3777,0.073281,0.037376,0.11996,0.12539,0.12433,0.11194,0.072255,0.069296,0.071997,0.0599,0.03516,0.012586,,,
3778,0.07433,0.038692,0.1232,0.11784,0.12672,0.11166,0.066443,0.06332,0.064143,0.062519,0.034069,0.01294,,,
3779,0.07135,0.036909,0.1099,0.11403,0.11583,0.10917,0.05965,0.059931,0.064506,0.057439,0.035367,0.013647,,,
3780,0.073055,0.036904,0.11569,0.12264,0.11999,0.11091,0.069806,0.069999,0.068572,0.058416,0.034617,0.013691,,,
3781,0.072775,0.036341,0.12538,0.12584,0.11464,0.11745,0.070488,0.076978,0.061859,0.059243,0.035237,0.015008,,,
3782,0.074562,0.038249,0.11952,0.12612,0.12092,0.11671,0.065958,0.075307,0.06835,0.062902,0.035418,0.016052,,,
3783,0.072345,0.036321,0.1132,0.11863,0.12315,0.11813,0.061875,0.069634,0.07131,0.055577,0.034762,0.015016,,,
3784,0.073079,0.036477,0.12232,0.12231,0.12053,0.11082,0.069636,0.069547,0.072843,0.053511,0.035627,0.015894,,,
3785,0.072605,0.038289,0.11398,0.12012,0.12086,0.12332,0.061985,0.073626,0.069933,0.067496,0.035794,0.015755,,,
3786,0.072053,0.038122,0.11381,0.1244,0.12096,0.12282,0.065403,0.069257,0.076263,0.065933,0.035972,0.016486,,,
3787,0.072356,0.035561,0.11773,0.12434,0.12036,0.12506,0.063716,0.067691,0.077182,0.060893,0.036802,0.017463,,,
3788,0.06997,0.03595,0.1171,0.12661,0.12139,0.11957,0.061184,0.070958,0.074099,0.060649,0.034901,0.015928,,,
3789,0.071968,0.034924,0.12184,0.12766,0.12386,0.116,0.060444,0.069303,0.074375,0.063652,0.035832,0.015417,,,
3790,0.074017,0.037216,0.11381,0.12383,0.11556,0.1126,0.060128,0.063971,0.072228,0.060735,0.035902,0.015047,,,
3791,0.071017,0.03768,0.11235,0.12971,0.11845,0.11373,0.059281,0.062034,0.069139,0.056662,0.035806,0.016319,,,
3792,0.072446,0.037652,0.11225,0.12356,0.12274,0.11205,0.058104,0.065094,0.067298,0.058942,0.035508,0.014493,,,
3793,0.074715,0.040044,0.10735,0.13119,0.12385,0.11347,0.051603,0.074087,0.076744,0.061482,0.035527,0.014324,,,
3794,0.07122,0.037658,0.10702,0.12453,0.12169,0.11475,0.058409,0.068042,0.076141,0.062742,0.034612,0.013978,,,
3795,0.073405,0.040294,0.11287,0.11607,0.1226,0.11,0.057727,0.064234,0.074984,0.062229,0.035589,0.014423,,,
3796,0.071699,0.041455,0.10905,0.11803,0.12209,0.11719,0.058412,0.057601,0.07569,0.068509,0.03593,0.01561,,,
3797,0.070029,0.038716,0.1125,0.11358,0.12511,0.11576,0.060925,0.064915,0.077262,0.06369,0.035173,0.014461,,,
3798,0.073974,0.040588,0.11388,0.1117,0.12289,0.10676,0.063034,0.063592,0.074374,0.05712,0.034259,0.014758,,,
3799,0.074229,0.04005,0.12019,0.11041,0.12678,0.10751,0.06113,0.07017,0.080372,0.05658,0.035577,0.014348,,,
3800,0.07496,0.039692,0.11676,0.11196,0.12275,0.1081,0.070377,0.072023,0.077643,0.055657,0.036046,0.015131,,,
3801,0.074095,0.037711,0.11913,0.11656,0.11662,0.10645,0.068681,0.072687,0.073277,0.053308,0.035498,0.014994,,,
3802,0.072822,0.036424,0.11689,0.11172,0.12048,0.10536,0.070942,0.064915,0.073714,0.054594,0.035061,0.014765,,,
3803,0.073205,0.037138,0.10836,0.10596,0.12064,0.11264,0.069908,0.059289,0.072442,0.062175,0.03459,0.014618,,,
3804,0.072604,0.03736,0.11525,0.11759,0.11752,0.11298,0.067275,0.066677,0.070811,0.054418,0.033875,0.012669,,,
3805,0.071105,0.038031,0.11941,0.11464,0.1197,0.11466,0.064085,0.060925,0.067297,0.064288,0.03439,0.014355,,,
3806,0.071954,0.035272,0.11568,0.12313,0.11795,0.12356,0.061896,0.074471,0.068482,0.066788,0.03479,0.014097,,,
3807,0.071125,0.033826,0.11674,0.12534,0.12051,0.11196,0.056727,0.076525,0.073052,0.06413,0.03428,0.013322,,,
3808,0.073088,0.036112,0.11978,0.11499,0.12239,0.12036,0.068429,0.066871,0.066917,0.067358,0.033719,0.012972,,,
3809,0.069712,0.034241,0.11685,0.11328,0.12289,0.12106,0.064962,0.06653,0.06893,0.072098,0.034801,0.013098,,,
3810,0.071959,0.03487,0.11182,0.11283,0.12063,0.12035,0.063429,0.069969,0.067073,0.063919,0.033102,0.012019,,,
3811,0.07118,0.036294,0.11374,0.12262,0.12224,0.12266,0.060819,0.06903,0.066252,0.065083,0.034272,0.012822,,,
3812,0.071935,0.039184,0.11133,0.11711,0.13035,0.11731,0.060363,0.067388,0.063913,0.071624,0.033321,0.012483,,,
3813,0.070305,0.03638,0.11291,0.12039,0.11971,0.12157,0.06693,0.063496,0.066014,0.064119,0.034157,0.01444,,,
3814,0.070037,0.036459,0.11409,0.1145,0.12059,0.11671,0.058939,0.066353,0.065872,0.067588,0.034189,0.013827,,,
3815,0.06993,0.033008,0.11201,0.11747,0.11748,0.11746,0.062562,0.062504,0.06502,0.058956,0.034862,0.014711,,,
3816,0.071219,0.034759,0.11064,0.11391,0.11926,0.11681,0.057667,0.068671,0.063853,0.061827,0.034512,0.014614,,,
3817,0.06897,0.032733,0.11323,0.12425,0.12138,0.1138,0.05945,0.073887,0.063475,0.054226,0.032988,0.013787,,,
3818,0.071169,0.032834,0.11043,0.12754,0.12456,0.11487,0.064923,0.065438,0.066859,0.054132,0.033519,0.015549,,,
3819,0.07247,0.037406,0.10727,0.12583,0.12346,0.11924,0.058048,0.068468,0.075005,0.055488,0.033195,0.012856,,,
3820,0.070475,0.037592,0.11123,0.12792,0.12087,0.11563,0.066806,0.076038,0.061733,0.05665,0.034197,0.014671,,,
3821,0.073624,0.040285,0.11202,0.1285,0.11828,0.11549,0.06825,0.076926,0.076908,0.060454,0.032596,0.013103,,,
3822,0.070268,0.038661,0.10663,0.12718,0.11472,0.12026,0.062474,0.072286,0.066948,0.062529,0.034105,0.014443,,,
3823,0.071751,0.039787,0.11251,0.12285,0.10855,0.12411,0.060514,0.073118,0.069449,0.058862,0.033021,0.013106,,,
3824,0.07029,0.037573,0.11224,0.13351,0.11383,0.12271,0.067537,0.078086,0.069683,0.056783,0.034227,0.015105,,,
3825,0.072622,0.039259,0.11807,0.12963,0.108,0.12406,0.065941,0.076186,0.061648,0.060024,0.033999,0.014192,,,
3826,0.073823,0.038335,0.11511,0.12375,0.11668,0.12004,0.064993,0.063716,0.066728,0.060125,0.034609,0.015473,,,
3827,0.072421,0.03831,0.12078,0.12263,0.10895,0.11802,0.065646,0.06299,0.066965,0.066318,0.034329,0.014012,,,
3828,0.071327,0.037082,0.11909,0.13002,0.10906,0.11951,0.061103,0.072658,0.065618,0.068001,0.035036,0.014408,,,
3829,0.072806,0.03721,0.12151,0.12734,0.10685,0.12288,0.071716,0.066239,0.066134,0.066863,0.033301,0.012647,,,
3830,0.072841,0.038747,0.11782,0.12533,0.109,0.12411,0.065217,0.072052,0.070292,0.074905,0.033451,0.01451,,,
3831,0.071708,0.037703,0.11493,0.13193,0.12407,0.11729,0.064541,0.070321,0.068673,0.073088,0.033091,0.014184,,,
3832,0.072236,0.036347,0.11885,0.12501,0.11465,0.1179,0.068185,0.074203,0.064063,0.066153,0.034268,0.015115,,,
3833,0.070967,0.035175,0.11783,0.12646,0.11831,0.11797,0.060267,0.072875,0.073206,0.063164,0.033424,0.013265,,,
3834,0.07074,0.037967,0.1224,0.11915,0.12415,0.12427,0.07001,0.069764,0.071538,0.072942,0.033882,0.013573,,,
3835,0.07515,0.038243,0.12172,0.11508,0.11673,0.12145,0.068719,0.064606,0.063943,0.066392,0.034256,0.014998,,,
3836,0.073041,0.038929,0.11762,0.1246,0.11945,0.11927,0.07212,0.066415,0.063339,0.066221,0.033798,0.012902,,,
3837,0.073543,0.040071,0.11058,0.12219,0.12339,0.11956,0.065803,0.072489,0.067027,0.069066,0.033881,0.014291,,,
3838,0.073219,0.040312,0.11639,0.11684,0.11845,0.12375,0.076343,0.067161,0.066462,0.071291,0.033805,0.014727,,,
3839,0.073922,0.040377,0.11924,0.11262,0.11955,0.11988,0.075559,0.0617,0.065042,0.065881,0.033734,0.013972,,,
3840,0.071037,0.038273,0.11336,0.11479,0.1128,0.12215,0.071027,0.067467,0.065592,0.060139,0.034705,0.014217,,,
3841,0.072453,0.039134,0.11125,0.11701,0.11275,0.12033,0.074122,0.065033,0.065267,0.069148,0.034789,0.014376,,,
3842,0.065963,0.035798,0.11207,0.12057,0.11377,0.11657,0.072517,0.064014,0.067209,0.05706,0.034475,0.014924,,,
3843,0.069529,0.039769,0.11719,0.11685,0.10851,0.12126,0.073956,0.065453,0.061936,0.062643,0.035887,0.016042,,,
3844,0.070879,0.03847,0.12211,0.11847,0.11197,0.11722,0.078819,0.062765,0.060546,0.055517,0.035769,0.015964,,,
3845,0.070548,0.036227,0.117,0.11547,0.10842,0.11425,0.074501,0.068281,0.058082,0.051696,0.035636,0.015955,,,
3846,0.070387,0.037421,0.11833,0.11392,0.11788,0.11143,0.072387,0.061081,0.05992,0.04954,0.035197,0.014735,,,
3847,0.071697,0.038903,0.12028,0.1164,0.1106,0.11116,0.070202,0.056699,0.055821,0.055597,0.035153,0.015854,,,
3848,0.071959,0.040048,0.12545,0.11544,0.11283,0.11743,0.077598,0.061126,0.062113,0.0583,0.035296,0.016225,,,
3849,0.071755,0.039349,0.12299,0.11123,0.11266,0.11904,0.07407,0.05409,0.066229,0.053684,0.034535,0.015152,,,
3850,0.072916,0.039283,0.12474,0.10871,0.12151,0.11399,0.07365,0.05823,0.063754,0.057361,0.034887,0.015161,,,
3851,0.071673,0.03992,0.12255,0.11575,0.1182,0.11497,0.070478,0.060779,0.060975,0.063077,0.035039,0.017319,,,
3852,0.073151,0.038065,0.11923,0.11092,0.11467,0.11545,0.07213,0.05675,0.063087,0.059845,0.034817,0.016896,,,
3853,0.071495,0.039561,0.12148,0.11286,0.11471,0.10923,0.072103,0.059897,0.057607,0.057056,0.034477,0.014592,,,
3854,0.071463,0.039664,0.12479,0.10957,0.11173,0.11559,0.077241,0.062259,0.062717,0.062872,0.033986,0.013681,,,
3855,0.0684,0.037536,0.12603,0.11134,0.11209,0.11884,0.070225,0.059981,0.062232,0.064151,0.034628,0.014455,,,
3856,0.069861,0.036003,0.12091,0.10866,0.11066,0.12075,0.067982,0.062303,0.057642,0.072659,0.033411,0.012832,,,
3857,0.070215,0.037803,0.1181,0.11764,0.11286,0.12732,0.063008,0.064923,0.064228,0.072892,0.033385,0.012384,,,
3858,0.070711,0.038314,0.11721,0.11993,0.11784,0.12533,0.070232,0.06089,0.06995,0.066541,0.033232,0.01356,,,
3859,0.07079,0.038092,0.11221,0.12325,0.11134,0.12917,0.066946,0.066423,0.057769,0.067964,0.033688,0.014696,,,
3860,0.070299,0.038558,0.11713,0.11373,0.11109,0.12092,0.070038,0.060538,0.062679,0.063136,0.034579,0.013848,,,
3861,0.070303,0.037655,0.12041,0.12057,0.1072,0.12081,0.070634,0.060821,0.058998,0.065572,0.034489,0.014249,,,
3862,0.070827,0.038693,0.11918,0.11164,0.11312,0.12316,0.069545,0.058959,0.065588,0.06525,0.03412,0.014173,,,
3863,0.069346,0.037079,0.12526,0.10909,0.11371,0.12651,0.066582,0.060486,0.065644,0.061925,0.034129,0.013794,,,
3864,0.067817,0.037494,0.11795,0.1106,0.11444,0.12238,0.071956,0.059498,0.071048,0.063559,0.033176,0.012817,,,
3865,0.068041,0.036589,0.12022,0.11211,0.11068,0.12333,0.072476,0.059824,0.060656,0.063229,0.033085,0.014608,,,
3866,0.068809,0.035228,0.12094,0.11918,0.11303,0.11747,0.070401,0.064864,0.058974,0.06139,0.033585,0.012433,,,
3867,0.06867,0.034145,0.12443,0.11586,0.11275,0.12348,0.07034,0.058798,0.06169,0.06551,0.033955,0.014218,,,
3868,0.068493,0.036608,0.12211,0.11505,0.106,0.12458,0.068186,0.06583,0.062282,0.052228,0.03408,0.013658,,,
3869,0.067788,0.038603,0.1253,0.11229,0.10901,0.12443,0.073038,0.060382,0.05492,0.057037,0.034698,0.015059,,,
3870,0.069229,0.038289,0.12905,0.10388,0.11342,0.12551,0.075397,0.0595,0.061313,0.059205,0.03435,0.015912,,,
3871,0.068861,0.035575,0.1305,0.11331,0.11397,0.12745,0.070667,0.060884,0.058792,0.063863,0.034738,0.017821,,,
3872,0.070142,0.038849,0.12769,0.11639,0.10722,0.13124,0.065304,0.060987,0.058176,0.062959,0.034193,0.015667,,,
3873,0.070416,0.038048,0.12023,0.10969,0.10901,0.12574,0.065273,0.055605,0.061807,0.070481,0.033997,0.015958,,,
3874,0.070008,0.037206,0.13223,0.11955,0.11108,0.1312,0.07458,0.066141,0.060602,0.06592,0.035814,0.016747,,,
3875,0.069725,0.036257,0.12183,0.11926,0.1172,0.1276,0.070653,0.068488,0.068675,0.071405,0.036017,0.016739,,,
3876,0.07269,0.039493,0.12361,0.12009,0.11605,0.13228,0.068017,0.063299,0.06716,0.068397,0.034931,0.014666,,,
3877,0.070253,0.036804,0.12236,0.12204,0.11337,0.13187,0.073257,0.065704,0.069032,0.064794,0.03459,0.01352,,,
3878,0.071256,0.036435,0.12793,0.12157,0.11256,0.12189,0.073869,0.066898,0.06271,0.067987,0.034972,0.015349,,,
3879,0.071046,0.037028,0.12093,0.12142,0.11082,0.13284,0.069513,0.064456,0.065354,0.071588,0.035127,0.015625,,,
3880,0.069428,0.035045,0.12737,0.12102,0.11299,0.13195,0.065563,0.06468,0.068193,0.071822,0.034637,0.014032,,,
3881,0.07128,0.037522,0.1245,0.11735,0.12021,0.12843,0.070865,0.054075,0.067993,0.062671,0.035301,0.016172,,,
3882,0.070171,0.037311,0.12314,0.1179,0.11842,0.12816,0.0691,0.057184,0.066324,0.064739,0.035744,0.016283,,,
3883,0.071605,0.038322,0.12805,0.11505,0.1167,0.13186,0.072394,0.059826,0.063625,0.069434,0.035117,0.016077,,,
3884,0.071073,0.036717,0.12382,0.11882,0.11552,0.12782,0.066745,0.062706,0.061531,0.06851,0.034133,0.013052,,,
3885,0.071683,0.03652,0.12367,0.11937,0.11724,0.12657,0.069902,0.060344,0.061358,0.070334,0.034559,0.014198,,,
3886,0.068858,0.03613,0.11525,0.13001,0.11755,0.13208,0.067939,0.060513,0.064124,0.073675,0.035967,0.016363,,,
3887,0.06946,0.03657,0.12556,0.12012,0.11343,0.13192,0.07426,0.062109,0.068227,0.071738,0.035022,0.014632,,,
3888,0.070657,0.036683,0.11872,0.12092,0.11782,0.137,0.068917,0.068965,0.062523,0.077446,0.033862,0.013458,,,
3889,0.069888,0.037908,0.1207,0.11291,0.1204,0.13249,0.068069,0.063538,0.058592,0.077164,0.03369,0.013769,,,
3890,0.071913,0.038552,0.12439,0.12411,0.11395,0.12984,0.069534,0.061798,0.065433,0.068772,0.034795,0.015737,,,
3891,0.070639,0.039173,0.11175,0.12614,0.1186,0.13325,0.061417,0.062447,0.065488,0.075522,0.034738,0.0157,,,
3892,0.071728,0.039385,0.11689,0.11803,0.11685,0.12462,0.061211,0.061696,0.064325,0.067585,0.034376,0.014156,,,
3893,0.069328,0.03725,0.11858,0.118,0.11495,0.13277,0.061921,0.060483,0.06219,0.078272,0.033571,0.014007,,,
3894,0.069908,0.037097,0.11479,0.11689,0.11584,0.12967,0.064344,0.061288,0.061357,0.065854,0.033762,0.012341,,,
3895,0.071299,0.038633,0.11539,0.11495,0.10731,0.12361,0.049264,0.063356,0.05952,0.065434,0.034486,0.015418,,,
3896,0.071389,0.039416,0.11809,0.12506,0.11076,0.12645,0.053663,0.069066,0.061576,0.069456,0.034687,0.013404,,,
3897,0.069383,0.035947,0.11978,0.11623,0.11131,0.11525,0.057044,0.067584,0.06174,0.060944,0.035035,0.01674,,,
3898,0.070329,0.039088,0.1103,0.11646,0.11257,0.11609,0.053554,0.062551,0.060889,0.063091,0.03562,0.014497,,,
3899,0.068831,0.036467,0.1161,0.11684,0.11244,0.1165,0.055833,0.067241,0.056407,0.069793,0.03496,0.015474,,,
3900,0.06844,0.038798,0.11641,0.1158,0.10608,0.11466,0.066309,0.066335,0.055866,0.062313,0.035502,0.015558,,,
3901,0.070817,0.036118,0.117,0.11193,0.10619,0.11868,0.061307,0.070215,0.053073,0.063616,0.03492,0.012931,,,
3902,0.069992,0.034043,0.11461,0.12742,0.10697,0.1164,0.062102,0.071314,0.056126,0.060427,0.03427,0.014126,,,
3903,0.072639,0.036331,0.11685,0.12603,0.10669,0.11761,0.058309,0.065048,0.053817,0.063097,0.034697,0.01437,,,
3904,0.071704,0.036184,0.10731,0.12605,0.10729,0.11337,0.057169,0.072672,0.0574,0.063102,0.035042,0.014007,,,
3905,0.069763,0.037162,0.10945,0.12809,0.11277,0.12104,0.066026,0.07353,0.055735,0.068276,0.035842,0.015714,,,
3906,0.070032,0.034952,0.10868,0.12405,0.1128,0.12002,0.060677,0.067557,0.068609,0.073435,0.034054,0.013104,,,
3907,0.068286,0.035532,0.111,0.12824,0.11139,0.11615,0.060124,0.070838,0.069984,0.07239,0.034375,0.013976,,,
3908,0.067637,0.032694,0.11573,0.13012,0.11616,0.11375,0.061439,0.076043,0.072136,0.066228,0.035089,0.014057,,,
3909,0.067599,0.033857,0.10964,0.12365,0.11765,0.11925,0.058215,0.069879,0.074595,0.071194,0.035224,0.013936,,,
3910,0.068232,0.033929,0.12078,0.12502,0.11555,0.12951,0.066162,0.068922,0.073208,0.071762,0.034674,0.014457,,,
3911,0.068446,0.032542,0.10999,0.12173,0.11639,0.12642,0.057896,0.063491,0.07319,0.066392,0.035933,0.016045,,,
3912,0.067341,0.033305,0.11669,0.11587,0.12487,0.12326,0.062531,0.059724,0.069374,0.070992,0.036628,0.015135,,,
3913,0.067381,0.031941,0.11909,0.11312,0.11649,0.1258,0.059965,0.064449,0.065597,0.075449,0.035513,0.015158,,,
3914,0.067807,0.031593,0.11565,0.10746,0.11811,0.12141,0.063347,0.063555,0.064,0.072936,0.035111,0.013717,,,
3915,0.065149,0.030696,0.11915,0.11133,0.11923,0.12477,0.056914,0.064544,0.06798,0.067899,0.035172,0.015192,,,
3916,0.067776,0.032713,0.11489,0.11019,0.11745,0.12274,0.057012,0.061757,0.065142,0.073643,0.034561,0.013863,,,
3917,0.064185,0.032805,0.11003,0.11896,0.12276,0.12131,0.064205,0.068189,0.063576,0.069816,0.034567,0.01419,,,
3918,0.065454,0.032696,0.11225,0.11927,0.11765,0.12477,0.065324,0.072201,0.067107,0.076352,0.034832,0.013313,,,
3919,0.067484,0.033708,0.1176,0.11781,0.11729,0.12543,0.061463,0.069436,0.064233,0.07103,0.036305,0.014775,,,
3920,0.069145,0.035496,0.11349,0.12247,0.12098,0.12227,0.062225,0.071498,0.072589,0.069719,0.034409,0.013229,,,
3921,0.068026,0.034758,0.11421,0.11845,0.11868,0.11773,0.062272,0.068458,0.065578,0.064243,0.034649,0.01227,,,
3922,0.067871,0.034392,0.10472,0.12063,0.11708,0.11602,0.056326,0.058418,0.064886,0.057625,0.035055,0.01239,,,
3923,0.068652,0.036242,0.11375,0.11486,0.11469,0.11371,0.061991,0.062239,0.065782,0.061285,0.035712,0.013279,,,
3924,0.068627,0.035229,0.10761,0.12362,0.11517,0.11715,0.060639,0.069317,0.062665,0.068042,0.035383,0.013364,,,
3925,0.068849,0.035544,0.11182,0.12105,0.11124,0.11541,0.058943,0.067737,0.063775,0.06,0.035843,0.016135,,,
3926,0.06905,0.038036,0.11234,0.11672,0.11437,0.11555,0.061786,0.062713,0.06397,0.06492,0.035083,0.016296,,,
3927,0.067119,0.034533,0.11311,0.1239,0.1075,0.11429,0.061211,0.066943,0.065942,0.060396,0.0355,0.015245,,,
3928,0.068909,0.03636,0.11159,0.1214,0.10337,0.11557,0.062769,0.064288,0.063116,0.069025,0.034793,0.01358,,,
3929,0.067264,0.035748,0.11457,0.12199,0.1024,0.10698,0.057697,0.068588,0.057523,0.060139,0.034851,0.012411,,,
3930,0.067601,0.034048,0.11183,0.12074,0.10441,0.10918,0.061861,0.065359,0.063122,0.058233,0.034115,0.012664,,,
3931,0.068067,0.034204,0.10852,0.12203,0.10762,0.11819,0.056992,0.072393,0.058189,0.062553,0.03398,0.013204,,,
3932,0.068785,0.035946,0.11341,0.12499,0.10818,0.11956,0.061094,0.070191,0.06325,0.06195,0.034557,0.014058,,,
3933,0.068265,0.034825,0.11134,0.12702,0.10517,0.12109,0.06005,0.067409,0.058629,0.059693,0.035724,0.014773,,,
3934,0.068702,0.033743,0.1163,0.12032,0.10992,0.12077,0.058743,0.068728,0.066785,0.059921,0.035457,0.014163,,,
3935,0.066563,0.035718,0.1142,0.11927,0.10923,0.12236,0.067024,0.067121,0.065287,0.065743,0.033881,0.013165,,,
3936,0.068427,0.034297,0.11276,0.12063,0.11654,0.11599,0.070542,0.06489,0.071218,0.0658,0.035757,0.014347,,,
3937,0.065976,0.032572,0.11163,0.11724,0.1155,0.13163,0.06444,0.062722,0.065624,0.069054,0.035664,0.013759,,,
3938,0.068028,0.032871,0.11324,0.11501,0.11567,0.12511,0.065414,0.062557,0.073186,0.064533,0.03608,0.014071,,,
3939,0.064319,0.031185,0.1143,0.11842,0.11378,0.12466,0.060797,0.060778,0.064318,0.071394,0.035794,0.01444,,,
3940,0.065224,0.03465,0.11267,0.116,0.11994,0.124,0.061417,0.061249,0.066855,0.070535,0.035922,0.013608,,,
3941,0.063897,0.032478,0.11241,0.11377,0.11642,0.12791,0.060582,0.058682,0.067158,0.070481,0.035902,0.012771,,,
3942,0.063672,0.03122,0.11173,0.1098,0.1091,0.12106,0.064927,0.060891,0.058659,0.069564,0.035428,0.012925,,,
3943,0.066748,0.033431,0.11061,0.122,0.11549,0.11522,0.067833,0.065462,0.067644,0.062998,0.036273,0.014964,,,
3944,0.064731,0.031242,0.11357,0.11715,0.11177,0.12172,0.062481,0.063514,0.059951,0.071535,0.035812,0.015159,,,
3945,0.065008,0.030549,0.12002,0.12554,0.10634,0.11649,0.071071,0.067658,0.059044,0.065061,0.03509,0.012816,,,
3946,0.06569,0.032667,0.11848,0.12185,0.105,0.11957,0.065876,0.067125,0.058692,0.067758,0.036294,0.015663,,,
3947,0.068766,0.036398,0.12399,0.1145,0.10556,0.11817,0.074162,0.062743,0.061324,0.068308,0.034904,0.012309,,,
3948,0.065278,0.034433,0.12701,0.12539,0.11027,0.11447,0.068928,0.070529,0.065349,0.066746,0.034103,0.011815,,,
3949,0.066372,0.03638,0.12745,0.12448,0.11089,0.10917,0.068405,0.07068,0.071051,0.059721,0.034703,0.012951,,,
3950,0.065947,0.034534,0.12255,0.11913,0.11231,0.11297,0.065938,0.067991,0.068705,0.059607,0.033763,0.011757,,,
3951,0.065293,0.036286,0.1248,0.12042,0.10549,0.10842,0.067682,0.068738,0.069435,0.059058,0.034241,0.012739,,,
3952,0.06639,0.036018,0.13001,0.11465,0.11043,0.1171,0.069832,0.068354,0.075014,0.061263,0.03348,0.011526,,,
3953,0.069123,0.037192,0.12645,0.11819,0.10984,0.11234,0.066486,0.068704,0.065803,0.058338,0.034321,0.014297,,,
3954,0.066061,0.036582,0.12651,0.1176,0.10403,0.11274,0.070281,0.059417,0.06309,0.056459,0.033309,0.013373,,,
3955,0.065617,0.035174,0.12623,0.11982,0.10572,0.10864,0.065244,0.063036,0.067271,0.054141,0.034269,0.012671,,,
3956,0.068906,0.035114,0.13333,0.11615,0.11304,0.10894,0.079162,0.058391,0.065923,0.055097,0.034298,0.011248,,,
3957,0.068748,0.035967,0.12606,0.11736,0.11306,0.11331,0.069255,0.063428,0.059488,0.063976,0.032569,0.011134,,,
3958,0.069427,0.036769,0.12095,0.1149,0.10921,0.1105,0.073782,0.060699,0.06254,0.058561,0.033582,0.013372,,,
3959,0.069892,0.035573,0.11955,0.11241,0.11706,0.11528,0.07128,0.061794,0.062029,0.063527,0.034554,0.013636,,,
3960,0.071953,0.035667,0.11364,0.11308,0.11684,0.11485,0.06828,0.066064,0.060536,0.060183,0.035065,0.013954,,,
3961,0.07023,0.035205,0.10967,0.11162,0.11152,0.12389,0.060501,0.058623,0.062187,0.063933,0.033704,0.012772,,,
3962,0.067862,0.0363,0.11294,0.11741,0.11159,0.12312,0.062384,0.061121,0.062863,0.064721,0.03446,0.013954,,,
3963,0.068767,0.035665,0.11058,0.10854,0.11555,0.11513,0.061053,0.055096,0.069253,0.064472,0.03423,0.012134,,,
3964,0.069938,0.036895,0.11704,0.10985,0.1095,0.11683,0.065271,0.058566,0.061497,0.065521,0.034136,0.012473,,,
3965,0.070736,0.035826,0.11339,0.11579,0.11288,0.12059,0.058532,0.061952,0.062705,0.066444,0.034162,0.014399,,,
3966,0.072393,0.036892,0.11575,0.11689,0.11241,0.11056,0.062417,0.067214,0.061321,0.0608,0.033483,0.010834,,,
3967,0.074203,0.036979,0.11717,0.11833,0.11067,0.11533,0.06047,0.06369,0.066193,0.062052,0.034461,0.013176,,,
3968,0.06948,0.033272,0.1176,0.11185,0.11213,0.11673,0.060695,0.061784,0.067298,0.062387,0.034378,0.01229,,,
3969,0.072347,0.034234,0.11975,0.11527,0.114,0.11372,0.055157,0.062345,0.064053,0.0621,0.034038,0.013724,,,
3970,0.070965,0.032656,0.11931,0.11779,0.1097,0.11792,0.063674,0.06016,0.061471,0.061823,0.033677,0.011913,,,
3971,0.068605,0.032753,0.11766,0.10918,0.11889,0.126,0.060555,0.055511,0.071161,0.066448,0.033049,0.010198,,,
3972,0.070071,0.034873,0.11398,0.11793,0.10923,0.12522,0.061727,0.061787,0.060403,0.066599,0.033958,0.01087,,,
3973,0.069194,0.033448,0.11895,0.11819,0.1079,0.11598,0.062035,0.057792,0.067691,0.066431,0.033692,0.012455,,,
3974,0.070691,0.034145,0.10875,0.11524,0.11142,0.12145,0.055696,0.059244,0.075691,0.064743,0.034019,0.01198,,,
3975,0.070584,0.035471,0.11034,0.1096,0.10907,0.12002,0.057632,0.052585,0.061747,0.070183,0.03363,0.011299,,,
3976,0.070426,0.036872,0.10199,0.10926,0.10611,0.11982,0.06175,0.056938,0.066064,0.066927,0.03312,0.010813,,,
3977,0.069088,0.034811,0.11049,0.11126,0.11242,0.11957,0.065831,0.059002,0.068731,0.065635,0.034237,0.012307,,,
3978,0.068268,0.031419,0.10673,0.11977,0.10485,0.11473,0.052354,0.055117,0.056643,0.064177,0.033809,0.01264,,,
3979,0.068293,0.034641,0.10782,0.11335,0.10476,0.11989,0.053452,0.05653,0.061954,0.060729,0.0346,0.013478,,,
3980,0.068295,0.031784,0.10934,0.1127,0.10582,0.12772,0.055304,0.05923,0.059132,0.069689,0.034159,0.012942,,,
3981,0.066502,0.031888,0.10631,0.11853,0.1081,0.12971,0.056363,0.065122,0.058968,0.070832,0.034608,0.013632,,,
3982,0.06546,0.03,0.11111,0.11645,0.10921,0.12418,0.055874,0.059758,0.060789,0.067185,0.036178,0.014965,,,
3983,0.066679,0.029857,0.10986,0.11695,0.10232,0.1191,0.05758,0.06564,0.055039,0.063302,0.034754,0.015237,,,
3984,0.067381,0.03175,0.11219,0.10961,0.11208,0.12288,0.061033,0.062649,0.058871,0.067004,0.034443,0.013444,,,
3985,0.067876,0.031663,0.11186,0.11588,0.10905,0.11681,0.058496,0.069414,0.059396,0.062934,0.034578,0.014019,,,
3986,0.066581,0.030065,0.10834,0.11566,0.10526,0.11687,0.062576,0.069726,0.059186,0.064755,0.035806,0.014078,,,
3987,0.06735,0.030826,0.11292,0.12146,0.1048,0.11804,0.060566,0.065331,0.057258,0.063052,0.035306,0.015648,,,
3988,0.06777,0.032852,0.11644,0.11793,0.10389,0.11255,0.064934,0.066904,0.061072,0.070461,0.033147,0.013151,,,
3989,0.06704,0.033745,0.11779,0.12074,0.10922,0.11827,0.060272,0.072026,0.064251,0.070125,0.033599,0.013209,,,
3990,0.065951,0.031889,0.11399,0.11825,0.10752,0.11523,0.059649,0.067564,0.070576,0.065887,0.034883,0.013069,,,
3991,0.068193,0.032467,0.1167,0.11624,0.11456,0.11579,0.067562,0.070561,0.064228,0.062809,0.034335,0.013871,,,
3992,0.067126,0.031262,0.12048,0.10969,0.11417,0.11857,0.064576,0.063995,0.069549,0.061857,0.034121,0.014159,,,
3993,0.06718,0.030753,0.11834,0.11755,0.11983,0.11776,0.065275,0.067397,0.064865,0.066994,0.033723,0.013179,,,
3994,0.066206,0.02836,0.12179,0.11788,0.11949,0.12278,0.063482,0.06576,0.063233,0.071933,0.034545,0.016138,,,
3995,0.065575,0.03171,0.11928,0.11486,0.12557,0.12291,0.059904,0.069086,0.068779,0.067901,0.034454,0.015428,,,
3996,0.065633,0.031891,0.10856,0.11524,0.11953,0.11802,0.049578,0.069832,0.063277,0.065381,0.034399,0.01649,,,
3997,0.066087,0.030745,0.11093,0.11876,0.11903,0.1178,0.05521,0.068572,0.059839,0.065192,0.033703,0.015147,,,
3998,0.068204,0.029957,0.12222,0.11731,0.11966,0.11545,0.061416,0.062923,0.064781,0.065987,0.034743,0.014642,,,
3999,0.067809,0.032211,0.11051,0.11082,0.11508,0.11412,0.049227,0.060254,0.06254,0.058935,0.03535,0.015641,,,
4000,0.067172,0.031794,0.1131,0.11169,0.11819,0.11581,0.061083,0.064625,0.069874,0.064334,0.034407,0.012501,,,
4001,0.067555,0.03115,0.10941,0.11367,0.11004,0.11401,0.057023,0.060015,0.063327,0.059344,0.034717,0.012881,,,
4002,0.065945,0.030165,0.10792,0.11684,0.11065,0.11587,0.058745,0.060884,0.061951,0.058449,0.033931,0.011979,,,
4003,0.067094,0.032441,0.1032,0.10799,0.11102,0.11232,0.056591,0.06051,0.057706,0.056368,0.033917,0.012896,,,
4004,0.067659,0.030961,0.11085,0.11213,0.1155,0.11362,0.059704,0.062958,0.06657,0.059467,0.034527,0.014513,,,
4005,0.065616,0.028709,0.11362,0.1136,0.11538,0.1185,0.05924,0.06225,0.064049,0.061751,0.033707,0.012034,,,
4006,0.065615,0.030413,0.11537,0.12147,0.11504,0.11264,0.053855,0.066599,0.065638,0.063212,0.03417,0.012887,,,
4007,0.065209,0.028752,0.11473,0.12152,0.11431,0.11155,0.058056,0.063405,0.061019,0.057717,0.0339,0.01241,,,
4008,0.065848,0.027522,0.11039,0.11999,0.10491,0.11656,0.05591,0.061157,0.059748,0.060912,0.035171,0.014352,,,
4009,0.064404,0.028324,0.10962,0.12557,0.1068,0.11809,0.056528,0.069461,0.06021,0.060472,0.034642,0.012117,,,
4010,0.065298,0.029575,0.11588,0.12365,0.11069,0.11606,0.057995,0.064955,0.055308,0.060341,0.033528,0.011882,,,
4011,0.065083,0.026031,0.11612,0.12133,0.11382,0.12057,0.058047,0.060094,0.058576,0.061947,0.033811,0.012252,,,
4012,0.064319,0.030447,0.11387,0.11662,0.1081,0.1163,0.055203,0.058238,0.058758,0.060934,0.035176,0.014236,,,
4013,0.065209,0.028872,0.11725,0.11617,0.10705,0.1201,0.062901,0.060665,0.061413,0.066174,0.03534,0.014358,,,
4014,0.063296,0.028845,0.11396,0.11415,0.11296,0.11652,0.064306,0.058772,0.060695,0.065669,0.033911,0.01235,,,
4015,0.066017,0.03003,0.11546,0.11743,0.11233,0.11518,0.065913,0.058134,0.056904,0.063212,0.033825,0.013669,,,
4016,0.066971,0.030822,0.10446,0.11715,0.11242,0.11241,0.055048,0.058794,0.060233,0.067845,0.034223,0.012486,,,
4017,0.06457,0.03031,0.10785,0.11365,0.11614,0.117,0.056995,0.057762,0.063445,0.070696,0.03398,0.01151,,,
4018,0.066246,0.032638,0.11329,0.12199,0.11662,0.12165,0.058674,0.064919,0.057305,0.063707,0.034005,0.011988,,,
4019,0.066924,0.031483,0.11255,0.11635,0.11459,0.11557,0.060148,0.062242,0.059358,0.0751,0.033195,0.012988,,,
4020,0.065915,0.029964,0.11333,0.12397,0.11319,0.11493,0.055843,0.070286,0.057931,0.068914,0.033986,0.011676,,,
4021,0.068674,0.032465,0.11256,0.12314,0.11941,0.12021,0.053825,0.069559,0.064693,0.072113,0.032472,0.010434,,,
4022,0.066483,0.030192,0.11332,0.1271,0.11048,0.12457,0.060642,0.076381,0.062997,0.067962,0.03312,0.011085,,,
4023,0.067537,0.028794,0.10919,0.12097,0.12115,0.11897,0.054755,0.068847,0.061352,0.068214,0.033206,0.010923,,,
4024,0.0643,0.030664,0.11095,0.11827,0.11281,0.12298,0.059044,0.064885,0.060387,0.070025,0.033573,0.011773,,,
4025,0.064043,0.030082,0.11142,0.12413,0.11271,0.11804,0.057616,0.066826,0.057487,0.067789,0.033714,0.012059,,,
4026,0.063681,0.029522,0.1121,0.11754,0.11752,0.12432,0.059555,0.061429,0.06009,0.068342,0.033834,0.011332,,,
4027,0.062167,0.030058,0.10745,0.12614,0.11537,0.1166,0.056105,0.070356,0.064259,0.068571,0.033032,0.011552,,,
4028,0.060862,0.028553,0.10996,0.11961,0.12001,0.1183,0.052154,0.065434,0.05535,0.064689,0.032847,0.011225,,,
4029,0.060773,0.02978,0.11622,0.11348,0.11344,0.12169,0.056287,0.066515,0.054909,0.069769,0.034188,0.013651,,,
4030,0.061458,0.029634,0.11717,0.11098,0.11378,0.12051,0.055815,0.056718,0.058939,0.07119,0.033952,0.0122,,,
4031,0.062215,0.029831,0.11878,0.11173,0.11114,0.12084,0.058891,0.055501,0.058685,0.067962,0.033474,0.012007,,,
4032,0.062051,0.031116,0.12212,0.11111,0.11091,0.1165,0.061762,0.053551,0.060748,0.064511,0.034042,0.011842,,,
4033,0.061797,0.030729,0.11709,0.10989,0.10742,0.12456,0.055573,0.055767,0.056741,0.067967,0.034608,0.013579,,,
4034,0.061025,0.030666,0.13161,0.11355,0.11375,0.12651,0.069375,0.061255,0.054705,0.066622,0.034208,0.013467,,,
4035,0.06255,0.032505,0.11866,0.11133,0.11848,0.1299,0.065014,0.05019,0.060963,0.065168,0.034795,0.01351,,,
4036,0.062855,0.029897,0.12857,0.11161,0.11882,0.12547,0.070514,0.054369,0.061771,0.060883,0.035991,0.013889,,,
4037,0.063758,0.030359,0.12761,0.11526,0.11108,0.12125,0.066001,0.057485,0.053951,0.065594,0.035229,0.012899,,,
4038,0.063406,0.031551,0.12219,0.1125,0.10874,0.12376,0.065742,0.064686,0.058169,0.064475,0.03473,0.013542,,,
4039,0.062785,0.028874,0.11777,0.11114,0.10845,0.12552,0.062075,0.067756,0.058421,0.06823,0.035445,0.015698,,,
4040,0.062678,0.030972,0.12019,0.11078,0.1084,0.12894,0.066913,0.056646,0.064945,0.0631,0.035552,0.015687,,,
4041,0.062044,0.029616,0.1215,0.10956,0.11015,0.12883,0.067628,0.06028,0.065612,0.058707,0.035249,0.014196,,,
4042,0.063163,0.031144,0.1221,0.11175,0.11682,0.12865,0.07317,0.062612,0.067673,0.06186,0.034567,0.013256,,,
4043,0.06449,0.034249,0.12527,0.11157,0.11511,0.121,0.074369,0.065688,0.062735,0.060572,0.036307,0.016311,,,
4044,0.063541,0.034254,0.12329,0.10915,0.11338,0.12091,0.064302,0.062093,0.05898,0.066107,0.036082,0.015085,,,
4045,0.06566,0.035696,0.11832,0.10823,0.11212,0.12319,0.069458,0.065954,0.061314,0.066491,0.035641,0.013122,,,
4046,0.066016,0.034297,0.12169,0.11191,0.11082,0.11999,0.074462,0.061097,0.055698,0.062182,0.035664,0.012914,,,
4047,0.067627,0.034541,0.11706,0.10951,0.11025,0.1205,0.068788,0.062034,0.058325,0.062106,0.034873,0.012957,,,
4048,0.066695,0.034229,0.12166,0.1084,0.10518,0.12427,0.066822,0.066303,0.058038,0.061611,0.035135,0.012925,,,
4049,0.068328,0.032739,0.11325,0.11642,0.10307,0.12049,0.074038,0.068841,0.059072,0.06747,0.034466,0.014082,,,
4050,0.070489,0.036828,0.11365,0.11167,0.10574,0.11973,0.07303,0.069055,0.06366,0.062642,0.035062,0.013119,,,
4051,0.067392,0.036496,0.11412,0.10962,0.10508,0.12633,0.072215,0.063329,0.060864,0.062779,0.034712,0.0129,,,
4052,0.069101,0.038199,0.11222,0.11504,0.10391,0.11573,0.06922,0.06445,0.05567,0.065251,0.036396,0.017657,,,
4053,0.069156,0.038681,0.11381,0.11087,0.11308,0.11446,0.068889,0.0598,0.064712,0.057598,0.03596,0.013865,,,
4054,0.069793,0.037255,0.10817,0.10871,0.10416,0.11365,0.070016,0.059141,0.061701,0.055212,0.034967,0.014781,,,
4055,0.070117,0.038419,0.11349,0.10466,0.10407,0.10203,0.074582,0.055553,0.054483,0.055264,0.035475,0.014632,,,
4056,0.071769,0.040013,0.11519,0.10339,0.10627,0.10449,0.069643,0.055746,0.057827,0.050588,0.035358,0.015525,,,
4057,0.070289,0.039612,0.11743,0.10345,0.10488,0.1044,0.071262,0.057873,0.059534,0.056052,0.036643,0.015717,,,
4058,0.070544,0.039507,0.11327,0.10416,0.10652,0.112,0.069678,0.051898,0.06368,0.064345,0.035554,0.013974,,,
4059,0.07032,0.039275,0.10953,0.10705,0.10413,0.10934,0.065443,0.058085,0.053904,0.059286,0.03539,0.01669,,,
4060,0.071815,0.039395,0.1177,0.1049,0.10504,0.10957,0.066421,0.058689,0.056317,0.059977,0.036174,0.012993,,,
4061,0.072487,0.038132,0.1103,0.10574,0.11307,0.11264,0.064526,0.05739,0.06143,0.060216,0.035807,0.013702,,,
4062,0.0722,0.039192,0.11735,0.10632,0.11414,0.10931,0.064732,0.065812,0.059211,0.06244,0.035595,0.014333,,,
4063,0.071592,0.04082,0.11087,0.11,0.10692,0.1085,0.064068,0.060897,0.051398,0.058988,0.035099,0.01486,,,
4064,0.070756,0.03883,0.11102,0.11112,0.10697,0.11132,0.064014,0.063709,0.05699,0.056384,0.035314,0.016677,,,
4065,0.070919,0.036148,0.11102,0.11044,0.11124,0.10803,0.066374,0.063476,0.060932,0.054784,0.035215,0.014593,,,
4066,0.070213,0.03703,0.1231,0.10865,0.10301,0.10396,0.0687,0.065282,0.066132,0.058837,0.034322,0.01327,,,
4067,0.070218,0.037057,0.11507,0.1139,0.10965,0.10122,0.065007,0.067711,0.070478,0.055777,0.035194,0.0136,,,
4068,0.069399,0.036992,0.11705,0.11219,0.1097,0.10972,0.065841,0.064855,0.06879,0.058483,0.035222,0.01421,,,
4069,0.069654,0.036506,0.11153,0.11741,0.11568,0.11058,0.061459,0.066698,0.077777,0.060737,0.035088,0.013004,,,
4070,0.069548,0.035828,0.11533,0.11287,0.11566,0.10841,0.066633,0.059145,0.072133,0.0572,0.034469,0.013458,,,
4071,0.069544,0.035609,0.11879,0.11922,0.11914,0.10969,0.070189,0.065514,0.073833,0.057154,0.035662,0.01395,,,
4072,0.070186,0.036599,0.11501,0.11417,0.11993,0.11155,0.06708,0.062314,0.077937,0.064115,0.035295,0.014175,,,
4073,0.067122,0.035036,0.12361,0.11235,0.11512,0.11734,0.071039,0.059089,0.077934,0.068372,0.035166,0.013178,,,
4074,0.06676,0.034814,0.11742,0.11346,0.11626,0.11815,0.067256,0.062483,0.070421,0.066818,0.03426,0.013818,,,
4075,0.066556,0.038807,0.12392,0.11492,0.12141,0.12078,0.068041,0.065703,0.071535,0.068595,0.035355,0.01498,,,
4076,0.065759,0.036635,0.12429,0.11872,0.12017,0.11572,0.068717,0.05926,0.071332,0.065639,0.036448,0.015922,,,
4077,0.066447,0.035128,0.12011,0.11485,0.11574,0.11397,0.064742,0.059536,0.062185,0.072073,0.036147,0.014378,,,
4078,0.070196,0.035349,0.11763,0.11375,0.11416,0.12018,0.065701,0.061949,0.068935,0.071281,0.036482,0.014878,,,
4079,0.068945,0.0356,0.11983,0.11514,0.11529,0.12401,0.070608,0.057635,0.062903,0.074603,0.035099,0.013844,,,
4080,0.068781,0.0335,0.1215,0.10746,0.11114,0.11818,0.071259,0.0576,0.062849,0.07164,0.034248,0.011653,,,
4081,0.070402,0.032512,0.12047,0.1066,0.11309,0.12744,0.069448,0.052878,0.064401,0.069317,0.035173,0.013502,,,
4082,0.070035,0.034795,0.11934,0.11167,0.10961,0.12774,0.07093,0.065455,0.059604,0.068012,0.036776,0.016145,,,
4083,0.069534,0.032913,0.12254,0.11181,0.11068,0.12605,0.070194,0.062762,0.063293,0.066099,0.03525,0.013127,,,
4084,0.070635,0.033895,0.11978,0.11919,0.10932,0.12344,0.06608,0.064616,0.06085,0.064636,0.034782,0.0128,,,
4085,0.070781,0.032546,0.12064,0.11176,0.10847,0.12037,0.069148,0.062325,0.05638,0.06438,0.035145,0.014795,,,
4086,0.070345,0.03325,0.12206,0.11434,0.11151,0.12565,0.067331,0.060773,0.069068,0.065429,0.034997,0.01304,,,
4087,0.070351,0.035791,0.12437,0.11917,0.10838,0.12255,0.066246,0.065471,0.059372,0.058514,0.035766,0.014303,,,
4088,0.068372,0.034435,0.12103,0.1105,0.11333,0.12289,0.069068,0.061079,0.059338,0.066286,0.035061,0.012354,,,
4089,0.067063,0.032971,0.1183,0.11348,0.10528,0.12216,0.061919,0.060418,0.057164,0.064228,0.035237,0.013357,,,
4090,0.067869,0.035926,0.12151,0.11155,0.11221,0.12901,0.065216,0.063078,0.059346,0.065862,0.035133,0.013132,,,
4091,0.066816,0.034615,0.12786,0.11474,0.10722,0.1129,0.06302,0.059059,0.050937,0.060464,0.035142,0.012895,,,
4092,0.065831,0.0345,0.11773,0.11909,0.11643,0.11851,0.061238,0.058449,0.060475,0.067202,0.03536,0.013869,,,
4093,0.066609,0.035708,0.11752,0.11687,0.11039,0.11606,0.060236,0.054159,0.059099,0.062148,0.035343,0.012562,,,
4094,0.067405,0.034233,0.11752,0.11222,0.10875,0.12214,0.061042,0.055269,0.057779,0.070587,0.034102,0.010671,,,
4095,0.065092,0.032562,0.11232,0.11471,0.10873,0.12013,0.058811,0.058661,0.058679,0.068688,0.034723,0.013391,,,
4096,0.066347,0.032688,0.1045,0.1151,0.10854,0.11661,0.061348,0.063339,0.055632,0.068794,0.033407,0.011904,,,
4097,0.065672,0.033432,0.10677,0.11609,0.10468,0.11005,0.065267,0.058686,0.052084,0.068988,0.034061,0.012617,,,
4098,0.065806,0.032633,0.1068,0.11352,0.10785,0.11368,0.060509,0.057941,0.059462,0.066442,0.034008,0.012563,,,
4099,0.065535,0.033552,0.10752,0.11279,0.11547,0.11071,0.062335,0.05592,0.061535,0.061407,0.034324,0.012068,,,
4100,0.065807,0.034172,0.1042,0.11734,0.11539,0.11715,0.06081,0.054739,0.058847,0.070159,0.034016,0.012333,,,
4101,0.064087,0.037263,0.10754,0.11815,0.10961,0.12374,0.058499,0.059226,0.053689,0.066695,0.034462,0.011999,,,
4102,0.063779,0.033966,0.10128,0.11639,0.10969,0.11604,0.05668,0.061219,0.054848,0.064386,0.034455,0.01313,,,
4103,0.063651,0.032732,0.11629,0.1107,0.10707,0.11362,0.061283,0.060287,0.055405,0.059617,0.034676,0.012593,,,
4104,0.065612,0.034828,0.10794,0.11865,0.11266,0.11048,0.061894,0.069497,0.059484,0.054413,0.035793,0.015855,,,
4105,0.065793,0.033973,0.11213,0.11444,0.11249,0.11935,0.061054,0.063532,0.058352,0.064691,0.034518,0.012536,,,
4106,0.06612,0.034937,0.10745,0.11046,0.11821,0.12041,0.054305,0.061549,0.064558,0.059839,0.034235,0.012168,,,
4107,0.064733,0.035664,0.10633,0.10817,0.11434,0.12204,0.059575,0.06155,0.055974,0.064126,0.034816,0.012098,,,
4108,0.068878,0.037455,0.10768,0.11076,0.1204,0.12048,0.055619,0.061189,0.070769,0.066422,0.034195,0.012759,,,
4109,0.066629,0.036292,0.10594,0.11306,0.1186,0.10899,0.05674,0.064209,0.061048,0.062254,0.034159,0.012617,,,
4110,0.067091,0.036408,0.10447,0.11583,0.11862,0.11463,0.057517,0.060398,0.057452,0.060935,0.034572,0.014964,,,
4111,0.067496,0.034236,0.10714,0.1115,0.12376,0.1132,0.055798,0.060646,0.069118,0.065584,0.035126,0.014809,,,
4112,0.066236,0.03436,0.11367,0.11518,0.12204,0.11529,0.061331,0.05758,0.066712,0.06577,0.034422,0.01386,,,
4113,0.064972,0.032857,0.11613,0.10767,0.12485,0.11182,0.062446,0.057846,0.070337,0.062381,0.035482,0.015207,,,
4114,0.065094,0.035491,0.10949,0.10738,0.12523,0.10939,0.055885,0.058805,0.06663,0.060108,0.035674,0.015557,,,
4115,0.065742,0.033975,0.10947,0.1121,0.12068,0.11339,0.053883,0.056794,0.069874,0.064897,0.03537,0.01726,,,
4116,0.066575,0.035552,0.11142,0.11496,0.11924,0.11148,0.052303,0.056991,0.065141,0.069367,0.035383,0.015211,,,
4117,0.065258,0.032334,0.1087,0.11762,0.11922,0.11019,0.060439,0.072824,0.069988,0.060491,0.035119,0.015957,,,
4118,0.066895,0.034891,0.11051,0.12671,0.11302,0.11006,0.058293,0.067613,0.065881,0.065913,0.034657,0.015663,,,
4119,0.064028,0.032948,0.11119,0.12271,0.10981,0.10893,0.053672,0.067273,0.063287,0.056352,0.034378,0.016302,,,
4120,0.065245,0.031243,0.10327,0.12153,0.11336,0.11375,0.060728,0.065587,0.060587,0.057646,0.033755,0.01248,,,
4121,0.067502,0.032145,0.10813,0.12548,0.10849,0.11341,0.055491,0.066689,0.062341,0.06452,0.035352,0.015139,,,
4122,0.067231,0.031891,0.10125,0.12768,0.11455,0.11335,0.058213,0.067175,0.056197,0.058603,0.033973,0.013974,,,
4123,0.066581,0.030961,0.10601,0.12104,0.11713,0.11745,0.058752,0.064555,0.061701,0.065928,0.033249,0.012878,,,
4124,0.064014,0.029874,0.10498,0.11377,0.11319,0.11709,0.058955,0.064812,0.060533,0.059407,0.032875,0.012208,,,
4125,0.065779,0.033677,0.10079,0.1137,0.11018,0.11421,0.054872,0.063986,0.067532,0.066247,0.031971,0.012074,,,
4126,0.064443,0.031903,0.098684,0.11981,0.11499,0.11662,0.046664,0.057508,0.070219,0.067891,0.03232,0.011494,,,
4127,0.064385,0.029238,0.097998,0.11083,0.11357,0.12261,0.04971,0.058289,0.072561,0.072154,0.03306,0.012621,,,
4128,0.064347,0.030141,0.098677,0.11607,0.11615,0.12569,0.05409,0.05574,0.073184,0.070708,0.032975,0.012212,,,
4129,0.063332,0.030672,0.10303,0.11076,0.12289,0.11789,0.054921,0.058016,0.064766,0.06932,0.033642,0.012202,,,
4130,0.066036,0.030416,0.10248,0.10702,0.11624,0.11752,0.053988,0.057107,0.06253,0.070183,0.032718,0.012161,,,
4131,0.065482,0.028075,0.098694,0.11137,0.12183,0.11469,0.055287,0.058885,0.063677,0.063359,0.033271,0.012926,,,
4132,0.066731,0.029622,0.10349,0.10886,0.12144,0.11594,0.057882,0.054072,0.066305,0.06361,0.032495,0.013193,,,
4133,0.067343,0.033291,0.10737,0.1129,0.12524,0.12099,0.059863,0.059358,0.065869,0.069019,0.032918,0.01043,,,
4134,0.067113,0.032687,0.10891,0.11232,0.12716,0.12601,0.06154,0.055465,0.066725,0.066867,0.034443,0.013222,,,
4135,0.06582,0.033158,0.10989,0.11447,0.11937,0.12325,0.059292,0.059576,0.063094,0.068624,0.033324,0.011447,,,
4136,0.067517,0.03178,0.11105,0.11428,0.13038,0.12248,0.059107,0.055578,0.06614,0.072012,0.033703,0.013335,,,
4137,0.067178,0.033268,0.10886,0.11887,0.1243,0.11822,0.056661,0.063293,0.06059,0.063294,0.033369,0.013829,,,
4138,0.067185,0.034572,0.10999,0.11798,0.12746,0.12193,0.057857,0.057669,0.064375,0.069159,0.034049,0.012539,,,
4139,0.067015,0.032899,0.11393,0.11701,0.13013,0.11717,0.060129,0.062077,0.0626,0.066464,0.034165,0.01495,,,
4140,0.067019,0.034338,0.10693,0.113,0.1288,0.11845,0.058447,0.061645,0.071525,0.06296,0.033636,0.012881,,,
4141,0.06664,0.032142,0.10727,0.11266,0.13012,0.11778,0.061732,0.060802,0.066546,0.062248,0.033914,0.013349,,,
4142,0.065043,0.032312,0.10687,0.11673,0.12142,0.1139,0.05809,0.055395,0.060551,0.057732,0.032695,0.011596,,,
4143,0.066865,0.033276,0.11177,0.11993,0.1255,0.12125,0.06029,0.058026,0.059684,0.066092,0.034063,0.012699,,,
4144,0.068222,0.033133,0.1106,0.11479,0.12674,0.11964,0.057941,0.060393,0.064976,0.060541,0.035195,0.012977,,,
4145,0.066938,0.029711,0.11164,0.11343,0.11874,0.12244,0.051075,0.06404,0.063243,0.064771,0.034925,0.013602,,,
4146,0.067023,0.030784,0.10689,0.11892,0.11619,0.12366,0.051068,0.05909,0.060133,0.056747,0.035162,0.013074,,,
4147,0.066962,0.028505,0.10766,0.11847,0.12587,0.12154,0.055958,0.063382,0.073052,0.057948,0.035117,0.013935,,,
4148,0.06674,0.029589,0.10634,0.12185,0.12429,0.11957,0.059988,0.070447,0.068303,0.058022,0.036867,0.015019,,,
4149,0.067783,0.030893,0.11121,0.11893,0.11801,0.12415,0.060923,0.064435,0.066975,0.058045,0.036485,0.013808,,,
4150,0.065568,0.030168,0.10933,0.11147,0.116,0.11179,0.062809,0.060713,0.06814,0.055534,0.035256,0.012941,,,
4151,0.063719,0.030576,0.10952,0.11366,0.118,0.12131,0.061758,0.067932,0.073032,0.060392,0.036977,0.016224,,,
4152,0.066363,0.031807,0.10224,0.11527,0.11605,0.12903,0.058402,0.070623,0.06507,0.063948,0.035822,0.014782,,,
4153,0.066338,0.029071,0.11287,0.11955,0.11001,0.1221,0.064247,0.068055,0.060905,0.056921,0.036121,0.013958,,,
4154,0.066766,0.030522,0.10828,0.1191,0.1185,0.11695,0.056053,0.063437,0.062329,0.060544,0.035904,0.012417,,,
4155,0.06645,0.029717,0.10919,0.1167,0.118,0.11896,0.057301,0.059936,0.066651,0.05811,0.035246,0.012193,,,
4156,0.064845,0.031976,0.11101,0.12014,0.12699,0.11308,0.061398,0.071202,0.071591,0.054771,0.035445,0.013215,,,
4157,0.068654,0.032733,0.11345,0.11496,0.12313,0.11546,0.067576,0.065749,0.066149,0.058622,0.035944,0.013746,,,
4158,0.065268,0.030674,0.11768,0.11201,0.11597,0.12041,0.065478,0.069091,0.068529,0.058238,0.035208,0.011829,,,
4159,0.065164,0.031061,0.11162,0.12041,0.11651,0.11846,0.063124,0.070937,0.065593,0.057116,0.035595,0.013521,,,
4160,0.0646,0.030763,0.10676,0.11172,0.11792,0.118,0.05948,0.067921,0.068642,0.064772,0.035234,0.013287,,,
4161,0.064582,0.031297,0.10519,0.11208,0.11963,0.11754,0.056099,0.061809,0.061921,0.061505,0.035744,0.013478,,,
4162,0.064031,0.031669,0.10538,0.11386,0.10976,0.12109,0.060059,0.067048,0.057294,0.056533,0.035067,0.013751,,,
4163,0.065947,0.032137,0.1062,0.11437,0.11579,0.12152,0.058116,0.069109,0.063619,0.063907,0.03578,0.014417,,,
4164,0.063666,0.031618,0.11113,0.10569,0.11256,0.12082,0.065607,0.061722,0.065123,0.063337,0.035301,0.013301,,,
4165,0.06326,0.03352,0.10415,0.1101,0.11449,0.12141,0.062035,0.069767,0.066877,0.063812,0.035013,0.012728,,,
4166,0.063794,0.031161,0.10518,0.11628,0.1144,0.12508,0.05949,0.071325,0.061818,0.065402,0.036009,0.014153,,,
4167,0.064146,0.035243,0.099604,0.10618,0.1196,0.11775,0.05701,0.070298,0.064404,0.060008,0.03465,0.012319,,,
4168,0.064381,0.034044,0.1001,0.10804,0.11914,0.12975,0.056753,0.071392,0.069057,0.068557,0.036095,0.013341,,,
4169,0.063856,0.033764,0.10282,0.11031,0.12155,0.12433,0.066885,0.067767,0.069392,0.063444,0.0363,0.012623,,,
4170,0.063571,0.033104,0.10767,0.11692,0.12307,0.12389,0.067156,0.071209,0.076551,0.065613,0.036362,0.01525,,,
4171,0.062937,0.032275,0.10858,0.11193,0.114,0.12237,0.061406,0.060165,0.070418,0.068019,0.035952,0.013913,,,
4172,0.062659,0.03112,0.1039,0.10535,0.11513,0.11974,0.059776,0.053905,0.069729,0.064336,0.03585,0.013534,,,
4173,0.062986,0.03349,0.10589,0.10726,0.1146,0.1154,0.071201,0.06277,0.073256,0.062387,0.035065,0.012368,,,
4174,0.063281,0.032848,0.10469,0.1142,0.1149,0.11249,0.060859,0.061486,0.068763,0.063903,0.03521,0.012011,,,
4175,0.063596,0.03509,0.11021,0.11622,0.11095,0.11832,0.065343,0.063944,0.064769,0.065874,0.034753,0.011415,,,
4176,0.062559,0.033864,0.10121,0.11534,0.11024,0.11128,0.056031,0.063309,0.071644,0.061246,0.035769,0.014411,,,
4177,0.062013,0.034014,0.11197,0.11548,0.11419,0.11421,0.059355,0.059342,0.061783,0.064328,0.036005,0.014115,,,
4178,0.062406,0.033158,0.11221,0.10951,0.11307,0.11305,0.067911,0.063639,0.06625,0.060919,0.03491,0.011908,,,
4179,0.062755,0.034965,0.10359,0.11324,0.12107,0.10661,0.060487,0.069842,0.068913,0.055782,0.034778,0.012686,,,
4180,0.062809,0.034021,0.10769,0.11216,0.11047,0.10715,0.063577,0.063395,0.062367,0.064981,0.034681,0.012774,,,
4181,0.061931,0.035923,0.11699,0.1059,0.11392,0.10789,0.072108,0.061953,0.06281,0.063326,0.034392,0.013941,,,
4182,0.062409,0.034711,0.11381,0.10588,0.11895,0.10676,0.069208,0.058574,0.068972,0.061394,0.034986,0.013832,,,
4183,0.063308,0.03559,0.11783,0.10393,0.11233,0.1055,0.064257,0.054646,0.065624,0.061623,0.034954,0.01428,,,
4184,0.06161,0.034091,0.11633,0.10321,0.11169,0.10794,0.07196,0.055127,0.063937,0.063703,0.036312,0.015666,,,
4185,0.062807,0.035128,0.11184,0.10492,0.11079,0.11847,0.067144,0.054553,0.060337,0.063602,0.035753,0.013487,,,
4186,0.064465,0.034076,0.11377,0.10824,0.11474,0.10656,0.070282,0.055062,0.066645,0.058181,0.036237,0.015475,,,
4187,0.065542,0.034799,0.11478,0.10585,0.11755,0.10857,0.073665,0.059892,0.063519,0.066029,0.035682,0.013473,,,
4188,0.063856,0.034003,0.10966,0.10062,0.10929,0.11041,0.067802,0.052706,0.066831,0.068945,0.03592,0.013128,,,
4189,0.063354,0.033921,0.10782,0.10786,0.11034,0.11658,0.068667,0.057625,0.061543,0.067724,0.035582,0.013867,,,
4190,0.062914,0.031974,0.10597,0.10013,0.11785,0.11544,0.06569,0.054592,0.064285,0.072048,0.035659,0.01329,,,
4191,0.066059,0.034131,0.11135,0.10308,0.1176,0.11208,0.067798,0.05922,0.064207,0.065584,0.034246,0.013159,,,
4192,0.064363,0.035237,0.11417,0.10621,0.11492,0.10846,0.065896,0.065871,0.066796,0.064465,0.035515,0.01298,,,
4193,0.063915,0.033548,0.10803,0.10875,0.1171,0.10645,0.06968,0.059906,0.065016,0.061744,0.036176,0.0138,,,
4194,0.063146,0.034593,0.11588,0.10768,0.1166,0.12589,0.065202,0.05934,0.060599,0.071993,0.035842,0.015539,,,
4195,0.061167,0.03206,0.10805,0.11354,0.12008,0.11739,0.059534,0.067687,0.06684,0.072926,0.036532,0.014417,,,
4196,0.06493,0.033773,0.11426,0.11173,0.11928,0.11429,0.063902,0.065042,0.065099,0.063552,0.035751,0.01315,,,
4197,0.062497,0.033823,0.10899,0.11279,0.12281,0.11505,0.067495,0.065744,0.066773,0.067271,0.035658,0.013889,,,
4198,0.062245,0.033657,0.11318,0.11223,0.11265,0.11813,0.061665,0.069565,0.059512,0.065465,0.035474,0.015015,,,
4199,0.062686,0.034466,0.11151,0.10345,0.11155,0.11655,0.067575,0.065287,0.065523,0.064942,0.034507,0.012751,,,
4200,0.06114,0.031331,0.11363,0.11312,0.1146,0.12004,0.068282,0.062694,0.06605,0.063179,0.034622,0.012637,,,
4201,0.062983,0.031996,0.113,0.11578,0.1188,0.11874,0.076269,0.063235,0.073762,0.065043,0.034979,0.012553,,,
4202,0.061363,0.032929,0.11856,0.1128,0.11493,0.11421,0.07968,0.058551,0.060459,0.060838,0.035094,0.013296,,,
4203,0.059366,0.030235,0.11571,0.11653,0.11316,0.10822,0.076521,0.065285,0.066513,0.060547,0.033541,0.012302,,,
4204,0.060212,0.030115,0.11691,0.11248,0.11628,0.11692,0.076931,0.06337,0.065053,0.066431,0.034918,0.014687,,,
4205,0.061622,0.030244,0.11603,0.11415,0.12076,0.11217,0.074845,0.06736,0.07201,0.063831,0.033377,0.010996,,,
4206,0.058759,0.02986,0.11583,0.12248,0.11882,0.11072,0.07756,0.066865,0.064354,0.061428,0.034465,0.012416,,,
4207,0.059979,0.029851,0.11473,0.11481,0.11895,0.10843,0.074994,0.064761,0.063489,0.061325,0.036138,0.014282,,,
4208,0.060412,0.031299,0.114,0.1218,0.12078,0.11374,0.072742,0.062925,0.069041,0.065217,0.034409,0.014297,,,
4209,0.058902,0.027301,0.11603,0.11713,0.11591,0.10556,0.082073,0.064089,0.059685,0.058168,0.034542,0.011686,,,
4210,0.057794,0.02679,0.11933,0.11591,0.11598,0.11506,0.07389,0.062857,0.062612,0.066347,0.034921,0.012199,,,
4211,0.059509,0.030225,0.11445,0.10716,0.11732,0.10928,0.072128,0.06539,0.068587,0.061849,0.034452,0.01236,,,
4212,0.060315,0.030676,0.11915,0.11482,0.11886,0.11339,0.06959,0.067334,0.066143,0.067398,0.035082,0.013027,,,
4213,0.059117,0.029983,0.12129,0.11028,0.117,0.1151,0.065705,0.060784,0.066294,0.069629,0.036433,0.017242,,,
4214,0.059557,0.02978,0.11917,0.10888,0.12172,0.10618,0.064755,0.062056,0.070245,0.063204,0.035934,0.013601,,,
4215,0.060389,0.031817,0.12033,0.10562,0.12447,0.11176,0.067697,0.055331,0.075878,0.06532,0.035864,0.014517,,,
4216,0.063891,0.033583,0.11837,0.10633,0.11721,0.11782,0.064451,0.054288,0.071603,0.064012,0.034689,0.012937,,,
4217,0.062661,0.034112,0.12356,0.10909,0.12532,0.11028,0.064698,0.05197,0.075345,0.056004,0.034429,0.013715,,,
4218,0.062469,0.034265,0.11995,0.10088,0.12014,0.1216,0.065661,0.052714,0.073409,0.07104,0.035154,0.014897,,,
4219,0.063027,0.033691,0.12529,0.10039,0.12066,0.11728,0.065568,0.05642,0.073798,0.069074,0.036648,0.016603,,,
4220,0.063244,0.033211,0.12159,0.10778,0.12705,0.11913,0.064019,0.059109,0.069108,0.067522,0.0356,0.014369,,,
4221,0.06322,0.034445,0.11741,0.11027,0.12071,0.11281,0.067092,0.060992,0.064631,0.063111,0.034712,0.013793,,,
4222,0.066829,0.033167,0.12176,0.10435,0.12212,0.11378,0.065036,0.058243,0.06608,0.06003,0.034538,0.012973,,,
4223,0.068378,0.033538,0.12234,0.10211,0.11214,0.12164,0.067732,0.058993,0.058249,0.065594,0.035103,0.012847,,,
4224,0.067699,0.034229,0.11736,0.10101,0.11563,0.11182,0.065973,0.055796,0.062413,0.062126,0.035286,0.014884,,,
4225,0.066743,0.035836,0.12492,0.10352,0.1157,0.11896,0.070218,0.058518,0.072059,0.066748,0.035177,0.013897,,,
4226,0.064984,0.033747,0.13147,0.10609,0.11328,0.11032,0.068643,0.059252,0.057884,0.062424,0.035193,0.013838,,,
4227,0.066432,0.035018,0.13492,0.10179,0.11459,0.1196,0.078008,0.05204,0.06202,0.068497,0.036585,0.01479,,,
4228,0.068146,0.032434,0.12643,0.1024,0.11661,0.11933,0.075576,0.050993,0.058876,0.06543,0.03554,0.01418,,,
4229,0.067762,0.032491,0.12165,0.10876,0.11799,0.11998,0.071433,0.054282,0.066015,0.07281,0.035229,0.014527,,,
4230,0.066797,0.031851,0.11585,0.10896,0.11969,0.11451,0.068253,0.052041,0.062377,0.072499,0.034984,0.013438,,,
4231,0.068436,0.033439,0.12202,0.115,0.11826,0.1176,0.070198,0.061503,0.061624,0.069123,0.036669,0.014931,,,
4232,0.06916,0.032766,0.12309,0.11598,0.11324,0.11083,0.069309,0.063024,0.056917,0.062935,0.036207,0.014742,,,
4233,0.069117,0.032887,0.12736,0.11478,0.11067,0.11105,0.071741,0.064994,0.055423,0.0633,0.036458,0.014636,,,
4234,0.068846,0.031804,0.12268,0.11771,0.11165,0.10781,0.066266,0.062742,0.05361,0.061946,0.035947,0.013614,,,
4235,0.069249,0.036521,0.11889,0.11387,0.11825,0.1046,0.067593,0.063401,0.060052,0.060451,0.035932,0.01417,,,
4236,0.06666,0.034985,0.11719,0.11268,0.11133,0.11012,0.062347,0.062637,0.05769,0.055691,0.035069,0.014287,,,
4237,0.064776,0.034015,0.12366,0.11071,0.1096,0.10751,0.072429,0.061176,0.054272,0.061001,0.036583,0.015744,,,
4238,0.066117,0.034638,0.12699,0.10159,0.11645,0.10196,0.079495,0.061537,0.061206,0.052238,0.036193,0.015092,,,
4239,0.067059,0.037058,0.11959,0.10067,0.11382,0.10835,0.070411,0.051558,0.06166,0.056942,0.036297,0.013621,,,
4240,0.068596,0.035988,0.11852,0.10494,0.11497,0.10878,0.072682,0.054917,0.070145,0.058492,0.036503,0.016987,,,
4241,0.067555,0.035706,0.12298,0.106,0.1182,0.11387,0.072154,0.054471,0.063802,0.062425,0.037695,0.015934,,,
4242,0.064211,0.033678,0.12081,0.10462,0.11284,0.11615,0.068861,0.056479,0.070013,0.06725,0.036924,0.016246,,,
4243,0.063348,0.036325,0.12394,0.099111,0.11598,0.10871,0.07049,0.053497,0.068567,0.061331,0.036952,0.016133,,,
4244,0.063922,0.035002,0.11959,0.099702,0.11959,0.10857,0.0703,0.062424,0.070962,0.054281,0.036086,0.013629,,,
4245,0.06385,0.037656,0.12548,0.098464,0.10866,0.11321,0.070502,0.054607,0.064531,0.061598,0.035587,0.013171,,,
4246,0.066751,0.037461,0.12353,0.10553,0.11857,0.11235,0.075371,0.060658,0.06414,0.052166,0.036884,0.014558,,,
4247,0.065485,0.037483,0.12478,0.098677,0.1101,0.10832,0.073499,0.060854,0.068341,0.054881,0.036674,0.015912,,,
4248,0.062812,0.035763,0.12136,0.094149,0.1169,0.11447,0.068814,0.047878,0.069761,0.062046,0.036479,0.016406,,,
4249,0.065401,0.037759,0.12394,0.097813,0.11372,0.10677,0.069955,0.05548,0.06398,0.062314,0.035789,0.013777,,,
4250,0.064232,0.036116,0.11254,0.09894,0.12223,0.10845,0.060087,0.055727,0.072106,0.055516,0.03533,0.013586,,,
4251,0.065664,0.038019,0.11554,0.1046,0.12038,0.111,0.068022,0.054944,0.067775,0.061753,0.035557,0.01458,,,
4252,0.065547,0.036181,0.11912,0.10421,0.12118,0.10404,0.070798,0.049925,0.071699,0.061468,0.03639,0.014327,,,
4253,0.068369,0.038732,0.11815,0.096249,0.12138,0.10777,0.067316,0.051882,0.073087,0.059788,0.036252,0.014988,,,
4254,0.067219,0.039833,0.11456,0.098798,0.11827,0.11134,0.064787,0.049443,0.072959,0.061708,0.036158,0.014594,,,
4255,0.067786,0.040358,0.11962,0.10131,0.11007,0.10831,0.065518,0.055006,0.068253,0.059428,0.036086,0.014165,,,
4256,0.070152,0.042981,0.1163,0.099078,0.11308,0.1098,0.061655,0.052336,0.075369,0.063801,0.034763,0.012394,,,
4257,0.067624,0.040513,0.11223,0.099808,0.11651,0.11372,0.059512,0.063348,0.073199,0.062723,0.035015,0.01386,,,
4258,0.07007,0.043275,0.11591,0.10994,0.11649,0.11253,0.058205,0.063085,0.068491,0.063689,0.036975,0.014803,,,
4259,0.070984,0.043527,0.1157,0.10382,0.114,0.11567,0.057457,0.068169,0.069706,0.068442,0.034727,0.013755,,,
4260,0.071006,0.044059,0.11758,0.10553,0.11453,0.10991,0.060879,0.060139,0.066127,0.062558,0.035454,0.014708,,,
4261,0.070412,0.045083,0.11952,0.10373,0.11176,0.11437,0.061972,0.05734,0.063601,0.058982,0.034627,0.014268,,,
4262,0.068773,0.043163,0.11574,0.11542,0.1101,0.10975,0.060676,0.062797,0.061717,0.058749,0.035908,0.013568,,,
4263,0.068907,0.044737,0.11837,0.11577,0.11259,0.11721,0.061244,0.06816,0.064309,0.062912,0.036412,0.013709,,,
4264,0.069003,0.043177,0.10859,0.1092,0.11341,0.11871,0.050178,0.06428,0.062867,0.064858,0.035753,0.015138,,,
4265,0.069859,0.044431,0.1037,0.11245,0.10828,0.11679,0.050264,0.06366,0.068882,0.055174,0.036116,0.014336,,,
4266,0.070285,0.042151,0.10684,0.12077,0.10819,0.11966,0.05652,0.064337,0.062168,0.064388,0.035944,0.015821,,,
4267,0.06973,0.040722,0.10576,0.11707,0.11117,0.12135,0.053841,0.066536,0.063559,0.066314,0.036397,0.014375,,,
4268,0.070931,0.042346,0.1093,0.11527,0.10935,0.12019,0.056589,0.058021,0.065133,0.063941,0.0358,0.016,,,
4269,0.067876,0.04177,0.1081,0.11692,0.10287,0.11846,0.057641,0.060688,0.065816,0.062427,0.035489,0.013757,,,
4270,0.065841,0.038306,0.10039,0.11765,0.10085,0.12897,0.054339,0.060333,0.063198,0.069447,0.035873,0.015432,,,
4271,0.066422,0.039811,0.10013,0.11505,0.10284,0.12694,0.056396,0.070368,0.06276,0.061481,0.034176,0.014518,,,
4272,0.065275,0.037068,0.10312,0.1124,0.103,0.12629,0.059416,0.070105,0.062395,0.063507,0.036016,0.016457,,,
4273,0.065347,0.034504,0.10288,0.11551,0.10182,0.12227,0.058866,0.073365,0.058242,0.066643,0.034383,0.014075,,,
4274,0.065381,0.034426,0.10655,0.11161,0.10227,0.12734,0.057472,0.075296,0.056449,0.073202,0.035031,0.015279,,,
4275,0.065525,0.034427,0.10292,0.10837,0.10007,0.13216,0.057883,0.068712,0.057177,0.072093,0.034632,0.014298,,,
4276,0.062853,0.030311,0.10299,0.11099,0.099106,0.12034,0.058115,0.070763,0.054153,0.07096,0.034812,0.014706,,,
4277,0.066304,0.033954,0.10348,0.11329,0.10653,0.12858,0.060329,0.068937,0.058532,0.07315,0.03383,0.013542,,,
4278,0.067884,0.035169,0.10553,0.10391,0.10295,0.12457,0.056118,0.062522,0.051953,0.074313,0.034079,0.013815,,,
4279,0.066684,0.032699,0.097243,0.1056,0.1089,0.12458,0.057067,0.054294,0.053355,0.0678,0.034629,0.012831,,,
4280,0.067186,0.034342,0.10909,0.10785,0.1038,0.12144,0.064935,0.059077,0.059735,0.070569,0.034705,0.016135,,,
4281,0.066308,0.035149,0.10713,0.10869,0.10551,0.12351,0.06075,0.055596,0.05808,0.069941,0.034038,0.012316,,,
4282,0.065301,0.034707,0.10444,0.11147,0.10677,0.11631,0.06083,0.056662,0.063546,0.068792,0.033881,0.0126,,,
4283,0.06605,0.035619,0.10101,0.10451,0.11315,0.12093,0.05658,0.052655,0.061242,0.066125,0.034297,0.011974,,,
4284,0.066758,0.035018,0.10381,0.10841,0.111,0.11877,0.05743,0.054181,0.060811,0.060497,0.034875,0.013589,,,
4285,0.06441,0.035565,0.10607,0.10178,0.1118,0.11686,0.062282,0.054295,0.056755,0.069731,0.033769,0.012359,,,
4286,0.066071,0.036385,0.10587,0.10505,0.10782,0.12216,0.064841,0.053302,0.05746,0.073112,0.034765,0.011776,,,
4287,0.065452,0.036185,0.10138,0.10453,0.11174,0.11644,0.054053,0.059023,0.058771,0.067083,0.033753,0.01135,,,
4288,0.06757,0.039588,0.10443,0.1058,0.11209,0.11785,0.052389,0.05853,0.060082,0.066589,0.034297,0.013679,,,
4289,0.069507,0.038128,0.10004,0.11168,0.11402,0.11827,0.057535,0.059069,0.063592,0.067483,0.034479,0.011955,,,
4290,0.068702,0.03805,0.11134,0.1061,0.10959,0.11532,0.062168,0.062486,0.065801,0.061629,0.03357,0.011567,,,
4291,0.067256,0.038717,0.10671,0.11314,0.11698,0.11799,0.05693,0.068086,0.066722,0.062448,0.034768,0.012557,,,
4292,0.069177,0.040032,0.11376,0.11881,0.11409,0.11197,0.062254,0.066314,0.06157,0.067047,0.034536,0.01179,,,
4293,0.067902,0.037169,0.11562,0.12126,0.11602,0.10862,0.067074,0.071417,0.062884,0.066797,0.033686,0.012334,,,
4294,0.06775,0.037791,0.11369,0.11758,0.11861,0.10809,0.065841,0.068973,0.066754,0.068519,0.033963,0.011609,,,
4295,0.069846,0.038079,0.11153,0.11277,0.11587,0.10934,0.067948,0.062069,0.067309,0.060039,0.033814,0.011439,,,
4296,0.067988,0.038471,0.11317,0.12054,0.11215,0.11379,0.064743,0.076366,0.060115,0.064795,0.033031,0.011283,,,
4297,0.070259,0.037823,0.11114,0.11315,0.10989,0.10842,0.064975,0.071623,0.063134,0.060113,0.034257,0.011941,,,
4298,0.069172,0.037049,0.11302,0.12331,0.11016,0.1136,0.060887,0.071087,0.059979,0.062201,0.033725,0.012021,,,
4299,0.069244,0.038417,0.10797,0.12274,0.11031,0.10677,0.05771,0.071664,0.057698,0.058422,0.033779,0.012571,,,
4300,0.06932,0.038047,0.10837,0.11427,0.1075,0.11201,0.060874,0.069842,0.063386,0.061614,0.032986,0.010984,,,
4301,0.068736,0.038751,0.1038,0.11017,0.10278,0.11068,0.060964,0.06569,0.060016,0.061306,0.032999,0.011205,,,
4302,0.065847,0.035492,0.11054,0.11489,0.10303,0.11065,0.0587,0.072243,0.061489,0.064306,0.034284,0.013032,,,
4303,0.064995,0.03638,0.10592,0.11009,0.10781,0.12302,0.058397,0.068897,0.06186,0.066611,0.033774,0.012091,,,
4304,0.064107,0.035867,0.10924,0.11267,0.1072,0.1172,0.052521,0.067077,0.058917,0.064213,0.034839,0.012874,,,
4305,0.064481,0.035474,0.11355,0.11298,0.10192,0.11885,0.059318,0.067172,0.061793,0.062938,0.033906,0.012689,,,
4306,0.064068,0.036232,0.11609,0.11332,0.099221,0.11886,0.060895,0.071404,0.06472,0.065561,0.034523,0.012244,,,
4307,0.062192,0.037264,0.11168,0.11852,0.1042,0.11774,0.052395,0.072072,0.061428,0.064869,0.034161,0.013676,,,
4308,0.062659,0.035333,0.11343,0.11382,0.10021,0.11367,0.056573,0.066335,0.063614,0.059798,0.034965,0.013023,,,
4309,0.063908,0.036254,0.11558,0.11663,0.10655,0.11894,0.062451,0.070805,0.065978,0.066793,0.033212,0.011628,,,
4310,0.062903,0.033709,0.11142,0.11353,0.10252,0.1169,0.053365,0.069625,0.060934,0.066522,0.034747,0.012147,,,
4311,0.061386,0.033677,0.12208,0.117,0.10575,0.11434,0.06963,0.067793,0.061588,0.066333,0.03492,0.012203,,,
4312,0.062988,0.033767,0.11468,0.11688,0.10625,0.1211,0.059631,0.068337,0.062346,0.07299,0.034195,0.012191,,,
4313,0.062918,0.034984,0.11657,0.11203,0.10706,0.12315,0.056528,0.066135,0.064356,0.07167,0.035393,0.014257,,,
4314,0.062269,0.033907,0.11957,0.1086,0.1022,0.12404,0.064466,0.066243,0.057586,0.070669,0.036088,0.014027,,,
4315,0.063975,0.034091,0.11369,0.11386,0.10638,0.12417,0.061751,0.065714,0.064569,0.067899,0.036226,0.014542,,,
4316,0.061857,0.034283,0.11366,0.11398,0.10787,0.11904,0.06391,0.063821,0.063807,0.066581,0.036309,0.013903,,,
4317,0.062914,0.036154,0.11447,0.11084,0.11063,0.12149,0.062217,0.065255,0.061064,0.066307,0.036139,0.014162,,,
4318,0.061659,0.034601,0.10831,0.11726,0.10679,0.11432,0.05666,0.055305,0.062159,0.060065,0.037259,0.015708,,,
4319,0.062743,0.034395,0.11828,0.11778,0.10915,0.11664,0.06339,0.059065,0.058758,0.063974,0.035801,0.013504,,,
4320,0.062338,0.031515,0.1152,0.11944,0.11411,0.10779,0.062822,0.065244,0.066247,0.062911,0.035711,0.014632,,,
4321,0.063641,0.034552,0.11492,0.12126,0.11129,0.11145,0.057528,0.060466,0.064365,0.06482,0.036445,0.013098,,,
4322,0.062545,0.035371,0.11922,0.11178,0.11929,0.11455,0.062158,0.056301,0.066576,0.065869,0.036559,0.014232,,,
4323,0.062993,0.032369,0.12333,0.1069,0.11771,0.11302,0.069717,0.058315,0.064986,0.066279,0.035593,0.01402,,,
4324,0.060877,0.033916,0.11798,0.10658,0.1186,0.11323,0.067754,0.056585,0.067106,0.06614,0.036051,0.014112,,,
4325,0.060574,0.031799,0.1171,0.1079,0.11619,0.10358,0.069514,0.053568,0.061167,0.060922,0.036708,0.015852,,,
4326,0.063118,0.037114,0.1153,0.10375,0.11022,0.10959,0.062162,0.055574,0.0591,0.067969,0.03592,0.014355,,,
4327,0.06099,0.034257,0.11994,0.10326,0.11132,0.10765,0.066266,0.060444,0.055148,0.066949,0.035841,0.014612,,,
4328,0.060538,0.031814,0.12064,0.10804,0.10793,0.10861,0.067358,0.05914,0.057189,0.066101,0.035952,0.0137,,,
4329,0.061417,0.034386,0.12243,0.10683,0.11591,0.11044,0.067804,0.062867,0.06458,0.064945,0.036033,0.01346,,,
4330,0.060621,0.034937,0.1201,0.10543,0.11939,0.11756,0.060368,0.063851,0.060396,0.062756,0.035686,0.013625,,,
4331,0.063107,0.035973,0.11659,0.11248,0.12084,0.11308,0.059963,0.059398,0.059533,0.062758,0.035992,0.014636,,,
4332,0.064029,0.035701,0.1197,0.10989,0.12146,0.11756,0.05848,0.057066,0.074006,0.063671,0.035488,0.013317,,,
4333,0.064756,0.036976,0.12101,0.11401,0.11671,0.1085,0.063728,0.062,0.06365,0.056811,0.036442,0.013877,,,
4334,0.063913,0.035116,0.11256,0.11168,0.11615,0.11977,0.063976,0.061352,0.063172,0.067952,0.035674,0.01381,,,
4335,0.065308,0.035483,0.1179,0.10502,0.11527,0.12187,0.069582,0.062913,0.060906,0.069956,0.036771,0.014849,,,
4336,0.065298,0.033369,0.11304,0.10543,0.11655,0.10736,0.065527,0.059609,0.067886,0.066461,0.037475,0.014645,,,
4337,0.064548,0.036666,0.11646,0.10257,0.1202,0.10809,0.061506,0.060882,0.069426,0.063706,0.036298,0.014297,,,
4338,0.065257,0.036049,0.11765,0.11035,0.11385,0.11134,0.062191,0.067747,0.063125,0.066022,0.037845,0.013404,,,
4339,0.064255,0.036855,0.11583,0.11092,0.11449,0.11522,0.062138,0.060561,0.057793,0.064547,0.038346,0.01554,,,
4340,0.065734,0.038153,0.11399,0.10721,0.11013,0.11889,0.064098,0.057929,0.061064,0.069193,0.037143,0.014144,,,
4341,0.065979,0.036187,0.11681,0.11051,0.10768,0.11867,0.061263,0.06262,0.061193,0.070588,0.03642,0.015392,,,
4342,0.062757,0.033269,0.11284,0.10908,0.10973,0.1193,0.053527,0.061493,0.057087,0.068411,0.036687,0.015357,,,
4343,0.063563,0.033459,0.11347,0.11434,0.10749,0.12271,0.059645,0.067572,0.058949,0.07719,0.036376,0.013991,,,
4344,0.063926,0.032311,0.11294,0.11525,0.11319,0.11859,0.057196,0.065438,0.057345,0.072397,0.03563,0.014237,,,
4345,0.063971,0.030964,0.11505,0.11734,0.10756,0.11448,0.063345,0.058745,0.059774,0.066844,0.036023,0.013296,,,
4346,0.064225,0.030681,0.1074,0.11066,0.10967,0.11905,0.057395,0.063798,0.060209,0.073766,0.036186,0.014597,,,
4347,0.063052,0.030561,0.11079,0.12223,0.10806,0.11342,0.060714,0.074094,0.063832,0.064713,0.03553,0.014329,,,
4348,0.062248,0.031522,0.10803,0.11738,0.10447,0.12003,0.05962,0.073472,0.057814,0.066727,0.036249,0.014003,,,
4349,0.064045,0.032069,0.10897,0.11901,0.11644,0.11408,0.055869,0.068863,0.068052,0.061324,0.035377,0.014356,,,
4350,0.065008,0.034364,0.11107,0.11917,0.11229,0.11546,0.063466,0.066897,0.062984,0.06226,0.035116,0.013994,,,
4351,0.06587,0.03507,0.10778,0.12172,0.11074,0.11144,0.053943,0.075229,0.061789,0.061645,0.035805,0.013589,,,
4352,0.065963,0.033977,0.11054,0.11634,0.10408,0.1146,0.059069,0.066107,0.05956,0.059555,0.03594,0.014926,,,
4353,0.064097,0.031904,0.11442,0.11206,0.11607,0.11551,0.06094,0.066653,0.069757,0.058337,0.035343,0.013979,,,
4354,0.065092,0.033156,0.11384,0.11432,0.11152,0.10867,0.061241,0.065562,0.061286,0.052501,0.03591,0.013438,,,
4355,0.065673,0.032439,0.11351,0.115,0.11303,0.11346,0.060825,0.067589,0.066295,0.059807,0.035297,0.01307,,,
4356,0.065994,0.032455,0.11472,0.11819,0.10728,0.11107,0.056524,0.064124,0.057169,0.059483,0.036765,0.014687,,,
4357,0.06626,0.032004,0.11047,0.11155,0.11261,0.12013,0.059731,0.063187,0.065866,0.064151,0.036507,0.013446,,,
4358,0.064972,0.033028,0.11363,0.11115,0.11014,0.11151,0.062638,0.067603,0.058732,0.063519,0.035612,0.012855,,,
4359,0.067002,0.032716,0.11475,0.11662,0.10853,0.12007,0.057771,0.064,0.058007,0.064849,0.036601,0.013458,,,
4360,0.066837,0.031,0.11312,0.11934,0.11013,0.11505,0.061009,0.071879,0.057506,0.063138,0.036913,0.014513,,,
4361,0.066958,0.033517,0.12131,0.11648,0.10804,0.12145,0.063134,0.069153,0.055701,0.062748,0.036495,0.013755,,,
4362,0.066082,0.031843,0.11461,0.10952,0.10706,0.11118,0.058732,0.060271,0.048196,0.060298,0.036399,0.013929,,,
4363,0.064767,0.032202,0.11766,0.10837,0.10528,0.11215,0.063005,0.059423,0.057113,0.059496,0.034981,0.012279,,,
4364,0.063786,0.032853,0.1152,0.11188,0.10545,0.11069,0.061206,0.071182,0.04982,0.056314,0.035677,0.012253,,,
4365,0.06269,0.029251,0.11876,0.10828,0.10284,0.10791,0.062019,0.062122,0.050504,0.053565,0.0379,0.015447,,,
4366,0.063075,0.031343,0.1172,0.10862,0.096995,0.1116,0.061781,0.06774,0.046281,0.062212,0.037081,0.013108,,,
4367,0.063867,0.031851,0.11907,0.10913,0.10196,0.11288,0.063862,0.067372,0.050497,0.061227,0.036605,0.014461,,,
4368,0.063453,0.031254,0.1174,0.11282,0.096693,0.11314,0.055979,0.071314,0.047496,0.061138,0.036324,0.013842,,,
4369,0.064984,0.032314,0.12426,0.11727,0.10488,0.12212,0.067176,0.071793,0.056595,0.071355,0.036418,0.013255,,,
4370,0.063599,0.032392,0.1219,0.11563,0.10679,0.11661,0.060266,0.071469,0.055192,0.062236,0.037123,0.013897,,,
4371,0.064009,0.030702,0.12671,0.12063,0.10154,0.11663,0.063814,0.075258,0.05396,0.065734,0.036708,0.013874,,,
4372,0.062422,0.030035,0.12021,0.11404,0.10279,0.11389,0.068421,0.079468,0.04932,0.060302,0.034875,0.011655,,,
4373,0.06467,0.032168,0.11906,0.11305,0.10223,0.11278,0.064459,0.076546,0.049844,0.062697,0.035623,0.012424,,,
4374,0.061585,0.030795,0.1164,0.11301,0.10001,0.10491,0.057907,0.068965,0.055592,0.060325,0.036747,0.014932,,,
4375,0.062875,0.030777,0.11811,0.11012,0.1013,0.10794,0.057228,0.070445,0.051045,0.056196,0.036787,0.014649,,,
4376,0.0643,0.030522,0.11726,0.10739,0.10561,0.11091,0.066568,0.069008,0.050775,0.060477,0.036069,0.015004,,,
4377,0.064756,0.030165,0.11925,0.11251,0.10708,0.10607,0.064254,0.06841,0.059062,0.05898,0.036425,0.014715,,,
4378,0.063981,0.029825,0.11593,0.11369,0.10368,0.11119,0.063179,0.06275,0.050679,0.064409,0.035969,0.013334,,,
4379,0.063119,0.031153,0.11671,0.11121,0.10647,0.10731,0.060568,0.068081,0.057491,0.055059,0.03658,0.014855,,,
4380,0.063988,0.030148,0.11401,0.11289,0.10405,0.10811,0.062191,0.066082,0.06304,0.059157,0.034157,0.013294,,,
4381,0.064423,0.028887,0.11307,0.1079,0.10331,0.10571,0.062468,0.068442,0.062821,0.058835,0.034788,0.012862,,,
4382,0.065261,0.028568,0.11217,0.11353,0.10621,0.10413,0.061324,0.065822,0.058466,0.058796,0.035077,0.013948,,,
4383,0.064513,0.027542,0.11074,0.1086,0.10655,0.1034,0.059644,0.065556,0.064509,0.055981,0.03555,0.013924,,,
4384,0.062717,0.027017,0.11383,0.10983,0.10903,0.1025,0.062267,0.063419,0.0608,0.061227,0.035987,0.014514,,,
4385,0.06282,0.026449,0.1125,0.11384,0.11291,0.10032,0.059987,0.063186,0.065814,0.054032,0.037084,0.014698,,,
4386,0.062524,0.027207,0.11143,0.10669,0.11064,0.1075,0.059987,0.060943,0.064052,0.060183,0.035073,0.013409,,,
4387,0.062569,0.02803,0.11157,0.11127,0.11094,0.10494,0.061661,0.059324,0.060553,0.054319,0.035921,0.011539,,,
4388,0.063569,0.028635,0.11264,0.10536,0.11663,0.099313,0.062366,0.058009,0.065384,0.058464,0.035157,0.013033,,,
4389,0.061321,0.025396,0.11771,0.10881,0.11046,0.099677,0.070364,0.062082,0.06159,0.054956,0.037666,0.015263,,,
4390,0.062528,0.026142,0.1192,0.11397,0.11744,0.098076,0.060506,0.061956,0.065623,0.054121,0.035484,0.013056,,,
4391,0.061438,0.026238,0.11877,0.11511,0.11286,0.10082,0.061153,0.063745,0.063896,0.061243,0.03659,0.015041,,,
4392,0.061425,0.026556,0.12041,0.11316,0.11678,0.10105,0.063175,0.060752,0.058545,0.057753,0.037001,0.014141,,,
4393,0.062272,0.027553,0.12037,0.11272,0.12184,0.09889,0.061135,0.061063,0.06164,0.052836,0.037296,0.015242,,,
4394,0.059742,0.025345,0.11995,0.11414,0.11071,0.1049,0.063229,0.060544,0.063048,0.058279,0.037056,0.013576,,,
4395,0.058605,0.023897,0.12184,0.11174,0.11692,0.10233,0.06002,0.059557,0.060799,0.054295,0.036791,0.013606,,,
4396,0.058437,0.023355,0.12367,0.11512,0.11315,0.10108,0.070526,0.073977,0.064149,0.051975,0.037664,0.014815,,,
4397,0.060528,0.025042,0.11933,0.11122,0.11767,0.10372,0.069599,0.068341,0.061235,0.056548,0.037029,0.013817,,,
4398,0.060936,0.0265,0.11832,0.10913,0.11844,0.10248,0.066329,0.067513,0.064768,0.060626,0.037208,0.014346,,,
4399,0.05896,0.025877,0.11869,0.11401,0.11831,0.10759,0.067346,0.066827,0.06379,0.058375,0.036473,0.013903,,,
4400,0.060365,0.026454,0.11293,0.11887,0.11642,0.11646,0.069629,0.062475,0.061794,0.060545,0.037287,0.014579,,,
4401,0.060077,0.025336,0.11019,0.11475,0.1113,0.11006,0.073002,0.064454,0.060238,0.061188,0.036778,0.012818,,,
4402,0.06076,0.027616,0.11136,0.1147,0.11169,0.11291,0.068917,0.069595,0.061331,0.062733,0.037279,0.013446,,,
4403,0.059011,0.026416,0.10536,0.11062,0.11247,0.1152,0.069381,0.069512,0.06292,0.065825,0.035501,0.011294,,,
4404,0.057655,0.024934,0.10407,0.11436,0.1082,0.11299,0.066407,0.065109,0.061386,0.064793,0.036796,0.012369,,,
4405,0.059024,0.025863,0.10766,0.10938,0.10883,0.11108,0.06416,0.063032,0.063161,0.068859,0.035569,0.012137,,,
4406,0.05796,0.026306,0.10278,0.1106,0.10771,0.11085,0.060786,0.066964,0.058041,0.067844,0.03572,0.012503,,,
4407,0.05782,0.026251,0.10463,0.10576,0.11185,0.10686,0.061032,0.060618,0.064266,0.06391,0.035106,0.012702,,,
4408,0.061495,0.027502,0.1106,0.10424,0.10999,0.11211,0.063766,0.059753,0.058715,0.065368,0.035809,0.01386,,,
4409,0.061449,0.027236,0.10871,0.10563,0.10631,0.11372,0.0694,0.060974,0.06191,0.066493,0.035605,0.013562,,,
4410,0.062166,0.026599,0.11405,0.10749,0.11213,0.12199,0.063392,0.058158,0.058726,0.073561,0.035136,0.013157,,,
4411,0.061548,0.028328,0.10788,0.10686,0.11386,0.12202,0.058646,0.054391,0.06083,0.071661,0.036104,0.012813,,,
4412,0.062402,0.02888,0.11432,0.1074,0.11247,0.11256,0.06291,0.056084,0.063165,0.06286,0.035232,0.011487,,,
4413,0.063261,0.028778,0.11446,0.11359,0.11073,0.11628,0.056178,0.06315,0.058003,0.0618,0.035198,0.011389,,,
4414,0.060112,0.025245,0.10978,0.11901,0.11349,0.12137,0.059689,0.061287,0.064065,0.06605,0.03516,0.012706,,,
4415,0.059875,0.027214,0.10597,0.11811,0.1072,0.12018,0.059869,0.05887,0.062473,0.063011,0.033823,0.011817,,,
4416,0.059039,0.026355,0.11416,0.11597,0.10624,0.11228,0.063986,0.067035,0.061625,0.058717,0.035365,0.012931,,,
4417,0.060651,0.02617,0.11645,0.11339,0.11335,0.11283,0.064142,0.061362,0.066854,0.057039,0.035958,0.012707,,,
4418,0.060951,0.026738,0.11426,0.11708,0.1062,0.11799,0.061645,0.064103,0.061867,0.061424,0.035751,0.011785,,,
4419,0.059498,0.026229,0.11105,0.1198,0.11206,0.11478,0.062071,0.069895,0.066175,0.059114,0.034803,0.013295,,,
4420,0.059415,0.024931,0.10744,0.11699,0.10964,0.10479,0.056403,0.064799,0.069242,0.057936,0.035259,0.01172,,,
4421,0.058059,0.023529,0.11218,0.1227,0.10845,0.10378,0.056879,0.066039,0.065624,0.054553,0.034135,0.011065,,,
4422,0.05982,0.025354,0.11979,0.11884,0.1071,0.10775,0.065624,0.063334,0.061682,0.063152,0.033689,0.010562,,,
4423,0.060229,0.024748,0.11945,0.1076,0.11145,0.10535,0.062148,0.059844,0.063797,0.056155,0.035948,0.012332,,,
4424,0.063772,0.026451,0.11501,0.10767,0.11373,0.10639,0.059284,0.058723,0.062544,0.062641,0.035034,0.012334,,,
4425,0.06229,0.026562,0.11499,0.11015,0.11255,0.10059,0.062775,0.063661,0.063266,0.057151,0.035857,0.011612,,,
4426,0.060824,0.02813,0.11613,0.10852,0.11524,0.10193,0.062214,0.051942,0.059574,0.055835,0.035345,0.01137,,,
4427,0.062962,0.028087,0.11486,0.11082,0.11472,0.0998,0.061064,0.057569,0.059773,0.050402,0.034698,0.011385,,,
4428,0.062905,0.030525,0.11147,0.10729,0.11569,0.10611,0.059787,0.051826,0.061316,0.053221,0.034207,0.011045,,,
4429,0.061504,0.030058,0.11149,0.10201,0.11607,0.10362,0.060005,0.050726,0.065686,0.057071,0.034853,0.011954,,,
4430,0.061892,0.028914,0.11026,0.10354,0.12081,0.10091,0.052444,0.053927,0.064187,0.051726,0.034453,0.012595,,,
4431,0.062358,0.02932,0.11223,0.10026,0.11727,0.10482,0.059527,0.052491,0.066059,0.05397,0.034839,0.012044,,,
4432,0.062127,0.033731,0.11057,0.09918,0.1148,0.10404,0.062204,0.04793,0.063807,0.056991,0.035333,0.011074,,,
4433,0.062183,0.029859,0.11466,0.10149,0.12465,0.098515,0.06604,0.050538,0.069291,0.048823,0.034936,0.011467,,,
4434,0.065863,0.02931,0.10808,0.10602,0.12839,0.10969,0.059654,0.055309,0.069053,0.05451,0.035372,0.012261,,,
4435,0.064142,0.030167,0.10807,0.10407,0.12926,0.10816,0.055625,0.046739,0.07047,0.057012,0.034123,0.0094101,,,
4436,0.066237,0.032752,0.11446,0.10482,0.12793,0.10706,0.05353,0.054945,0.069556,0.064147,0.034922,0.011964,,,
4437,0.066446,0.033643,0.10532,0.10392,0.12702,0.10511,0.049104,0.059485,0.075281,0.056785,0.034165,0.010093,,,
4438,0.064882,0.033932,0.10141,0.10748,0.1309,0.097683,0.047206,0.05812,0.076283,0.06038,0.034715,0.011819,,,
4439,0.064989,0.032991,0.10197,0.11161,0.12002,0.097455,0.057463,0.055798,0.069288,0.059908,0.035477,0.011535,,,
4440,0.063914,0.033933,0.098021,0.10384,0.12497,0.10324,0.053548,0.057217,0.071796,0.061913,0.036162,0.011858,,,
4441,0.0651,0.035002,0.095344,0.10023,0.12009,0.09659,0.050053,0.050396,0.065657,0.05897,0.035565,0.012289,,,
4442,0.063704,0.031582,0.10117,0.10625,0.11957,0.099526,0.053855,0.056853,0.070901,0.05639,0.034577,0.011405,,,
4443,0.064149,0.035245,0.095057,0.10718,0.1243,0.10165,0.053561,0.054822,0.069093,0.054421,0.035583,0.012355,,,
4444,0.064525,0.035636,0.09852,0.10963,0.12928,0.10162,0.054098,0.057685,0.077498,0.048679,0.035693,0.011776,,,
4445,0.065734,0.03568,0.098262,0.112,0.12733,0.096689,0.051928,0.059552,0.07442,0.048879,0.03681,0.011665,,,
4446,0.064054,0.035898,0.10057,0.10657,0.12366,0.1044,0.054748,0.053585,0.074905,0.048058,0.03588,0.011048,,,
4447,0.065444,0.037231,0.097604,0.10502,0.12235,0.10624,0.047638,0.056518,0.07397,0.056207,0.037027,0.011441,,,
4448,0.066701,0.03864,0.10411,0.1024,0.12863,0.099953,0.055807,0.053928,0.072994,0.054883,0.036887,0.011572,,,
4449,0.066639,0.036881,0.10519,0.10776,0.1207,0.11032,0.055198,0.057484,0.069328,0.055801,0.036683,0.011253,,,
4450,0.0681,0.039224,0.10536,0.1103,0.12533,0.10839,0.05944,0.065798,0.066485,0.060993,0.036204,0.012519,,,
4451,0.069741,0.038877,0.10619,0.10514,0.12599,0.12263,0.055347,0.062055,0.070664,0.063462,0.037838,0.017394,,,
4452,0.067896,0.035261,0.10476,0.10467,0.12426,0.10934,0.060184,0.062106,0.068049,0.057244,0.03729,0.015012,,,
4453,0.069743,0.03774,0.1017,0.11409,0.12655,0.11327,0.056389,0.061801,0.070551,0.060834,0.036728,0.014564,,,
4454,0.069583,0.038419,0.10207,0.10596,0.12653,0.10724,0.054148,0.059817,0.067225,0.064578,0.035626,0.013285,,,
4455,0.06894,0.03782,0.097782,0.10882,0.11771,0.10655,0.061303,0.055092,0.060925,0.059894,0.035819,0.015178,,,
4456,0.069,0.038996,0.10222,0.1067,0.12425,0.1031,0.05802,0.060063,0.062077,0.0564,0.037175,0.017277,,,
4457,0.069613,0.041252,0.10113,0.11802,0.12547,0.10185,0.055446,0.062301,0.058395,0.053693,0.036296,0.014968,,,
4458,0.068577,0.038545,0.10363,0.11166,0.12001,0.097781,0.062103,0.066348,0.060394,0.052636,0.036802,0.015671,,,
4459,0.069056,0.042105,0.1046,0.11219,0.1201,0.10418,0.052645,0.063517,0.063928,0.057132,0.035876,0.016607,,,
4460,0.0681,0.040259,0.097961,0.11429,0.12404,0.099147,0.05121,0.061144,0.069211,0.052161,0.037161,0.015782,,,
4461,0.069306,0.040835,0.10275,0.11625,0.12225,0.098445,0.058387,0.064971,0.066936,0.057104,0.036597,0.016791,,,
4462,0.071208,0.040267,0.10147,0.11208,0.11723,0.099102,0.051874,0.057685,0.064807,0.057909,0.037414,0.016066,,,
4463,0.071212,0.040497,0.10449,0.11105,0.11632,0.10603,0.055529,0.062024,0.064647,0.060424,0.037127,0.016749,,,
4464,0.070281,0.040575,0.10772,0.1151,0.12508,0.101,0.056522,0.067972,0.068374,0.057071,0.036943,0.017209,,,
4465,0.070041,0.04173,0.10742,0.11358,0.12491,0.099987,0.054098,0.068457,0.067617,0.054052,0.035718,0.013317,,,
4466,0.068098,0.039835,0.11148,0.11613,0.12286,0.10346,0.056686,0.068469,0.062867,0.055562,0.036321,0.014471,,,
4467,0.067646,0.038836,0.11669,0.1123,0.12993,0.097453,0.062178,0.068009,0.071541,0.050407,0.035255,0.013435,,,
4468,0.068119,0.040344,0.1126,0.1156,0.12758,0.099309,0.054075,0.058421,0.064004,0.055537,0.035723,0.014623,,,
4469,0.070627,0.041521,0.11511,0.11259,0.12308,0.097227,0.05916,0.063058,0.064875,0.048868,0.035993,0.014545,,,
4470,0.070021,0.041698,0.11729,0.11877,0.12124,0.099393,0.06143,0.060195,0.068298,0.055565,0.035924,0.013609,,,
4471,0.071302,0.039421,0.11622,0.11554,0.12227,0.097704,0.060045,0.065171,0.066208,0.045674,0.034482,0.012423,,,
4472,0.068972,0.039109,0.11803,0.11714,0.11277,0.097476,0.062483,0.063901,0.065301,0.045786,0.035709,0.013493,,,
4473,0.069426,0.040403,0.11552,0.11722,0.1161,0.096286,0.064953,0.066007,0.060517,0.049921,0.036185,0.016082,,,
4474,0.071884,0.041219,0.11757,0.12137,0.11891,0.10071,0.065558,0.071113,0.062995,0.047831,0.035897,0.014551,,,
4475,0.068577,0.041448,0.11551,0.12099,0.11892,0.10774,0.063821,0.071549,0.058703,0.053301,0.035799,0.014716,,,
4476,0.069815,0.038847,0.11783,0.118,0.11362,0.10458,0.066707,0.063986,0.055324,0.053863,0.035692,0.013884,,,
4477,0.067714,0.039215,0.12142,0.11576,0.10776,0.10145,0.065052,0.067028,0.056837,0.044624,0.036034,0.013196,,,
4478,0.067582,0.037555,0.11594,0.11306,0.11058,0.10541,0.062181,0.064464,0.055965,0.057454,0.036325,0.014489,,,
4479,0.067928,0.035958,0.11616,0.11198,0.10506,0.10099,0.064631,0.064273,0.051017,0.055918,0.035631,0.012876,,,
4480,0.067697,0.038949,0.12011,0.10691,0.10867,0.10066,0.062992,0.062211,0.0535,0.053979,0.036784,0.014291,,,
4481,0.067204,0.037118,0.12048,0.10438,0.10821,0.10015,0.068584,0.058599,0.057655,0.048089,0.035213,0.012208,,,
4482,0.068876,0.037985,0.11891,0.10772,0.1082,0.10094,0.064612,0.061702,0.055852,0.051654,0.034481,0.012278,,,
4483,0.067182,0.036119,0.12115,0.10913,0.10923,0.10186,0.065781,0.061206,0.05874,0.053672,0.036808,0.015081,,,
4484,0.067843,0.036052,0.1217,0.10994,0.10953,0.10603,0.060943,0.06426,0.063629,0.053382,0.035391,0.012367,,,
4485,0.069382,0.036422,0.11361,0.10626,0.10465,0.10455,0.059505,0.058864,0.056817,0.060619,0.036093,0.01407,,,
4486,0.069806,0.03607,0.11631,0.11458,0.10869,0.10317,0.062845,0.058838,0.057849,0.05466,0.036736,0.015172,,,
4487,0.068455,0.035616,0.11477,0.11203,0.10739,0.10269,0.069252,0.06212,0.057753,0.054235,0.036265,0.013344,,,
4488,0.066648,0.036144,0.12142,0.11317,0.11135,0.10726,0.067931,0.060531,0.064455,0.057704,0.035063,0.011928,,,
4489,0.068457,0.036841,0.12078,0.11569,0.1064,0.105,0.060472,0.064972,0.062448,0.059505,0.036299,0.014433,,,
4490,0.067274,0.034703,0.10711,0.11471,0.10388,0.10374,0.052946,0.066614,0.05799,0.057987,0.036149,0.013136,,,
4491,0.06618,0.032775,0.10546,0.10905,0.10187,0.10466,0.054304,0.064156,0.056795,0.059509,0.036066,0.016233,,,
4492,0.068,0.033884,0.10752,0.10674,0.10243,0.10229,0.057006,0.064692,0.05258,0.055016,0.036901,0.016025,,,
4493,0.067726,0.036115,0.10683,0.11253,0.11586,0.099624,0.057079,0.067057,0.06022,0.050872,0.036456,0.015443,,,
4494,0.066607,0.035624,0.1082,0.11063,0.10759,0.10196,0.056121,0.060756,0.056912,0.053015,0.034964,0.012581,,,
4495,0.066316,0.033908,0.10875,0.11053,0.10768,0.11243,0.055475,0.062204,0.052905,0.054514,0.036104,0.014928,,,
4496,0.066915,0.033383,0.10879,0.11074,0.11245,0.10246,0.054949,0.063381,0.061835,0.049885,0.036261,0.015935,,,
4497,0.065498,0.035248,0.11203,0.11842,0.10939,0.10187,0.057008,0.062954,0.05791,0.05973,0.036951,0.016304,,,
4498,0.067019,0.036097,0.10958,0.11319,0.10848,0.10452,0.053484,0.067743,0.05785,0.056368,0.036493,0.014895,,,
4499,0.066878,0.03599,0.10807,0.11798,0.10676,0.10436,0.048841,0.06771,0.05848,0.054395,0.035557,0.014791,,,
4500,0.065826,0.034897,0.10888,0.11661,0.10304,0.10427,0.056875,0.067528,0.051884,0.055566,0.035567,0.01375,,,
4501,0.067324,0.033491,0.11126,0.11709,0.10471,0.10472,0.054526,0.070864,0.056391,0.062444,0.036669,0.014096,,,
4502,0.065903,0.03617,0.12049,0.11412,0.10894,0.10639,0.054231,0.067752,0.052205,0.058627,0.035712,0.014413,,,
4503,0.066816,0.03659,0.11484,0.12144,0.11119,0.1083,0.058626,0.074617,0.059793,0.06043,0.035112,0.011946,,,
4504,0.065857,0.034855,0.11726,0.12134,0.11214,0.11022,0.056539,0.069735,0.063832,0.058854,0.036349,0.01527,,,
4505,0.065928,0.034351,0.11761,0.12251,0.11559,0.10657,0.057365,0.071328,0.056742,0.060545,0.035926,0.014052,,,
4506,0.064987,0.03597,0.11744,0.12389,0.11048,0.11808,0.05916,0.067893,0.058186,0.070805,0.035699,0.016407,,,
4507,0.065806,0.035627,0.12178,0.12956,0.11322,0.10931,0.063273,0.072557,0.066098,0.065341,0.034362,0.014284,,,
4508,0.065508,0.035134,0.11754,0.12097,0.11209,0.11526,0.065129,0.078207,0.061742,0.063911,0.033797,0.012638,,,
4509,0.062234,0.032312,0.11439,0.11994,0.12033,0.10292,0.063888,0.075162,0.065022,0.061306,0.036046,0.013605,,,
4510,0.065132,0.033012,0.11472,0.11588,0.11294,0.10559,0.066297,0.067616,0.061492,0.059283,0.036631,0.016424,,,
4511,0.061492,0.032918,0.119,0.11583,0.11521,0.10074,0.067542,0.067582,0.072605,0.05887,0.036029,0.014683,,,
4512,0.06554,0.035869,0.11679,0.11176,0.11777,0.10587,0.068542,0.065246,0.066073,0.053935,0.035167,0.013195,,,
4513,0.064157,0.033817,0.1104,0.11459,0.11087,0.10848,0.061959,0.067184,0.062834,0.055855,0.034765,0.012906,,,
4514,0.066005,0.034482,0.11827,0.11563,0.11403,0.10614,0.066991,0.064309,0.069116,0.060721,0.036251,0.012035,,,
4515,0.066459,0.036243,0.11874,0.10881,0.11275,0.10619,0.065374,0.065585,0.065225,0.0571,0.036047,0.012844,,,
4516,0.065793,0.034005,0.11677,0.11233,0.11327,0.11041,0.060852,0.060698,0.069501,0.06302,0.035421,0.01212,,,
4517,0.064972,0.033113,0.11537,0.11523,0.11223,0.10976,0.066324,0.061089,0.069145,0.060538,0.035221,0.013053,,,
4518,0.066437,0.033977,0.11229,0.11207,0.11575,0.11104,0.065881,0.056687,0.067523,0.058831,0.035581,0.012872,,,
4519,0.066293,0.033592,0.11811,0.10604,0.1122,0.1096,0.073189,0.056546,0.064015,0.059392,0.037134,0.015289,,,
4520,0.063461,0.031531,0.11575,0.10264,0.10749,0.113,0.069128,0.059075,0.0645,0.060306,0.035746,0.012563,,,
4521,0.063959,0.032624,0.11387,0.10228,0.11465,0.1139,0.066975,0.062613,0.06827,0.062836,0.035033,0.012506,,,
4522,0.06477,0.032933,0.11138,0.096638,0.1188,0.11022,0.062586,0.057028,0.062817,0.05801,0.035338,0.014618,,,
4523,0.067874,0.033133,0.10949,0.095593,0.11167,0.1066,0.062187,0.051321,0.061416,0.051154,0.034912,0.01204,,,
4524,0.066086,0.030795,0.10518,0.096731,0.11269,0.1029,0.057431,0.053534,0.060133,0.053663,0.034973,0.013327,,,
4525,0.065821,0.029174,0.11047,0.095097,0.11634,0.10637,0.059105,0.051857,0.059801,0.058276,0.035663,0.013695,,,
4526,0.065522,0.030682,0.11447,0.10305,0.1158,0.11271,0.065005,0.053066,0.065063,0.06352,0.036398,0.014323,,,
4527,0.065312,0.03065,0.10488,0.097531,0.11696,0.11426,0.061383,0.04608,0.070304,0.064692,0.038011,0.016461,,,
4528,0.064831,0.030858,0.1157,0.1007,0.11846,0.11028,0.065605,0.051294,0.074605,0.058893,0.036445,0.015377,,,
4529,0.064464,0.031811,0.1172,0.10211,0.11328,0.10907,0.069293,0.056564,0.061065,0.053698,0.036136,0.016213,,,
4530,0.063705,0.030672,0.12006,0.1043,0.12335,0.11159,0.070277,0.054058,0.071393,0.059852,0.035573,0.014619,,,
4531,0.064315,0.034715,0.11484,0.10534,0.11384,0.11199,0.068202,0.059866,0.064613,0.061359,0.034712,0.014452,,,
4532,0.064454,0.033338,0.11843,0.096958,0.11449,0.10918,0.066915,0.059614,0.071491,0.056344,0.034672,0.017061,,,
4533,0.063697,0.033272,0.11539,0.095044,0.12291,0.11223,0.06859,0.053071,0.076583,0.061839,0.036362,0.014432,,,
4534,0.06325,0.032586,0.11485,0.10341,0.11477,0.11584,0.070749,0.062901,0.066102,0.058231,0.035522,0.013461,,,
4535,0.063926,0.035548,0.11279,0.10279,0.11693,0.11793,0.06866,0.059517,0.068665,0.065957,0.035455,0.01418,,,
4536,0.062256,0.034037,0.11195,0.10739,0.11299,0.11183,0.063936,0.067156,0.066014,0.059916,0.036991,0.020251,,,
4537,0.06301,0.033829,0.11674,0.10369,0.11289,0.11281,0.072302,0.061904,0.068205,0.056618,0.034916,0.012973,,,
4538,0.061633,0.033022,0.11882,0.1063,0.10888,0.11802,0.063256,0.059901,0.067954,0.059606,0.035512,0.013266,,,
4539,0.064336,0.035852,0.11381,0.10309,0.11241,0.1118,0.061082,0.058651,0.067154,0.060194,0.035882,0.014708,,,
4540,0.063548,0.034007,0.11612,0.10228,0.11364,0.11402,0.066596,0.06352,0.069583,0.063113,0.035741,0.013495,,,
4541,0.062954,0.03527,0.11195,0.10394,0.10631,0.10781,0.060699,0.068043,0.065112,0.053332,0.03508,0.013563,,,
4542,0.062552,0.033322,0.11361,0.10433,0.11009,0.1071,0.06615,0.06059,0.063245,0.059138,0.035558,0.013719,,,
4543,0.06324,0.035142,0.10914,0.10282,0.11558,0.11173,0.065915,0.061908,0.062149,0.060886,0.036324,0.014365,,,
4544,0.063668,0.034707,0.10709,0.10256,0.10911,0.10382,0.062239,0.058561,0.058022,0.049826,0.036669,0.015328,,,
4545,0.064814,0.034039,0.11048,0.10441,0.10944,0.10828,0.064062,0.06063,0.060114,0.051176,0.035227,0.013602,,,
4546,0.063038,0.033081,0.10772,0.1069,0.11181,0.10528,0.057911,0.058217,0.061493,0.055307,0.035764,0.015185,,,
4547,0.06341,0.033334,0.11003,0.11096,0.10994,0.11007,0.06278,0.060429,0.064883,0.056284,0.03562,0.013287,,,
4548,0.063921,0.030871,0.11221,0.11216,0.1088,0.10841,0.061436,0.064311,0.059582,0.06178,0.035932,0.013965,,,
4549,0.064042,0.032526,0.11259,0.1056,0.11321,0.10286,0.066631,0.056781,0.068944,0.05764,0.035507,0.013619,,,
4550,0.064881,0.035114,0.11495,0.10793,0.11403,0.10345,0.06413,0.061892,0.062107,0.055262,0.03638,0.013726,,,
4551,0.06282,0.032862,0.11009,0.10791,0.113,0.10392,0.058518,0.058277,0.06361,0.058327,0.036591,0.013907,,,
4552,0.063977,0.031407,0.11483,0.11401,0.11098,0.1061,0.063968,0.065427,0.065119,0.06427,0.035217,0.012401,,,
4553,0.064093,0.031537,0.11361,0.1111,0.11007,0.10208,0.059716,0.062468,0.065193,0.056005,0.036496,0.013969,,,
4554,0.064903,0.032339,0.11611,0.1132,0.11246,0.1031,0.064075,0.064493,0.058358,0.058911,0.036302,0.014093,,,
4555,0.0639,0.029819,0.11139,0.10963,0.10927,0.10373,0.058201,0.060651,0.063323,0.054446,0.036248,0.013159,,,
4556,0.063229,0.027708,0.11201,0.11214,0.10553,0.1015,0.061951,0.059223,0.063692,0.053727,0.034798,0.011682,,,
4557,0.063024,0.027818,0.11853,0.10742,0.10814,0.10851,0.061302,0.056639,0.065447,0.060522,0.036952,0.013993,,,
4558,0.06635,0.030351,0.11911,0.11115,0.1077,0.10754,0.060445,0.063587,0.065895,0.060297,0.036147,0.012759,,,
4559,0.063081,0.029401,0.11902,0.11145,0.10815,0.10755,0.061024,0.058147,0.062728,0.061788,0.035942,0.012711,,,
4560,0.065713,0.029826,0.11674,0.11206,0.10499,0.10962,0.059608,0.060628,0.063701,0.058271,0.036465,0.012431,,,
4561,0.065344,0.031444,0.11638,0.10972,0.10218,0.10393,0.062887,0.062718,0.056581,0.056505,0.036638,0.012369,,,
4562,0.064287,0.031592,0.12013,0.10632,0.11111,0.10519,0.064056,0.063191,0.06443,0.05578,0.037472,0.013388,,,
4563,0.063101,0.031974,0.12088,0.10603,0.1084,0.099736,0.061327,0.062607,0.056952,0.053968,0.035982,0.011165,,,
4564,0.061834,0.030765,0.12186,0.10879,0.10756,0.10362,0.06338,0.067516,0.062363,0.060863,0.036118,0.0121,,,
4565,0.062583,0.03037,0.11991,0.1029,0.10766,0.1085,0.060535,0.065239,0.061263,0.059779,0.036666,0.012249,,,
4566,0.060867,0.02993,0.12362,0.10693,0.10801,0.11174,0.068347,0.059237,0.06129,0.061775,0.036709,0.012801,,,
4567,0.063737,0.031986,0.11627,0.11065,0.10874,0.11082,0.059738,0.064672,0.060586,0.060528,0.036926,0.013517,,,
4568,0.061993,0.031945,0.11862,0.10603,0.10828,0.10406,0.060386,0.057924,0.056692,0.056015,0.036592,0.011672,,,
4569,0.062062,0.032369,0.11255,0.10815,0.10947,0.10981,0.053369,0.056,0.055354,0.060968,0.036814,0.012501,,,
4570,0.06538,0.033841,0.11082,0.10722,0.11277,0.10083,0.050914,0.056552,0.060857,0.051714,0.036275,0.012614,,,
4571,0.066206,0.032795,0.11381,0.10997,0.10905,0.10527,0.055925,0.057656,0.060937,0.052576,0.035672,0.012843,,,
4572,0.065286,0.031478,0.1091,0.10682,0.10628,0.10153,0.056464,0.054441,0.059067,0.053645,0.03513,0.012317,,,
4573,0.063041,0.033156,0.11998,0.10799,0.1059,0.10278,0.060877,0.052891,0.05275,0.057895,0.037408,0.013886,,,
4574,0.061995,0.033566,0.1151,0.10566,0.11039,0.09492,0.056735,0.054604,0.063794,0.057139,0.037642,0.014152,,,
4575,0.062814,0.032222,0.12001,0.098431,0.10751,0.10039,0.059202,0.049886,0.060499,0.051883,0.037845,0.015589,,,
4576,0.0628,0.034797,0.11659,0.10226,0.10791,0.099136,0.058495,0.056027,0.061792,0.050559,0.037232,0.014975,,,
4577,0.061472,0.034145,0.1133,0.10333,0.11079,0.10013,0.066857,0.054649,0.061187,0.052612,0.037817,0.014874,,,
4578,0.062158,0.033746,0.11607,0.108,0.11594,0.095782,0.064887,0.056704,0.064799,0.051589,0.036573,0.014436,,,
4579,0.061509,0.035171,0.10727,0.1063,0.1133,0.098793,0.059642,0.058825,0.066011,0.054887,0.036372,0.01298,,,
4580,0.061927,0.035319,0.11448,0.10398,0.11131,0.10074,0.062422,0.055768,0.065908,0.053061,0.036197,0.013541,,,
4581,0.061115,0.034114,0.11935,0.10636,0.11579,0.10572,0.065356,0.055291,0.063597,0.050928,0.037047,0.015527,,,
4582,0.05916,0.033414,0.11507,0.10368,0.11401,0.10568,0.061049,0.053174,0.060219,0.057485,0.037405,0.01272,,,
4583,0.059676,0.030822,0.11627,0.10857,0.10586,0.10912,0.062359,0.060126,0.061088,0.058274,0.036854,0.013927,,,
4584,0.060031,0.032071,0.11645,0.11184,0.1166,0.10819,0.063181,0.056939,0.068478,0.061149,0.03838,0.01635,,,
4585,0.059688,0.031037,0.11671,0.10301,0.10727,0.10896,0.067068,0.056248,0.065148,0.061296,0.036845,0.014796,,,
4586,0.060387,0.030517,0.11312,0.11542,0.10498,0.10948,0.055689,0.062455,0.063376,0.06324,0.037591,0.013998,,,
4587,0.060446,0.028563,0.11252,0.1135,0.10639,0.10339,0.05967,0.063718,0.062618,0.056027,0.036752,0.014,,,
4588,0.061586,0.02767,0.11187,0.11329,0.10653,0.10758,0.061391,0.057194,0.067431,0.058967,0.036792,0.015165,,,
4589,0.063152,0.028544,0.1192,0.1111,0.10275,0.11283,0.06106,0.056155,0.061372,0.062269,0.036863,0.014192,,,
4590,0.063921,0.029476,0.12061,0.11285,0.10822,0.11186,0.061807,0.061258,0.064236,0.060689,0.036403,0.014478,,,
4591,0.062006,0.028463,0.11555,0.11773,0.11278,0.10738,0.060203,0.061076,0.058811,0.066722,0.036708,0.013087,,,
4592,0.063022,0.030383,0.11612,0.11047,0.11001,0.11021,0.065047,0.056769,0.057106,0.061014,0.037747,0.015719,,,
4593,0.062534,0.031245,0.11787,0.10965,0.10667,0.10799,0.062676,0.060393,0.057519,0.065304,0.036665,0.014106,,,
4594,0.063625,0.031873,0.1213,0.1114,0.10609,0.11145,0.06422,0.061515,0.056077,0.061256,0.035564,0.013754,,,
4595,0.063192,0.031889,0.12535,0.11927,0.10718,0.10638,0.066236,0.061877,0.061688,0.063518,0.037359,0.015573,,,
4596,0.063713,0.030911,0.11787,0.11628,0.10553,0.10762,0.066597,0.06105,0.06277,0.068746,0.037624,0.01377,,,
4597,0.064679,0.031253,0.12266,0.11395,0.10237,0.11078,0.06474,0.059455,0.060295,0.068783,0.037371,0.015698,,,
4598,0.062794,0.03178,0.11757,0.10728,0.10501,0.10199,0.062216,0.057688,0.064037,0.059763,0.036926,0.013455,,,
4599,0.062058,0.029648,0.11724,0.10559,0.10982,0.11069,0.069055,0.055765,0.059368,0.058297,0.036077,0.012944,,,
4600,0.063807,0.032325,0.11477,0.10763,0.10497,0.10572,0.063167,0.051972,0.057967,0.062508,0.036401,0.013913,,,
4601,0.063899,0.032054,0.11718,0.10513,0.10613,0.099804,0.066362,0.055048,0.052868,0.055586,0.036837,0.014872,,,
4602,0.061478,0.031093,0.11403,0.10506,0.11113,0.10879,0.069437,0.058434,0.053701,0.059416,0.036643,0.013241,,,
4603,0.060922,0.032701,0.11909,0.10344,0.10354,0.11663,0.067803,0.052907,0.053163,0.060573,0.036877,0.014781,,,
4604,0.062253,0.031597,0.1215,0.099585,0.10696,0.1121,0.07085,0.05013,0.058239,0.063978,0.038164,0.016825,,,
4605,0.060891,0.033345,0.11439,0.098033,0.11072,0.11998,0.068073,0.054143,0.057537,0.063232,0.037401,0.014893,,,
4606,0.062837,0.033334,0.1167,0.10285,0.10549,0.11439,0.070827,0.055856,0.057753,0.059472,0.036387,0.015291,,,
4607,0.062427,0.034185,0.11848,0.10154,0.10351,0.10965,0.066381,0.054948,0.061834,0.05754,0.037079,0.015966,,,
4608,0.063948,0.032249,0.11512,0.10371,0.10456,0.11126,0.057567,0.059718,0.060255,0.063352,0.035602,0.012999,,,
4609,0.064091,0.031318,0.11325,0.10095,0.1047,0.10766,0.061714,0.058169,0.054773,0.06655,0.037012,0.01363,,,
4610,0.064442,0.032268,0.10751,0.10338,0.10047,0.11103,0.062872,0.059864,0.053206,0.056158,0.037221,0.013623,,,
4611,0.064402,0.032337,0.10687,0.10654,0.10753,0.10819,0.061239,0.05979,0.055733,0.051267,0.035903,0.013443,,,
4612,0.06548,0.030897,0.10301,0.10986,0.10442,0.10357,0.059117,0.059221,0.057552,0.058602,0.035798,0.01278,,,
4613,0.064831,0.031699,0.10402,0.10835,0.10382,0.10356,0.059443,0.060698,0.059292,0.058844,0.037346,0.013699,,,
4614,0.064115,0.03214,0.11103,0.11196,0.099939,0.10208,0.061466,0.059885,0.056536,0.055618,0.037226,0.014272,,,
4615,0.065605,0.031295,0.10609,0.10224,0.1102,0.10459,0.058371,0.056751,0.057538,0.061908,0.03599,0.013262,,,
4616,0.065279,0.032502,0.10019,0.10446,0.10318,0.10938,0.052401,0.060026,0.054395,0.057651,0.035158,0.012563,,,
4617,0.066386,0.033364,0.11098,0.10938,0.10736,0.10465,0.055566,0.062547,0.058187,0.054165,0.036074,0.012928,,,
4618,0.067099,0.034142,0.1085,0.099364,0.10566,0.10748,0.055662,0.056618,0.055562,0.063411,0.036245,0.012735,,,
4619,0.068676,0.032955,0.11231,0.10205,0.10547,0.10713,0.059391,0.05767,0.054989,0.055373,0.037436,0.014792,,,
4620,0.066501,0.032474,0.10856,0.10556,0.11275,0.1098,0.054447,0.05541,0.058117,0.052587,0.035429,0.012782,,,
4621,0.066651,0.032928,0.1092,0.10903,0.10535,0.10727,0.052705,0.059717,0.05381,0.059107,0.035198,0.012532,,,
4622,0.068431,0.032733,0.10555,0.11032,0.10219,0.10278,0.059117,0.060669,0.054206,0.054623,0.035544,0.013303,,,
4623,0.065699,0.03113,0.11286,0.10897,0.10332,0.10745,0.063417,0.060698,0.057284,0.061867,0.035277,0.013386,,,
4624,0.067878,0.033434,0.10718,0.11544,0.10354,0.11261,0.058431,0.060741,0.055549,0.066856,0.037041,0.014892,,,
4625,0.06702,0.031229,0.10414,0.11913,0.10618,0.1125,0.059414,0.067162,0.057497,0.064857,0.037211,0.016189,,,
4626,0.065185,0.030306,0.10403,0.11305,0.11528,0.11104,0.053291,0.065346,0.056823,0.057124,0.035117,0.014203,,,
4627,0.065961,0.030671,0.10445,0.11304,0.10248,0.10834,0.056593,0.061641,0.053541,0.056105,0.036593,0.012947,,,
4628,0.067878,0.029329,0.1071,0.10597,0.10843,0.10709,0.05621,0.056111,0.058234,0.058432,0.03645,0.013376,,,
4629,0.067481,0.030195,0.10987,0.11216,0.11147,0.10339,0.05938,0.062013,0.058937,0.054389,0.036818,0.014397,,,
4630,0.067772,0.030432,0.10983,0.11479,0.11016,0.10515,0.060867,0.063286,0.061599,0.057128,0.036669,0.014388,,,
4631,0.069052,0.02976,0.10895,0.11345,0.11613,0.10496,0.05514,0.067553,0.061907,0.052246,0.03591,0.014021,,,
4632,0.067546,0.03073,0.10337,0.12129,0.11374,0.10587,0.052001,0.065772,0.061704,0.055675,0.03628,0.014699,,,
4633,0.067953,0.030978,0.10829,0.12242,0.11525,0.10696,0.051893,0.059103,0.063283,0.053705,0.035812,0.014379,,,
4634,0.069009,0.033499,0.10475,0.11549,0.10815,0.10331,0.053671,0.059752,0.060851,0.054702,0.036392,0.01379,,,
4635,0.069376,0.032654,0.10342,0.12064,0.10586,0.10419,0.054369,0.061577,0.061053,0.055507,0.036616,0.014338,,,
4636,0.06846,0.032262,0.10403,0.11943,0.10763,0.10129,0.057083,0.062451,0.060106,0.053059,0.037101,0.018288,,,
4637,0.06884,0.031455,0.094606,0.11773,0.10704,0.097773,0.049026,0.060395,0.057682,0.051022,0.035466,0.016027,,,
4638,0.069003,0.034112,0.098823,0.11736,0.1095,0.10859,0.050392,0.065109,0.059784,0.059834,0.035231,0.016784,,,
4639,0.068927,0.035126,0.099434,0.11174,0.10562,0.10384,0.050768,0.060454,0.04911,0.063472,0.036353,0.017939,,,
4640,0.067928,0.031466,0.10228,0.11973,0.10646,0.10073,0.056787,0.063859,0.052659,0.060186,0.03462,0.013174,,,
4641,0.068482,0.032949,0.10331,0.11418,0.10981,0.1021,0.052847,0.064212,0.058952,0.054168,0.036788,0.016325,,,
4642,0.068016,0.03168,0.10251,0.1152,0.10034,0.096402,0.049992,0.064669,0.057577,0.05088,0.035992,0.016103,,,
4643,0.066906,0.032608,0.099817,0.10985,0.10425,0.10491,0.046268,0.062409,0.056204,0.060219,0.035959,0.014761,,,
4644,0.066498,0.032644,0.097544,0.10824,0.10204,0.10314,0.045783,0.065998,0.05718,0.060139,0.035914,0.015958,,,
4645,0.066919,0.03279,0.10268,0.11522,0.099755,0.10318,0.047465,0.072316,0.051408,0.061878,0.034637,0.01417,,,
4646,0.064058,0.030398,0.10025,0.12187,0.10253,0.11329,0.047811,0.072764,0.059067,0.060518,0.034946,0.014384,,,
4647,0.066742,0.031624,0.10212,0.12013,0.097297,0.10928,0.047017,0.070357,0.056644,0.059296,0.033554,0.01252,,,
4648,0.067281,0.033769,0.10939,0.12628,0.10202,0.11123,0.049914,0.076122,0.05255,0.065675,0.035114,0.013831,,,
4649,0.066736,0.033791,0.10471,0.1228,0.098616,0.10855,0.047955,0.081264,0.05526,0.065734,0.0346,0.01443,,,
4650,0.069166,0.033494,0.10413,0.11916,0.095794,0.10791,0.051656,0.075658,0.05523,0.065556,0.033885,0.012755,,,
4651,0.066619,0.03192,0.10826,0.12173,0.097816,0.10905,0.052927,0.078222,0.057541,0.070856,0.033684,0.013194,,,
4652,0.0655,0.031626,0.11516,0.12106,0.094569,0.10858,0.056006,0.075145,0.050135,0.062037,0.033708,0.013549,,,
4653,0.066404,0.033441,0.11049,0.11702,0.098876,0.10982,0.056454,0.071814,0.054686,0.067228,0.034854,0.014081,,,
4654,0.06695,0.034228,0.11572,0.12087,0.10765,0.11052,0.060143,0.073699,0.054624,0.063212,0.034632,0.014404,,,
4655,0.066689,0.033032,0.11381,0.12554,0.10438,0.10583,0.058806,0.068344,0.055128,0.062015,0.03478,0.012864,,,
4656,0.066049,0.033153,0.11602,0.12308,0.09987,0.10489,0.055813,0.064956,0.052655,0.059293,0.036112,0.014577,,,
4657,0.066094,0.035359,0.11599,0.12441,0.10935,0.10577,0.059424,0.069195,0.058444,0.061423,0.034725,0.013414,,,
4658,0.064652,0.036616,0.10692,0.12163,0.11052,0.10874,0.056073,0.065868,0.05973,0.0616,0.034555,0.013808,,,
4659,0.064023,0.037529,0.11407,0.12931,0.10975,0.11425,0.057089,0.066274,0.059673,0.064897,0.034823,0.012854,,,
4660,0.06634,0.038672,0.11028,0.11913,0.11034,0.10923,0.054829,0.062002,0.061772,0.060747,0.034362,0.013445,,,
4661,0.065169,0.036348,0.11102,0.12222,0.11437,0.10832,0.05855,0.068088,0.058875,0.057325,0.034622,0.012776,,,
4662,0.065197,0.038865,0.10964,0.12492,0.11127,0.11377,0.055812,0.072336,0.058149,0.059062,0.035177,0.013514,,,
4663,0.065052,0.037543,0.10399,0.12414,0.10259,0.11785,0.058682,0.064966,0.052835,0.060636,0.035764,0.013902,,,
4664,0.063506,0.037409,0.10542,0.12237,0.11309,0.11352,0.054395,0.065498,0.063016,0.054825,0.03527,0.013568,,,
4665,0.06368,0.036795,0.10017,0.11269,0.11114,0.11388,0.05353,0.059112,0.063346,0.05889,0.036492,0.013936,,,
4666,0.064575,0.035396,0.099182,0.1176,0.11365,0.1163,0.049242,0.063159,0.064063,0.059408,0.035671,0.014987,,,
4667,0.06436,0.035441,0.10922,0.1172,0.10302,0.11667,0.059352,0.059967,0.064702,0.0648,0.036257,0.016126,,,
4668,0.06424,0.035491,0.10615,0.11712,0.10957,0.11559,0.05689,0.061624,0.068273,0.056629,0.03634,0.013326,,,
4669,0.063151,0.03444,0.10806,0.11278,0.10281,0.10985,0.05811,0.062896,0.061192,0.057835,0.035713,0.014416,,,
4670,0.063982,0.034767,0.10563,0.11169,0.10307,0.1065,0.058665,0.053332,0.061508,0.057205,0.036162,0.014956,,,
4671,0.062454,0.035441,0.10985,0.11318,0.10505,0.10341,0.060543,0.058276,0.058385,0.058049,0.035127,0.014885,,,
4672,0.062522,0.034531,0.10724,0.11135,0.10466,0.10207,0.064341,0.063515,0.056912,0.054839,0.034484,0.013211,,,
4673,0.062906,0.035566,0.11462,0.10663,0.10751,0.10809,0.063729,0.061646,0.05646,0.060339,0.034545,0.012806,,,
4674,0.061899,0.036376,0.11145,0.11412,0.10894,0.099969,0.066566,0.060255,0.063394,0.053429,0.036539,0.014805,,,
4675,0.06179,0.034622,0.10906,0.10747,0.10895,0.097826,0.061986,0.060092,0.061361,0.057849,0.036455,0.014955,,,
4676,0.062182,0.033355,0.10787,0.11233,0.11312,0.10624,0.059474,0.063015,0.064215,0.062135,0.035536,0.01374,,,
4677,0.062945,0.034232,0.1116,0.11858,0.11342,0.10089,0.06776,0.070653,0.062974,0.060918,0.036375,0.016872,,,
4678,0.063649,0.034181,0.11152,0.12139,0.11876,0.10625,0.068897,0.064395,0.06432,0.063627,0.034536,0.014229,,,
4679,0.065637,0.033676,0.11711,0.11475,0.11879,0.11068,0.067408,0.060703,0.059714,0.066603,0.034014,0.013579,,,
4680,0.065252,0.034347,0.11348,0.11526,0.11797,0.11288,0.067752,0.059172,0.068691,0.065137,0.034184,0.013014,,,
4681,0.065607,0.035131,0.11636,0.11358,0.11559,0.10938,0.061632,0.061869,0.064404,0.066579,0.034074,0.013892,,,
4682,0.062428,0.032952,0.11719,0.11103,0.11737,0.1113,0.067363,0.066326,0.063552,0.068114,0.033876,0.013688,,,
4683,0.064435,0.034742,0.12154,0.10855,0.10793,0.10763,0.063728,0.062167,0.058133,0.06781,0.033786,0.012725,,,
4684,0.064308,0.036544,0.11913,0.10524,0.11474,0.10739,0.065268,0.058822,0.061164,0.061428,0.033443,0.012734,,,
4685,0.065837,0.037531,0.12113,0.10248,0.11681,0.11014,0.065236,0.056126,0.063571,0.060086,0.033683,0.013036,,,
4686,0.065056,0.037535,0.11744,0.099689,0.11907,0.11001,0.060339,0.054122,0.068605,0.060706,0.033666,0.013452,,,
4687,0.065445,0.035422,0.1145,0.097132,0.11754,0.1145,0.06121,0.054713,0.06621,0.05616,0.034971,0.013925,,,
4688,0.065425,0.037121,0.1185,0.10033,0.11494,0.11286,0.065489,0.053766,0.060037,0.060459,0.033574,0.013154,,,
4689,0.064555,0.036248,0.12151,0.10635,0.10952,0.1101,0.061847,0.056365,0.066005,0.061377,0.033444,0.011883,,,
4690,0.06461,0.038128,0.117,0.10624,0.11626,0.10703,0.06468,0.060398,0.065335,0.05842,0.034666,0.013504,,,
4691,0.065858,0.03825,0.10853,0.10446,0.11485,0.10991,0.059179,0.056449,0.061399,0.060885,0.034337,0.014945,,,
4692,0.067558,0.038102,0.11627,0.10367,0.1152,0.10548,0.061841,0.056901,0.0651,0.060108,0.034281,0.012946,,,
4693,0.066044,0.038027,0.11336,0.10839,0.10742,0.11076,0.068049,0.058611,0.064013,0.064672,0.033694,0.013455,,,
4694,0.065545,0.037403,0.12077,0.10605,0.10909,0.1152,0.068773,0.061644,0.064341,0.06129,0.033481,0.012774,,,
4695,0.065514,0.034949,0.11648,0.10811,0.10621,0.10859,0.06106,0.058399,0.057499,0.06024,0.033746,0.014075,,,
4696,0.065473,0.035474,0.1186,0.10454,0.10724,0.10734,0.062895,0.059925,0.06735,0.05648,0.034615,0.016535,,,
4697,0.065907,0.034374,0.11433,0.11019,0.11143,0.10294,0.060229,0.060298,0.061661,0.053751,0.03515,0.015199,,,
4698,0.066929,0.032686,0.10992,0.1142,0.10432,0.1001,0.058379,0.059289,0.063796,0.051243,0.034664,0.014899,,,
4699,0.065766,0.034513,0.11307,0.11118,0.10141,0.10143,0.060376,0.062212,0.058479,0.050697,0.034444,0.015568,,,
4700,0.067159,0.035175,0.11959,0.10708,0.10565,0.10418,0.060883,0.055335,0.055387,0.054541,0.033674,0.013114,,,
4701,0.065322,0.034485,0.117,0.10328,0.10586,0.10698,0.060212,0.054775,0.055724,0.060896,0.032773,0.012102,,,
4702,0.068401,0.035762,0.11685,0.1028,0.1077,0.10446,0.071986,0.057913,0.058776,0.054164,0.034034,0.013287,,,
4703,0.06644,0.034735,0.11768,0.1046,0.10531,0.10765,0.070528,0.05515,0.057431,0.063231,0.034694,0.015493,,,
4704,0.06688,0.0341,0.11579,0.10505,0.10693,0.10462,0.069945,0.060547,0.055735,0.060569,0.034175,0.015059,,,
4705,0.068633,0.035488,0.11102,0.10811,0.10307,0.10751,0.059485,0.061999,0.056061,0.059847,0.033684,0.013174,,,
4706,0.068092,0.033841,0.1173,0.10408,0.11033,0.10891,0.06704,0.062573,0.061882,0.058247,0.033098,0.011455,,,
4707,0.068633,0.033985,0.11405,0.10487,0.10713,0.10394,0.062831,0.061725,0.058717,0.057125,0.0337,0.013615,,,
4708,0.069102,0.03367,0.11391,0.10248,0.11321,0.10177,0.061589,0.064592,0.069054,0.053338,0.034135,0.01382,,,
4709,0.06882,0.035863,0.11569,0.10357,0.11131,0.10681,0.062493,0.067241,0.065742,0.058041,0.035109,0.014467,,,
4710,0.070421,0.03732,0.11737,0.10105,0.11206,0.10213,0.062173,0.057354,0.064331,0.059149,0.035234,0.013232,,,
4711,0.069178,0.035035,0.11494,0.10412,0.11295,0.10885,0.059688,0.056621,0.070076,0.056328,0.034154,0.014507,,,
4712,0.068651,0.036573,0.11563,0.10716,0.11252,0.10974,0.059291,0.066866,0.069386,0.058233,0.035488,0.015236,,,
4713,0.069139,0.037569,0.10988,0.11125,0.11647,0.10224,0.05472,0.061148,0.068581,0.05504,0.036467,0.014678,,,
4714,0.069336,0.036637,0.10545,0.10748,0.11433,0.1008,0.056645,0.063035,0.069856,0.05409,0.03619,0.015548,,,
4715,0.067688,0.034403,0.10715,0.10582,0.11007,0.10284,0.057137,0.061358,0.066749,0.055846,0.036112,0.016907,,,
4716,0.069295,0.034863,0.10757,0.10402,0.11028,0.1005,0.059013,0.064912,0.064016,0.05219,0.036948,0.018307,,,
4717,0.066667,0.032631,0.113,0.10622,0.11919,0.10277,0.062789,0.063475,0.070585,0.057511,0.035792,0.015425,,,
4718,0.068203,0.03322,0.11418,0.10913,0.11995,0.099099,0.062865,0.067013,0.068892,0.049058,0.035211,0.014658,,,
4719,0.068349,0.032665,0.11493,0.11284,0.1185,0.10037,0.060004,0.063211,0.066955,0.054323,0.034567,0.014261,,,
4720,0.067474,0.031975,0.12622,0.10763,0.11445,0.10113,0.065908,0.064234,0.064461,0.054509,0.034665,0.012861,,,
4721,0.068031,0.034021,0.1105,0.11078,0.11622,0.10232,0.056525,0.063012,0.065101,0.05603,0.034595,0.014015,,,
4722,0.068474,0.032384,0.11605,0.10875,0.11595,0.10868,0.058292,0.0585,0.063374,0.057721,0.035008,0.014044,,,
4723,0.068962,0.032342,0.11432,0.11121,0.11492,0.099617,0.059977,0.061154,0.06636,0.051952,0.036397,0.015428,,,
4724,0.071669,0.03131,0.11494,0.1098,0.11656,0.10083,0.062286,0.058875,0.068857,0.053568,0.035525,0.013911,,,
4725,0.070268,0.030709,0.11458,0.1223,0.11021,0.1009,0.058685,0.065484,0.071733,0.053076,0.036557,0.015969,,,
4726,0.068789,0.029406,0.11579,0.11028,0.1072,0.10754,0.054186,0.06189,0.069228,0.057667,0.035436,0.014372,,,
4727,0.069853,0.030966,0.11253,0.11616,0.1049,0.10288,0.057319,0.064024,0.065566,0.058241,0.03686,0.016073,,,
4728,0.069242,0.030037,0.11314,0.1122,0.10961,0.10628,0.062399,0.065823,0.06774,0.061425,0.037018,0.014897,,,
4729,0.067931,0.02941,0.114,0.11425,0.10569,0.10718,0.056396,0.064655,0.071051,0.059221,0.037457,0.016088,,,
4730,0.070155,0.030864,0.11277,0.11552,0.10878,0.10414,0.0629,0.06912,0.068497,0.05922,0.036951,0.015483,,,
4731,0.069389,0.030966,0.10992,0.11837,0.11513,0.10812,0.058842,0.071316,0.070755,0.059239,0.036095,0.014888,,,
4732,0.070338,0.031056,0.11115,0.11408,0.11812,0.11025,0.065456,0.067906,0.069922,0.060182,0.03518,0.013833,,,
4733,0.071889,0.033209,0.11368,0.11204,0.11453,0.10888,0.062617,0.064757,0.066212,0.064432,0.035252,0.013537,,,
4734,0.070407,0.032275,0.10841,0.1157,0.11061,0.11158,0.06192,0.068381,0.066326,0.060332,0.036566,0.015125,,,
4735,0.07063,0.033217,0.11414,0.11484,0.11474,0.11254,0.062352,0.065115,0.071897,0.065187,0.035291,0.012753,,,
4736,0.068399,0.032656,0.11162,0.11509,0.10751,0.10792,0.058471,0.064861,0.062231,0.062096,0.036399,0.016009,,,
4737,0.07008,0.033705,0.11736,0.11648,0.1155,0.1034,0.062316,0.065909,0.06406,0.062525,0.03665,0.015281,,,
4738,0.071737,0.033743,0.10906,0.117,0.1122,0.10527,0.058772,0.059342,0.068828,0.062103,0.03565,0.013367,,,
4739,0.070666,0.033576,0.11323,0.124,0.11759,0.1117,0.059296,0.065994,0.07059,0.06796,0.036669,0.014725,,,
4740,0.071357,0.035112,0.11318,0.12186,0.11137,0.11439,0.055855,0.067079,0.061435,0.072589,0.036573,0.014636,,,
4741,0.070244,0.034368,0.11083,0.12584,0.10229,0.10408,0.051813,0.069065,0.059029,0.066202,0.035688,0.014531,,,
4742,0.070507,0.033304,0.11187,0.12801,0.10594,0.1156,0.050631,0.067998,0.062437,0.075153,0.036755,0.016052,,,
4743,0.071189,0.033568,0.10946,0.12043,0.10086,0.11141,0.05565,0.066229,0.06412,0.069371,0.03684,0.014962,,,
4744,0.072342,0.035379,0.10628,0.12084,0.10693,0.11346,0.052104,0.062975,0.06382,0.07474,0.036071,0.014792,,,
4745,0.071204,0.03499,0.10693,0.12485,0.10469,0.10548,0.053202,0.063828,0.062075,0.066848,0.037261,0.015004,,,
4746,0.072175,0.037487,0.10443,0.11591,0.094345,0.10958,0.051475,0.067533,0.056673,0.073567,0.035624,0.014961,,,
4747,0.071115,0.037266,0.10122,0.1148,0.10048,0.10944,0.049241,0.065515,0.062785,0.066891,0.035482,0.014918,,,
4748,0.071348,0.036526,0.10098,0.11307,0.097601,0.10666,0.052657,0.064349,0.059892,0.071446,0.037265,0.015756,,,
4749,0.069461,0.034707,0.093147,0.11673,0.097315,0.10466,0.047644,0.072536,0.059203,0.067003,0.036374,0.014714,,,
4750,0.070261,0.03533,0.10291,0.11054,0.098834,0.10842,0.059282,0.06561,0.056042,0.072413,0.036204,0.014291,,,
4751,0.069633,0.036215,0.10565,0.11549,0.095743,0.1122,0.062664,0.071112,0.062982,0.074782,0.037046,0.01504,,,
4752,0.071116,0.036062,0.10673,0.11523,0.093087,0.11168,0.056327,0.067892,0.056356,0.069738,0.036465,0.014937,,,
4753,0.071489,0.034894,0.10486,0.11469,0.098783,0.11557,0.0599,0.066121,0.058051,0.069228,0.035946,0.015017,,,
4754,0.07052,0.03608,0.10982,0.11182,0.10123,0.11805,0.062624,0.077382,0.056058,0.066723,0.035319,0.013525,,,
4755,0.070305,0.036351,0.10882,0.11402,0.095436,0.11606,0.067063,0.074382,0.053746,0.068807,0.035895,0.013467,,,
4756,0.07032,0.037038,0.10611,0.12121,0.10304,0.11933,0.062415,0.080138,0.057564,0.068314,0.035338,0.014078,,,
4757,0.06947,0.036706,0.10262,0.12258,0.099646,0.11095,0.054059,0.076158,0.055267,0.063426,0.036157,0.014374,,,
4758,0.070742,0.036994,0.10141,0.12006,0.098996,0.11154,0.054852,0.071653,0.05136,0.069078,0.035563,0.014165,,,
4759,0.069661,0.035857,0.10884,0.12223,0.10027,0.11173,0.063267,0.068949,0.052263,0.07174,0.036454,0.014367,,,
4760,0.071294,0.037167,0.10905,0.12788,0.097161,0.1061,0.063981,0.067032,0.048323,0.066488,0.036172,0.013833,,,
4761,0.070477,0.03527,0.11537,0.12289,0.095597,0.10438,0.063791,0.070143,0.05283,0.066161,0.035351,0.014247,,,
4762,0.070465,0.036814,0.11122,0.12395,0.099189,0.10488,0.064118,0.073626,0.054468,0.067373,0.036419,0.013259,,,
4763,0.070169,0.036235,0.10794,0.12858,0.10114,0.10738,0.058001,0.072307,0.054068,0.068423,0.034663,0.013433,,,
4764,0.071191,0.034887,0.10468,0.13083,0.096559,0.10669,0.060108,0.073684,0.049637,0.070014,0.035326,0.013146,,,
4765,0.071607,0.036014,0.11044,0.12703,0.096189,0.11067,0.058892,0.072012,0.051277,0.067262,0.036771,0.014291,,,
4766,0.072591,0.036339,0.1111,0.1247,0.097918,0.10385,0.06254,0.065016,0.056189,0.060824,0.036138,0.013425,,,
4767,0.069191,0.033892,0.11156,0.12175,0.097576,0.10596,0.063466,0.066316,0.052649,0.065214,0.036696,0.015868,,,
4768,0.06738,0.034946,0.11548,0.11709,0.099809,0.10894,0.067473,0.060052,0.054503,0.065105,0.036876,0.014582,,,
4769,0.070368,0.034471,0.10809,0.12179,0.10408,0.11322,0.06256,0.062244,0.057343,0.056821,0.036622,0.015619,,,
4770,0.070486,0.03563,0.11158,0.1192,0.10253,0.11306,0.057531,0.070561,0.053253,0.055914,0.035356,0.013482,,,
4771,0.070212,0.032826,0.11104,0.11216,0.10222,0.11122,0.062545,0.066445,0.062538,0.056598,0.035274,0.013398,,,
4772,0.069042,0.034371,0.11628,0.11535,0.097536,0.10882,0.062199,0.072726,0.056748,0.05953,0.034968,0.012884,,,
4773,0.069325,0.03391,0.10888,0.11488,0.10853,0.10711,0.05562,0.068308,0.059563,0.054161,0.036355,0.014008,,,
4774,0.068645,0.033261,0.11272,0.1136,0.11079,0.10638,0.0594,0.068784,0.052424,0.059089,0.035866,0.014415,,,
4775,0.067898,0.030933,0.11391,0.11017,0.10346,0.10421,0.059781,0.06126,0.051553,0.056199,0.035963,0.014646,,,
4776,0.068,0.031287,0.10771,0.11153,0.10742,0.10319,0.056457,0.062815,0.056757,0.05639,0.035074,0.014729,,,
4777,0.069172,0.034979,0.10602,0.1101,0.10912,0.10471,0.059956,0.065471,0.061344,0.05831,0.034703,0.013906,,,
4778,0.069241,0.032576,0.10896,0.1063,0.11026,0.10404,0.060926,0.058073,0.061551,0.054738,0.03639,0.015837,,,
4779,0.069259,0.034218,0.11301,0.10796,0.10993,0.10452,0.064976,0.055366,0.062772,0.056393,0.035716,0.014645,,,
4780,0.069224,0.034508,0.10907,0.1057,0.11227,0.10058,0.058711,0.054987,0.064977,0.059379,0.036435,0.014811,,,
4781,0.067309,0.033583,0.10908,0.10508,0.11054,0.10473,0.064052,0.052508,0.064774,0.056777,0.035154,0.013861,,,
4782,0.069038,0.03466,0.10813,0.10597,0.1116,0.10245,0.058797,0.058917,0.061678,0.058202,0.036591,0.016446,,,
4783,0.068114,0.035784,0.10387,0.10497,0.11228,0.10594,0.05621,0.055645,0.058571,0.060833,0.03738,0.016427,,,
4784,0.070393,0.037061,0.10574,0.10542,0.11199,0.10605,0.056614,0.056936,0.052351,0.059929,0.036405,0.014524,,,
4785,0.067691,0.035348,0.10247,0.10413,0.10605,0.10362,0.051111,0.054065,0.050998,0.060753,0.036725,0.016997,,,
4786,0.068276,0.034927,0.10789,0.10286,0.1023,0.11075,0.053133,0.064335,0.051883,0.061512,0.036961,0.016629,,,
4787,0.070287,0.034825,0.1113,0.1057,0.10556,0.10836,0.057141,0.058661,0.06019,0.064772,0.0369,0.015185,,,
4788,0.069257,0.033292,0.111,0.10396,0.10085,0.10768,0.055063,0.063448,0.054413,0.067821,0.036252,0.01524,,,
4789,0.071573,0.034898,0.10718,0.097879,0.1034,0.10505,0.05483,0.063513,0.05825,0.059852,0.036608,0.016046,,,
4790,0.069389,0.03294,0.10384,0.10559,0.10388,0.11046,0.053069,0.064156,0.065215,0.060887,0.036982,0.016406,,,
4791,0.068804,0.035321,0.1077,0.10864,0.10697,0.10787,0.053756,0.061327,0.059768,0.061073,0.035633,0.01497,,,
4792,0.068135,0.033794,0.10842,0.10148,0.10926,0.11591,0.056518,0.057841,0.066018,0.063259,0.03479,0.013269,,,
4793,0.06993,0.035973,0.1068,0.10144,0.11102,0.11025,0.055323,0.066442,0.057146,0.058508,0.035447,0.015338,,,
4794,0.069182,0.035172,0.10662,0.098614,0.1125,0.11387,0.05607,0.061359,0.066696,0.058929,0.035266,0.015692,,,
4795,0.070865,0.035313,0.10663,0.095455,0.11005,0.10825,0.057476,0.059655,0.068239,0.056039,0.035815,0.013825,,,
4796,0.071299,0.035796,0.10714,0.10337,0.11532,0.10962,0.058379,0.063225,0.070953,0.053262,0.035936,0.015669,,,
4797,0.069621,0.035626,0.10854,0.10415,0.11167,0.10576,0.060898,0.060976,0.070321,0.053592,0.034852,0.014316,,,
4798,0.072022,0.038658,0.1087,0.10154,0.11722,0.10592,0.056415,0.061323,0.068018,0.057418,0.034689,0.014589,,,
4799,0.073154,0.039453,0.10609,0.098822,0.11342,0.10679,0.054459,0.057949,0.060915,0.059905,0.034103,0.014421,,,
4800,0.071901,0.040488,0.10794,0.1063,0.11832,0.10352,0.060623,0.063521,0.062896,0.058081,0.036031,0.016049,,,
4801,0.071076,0.040719,0.10928,0.10385,0.10834,0.10047,0.061546,0.058131,0.059205,0.058352,0.036306,0.017874,,,
4802,0.071896,0.038642,0.10489,0.10454,0.11142,0.10304,0.059238,0.058167,0.056378,0.057049,0.037066,0.018176,,,
4803,0.071608,0.039495,0.10855,0.10612,0.11292,0.10265,0.062596,0.059423,0.066227,0.058363,0.035435,0.015801,,,
4804,0.069638,0.037982,0.11336,0.10598,0.10947,0.099871,0.066643,0.057333,0.066006,0.058628,0.034707,0.01433,,,
4805,0.068256,0.037944,0.11238,0.10675,0.11133,0.10495,0.059206,0.058502,0.063236,0.058572,0.035647,0.014472,,,
4806,0.071159,0.039408,0.11623,0.11319,0.11384,0.10488,0.062608,0.064083,0.065891,0.054659,0.035483,0.014387,,,
4807,0.069853,0.038561,0.10809,0.1071,0.10645,0.098647,0.057677,0.061765,0.058999,0.050848,0.034667,0.013932,,,
4808,0.06873,0.038469,0.11116,0.11031,0.10817,0.097338,0.0557,0.06942,0.060677,0.050464,0.035695,0.015053,,,
4809,0.069119,0.039445,0.11086,0.11372,0.11466,0.099242,0.059338,0.06923,0.066,0.052124,0.035323,0.013564,,,
4810,0.068607,0.037863,0.10734,0.10362,0.10947,0.10217,0.053825,0.061959,0.062762,0.054009,0.036367,0.016683,,,
4811,0.068092,0.036218,0.10935,0.10025,0.11478,0.10117,0.057766,0.060082,0.060726,0.055156,0.036816,0.015917,,,
4812,0.071612,0.037504,0.10715,0.10542,0.11091,0.10296,0.056707,0.060124,0.063649,0.056075,0.035686,0.014069,,,
4813,0.068674,0.036401,0.10746,0.1026,0.11423,0.10113,0.056505,0.063461,0.066429,0.054501,0.036729,0.014888,,,
4814,0.067912,0.036918,0.10784,0.1051,0.11324,0.10007,0.051126,0.060777,0.060075,0.05291,0.036063,0.013963,,,
4815,0.068071,0.038036,0.1146,0.10607,0.11336,0.10401,0.061652,0.062008,0.06224,0.053157,0.036517,0.014445,,,
4816,0.068284,0.037041,0.106,0.10362,0.11445,0.10679,0.058718,0.062674,0.060392,0.058482,0.036551,0.013993,,,
4817,0.069856,0.038972,0.1137,0.10558,0.10714,0.11029,0.05777,0.062221,0.066414,0.055872,0.036333,0.014087,,,
4818,0.070525,0.037462,0.12017,0.10162,0.11129,0.10926,0.057968,0.056835,0.067845,0.058364,0.036154,0.012679,,,
4819,0.070823,0.037037,0.11275,0.10447,0.11528,0.11004,0.055942,0.061686,0.067988,0.058829,0.035879,0.014753,,,
4820,0.070415,0.037461,0.11542,0.10439,0.10926,0.11711,0.057594,0.055634,0.064471,0.059824,0.037198,0.01421,,,
4821,0.070488,0.036712,0.11668,0.10491,0.11704,0.1115,0.057151,0.056384,0.068458,0.057602,0.037218,0.012958,,,
4822,0.068352,0.035916,0.11246,0.10743,0.11121,0.11706,0.057184,0.059979,0.065744,0.061939,0.038169,0.015656,,,
4823,0.06694,0.034029,0.11763,0.097949,0.10877,0.11709,0.058005,0.056804,0.06682,0.061984,0.03627,0.012896,,,
4824,0.066817,0.034966,0.11276,0.099993,0.108,0.11213,0.059699,0.055172,0.063193,0.063891,0.035519,0.011912,,,
4825,0.070792,0.037424,0.11084,0.10552,0.10624,0.1046,0.054427,0.056583,0.063013,0.058288,0.035464,0.01231,,,
4826,0.065871,0.034745,0.11582,0.10774,0.10564,0.10964,0.059061,0.059755,0.066997,0.064999,0.035156,0.011919,,,
4827,0.06776,0.035226,0.11506,0.10137,0.10315,0.10538,0.05918,0.057689,0.063844,0.065845,0.035706,0.014113,,,
4828,0.067363,0.035334,0.11388,0.10032,0.10416,0.1084,0.048331,0.052803,0.061912,0.060923,0.036193,0.013242,,,
4829,0.066389,0.033666,0.11286,0.10156,0.10297,0.10443,0.058305,0.050882,0.058171,0.060019,0.036279,0.013462,,,
4830,0.065612,0.033096,0.11016,0.099227,0.099076,0.11114,0.055988,0.052311,0.05638,0.065407,0.036305,0.014005,,,
4831,0.064249,0.032369,0.11179,0.098252,0.10427,0.11512,0.063067,0.052499,0.055354,0.06424,0.035646,0.012657,,,
4832,0.06426,0.033571,0.112,0.099631,0.09997,0.11444,0.063437,0.052127,0.057338,0.06461,0.036329,0.014249,,,
4833,0.062845,0.032859,0.10907,0.094876,0.10058,0.11261,0.056204,0.050008,0.059628,0.063771,0.037425,0.014204,,,
4834,0.064038,0.033417,0.11293,0.09764,0.10031,0.11393,0.063075,0.049643,0.055852,0.064442,0.037418,0.014855,,,
4835,0.064672,0.034023,0.11184,0.096725,0.10019,0.11524,0.062646,0.047861,0.058632,0.065091,0.038426,0.017025,,,
4836,0.064969,0.035432,0.10519,0.10223,0.10252,0.11123,0.052814,0.051911,0.063839,0.061408,0.036827,0.014498,,,
4837,0.063719,0.032206,0.10756,0.106,0.10158,0.11486,0.059322,0.059927,0.065885,0.064777,0.036069,0.014133,,,
4838,0.062299,0.031525,0.11202,0.10534,0.10159,0.10737,0.061142,0.060333,0.058103,0.054485,0.036608,0.014251,,,
4839,0.062597,0.032675,0.1139,0.10939,0.10349,0.11254,0.061792,0.059591,0.059007,0.059913,0.03624,0.014566,,,
4840,0.063924,0.032987,0.11205,0.1121,0.10488,0.10907,0.058657,0.057073,0.060236,0.058479,0.035638,0.013935,,,
4841,0.065243,0.034273,0.11264,0.10909,0.097054,0.10563,0.062911,0.060969,0.0575,0.060636,0.036622,0.013874,,,
4842,0.062998,0.032389,0.11361,0.11053,0.10072,0.11086,0.067197,0.063277,0.054005,0.063743,0.036932,0.014293,,,
4843,0.063343,0.034106,0.11419,0.11404,0.10493,0.10451,0.067418,0.063994,0.053875,0.063117,0.036486,0.015372,,,
4844,0.062189,0.032989,0.11409,0.11377,0.10191,0.10892,0.062869,0.061766,0.05663,0.064603,0.037136,0.015837,,,
4845,0.061409,0.03252,0.11698,0.11147,0.1039,0.11481,0.065663,0.057831,0.056827,0.062552,0.035537,0.014873,,,
4846,0.063086,0.032618,0.11183,0.10997,0.10198,0.10912,0.066383,0.050977,0.053286,0.059841,0.035893,0.014834,,,
4847,0.062701,0.032144,0.11447,0.10765,0.099233,0.11175,0.064025,0.054994,0.053872,0.063072,0.036476,0.016934,,,
4848,0.064515,0.034208,0.1124,0.10776,0.10007,0.11197,0.067056,0.059261,0.051133,0.058233,0.036751,0.015657,,,
4849,0.063876,0.034496,0.11612,0.11568,0.098201,0.10872,0.064691,0.063521,0.060908,0.060779,0.034447,0.013725,,,
4850,0.064982,0.033674,0.1132,0.11347,0.10074,0.1084,0.065164,0.058755,0.055535,0.064904,0.035761,0.013739,,,
4851,0.067187,0.033682,0.11264,0.11168,0.10175,0.11021,0.063865,0.058456,0.056547,0.065108,0.035863,0.014162,,,
4852,0.065871,0.032536,0.10766,0.10861,0.10777,0.10435,0.055108,0.053499,0.059258,0.062243,0.03632,0.0153,,,
4853,0.067066,0.033958,0.11078,0.11644,0.10465,0.11141,0.059919,0.054357,0.058159,0.066167,0.03514,0.014456,,,
4854,0.066735,0.033188,0.10629,0.1176,0.096751,0.10765,0.05415,0.061878,0.055612,0.062461,0.035514,0.013979,,,
4855,0.065208,0.032134,0.11089,0.11058,0.10478,0.10839,0.057095,0.059493,0.056105,0.062045,0.035568,0.012665,,,
4856,0.064797,0.032903,0.10474,0.11362,0.10806,0.11278,0.056947,0.05864,0.052899,0.061823,0.035984,0.014664,,,
4857,0.065598,0.032444,0.10112,0.10993,0.10046,0.11219,0.057443,0.056767,0.053476,0.062524,0.036291,0.016146,,,
4858,0.063564,0.030282,0.10192,0.10712,0.10265,0.10805,0.053317,0.058863,0.053594,0.062093,0.035479,0.014801,,,
4859,0.064667,0.031166,0.1052,0.10828,0.10201,0.1102,0.053817,0.06095,0.053574,0.061195,0.035058,0.013905,,,
4860,0.064181,0.028446,0.10042,0.11386,0.10706,0.11001,0.052154,0.057275,0.06464,0.060805,0.034309,0.015498,,,
4861,0.063667,0.029939,0.099533,0.10743,0.10807,0.10814,0.050985,0.061108,0.063782,0.065636,0.034529,0.014303,,,
4862,0.06539,0.031624,0.10194,0.1157,0.10164,0.10941,0.050927,0.058486,0.061025,0.058139,0.034036,0.012776,,,
4863,0.065805,0.030723,0.10437,0.11685,0.098271,0.10488,0.052483,0.057557,0.053316,0.060759,0.035082,0.014048,,,
4864,0.067468,0.032735,0.09971,0.11265,0.10089,0.10838,0.049968,0.060088,0.055938,0.054396,0.035404,0.012984,,,
4865,0.066001,0.031091,0.10806,0.10592,0.10165,0.10611,0.057513,0.059466,0.056022,0.054913,0.034471,0.012562,,,
4866,0.064615,0.029406,0.10849,0.10857,0.10107,0.099089,0.058096,0.056363,0.052563,0.051045,0.034692,0.013198,,,
4867,0.061476,0.030909,0.10726,0.11363,0.098302,0.10488,0.057627,0.067975,0.054777,0.050679,0.036404,0.013862,,,
4868,0.062939,0.032227,0.10673,0.11486,0.099115,0.10249,0.052977,0.063312,0.058156,0.054565,0.03568,0.013092,,,
4869,0.063604,0.031864,0.10818,0.1097,0.10142,0.097458,0.06127,0.063402,0.054772,0.05224,0.036732,0.015291,,,
4870,0.06386,0.032734,0.10959,0.10908,0.10375,0.096635,0.058027,0.058125,0.056638,0.052853,0.035064,0.012489,,,
4871,0.065999,0.03329,0.10577,0.1125,0.10428,0.096622,0.058923,0.06613,0.061284,0.055151,0.035116,0.012831,,,
4872,0.064339,0.031477,0.10868,0.10784,0.1015,0.095701,0.057177,0.06432,0.055136,0.053523,0.034169,0.012233,,,
4873,0.06358,0.032904,0.11278,0.10905,0.1051,0.093388,0.056546,0.063856,0.054815,0.056088,0.033996,0.011977,,,
4874,0.066478,0.033224,0.10994,0.10933,0.10076,0.094037,0.058148,0.061085,0.057154,0.047781,0.03537,0.01474,,,
4875,0.065334,0.031057,0.11107,0.10873,0.09785,0.092719,0.055984,0.064934,0.055647,0.049672,0.03493,0.013397,,,
4876,0.064789,0.030514,0.11514,0.10141,0.10428,0.093802,0.067805,0.058802,0.061219,0.050794,0.034366,0.012503,,,
4877,0.065165,0.030499,0.10808,0.1084,0.099545,0.096677,0.05806,0.060061,0.064299,0.050616,0.034389,0.012972,,,
4878,0.0638,0.032303,0.10935,0.11229,0.098427,0.093614,0.058093,0.061592,0.063749,0.045824,0.034948,0.013749,,,
4879,0.064252,0.029734,0.11071,0.10652,0.10132,0.099169,0.054613,0.059112,0.058545,0.047262,0.03539,0.01347,,,
4880,0.066111,0.034103,0.10934,0.11303,0.098378,0.10203,0.056354,0.06099,0.056177,0.051936,0.035902,0.014696,,,
4881,0.064005,0.033454,0.11188,0.10738,0.098905,0.099709,0.065005,0.050862,0.056449,0.048928,0.036279,0.013514,,,
4882,0.066475,0.033143,0.1105,0.10711,0.098691,0.10013,0.07272,0.057999,0.058182,0.052523,0.034836,0.012558,,,
4883,0.065193,0.030929,0.11622,0.10273,0.095401,0.096875,0.065105,0.050204,0.054073,0.050465,0.035706,0.012826,,,
4884,0.063453,0.029708,0.11385,0.11025,0.1031,0.10027,0.061568,0.057554,0.053137,0.051119,0.036668,0.012697,,,
4885,0.064333,0.029733,0.10945,0.10531,0.10447,0.10209,0.059422,0.054363,0.057782,0.052163,0.035223,0.012444,,,
4886,0.063566,0.030428,0.1101,0.10509,0.10146,0.10055,0.05677,0.055261,0.05446,0.052229,0.036911,0.014471,,,
4887,0.062209,0.030537,0.11062,0.1122,0.099514,0.10855,0.060974,0.055265,0.058891,0.058372,0.036208,0.014235,,,
4888,0.061275,0.029052,0.10954,0.11475,0.10381,0.10099,0.061679,0.060682,0.05734,0.056445,0.03659,0.014166,,,
4889,0.061848,0.028951,0.11324,0.1087,0.10249,0.097138,0.068693,0.056492,0.053681,0.054173,0.036396,0.013769,,,
4890,0.061914,0.029077,0.10984,0.10791,0.10144,0.10621,0.063842,0.053926,0.054218,0.057863,0.03667,0.014231,,,
4891,0.061696,0.030311,0.10915,0.10814,0.098312,0.10344,0.062164,0.05676,0.052044,0.057744,0.03597,0.01432,,,
4892,0.061857,0.028157,0.10966,0.10691,0.098049,0.10395,0.067004,0.061907,0.059793,0.063236,0.035394,0.012926,,,
4893,0.059258,0.027921,0.11137,0.11343,0.10375,0.10743,0.062059,0.063523,0.054751,0.062659,0.035764,0.013082,,,
4894,0.059775,0.027954,0.11492,0.11705,0.098771,0.1113,0.068729,0.065385,0.052209,0.057431,0.03538,0.012631,,,
4895,0.062035,0.029604,0.11191,0.10846,0.10357,0.10733,0.063995,0.062102,0.063324,0.06013,0.035613,0.012384,,,
4896,0.060694,0.028736,0.1126,0.11341,0.10051,0.10606,0.067469,0.062054,0.065422,0.063945,0.034979,0.011546,,,
4897,0.062032,0.030038,0.11269,0.11205,0.10143,0.10279,0.062388,0.058599,0.060103,0.059862,0.034956,0.012092,,,
4898,0.061308,0.030452,0.10974,0.11273,0.10514,0.11093,0.062106,0.059004,0.060359,0.064045,0.03527,0.013246,,,
4899,0.061899,0.031165,0.11221,0.11306,0.098621,0.112,0.062592,0.058492,0.060886,0.061779,0.036154,0.013714,,,
4900,0.062449,0.030179,0.11025,0.11235,0.10184,0.11255,0.064223,0.06072,0.06104,0.06971,0.035283,0.012452,,,
4901,0.062876,0.03259,0.11207,0.10759,0.097734,0.11313,0.065226,0.061033,0.061181,0.060489,0.035884,0.013116,,,
4902,0.062525,0.031865,0.10864,0.10784,0.10786,0.11028,0.060286,0.058624,0.061903,0.057601,0.035469,0.013137,,,
4903,0.061826,0.030212,0.11276,0.10762,0.10548,0.11219,0.059836,0.062947,0.058182,0.061957,0.035706,0.012722,,,
4904,0.061573,0.031701,0.11143,0.11312,0.10939,0.11024,0.05818,0.060807,0.060903,0.058941,0.035449,0.012386,,,
4905,0.062567,0.031198,0.11549,0.11474,0.10668,0.1099,0.059485,0.058793,0.063464,0.057419,0.036142,0.012987,,,
4906,0.062392,0.029865,0.10856,0.10714,0.10695,0.11554,0.053258,0.06024,0.05961,0.058108,0.035635,0.013308,,,
4907,0.060682,0.028996,0.10734,0.10732,0.10177,0.11379,0.052245,0.053513,0.056823,0.057579,0.036608,0.01408,,,
4908,0.063246,0.031774,0.10471,0.10883,0.10096,0.10938,0.055456,0.061905,0.060414,0.056914,0.036828,0.013179,,,
4909,0.060557,0.031312,0.10428,0.10579,0.10642,0.11788,0.055646,0.055663,0.059311,0.062786,0.037264,0.014535,,,
4910,0.061795,0.030159,0.10103,0.10999,0.10712,0.11663,0.058635,0.054874,0.059063,0.063718,0.036796,0.013417,,,
4911,0.061164,0.031071,0.10259,0.10865,0.10545,0.11565,0.058866,0.056341,0.062284,0.063042,0.036835,0.014618,,,
4912,0.062116,0.032521,0.10629,0.10715,0.10365,0.11823,0.059186,0.055961,0.05778,0.063458,0.036234,0.013698,,,
4913,0.063154,0.033654,0.11023,0.10843,0.10153,0.1126,0.055097,0.058917,0.054474,0.06462,0.036799,0.013531,,,
4914,0.061996,0.033802,0.10667,0.10854,0.096453,0.11577,0.060418,0.056414,0.050488,0.069419,0.037058,0.013531,,,
4915,0.063355,0.033549,0.10757,0.10764,0.095877,0.12009,0.063725,0.050993,0.053414,0.067658,0.036657,0.014334,,,
4916,0.064434,0.033267,0.10624,0.11094,0.094868,0.12171,0.06966,0.053715,0.051694,0.062068,0.036468,0.012825,,,
4917,0.063643,0.032865,0.10641,0.10932,0.098299,0.12397,0.067436,0.055183,0.055247,0.065739,0.038374,0.015454,,,
4918,0.064123,0.033367,0.10347,0.11108,0.10144,0.12034,0.060398,0.057312,0.058473,0.068984,0.037101,0.014275,,,
4919,0.062645,0.032163,0.10877,0.10613,0.10291,0.12306,0.063582,0.054296,0.05873,0.065441,0.037659,0.014371,,,
4920,0.062407,0.029807,0.10436,0.10818,0.09875,0.12272,0.059019,0.061642,0.051958,0.067908,0.036085,0.012036,,,
4921,0.062233,0.030705,0.10344,0.10854,0.10376,0.11836,0.054386,0.062063,0.05592,0.060931,0.035948,0.013371,,,
4922,0.063558,0.030483,0.098565,0.10824,0.098738,0.11434,0.05432,0.064194,0.054156,0.053923,0.036893,0.014745,,,
4923,0.063426,0.032015,0.09692,0.11008,0.1016,0.11013,0.052705,0.06214,0.055475,0.053145,0.037291,0.014248,,,
4924,0.061938,0.031283,0.095908,0.11202,0.10262,0.10926,0.055269,0.060983,0.055585,0.053834,0.036974,0.013577,,,
4925,0.063243,0.028418,0.099197,0.11379,0.10737,0.11052,0.059573,0.063168,0.058315,0.053904,0.037144,0.012822,,,
4926,0.062311,0.030928,0.10066,0.11531,0.10336,0.11108,0.057891,0.062572,0.058512,0.059414,0.036921,0.013727,,,
4927,0.064124,0.031638,0.09643,0.11485,0.10882,0.11416,0.055935,0.059913,0.059861,0.063117,0.037493,0.014056,,,
4928,0.061448,0.028414,0.10643,0.1116,0.10963,0.11348,0.061497,0.054138,0.067079,0.061506,0.037486,0.014044,,,
4929,0.059331,0.028539,0.094604,0.11238,0.10301,0.12262,0.051557,0.054732,0.060885,0.061128,0.036296,0.013314,,,
4930,0.062533,0.032312,0.09616,0.1137,0.10635,0.12628,0.056789,0.053128,0.065089,0.066262,0.036651,0.012586,,,
4931,0.063914,0.031855,0.091678,0.1058,0.10125,0.11734,0.050881,0.052014,0.062686,0.065514,0.03762,0.015357,,,
4932,0.062241,0.030075,0.096763,0.10972,0.10356,0.11228,0.050465,0.056843,0.059387,0.064736,0.036478,0.014444,,,
4933,0.061972,0.031528,0.10069,0.11612,0.10799,0.11605,0.054434,0.058599,0.067441,0.065242,0.036935,0.013657,,,
4934,0.063082,0.03193,0.097746,0.11446,0.1118,0.11677,0.051176,0.059957,0.064542,0.064087,0.035632,0.013525,,,
4935,0.063664,0.031817,0.096257,0.11075,0.10388,0.11628,0.05467,0.060593,0.059912,0.063586,0.036924,0.013421,,,
4936,0.060884,0.031734,0.10141,0.11822,0.11407,0.11289,0.055904,0.066217,0.06528,0.063444,0.036563,0.013451,,,
4937,0.061167,0.031588,0.10201,0.11771,0.11271,0.11407,0.056025,0.062666,0.064608,0.059415,0.037377,0.013103,,,
4938,0.059869,0.030418,0.10567,0.11274,0.11013,0.1125,0.061836,0.0604,0.068634,0.061305,0.037251,0.013179,,,
4939,0.062073,0.032756,0.097161,0.1111,0.11339,0.1165,0.056421,0.057571,0.065737,0.061171,0.038726,0.01446,,,
4940,0.061883,0.029293,0.10127,0.10757,0.11522,0.11771,0.061983,0.054275,0.060821,0.064507,0.039225,0.016929,,,
4941,0.060983,0.028913,0.10308,0.10863,0.11088,0.11329,0.063559,0.055439,0.056244,0.062909,0.038304,0.01468,,,
4942,0.061789,0.028241,0.10308,0.10997,0.11389,0.1165,0.055924,0.056583,0.061574,0.065258,0.037666,0.013856,,,
4943,0.060217,0.027798,0.10658,0.1095,0.10429,0.11286,0.059245,0.059567,0.059409,0.061487,0.037952,0.015829,,,
4944,0.061376,0.029641,0.10613,0.11812,0.10422,0.11353,0.062327,0.063423,0.05777,0.061267,0.036991,0.013773,,,
4945,0.059085,0.027457,0.10799,0.11386,0.10167,0.11433,0.061818,0.056515,0.06214,0.064318,0.036058,0.012797,,,
4946,0.061965,0.029889,0.10878,0.10833,0.10228,0.11376,0.064262,0.054311,0.053405,0.061897,0.035805,0.013122,,,
4947,0.059307,0.028,0.11315,0.11527,0.10463,0.10589,0.064606,0.059824,0.0606,0.05694,0.035601,0.01296,,,
4948,0.061274,0.028555,0.11425,0.10855,0.10737,0.10919,0.067831,0.054632,0.05773,0.062861,0.035945,0.012579,,,
4949,0.061433,0.029487,0.11553,0.11064,0.1057,0.11064,0.062007,0.060271,0.049865,0.063623,0.036081,0.01366,,,
4950,0.061331,0.029902,0.11685,0.108,0.11065,0.10862,0.064642,0.057127,0.058944,0.061449,0.03636,0.012952,,,
4951,0.062572,0.03099,0.11592,0.10849,0.11124,0.10777,0.070924,0.055051,0.059287,0.060839,0.036887,0.014072,,,
4952,0.061201,0.031001,0.11625,0.10508,0.10994,0.10961,0.067026,0.053748,0.059814,0.059229,0.036068,0.012344,,,
4953,0.061206,0.031242,0.11794,0.10582,0.11066,0.097219,0.07291,0.054715,0.064142,0.055434,0.036724,0.014951,,,
4954,0.061587,0.031676,0.11415,0.10434,0.11139,0.10464,0.070254,0.064716,0.058119,0.057954,0.036502,0.01537,,,
4955,0.060654,0.031775,0.11315,0.1114,0.099205,0.10681,0.067017,0.056201,0.051366,0.057763,0.036347,0.014704,,,
4956,0.059795,0.032708,0.11296,0.10972,0.10773,0.098037,0.067692,0.060227,0.056187,0.047371,0.036766,0.014901,,,
4957,0.060023,0.031119,0.11461,0.099091,0.10795,0.10948,0.067333,0.050359,0.054612,0.059014,0.035855,0.013387,,,
4958,0.059195,0.030455,0.11528,0.10034,0.11492,0.10738,0.06432,0.055081,0.061113,0.061818,0.036325,0.013887,,,
4959,0.059764,0.031623,0.11354,0.099576,0.11608,0.10757,0.061245,0.056336,0.060624,0.061488,0.034913,0.012727,,,
4960,0.059516,0.029726,0.10912,0.10441,0.11236,0.10244,0.064476,0.058063,0.06217,0.056841,0.035287,0.011852,,,
4961,0.059369,0.029973,0.10701,0.10152,0.10842,0.10106,0.065825,0.055714,0.053011,0.058743,0.036362,0.013365,,,
4962,0.059848,0.030673,0.10185,0.10179,0.10983,0.1012,0.056471,0.060398,0.057278,0.053566,0.035643,0.011517,,,
4963,0.058766,0.028477,0.10774,0.1025,0.11283,0.10366,0.058054,0.057353,0.062087,0.057867,0.037228,0.013008,,,
4964,0.060082,0.029945,0.10965,0.1067,0.11624,0.10846,0.060099,0.060193,0.059167,0.066213,0.03655,0.013409,,,
4965,0.059275,0.02858,0.10614,0.10609,0.11252,0.10234,0.055861,0.057994,0.057591,0.058355,0.03701,0.012458,,,
4966,0.059724,0.028055,0.10589,0.099963,0.11775,0.11116,0.056847,0.057403,0.067467,0.064638,0.036978,0.012502,,,
4967,0.059345,0.029001,0.10189,0.10139,0.11309,0.10572,0.057742,0.057611,0.060927,0.059986,0.037004,0.014609,,,
4968,0.060475,0.028371,0.099758,0.10713,0.11135,0.10962,0.055112,0.054213,0.060785,0.061053,0.037511,0.014199,,,
4969,0.060094,0.029426,0.10139,0.1006,0.11277,0.10895,0.056464,0.054661,0.058952,0.056544,0.036155,0.012584,,,
4970,0.062532,0.028647,0.1056,0.10666,0.11281,0.10958,0.058786,0.05724,0.064265,0.058384,0.036339,0.013175,,,
4971,0.062,0.028565,0.10253,0.11002,0.10769,0.10904,0.059007,0.060341,0.063281,0.055962,0.037444,0.014945,,,
4972,0.063665,0.027303,0.10107,0.10565,0.10794,0.11165,0.057039,0.050908,0.055111,0.054486,0.037158,0.014303,,,
4973,0.06128,0.02826,0.099268,0.10545,0.10778,0.11136,0.056428,0.057853,0.058366,0.061754,0.036951,0.013443,,,
4974,0.061805,0.02978,0.1045,0.10128,0.10725,0.10887,0.06282,0.05209,0.054779,0.055151,0.03828,0.016261,,,
4975,0.061363,0.030002,0.10574,0.098674,0.10474,0.10887,0.063227,0.053517,0.04959,0.055219,0.037207,0.014794,,,
4976,0.060938,0.031028,0.10564,0.098043,0.11037,0.10969,0.066479,0.053736,0.0546,0.059088,0.037096,0.013895,,,
4977,0.06082,0.030604,0.10785,0.099184,0.10844,0.10616,0.061013,0.054007,0.048586,0.055405,0.037633,0.015026,,,
4978,0.059603,0.030382,0.10327,0.10023,0.10407,0.1085,0.05687,0.050723,0.050086,0.056962,0.037349,0.014005,,,
4979,0.058873,0.029445,0.10564,0.097983,0.10789,0.10494,0.060696,0.052849,0.058113,0.058135,0.037328,0.014054,,,
4980,0.058136,0.030234,0.10757,0.10067,0.10811,0.10668,0.059191,0.062079,0.050441,0.056892,0.036739,0.012912,,,
4981,0.060124,0.029919,0.10142,0.10235,0.10812,0.11318,0.054854,0.058642,0.061546,0.061953,0.037574,0.016234,,,
4982,0.061115,0.03226,0.11246,0.10249,0.10132,0.10833,0.058414,0.051817,0.056808,0.064577,0.037566,0.014604,,,
4983,0.058252,0.028862,0.11382,0.10794,0.10287,0.11514,0.062772,0.059158,0.05552,0.063437,0.036465,0.013386,,,
4984,0.058491,0.029507,0.11561,0.10217,0.1019,0.1101,0.065157,0.056305,0.057381,0.064217,0.03676,0.015015,,,
4985,0.057471,0.02881,0.11472,0.10387,0.10418,0.11292,0.064558,0.053007,0.057304,0.066742,0.036812,0.014715,,,
4986,0.057238,0.027846,0.10827,0.11072,0.107,0.10856,0.060152,0.064201,0.056702,0.062123,0.036664,0.014159,,,
4987,0.058621,0.028432,0.10667,0.11423,0.10582,0.10601,0.059189,0.058408,0.0517,0.05621,0.036371,0.015264,,,
4988,0.058188,0.031075,0.10466,0.10928,0.10362,0.10834,0.063726,0.059118,0.056097,0.058987,0.037268,0.014443,,,
4989,0.05991,0.029538,0.10748,0.10924,0.10358,0.10765,0.064251,0.055946,0.058355,0.058793,0.037054,0.013469,,,
4990,0.058911,0.029066,0.10431,0.10531,0.10485,0.11086,0.057822,0.059435,0.060806,0.060154,0.036332,0.014626,,,
4991,0.057831,0.028599,0.10587,0.10161,0.10364,0.10875,0.056878,0.055854,0.058511,0.059265,0.036711,0.01443,,,
4992,0.059435,0.030708,0.10329,0.1062,0.10427,0.10845,0.056735,0.050328,0.058953,0.061367,0.035002,0.014049,,,
4993,0.060062,0.031451,0.10378,0.11289,0.10362,0.10989,0.058919,0.054668,0.058498,0.05636,0.036145,0.013439,,,
4994,0.059862,0.03226,0.10285,0.11509,0.10899,0.10702,0.050025,0.058304,0.068275,0.057853,0.036916,0.016751,,,
4995,0.062015,0.030608,0.098107,0.11132,0.10728,0.098159,0.050415,0.054484,0.063544,0.055079,0.03677,0.014638,,,
4996,0.058545,0.029713,0.097699,0.11221,0.10707,0.10604,0.05294,0.060218,0.061578,0.055709,0.036627,0.015181,,,
4997,0.058992,0.031575,0.10219,0.10664,0.10713,0.10548,0.059186,0.05731,0.062481,0.057451,0.036913,0.015464,,,
4998,0.059716,0.030205,0.1008,0.1042,0.10886,0.10329,0.060453,0.051556,0.060663,0.061605,0.035891,0.012881,,,
4999,0.058375,0.029383,0.096588,0.10518,0.10859,0.10994,0.051075,0.054965,0.056564,0.062166,0.03496,0.013773,,,
5000,0.0607,0.030507,0.090178,0.10902,0.10282,0.10732,0.049773,0.063215,0.058878,0.05997,0.034615,0.013694,,,
5001,0.057524,0.03068,0.092788,0.11293,0.1041,0.10332,0.049966,0.058317,0.058762,0.057829,0.035247,0.013587,,,
5002,0.058548,0.029688,0.094901,0.11026,0.10811,0.10105,0.054317,0.060093,0.065994,0.061278,0.034619,0.012536,,,
5003,0.05797,0.031103,0.095877,0.10651,0.10796,0.10831,0.055684,0.062133,0.061107,0.062396,0.035611,0.014048,,,
5004,0.058025,0.030076,0.10091,0.10665,0.10359,0.10318,0.05722,0.059517,0.061922,0.061333,0.035632,0.014809,,,
5005,0.05759,0.02942,0.10203,0.10656,0.1085,0.09961,0.054553,0.055336,0.065981,0.062156,0.035741,0.014607,,,
5006,0.058237,0.031256,0.10708,0.10317,0.11339,0.10268,0.054907,0.05759,0.067152,0.061785,0.036003,0.014046,,,
5007,0.059938,0.029937,0.10089,0.10647,0.11535,0.10489,0.050767,0.054233,0.064894,0.064978,0.037158,0.015088,,,
5008,0.058831,0.030362,0.1023,0.10569,0.11434,0.1086,0.053973,0.058414,0.066827,0.068288,0.035958,0.013865,,,
5009,0.057794,0.031628,0.099174,0.10778,0.11389,0.10936,0.05477,0.063426,0.069588,0.066292,0.034807,0.013086,,,
5010,0.057013,0.03038,0.10135,0.11028,0.11627,0.1109,0.060168,0.057491,0.067408,0.06443,0.036457,0.014517,,,
5011,0.058664,0.031146,0.10136,0.10483,0.11363,0.10979,0.056486,0.057304,0.065264,0.065783,0.036034,0.014471,,,
5012,0.05944,0.029577,0.10716,0.10416,0.11927,0.11464,0.056572,0.053883,0.070147,0.062077,0.035817,0.014631,,,
5013,0.058088,0.031227,0.10866,0.10718,0.11869,0.11391,0.057045,0.058553,0.066421,0.062965,0.035205,0.015171,,,
5014,0.057936,0.030106,0.10862,0.10381,0.11938,0.11603,0.054315,0.056417,0.067978,0.068237,0.033889,0.012952,,,
5015,0.05652,0.030323,0.10543,0.1025,0.12017,0.11193,0.053094,0.060219,0.06793,0.059455,0.034563,0.01349,,,
5016,0.056949,0.029491,0.1103,0.10319,0.11991,0.11559,0.059646,0.058781,0.066633,0.058923,0.034131,0.013251,,,
5017,0.05711,0.029524,0.11803,0.09952,0.12057,0.11309,0.06018,0.054037,0.071086,0.057384,0.034843,0.015,,,
5018,0.056394,0.029581,0.10744,0.10347,0.12057,0.11172,0.054431,0.055908,0.06885,0.062537,0.035679,0.015053,,,
5019,0.057193,0.02937,0.10103,0.10528,0.12385,0.1089,0.05332,0.058889,0.073108,0.056885,0.03488,0.013393,,,
5020,0.057735,0.028357,0.1061,0.10402,0.1239,0.10476,0.05715,0.056853,0.074577,0.057529,0.035286,0.013925,,,
5021,0.059381,0.02975,0.10651,0.11151,0.12355,0.10878,0.053139,0.057652,0.067041,0.055971,0.035169,0.01308,,,
5022,0.059267,0.029595,0.10156,0.11119,0.12103,0.10473,0.054825,0.059322,0.069585,0.056832,0.035554,0.013096,,,
5023,0.05875,0.028784,0.09829,0.11152,0.12222,0.099261,0.057398,0.062001,0.071074,0.05183,0.036224,0.014029,,,
5024,0.059051,0.030114,0.099906,0.11132,0.12088,0.098254,0.052418,0.065823,0.072307,0.052251,0.035932,0.014847,,,
5025,0.05884,0.02774,0.096778,0.10512,0.11791,0.10178,0.055246,0.06297,0.071126,0.059416,0.035857,0.014587,,,
5026,0.058954,0.027575,0.10332,0.10708,0.118,0.099815,0.057749,0.062955,0.072922,0.057103,0.035767,0.016157,,,
5027,0.05939,0.029224,0.1069,0.10942,0.11454,0.10076,0.05947,0.061976,0.070999,0.060171,0.034902,0.01516,,,
5028,0.05867,0.028625,0.10437,0.10386,0.1134,0.09973,0.05798,0.060592,0.06645,0.058543,0.035128,0.01408,,,
5029,0.059585,0.030252,0.10361,0.10616,0.11288,0.10183,0.056009,0.063572,0.065095,0.060677,0.034592,0.013471,,,
5030,0.059713,0.02862,0.098248,0.1069,0.11872,0.10531,0.050611,0.059176,0.066735,0.061554,0.035395,0.013472,,,
5031,0.060353,0.029135,0.10297,0.10399,0.12047,0.10781,0.052948,0.058723,0.065443,0.063429,0.035728,0.014559,,,
5032,0.059324,0.030163,0.10001,0.10782,0.1157,0.11337,0.049258,0.057878,0.066811,0.058752,0.03563,0.013593,,,
5033,0.06008,0.029466,0.103,0.10811,0.11296,0.10496,0.047968,0.05844,0.073196,0.055553,0.035338,0.014774,,,
5034,0.059058,0.029503,0.10514,0.10755,0.11697,0.11111,0.054408,0.057349,0.067663,0.059791,0.035942,0.014048,,,
5035,0.058335,0.030219,0.10432,0.10735,0.11873,0.1086,0.050556,0.057785,0.065381,0.056366,0.036033,0.012805,,,
5036,0.058655,0.02917,0.097875,0.10853,0.12105,0.1098,0.052988,0.055432,0.067525,0.059877,0.034761,0.012487,,,
5037,0.059909,0.031134,0.10123,0.11183,0.11562,0.11094,0.047897,0.057183,0.067486,0.065609,0.03568,0.01354,,,
5038,0.058981,0.031097,0.099395,0.10822,0.12031,0.10967,0.052536,0.058839,0.064946,0.055883,0.036117,0.014424,,,
5039,0.058476,0.029633,0.10214,0.10904,0.11233,0.10755,0.051361,0.055985,0.068988,0.055648,0.035524,0.013634,,,
5040,0.0598,0.029409,0.10521,0.10984,0.11427,0.109,0.055606,0.062402,0.067416,0.059837,0.034303,0.013984,,,
5041,0.059856,0.030603,0.10263,0.10527,0.11283,0.10958,0.054133,0.06408,0.070586,0.062852,0.035914,0.015578,,,
5042,0.062046,0.030401,0.099261,0.10951,0.10973,0.11095,0.055649,0.063643,0.065264,0.062768,0.034425,0.013126,,,
5043,0.061158,0.027888,0.096898,0.10884,0.11736,0.1093,0.052595,0.06135,0.074734,0.062497,0.035211,0.013325,,,
5044,0.060201,0.028134,0.097108,0.10543,0.11165,0.106,0.056673,0.063569,0.068514,0.055247,0.035852,0.015209,,,
5045,0.062456,0.030343,0.10423,0.10911,0.11264,0.10774,0.058485,0.064109,0.062769,0.060473,0.03614,0.013995,,,
5046,0.063052,0.030589,0.10228,0.10739,0.11848,0.11083,0.056123,0.06047,0.067581,0.055328,0.036,0.014224,,,
5047,0.062615,0.030754,0.10025,0.11326,0.11522,0.10765,0.053629,0.061483,0.057752,0.054781,0.035128,0.014351,,,
5048,0.064001,0.034249,0.10715,0.10747,0.11532,0.10693,0.061832,0.058815,0.059121,0.053511,0.034955,0.014725,,,
5049,0.065463,0.032073,0.10902,0.11272,0.11275,0.10861,0.060558,0.063331,0.058825,0.049734,0.035134,0.013857,,,
5050,0.063038,0.03195,0.10889,0.11222,0.11181,0.11181,0.060494,0.060888,0.059663,0.05661,0.034488,0.014348,,,
5051,0.063509,0.031411,0.10539,0.10923,0.11114,0.11146,0.060931,0.059535,0.05315,0.061451,0.034685,0.014284,,,
5052,0.063961,0.030464,0.10638,0.11258,0.11008,0.11199,0.060914,0.05879,0.055646,0.057321,0.034985,0.015167,,,
5053,0.062919,0.031562,0.10675,0.11009,0.11856,0.1105,0.05631,0.059736,0.057992,0.059269,0.035236,0.014418,,,
5054,0.061776,0.030806,0.10705,0.11006,0.11404,0.11188,0.06131,0.05612,0.058537,0.057655,0.03447,0.014684,,,
5055,0.062209,0.030494,0.11235,0.11407,0.10881,0.11013,0.060654,0.063332,0.052782,0.056893,0.035227,0.013781,,,
5056,0.063636,0.03128,0.10388,0.11541,0.11224,0.11267,0.059385,0.065967,0.06097,0.060871,0.035446,0.014739,,,
5057,0.063203,0.030766,0.10721,0.11457,0.11909,0.11091,0.063564,0.067638,0.061954,0.053873,0.034769,0.014687,,,
5058,0.064695,0.030615,0.10779,0.11229,0.11214,0.10569,0.068199,0.067869,0.059455,0.057313,0.033758,0.01305,,,
5059,0.063984,0.028427,0.10853,0.12014,0.11613,0.099988,0.067819,0.065434,0.064592,0.056106,0.033776,0.012667,,,
5060,0.063213,0.028901,0.11293,0.11671,0.11838,0.10611,0.065952,0.064995,0.061377,0.057106,0.034623,0.013694,,,
5061,0.064902,0.02963,0.10708,0.11502,0.11277,0.10991,0.061043,0.065929,0.066202,0.063214,0.033833,0.012789,,,
5062,0.062517,0.027838,0.10508,0.11444,0.10994,0.1122,0.064296,0.065031,0.064647,0.057745,0.034941,0.014952,,,
5063,0.064516,0.028143,0.11072,0.11625,0.1081,0.1085,0.060705,0.067747,0.059732,0.055048,0.034216,0.015098,,,
5064,0.063128,0.02759,0.10918,0.11634,0.1094,0.1064,0.062538,0.068379,0.055133,0.052181,0.033712,0.01209,,,
5065,0.063995,0.026391,0.10379,0.11388,0.10919,0.10854,0.062658,0.061614,0.056151,0.05676,0.034621,0.01333,,,
5066,0.061381,0.02771,0.10313,0.1129,0.108,0.10596,0.062074,0.062279,0.060091,0.051671,0.034752,0.013166,,,
5067,0.061398,0.027897,0.10105,0.11623,0.10652,0.11145,0.062179,0.068489,0.056858,0.050802,0.033569,0.012844,,,
5068,0.061843,0.026748,0.10286,0.11399,0.098618,0.11073,0.064418,0.067397,0.057504,0.056534,0.034454,0.014282,,,
5069,0.061256,0.027867,0.10771,0.11634,0.10635,0.11126,0.0586,0.066738,0.063028,0.052225,0.034898,0.015011,,,
5070,0.060361,0.0268,0.10718,0.11472,0.10861,0.10761,0.060379,0.064935,0.061664,0.049516,0.033854,0.015025,,,
5071,0.060569,0.027819,0.11035,0.11408,0.11045,0.10686,0.060425,0.06668,0.062669,0.053024,0.035335,0.014882,,,
5072,0.059678,0.027544,0.10469,0.10996,0.11014,0.11679,0.062942,0.065502,0.058787,0.057564,0.035432,0.013462,,,
5073,0.061169,0.028367,0.1063,0.10942,0.11238,0.11308,0.060934,0.064127,0.065336,0.055111,0.035203,0.01348,,,
5074,0.061425,0.028749,0.11017,0.1119,0.11579,0.11148,0.061477,0.068478,0.062509,0.062673,0.034003,0.013989,,,
5075,0.062486,0.029783,0.10859,0.11504,0.11225,0.11508,0.063779,0.070613,0.070918,0.062149,0.034852,0.014872,,,
5076,0.060542,0.029988,0.11374,0.11383,0.10859,0.11762,0.065176,0.071736,0.066822,0.066917,0.034904,0.016021,,,
5077,0.060802,0.030602,0.1084,0.11516,0.11196,0.10768,0.065125,0.068529,0.068579,0.065195,0.035057,0.013454,,,
5078,0.059647,0.028125,0.10559,0.11587,0.11104,0.10566,0.059836,0.061244,0.067172,0.068881,0.033535,0.01289,,,
5079,0.059618,0.028552,0.10868,0.11339,0.11316,0.108,0.05746,0.062392,0.069039,0.068378,0.035017,0.013545,,,
5080,0.059897,0.028214,0.11269,0.11129,0.10853,0.11154,0.064022,0.066262,0.066012,0.06733,0.035224,0.013716,,,
5081,0.061574,0.027028,0.10467,0.10571,0.10635,0.10724,0.057459,0.056644,0.06428,0.064851,0.035515,0.015586,,,
5082,0.059726,0.027768,0.10192,0.10819,0.10763,0.10998,0.05242,0.057225,0.064203,0.066683,0.035256,0.014849,,,
5083,0.060504,0.027726,0.10987,0.11015,0.10627,0.10101,0.060327,0.051397,0.064185,0.061048,0.033978,0.013264,,,
5084,0.058888,0.027326,0.10433,0.10737,0.10462,0.10158,0.053221,0.055793,0.060896,0.061485,0.03541,0.015228,,,
5085,0.057649,0.027003,0.10454,0.10338,0.10651,0.095731,0.05627,0.053532,0.05801,0.057053,0.035994,0.017387,,,
5086,0.058052,0.026393,0.097825,0.10577,0.10267,0.10103,0.055642,0.057903,0.061547,0.06227,0.034468,0.0127,,,
5087,0.057853,0.027179,0.10255,0.11061,0.106,0.097155,0.059485,0.055911,0.06743,0.055613,0.036546,0.014943,,,
5088,0.057062,0.027731,0.10261,0.11061,0.10286,0.099354,0.053874,0.055482,0.057277,0.054877,0.035701,0.013847,,,
5089,0.056304,0.026071,0.10249,0.1027,0.10677,0.10005,0.058763,0.055744,0.063334,0.056007,0.035707,0.014995,,,
5090,0.056816,0.027459,0.10536,0.1088,0.10621,0.099527,0.059873,0.058813,0.062033,0.059295,0.03424,0.013167,,,
5091,0.058238,0.02619,0.10667,0.10682,0.1154,0.098518,0.063555,0.060405,0.06455,0.057462,0.034798,0.016116,,,
5092,0.057334,0.02713,0.099365,0.11208,0.11353,0.097343,0.059447,0.059839,0.067012,0.059576,0.035531,0.016098,,,
5093,0.059256,0.028618,0.10298,0.11775,0.11304,0.095524,0.058382,0.063359,0.064078,0.055836,0.036387,0.015941,,,
5094,0.055891,0.026937,0.10523,0.11527,0.10893,0.10041,0.057482,0.064771,0.063192,0.055103,0.034883,0.014359,,,
5095,0.058855,0.029555,0.10916,0.11503,0.11346,0.092573,0.059339,0.066741,0.065494,0.050202,0.035644,0.015538,,,
5096,0.056749,0.027681,0.10556,0.1168,0.10646,0.094668,0.058455,0.064537,0.063036,0.048722,0.033234,0.013415,,,
5097,0.055434,0.027177,0.10603,0.11587,0.11038,0.096389,0.056314,0.061366,0.060354,0.054717,0.033995,0.013062,,,
5098,0.055319,0.02626,0.1127,0.1175,0.10628,0.094989,0.056013,0.063856,0.055714,0.053916,0.034245,0.013735,,,
5099,0.057542,0.027474,0.11273,0.11555,0.11317,0.093727,0.058693,0.063722,0.058058,0.052573,0.03451,0.014272,,,
5100,0.056633,0.02814,0.10818,0.11688,0.10704,0.091431,0.056701,0.068373,0.055631,0.051249,0.034579,0.015299,,,
5101,0.056692,0.030156,0.10633,0.10825,0.10983,0.0964,0.057721,0.061072,0.062647,0.053452,0.034681,0.014747,,,
5102,0.057947,0.030802,0.10789,0.11362,0.11396,0.10064,0.055558,0.0619,0.061391,0.05692,0.035185,0.013669,,,
5103,0.05888,0.031076,0.10992,0.11132,0.11182,0.10215,0.05911,0.061713,0.062748,0.055046,0.034012,0.012672,,,
5104,0.059554,0.030872,0.10944,0.11499,0.11191,0.10343,0.059095,0.054313,0.059157,0.055029,0.035575,0.014351,,,
5105,0.059318,0.029997,0.11346,0.11983,0.10711,0.10429,0.065556,0.057308,0.055891,0.059489,0.034413,0.012369,,,
5106,0.059571,0.030471,0.10938,0.1138,0.10933,0.10683,0.060668,0.053504,0.059401,0.062653,0.035892,0.014172,,,
5107,0.059775,0.031443,0.10764,0.1118,0.11423,0.10841,0.058595,0.056333,0.061988,0.057468,0.034712,0.013793,,,
5108,0.059146,0.030125,0.10673,0.10946,0.1121,0.10745,0.054646,0.058115,0.06332,0.062246,0.03536,0.014147,,,
5109,0.059381,0.031787,0.10869,0.10505,0.11483,0.1091,0.061281,0.053277,0.071845,0.062366,0.035666,0.014614,,,
5110,0.059525,0.030915,0.11138,0.10315,0.10704,0.10692,0.059211,0.053158,0.069013,0.063591,0.036531,0.016567,,,
5111,0.058524,0.031389,0.10809,0.10612,0.10689,0.10742,0.058994,0.055261,0.067979,0.059104,0.036809,0.015818,,,
5112,0.060267,0.032145,0.11133,0.10956,0.11015,0.1099,0.059563,0.062441,0.06421,0.054509,0.036699,0.015349,,,
5113,0.060128,0.031037,0.10726,0.11021,0.10948,0.10344,0.055719,0.062113,0.066289,0.05928,0.036331,0.016088,,,
5114,0.060028,0.030114,0.10992,0.10582,0.10591,0.099645,0.059503,0.064244,0.063459,0.05939,0.037663,0.017316,,,
5115,0.060267,0.030613,0.11543,0.11069,0.10948,0.10439,0.063765,0.064547,0.057468,0.058404,0.037351,0.016744,,,
5116,0.062339,0.032493,0.11354,0.11093,0.10923,0.10873,0.056786,0.066295,0.057263,0.063538,0.035568,0.015977,,,
5117,0.061312,0.030863,0.10982,0.11548,0.10432,0.10442,0.057431,0.065855,0.057131,0.064005,0.034686,0.013203,,,
5118,0.062111,0.030664,0.11311,0.12035,0.10256,0.1031,0.061122,0.068399,0.055421,0.069628,0.034594,0.01373,,,
5119,0.062249,0.030171,0.109,0.11376,0.10632,0.1046,0.060942,0.064951,0.063168,0.069752,0.036189,0.016941,,,
5120,0.061047,0.030628,0.11175,0.12029,0.10536,0.10599,0.066178,0.06877,0.061756,0.067494,0.035585,0.016603,,,
5121,0.062237,0.031082,0.10866,0.12033,0.10436,0.10544,0.064048,0.072069,0.058542,0.066931,0.035262,0.015029,,,
5122,0.061818,0.028717,0.10212,0.1223,0.10614,0.10923,0.061271,0.069516,0.059366,0.073569,0.035494,0.014182,,,
5123,0.06115,0.028776,0.099784,0.12143,0.10403,0.10812,0.060529,0.067283,0.057526,0.070822,0.034294,0.013297,,,
5124,0.059399,0.028437,0.09911,0.11683,0.10434,0.10629,0.05211,0.069258,0.057617,0.07058,0.034753,0.013276,,,
5125,0.060221,0.025395,0.096931,0.11261,0.11131,0.11062,0.057545,0.066603,0.059493,0.066788,0.034747,0.013285,,,
5126,0.061123,0.028695,0.09887,0.1154,0.10575,0.10388,0.059275,0.06599,0.057397,0.060816,0.035358,0.014127,,,
5127,0.061089,0.028126,0.097086,0.11471,0.10473,0.104,0.050032,0.067761,0.058497,0.060038,0.034068,0.014453,,,
5128,0.061291,0.027753,0.10074,0.11734,0.1003,0.096586,0.0542,0.069973,0.052752,0.057962,0.035746,0.013545,,,
5129,0.060107,0.026261,0.099568,0.11335,0.10062,0.1004,0.053488,0.070998,0.055955,0.055072,0.03647,0.0172,,,
5130,0.059041,0.025269,0.10293,0.1194,0.10173,0.099347,0.052872,0.072495,0.049736,0.052378,0.035831,0.014697,,,
5131,0.060272,0.026005,0.10156,0.12016,0.10177,0.095692,0.051601,0.071946,0.051941,0.048609,0.036884,0.014955,,,
5132,0.059306,0.027675,0.10069,0.1249,0.10199,0.099418,0.050971,0.073828,0.052476,0.052395,0.036145,0.013957,,,
5133,0.059538,0.025984,0.10031,0.11597,0.10319,0.10079,0.053217,0.069353,0.056052,0.053866,0.036219,0.01443,,,
5134,0.060098,0.026704,0.10737,0.11256,0.103,0.099696,0.050637,0.071125,0.05287,0.05147,0.034701,0.012426,,,
5135,0.05804,0.027062,0.095064,0.12345,0.09924,0.10373,0.049037,0.076475,0.050319,0.055592,0.035842,0.015013,,,
5136,0.057286,0.025199,0.095358,0.12188,0.10516,0.10975,0.045442,0.072199,0.055308,0.059932,0.034554,0.01349,,,
5137,0.058599,0.026325,0.095649,0.12616,0.10231,0.10514,0.043171,0.072918,0.055057,0.060295,0.033532,0.013868,,,
5138,0.057106,0.027212,0.098039,0.11745,0.11201,0.10675,0.055858,0.068038,0.057485,0.058005,0.035554,0.014156,,,
5139,0.05739,0.027335,0.090223,0.12401,0.10301,0.10319,0.051344,0.071215,0.055177,0.056748,0.035496,0.015273,,,
5140,0.057863,0.023467,0.096754,0.11543,0.10511,0.10139,0.056622,0.068645,0.053309,0.049263,0.035269,0.013951,,,
5141,0.056556,0.027176,0.096558,0.11852,0.10701,0.10186,0.051969,0.066964,0.057166,0.052577,0.035229,0.014987,,,
5142,0.058663,0.027205,0.096102,0.11253,0.1009,0.098553,0.052066,0.065529,0.051059,0.049675,0.035617,0.016564,,,
5143,0.060445,0.028078,0.091336,0.11083,0.10801,0.091159,0.051126,0.060612,0.054647,0.047366,0.034623,0.014428,,,
5144,0.058442,0.026037,0.093271,0.10824,0.10873,0.10393,0.04986,0.058657,0.051949,0.05196,0.034522,0.013839,,,
5145,0.058943,0.026632,0.102,0.10972,0.1089,0.1,0.059836,0.066278,0.053213,0.05296,0.034367,0.013939,,,
5146,0.056629,0.027308,0.090941,0.10645,0.10912,0.098914,0.049073,0.061571,0.055197,0.047773,0.035754,0.013935,,,
5147,0.056947,0.024761,0.094633,0.1013,0.10664,0.095234,0.049677,0.056617,0.060719,0.05021,0.034961,0.014233,,,
5148,0.058844,0.026919,0.089666,0.1021,0.1059,0.10047,0.041699,0.058612,0.062217,0.054201,0.035664,0.01502,,,
5149,0.058021,0.02692,0.094047,0.10199,0.10233,0.10096,0.047613,0.056336,0.052325,0.050297,0.035281,0.015035,,,
5150,0.058676,0.02655,0.092157,0.099571,0.10344,0.097762,0.045509,0.059456,0.054538,0.051944,0.034711,0.013965,,,
5151,0.05966,0.028222,0.097629,0.10818,0.10837,0.10387,0.043109,0.061454,0.056832,0.054181,0.034858,0.014653,,,
5152,0.058548,0.027758,0.097393,0.10804,0.10583,0.10136,0.047758,0.060131,0.054462,0.056045,0.034699,0.013866,,,
5153,0.059983,0.029615,0.096484,0.10357,0.11362,0.10169,0.050889,0.055081,0.060644,0.053777,0.034613,0.012317,,,
5154,0.060491,0.028903,0.093043,0.10112,0.10837,0.10248,0.049922,0.055466,0.060257,0.057161,0.035129,0.013479,,,
5155,0.061328,0.028072,0.092816,0.10483,0.11008,0.10428,0.049067,0.053575,0.061918,0.059476,0.034675,0.013277,,,
5156,0.06135,0.028088,0.096154,0.10688,0.10625,0.098807,0.051739,0.055774,0.054119,0.057848,0.035052,0.013672,,,
5157,0.060141,0.028763,0.096655,0.10247,0.10247,0.10303,0.054762,0.061107,0.056912,0.060068,0.034814,0.012054,,,
5158,0.059081,0.028566,0.097648,0.1044,0.11267,0.10326,0.053686,0.060841,0.058912,0.058754,0.035394,0.014182,,,
5159,0.059168,0.027974,0.097022,0.10424,0.1121,0.10303,0.051964,0.061695,0.064696,0.057647,0.035901,0.013942,,,
5160,0.059895,0.02955,0.09005,0.11083,0.11206,0.10295,0.049653,0.059924,0.056273,0.066509,0.036995,0.014414,,,
5161,0.060594,0.028348,0.092911,0.10286,0.11163,0.10208,0.052001,0.055567,0.061809,0.060593,0.035468,0.015358,,,
5162,0.059716,0.028847,0.087216,0.11168,0.10959,0.10677,0.046262,0.061777,0.055032,0.06212,0.036373,0.015768,,,
5163,0.060608,0.029298,0.092142,0.11569,0.10541,0.10864,0.050401,0.060133,0.054788,0.064313,0.036029,0.014836,,,
5164,0.059386,0.029731,0.087016,0.10694,0.10523,0.10883,0.048504,0.05936,0.055411,0.063504,0.036203,0.01476,,,
5165,0.059037,0.028453,0.091445,0.11309,0.11209,0.11161,0.048304,0.069699,0.059407,0.061443,0.03545,0.012978,,,
5166,0.05973,0.030343,0.089416,0.10845,0.10712,0.11349,0.047676,0.065195,0.052189,0.061892,0.03663,0.013949,,,
5167,0.057098,0.026009,0.093579,0.11201,0.10779,0.10979,0.052275,0.064795,0.061476,0.056367,0.035978,0.015536,,,
5168,0.057485,0.027451,0.093548,0.10903,0.10626,0.10776,0.057493,0.056427,0.060442,0.059356,0.036463,0.016863,,,
5169,0.057384,0.027745,0.091134,0.11321,0.10343,0.10898,0.052629,0.063999,0.059583,0.057056,0.036271,0.015107,,,
5170,0.059352,0.025987,0.095801,0.11202,0.099875,0.10773,0.050621,0.065265,0.057,0.052443,0.035595,0.013717,,,
5171,0.057694,0.027055,0.097178,0.11642,0.10073,0.11672,0.054794,0.06821,0.05816,0.063362,0.035023,0.01251,,,
5172,0.058393,0.028064,0.096005,0.11704,0.10579,0.10926,0.056621,0.063149,0.061332,0.064585,0.034677,0.012974,,,
5173,0.060361,0.027613,0.098848,0.12182,0.10367,0.11724,0.055462,0.06653,0.058489,0.069116,0.036378,0.013293,,,
5174,0.05872,0.027757,0.094558,0.11243,0.10002,0.11238,0.053322,0.062829,0.050343,0.061902,0.034847,0.012721,,,
5175,0.058748,0.027966,0.095724,0.11194,0.1009,0.11956,0.060628,0.053726,0.051393,0.064489,0.034942,0.012542,,,
5176,0.059168,0.027691,0.10091,0.11144,0.10213,0.11711,0.061656,0.055008,0.049875,0.064535,0.034529,0.011789,,,
5177,0.059395,0.028232,0.098004,0.10554,0.10062,0.11234,0.058507,0.054391,0.050718,0.058996,0.033942,0.01227,,,
5178,0.058675,0.029363,0.10013,0.11485,0.10122,0.1173,0.055238,0.064021,0.050414,0.071405,0.035765,0.012488,,,
5179,0.05838,0.02634,0.09411,0.11608,0.1039,0.1163,0.052538,0.064193,0.054336,0.066143,0.034428,0.012463,,,
5180,0.05956,0.027304,0.10108,0.11689,0.10589,0.11384,0.055687,0.065367,0.051963,0.064032,0.034048,0.011329,,,
5181,0.058453,0.02715,0.10217,0.12057,0.10258,0.10998,0.054559,0.067947,0.050097,0.060111,0.03456,0.013417,,,
5182,0.06069,0.026824,0.09965,0.12078,0.1043,0.11476,0.052693,0.06693,0.046017,0.065987,0.034972,0.012981,,,
5183,0.06024,0.026797,0.10204,0.11964,0.10729,0.1092,0.056458,0.07219,0.047913,0.061105,0.036126,0.013442,,,
5184,0.060687,0.02553,0.10546,0.11412,0.11016,0.11155,0.058121,0.069205,0.059489,0.061354,0.035442,0.013556,,,
5185,0.059344,0.026994,0.10664,0.11386,0.10828,0.11664,0.053272,0.062174,0.055416,0.065616,0.035633,0.013263,,,
5186,0.059665,0.027247,0.10656,0.11585,0.10886,0.1127,0.05601,0.064964,0.055217,0.061752,0.035108,0.013565,,,
5187,0.058565,0.025154,0.099845,0.11349,0.10402,0.10963,0.05719,0.067022,0.059837,0.06012,0.034353,0.011821,,,
5188,0.059436,0.02668,0.10381,0.1019,0.10598,0.11229,0.053084,0.060974,0.058393,0.062671,0.034283,0.012203,,,
5189,0.059366,0.026624,0.10124,0.10706,0.11029,0.11518,0.05921,0.065723,0.059698,0.068393,0.034321,0.011995,,,
5190,0.058683,0.027104,0.095303,0.1086,0.11194,0.11224,0.050665,0.06587,0.059077,0.053997,0.03547,0.01236,,,
5191,0.060385,0.027685,0.10294,0.1091,0.10883,0.11514,0.054416,0.063792,0.057448,0.059289,0.03558,0.013763,,,
5192,0.05941,0.026747,0.10076,0.10592,0.11626,0.1126,0.051931,0.061972,0.064914,0.053751,0.034592,0.011917,,,
5193,0.058361,0.028226,0.10765,0.10731,0.11692,0.11051,0.049294,0.064412,0.061089,0.051804,0.034135,0.012933,,,
5194,0.060133,0.025936,0.10718,0.1071,0.11247,0.11547,0.052663,0.06534,0.061392,0.056913,0.034855,0.012351,,,
5195,0.061157,0.026835,0.1047,0.10726,0.11438,0.11264,0.056186,0.063986,0.060787,0.053487,0.035364,0.01403,,,
5196,0.060161,0.026593,0.10466,0.10759,0.11373,0.11531,0.051531,0.062535,0.063592,0.057313,0.034034,0.013411,,,
5197,0.060954,0.02775,0.1012,0.11134,0.11648,0.11362,0.053315,0.059564,0.059025,0.056971,0.035111,0.011308,,,
5198,0.061433,0.026876,0.10042,0.11561,0.11872,0.10759,0.053564,0.059201,0.061399,0.052082,0.034867,0.012668,,,
5199,0.061979,0.030543,0.10285,0.10995,0.1179,0.10886,0.051587,0.048998,0.061295,0.052412,0.033282,0.011437,,,
5200,0.060296,0.028439,0.10247,0.11421,0.12145,0.11444,0.048467,0.062746,0.05811,0.05172,0.034223,0.014365,,,
5201,0.060477,0.029014,0.10124,0.11156,0.1148,0.11661,0.056595,0.060017,0.059639,0.05424,0.0347,0.01364,,,
5202,0.060763,0.028403,0.10159,0.10754,0.11806,0.10892,0.052889,0.064342,0.060277,0.05179,0.03557,0.013355,,,
5203,0.060576,0.025691,0.095693,0.11717,0.11591,0.11108,0.053731,0.062303,0.057632,0.052101,0.033893,0.011569,,,
5204,0.0604,0.027817,0.10893,0.11208,0.11793,0.11137,0.060654,0.059557,0.060134,0.055458,0.034359,0.012894,,,
5205,0.062623,0.028365,0.10885,0.11787,0.11607,0.10596,0.055651,0.065457,0.061967,0.057916,0.034504,0.012014,,,
5206,0.065461,0.028466,0.10566,0.11943,0.11131,0.10864,0.056845,0.063635,0.057922,0.060574,0.034253,0.012865,,,
5207,0.065536,0.030281,0.1099,0.11186,0.10371,0.10728,0.060654,0.065878,0.054021,0.05618,0.033863,0.012542,,,
5208,0.063641,0.02829,0.10335,0.11579,0.1085,0.1108,0.058816,0.061835,0.057293,0.058793,0.034333,0.013026,,,
5209,0.063906,0.028411,0.10618,0.11976,0.10956,0.10544,0.055577,0.067043,0.063895,0.060356,0.034364,0.013247,,,
5210,0.06318,0.027173,0.10918,0.12066,0.11506,0.10268,0.062428,0.061225,0.065894,0.063019,0.033523,0.013198,,,
5211,0.063372,0.027172,0.10586,0.12031,0.1051,0.10398,0.060155,0.061355,0.058483,0.057192,0.034346,0.013813,,,
5212,0.063432,0.028263,0.10497,0.11361,0.10925,0.10487,0.063037,0.059924,0.061793,0.056273,0.16435,0.1231,,,
5213,0.063131,0.028572,0.11209,0.11468,0.1134,0.10825,0.063367,0.063273,0.06145,0.058327,0.15973,0.11864,,,
5214,0.063172,0.02804,0.10757,0.11941,0.11135,0.10076,0.06201,0.063089,0.056949,0.055611,0.15517,0.11409,,,
5215,0.06326,0.028863,0.10351,0.11599,0.11308,0.10159,0.058777,0.061748,0.061037,0.055572,0.15099,0.10998,,,
5216,0.061674,0.02784,0.1013,0.11421,0.1115,0.09618,0.055859,0.05846,0.058781,0.056142,0.1469,0.10609,,,
5217,0.060772,0.026881,0.10707,0.11012,0.11049,0.1012,0.055755,0.059358,0.064288,0.063372,0.14294,0.10237,,,
5218,0.062343,0.029056,0.10452,0.11088,0.11072,0.10271,0.056337,0.058259,0.064752,0.06017,0.13916,0.098992,,,
5219,0.060557,0.028545,0.099599,0.11231,0.11081,0.10365,0.052546,0.061804,0.058074,0.059952,0.13515,0.095177,,,
5220,0.061384,0.028172,0.10543,0.10644,0.11578,0.097601,0.056174,0.056398,0.05959,0.056494,0.13183,0.091481,,,
5221,0.061421,0.028172,0.10388,0.10863,0.11519,0.10101,0.055418,0.059484,0.058225,0.064417,0.12806,0.08782,,,
5222,0.061391,0.027449,0.10713,0.10876,0.11424,0.098262,0.059345,0.059151,0.061011,0.059313,0.12523,0.084203,,,
5223,0.062056,0.028502,0.10576,0.10803,0.10914,0.1051,0.05192,0.063379,0.056045,0.060907,0.12207,0.080807,,,
5224,0.062324,0.028048,0.10831,0.10628,0.10568,0.10077,0.054985,0.061917,0.059926,0.06099,0.11879,0.07795,,,
5225,0.063285,0.029469,0.11313,0.10817,0.10654,0.10488,0.061642,0.062101,0.058735,0.064723,0.11593,0.075569,,,
5226,0.064169,0.029349,0.11118,0.1062,0.11326,0.10179,0.061682,0.05712,0.060225,0.06162,0.11392,0.074412,,,
5227,0.064467,0.030484,0.11094,0.10604,0.10973,0.10754,0.058034,0.057262,0.059768,0.064448,0.11093,0.071172,,,
5228,0.06434,0.031518,0.11308,0.10831,0.10624,0.11073,0.064533,0.057316,0.0575,0.060758,0.10796,0.068726,,,
5229,0.06526,0.028998,0.10586,0.11221,0.10992,0.10633,0.062283,0.060212,0.057045,0.065057,0.10595,0.06734,,,
5230,0.063152,0.031271,0.1128,0.1191,0.10718,0.10378,0.059883,0.066721,0.0601,0.063089,0.10306,0.064061,,,
5231,0.063906,0.030066,0.10857,0.1209,0.10332,0.10907,0.061214,0.066003,0.059166,0.058453,0.10098,0.061764,,,
5232,0.064834,0.03159,0.11149,0.11343,0.10319,0.108,0.065408,0.060102,0.0573,0.058612,0.098178,0.059361,,,
5233,0.064842,0.032014,0.1091,0.11304,0.10301,0.10759,0.062164,0.061957,0.056583,0.060377,0.097131,0.058463,,,
5234,0.064988,0.033178,0.11346,0.10723,0.10313,0.10585,0.061685,0.058311,0.054031,0.056679,0.093943,0.054888,,,
5235,0.063899,0.033356,0.10912,0.11347,0.10059,0.099539,0.064353,0.057639,0.055163,0.05521,0.093205,0.056375,,,
5236,0.064625,0.033768,0.10665,0.11268,0.099099,0.10116,0.061257,0.059101,0.051611,0.05624,0.090234,0.052378,,,
5237,0.063098,0.033755,0.10827,0.11251,0.10492,0.10672,0.058965,0.06387,0.056988,0.062433,0.088786,0.052138,,,
5238,0.063736,0.033826,0.10333,0.11233,0.10404,0.10761,0.060263,0.060339,0.052011,0.055868,0.086843,0.050041,,,
5239,0.06283,0.032701,0.10827,0.10708,0.10517,0.10771,0.061806,0.053463,0.052581,0.061221,0.085683,0.049943,,,
5240,0.063368,0.033669,0.11022,0.10894,0.10625,0.10321,0.063422,0.053106,0.05256,0.062183,0.083174,0.047495,,,
5241,0.063838,0.034957,0.11448,0.10268,0.11067,0.10316,0.061173,0.050464,0.06154,0.058802,0.081502,0.045614,,,
5242,0.062104,0.032357,0.10706,0.10041,0.10674,0.10654,0.063998,0.056397,0.060602,0.059514,0.079962,0.042819,,,
5243,0.062917,0.033191,0.11014,0.10662,0.10511,0.1117,0.059031,0.059364,0.056432,0.058163,0.078534,0.042265,,,
5244,0.062131,0.032392,0.11489,0.1022,0.10183,0.10921,0.062625,0.053393,0.054332,0.061484,0.077702,0.042244,,,
5245,0.062069,0.034133,0.11332,0.10616,0.10607,0.10726,0.065544,0.057312,0.05613,0.059166,0.075142,0.038454,,,
5246,0.061831,0.033853,0.11362,0.10333,0.10796,0.1132,0.0611,0.061183,0.053429,0.058848,0.07525,0.039309,,,
5247,0.060539,0.034543,0.11494,0.109,0.099827,0.11029,0.065097,0.061396,0.053747,0.060709,0.072718,0.037437,,,
5248,0.060692,0.033215,0.11642,0.10595,0.10213,0.11055,0.058,0.054997,0.05503,0.058182,0.072701,0.03808,,,
5249,0.061681,0.034799,0.1107,0.10899,0.10314,0.10961,0.061972,0.060632,0.050003,0.058872,0.07204,0.037258,,,
5250,0.061039,0.03444,0.11237,0.099358,0.097108,0.10702,0.063107,0.051077,0.050427,0.053258,0.069945,0.035594,,,
5251,0.061335,0.035783,0.11198,0.10504,0.094369,0.10771,0.066289,0.056297,0.04196,0.051072,0.068432,0.033102,,,
5252,0.061808,0.035034,0.11348,0.1069,0.098941,0.10596,0.061789,0.056699,0.053115,0.053541,0.06684,0.031133,,,
5253,0.061078,0.035399,0.11334,0.11172,0.10141,0.11128,0.0599,0.057066,0.053778,0.058891,0.067199,0.032047,,,
5254,0.061961,0.03465,0.10618,0.10319,0.09719,0.10703,0.051857,0.052889,0.05149,0.050658,0.065141,0.030075,,,
5255,0.062989,0.036141,0.10358,0.10226,0.10107,0.10626,0.058491,0.056957,0.055897,0.056406,0.065556,0.030471,,,
5256,0.063409,0.033676,0.10933,0.10324,0.097859,0.10358,0.059824,0.059921,0.058832,0.050057,0.063909,0.028088,,,
5257,0.061348,0.033101,0.10275,0.10395,0.1044,0.10554,0.051309,0.059848,0.063327,0.055418,0.062859,0.02831,,,
5258,0.062401,0.035626,0.10675,0.10729,0.1077,0.10552,0.055701,0.0628,0.062249,0.056084,0.062736,0.027851,,,
5259,0.061647,0.033261,0.10231,0.10918,0.10489,0.10735,0.05442,0.06026,0.060449,0.053902,0.061626,0.026513,,,
5260,0.062494,0.034691,0.10342,0.10204,0.10404,0.10521,0.053862,0.059605,0.055248,0.056232,0.060748,0.025325,,,
5261,0.064749,0.034601,0.10172,0.10183,0.10599,0.10595,0.049395,0.062819,0.057583,0.064589,0.061215,0.026239,,,
5262,0.062778,0.033137,0.10279,0.10196,0.10137,0.10583,0.052777,0.064073,0.057942,0.060167,0.059839,0.025113,,,
5263,0.062584,0.034012,0.10267,0.10362,0.1056,0.10854,0.055574,0.06133,0.057722,0.062693,0.059934,0.025572,,,
5264,0.063917,0.034399,0.10338,0.09908,0.10177,0.1104,0.062093,0.057928,0.0582,0.060957,0.058537,0.024955,,,
5265,0.060977,0.031963,0.10678,0.10087,0.10272,0.11472,0.057811,0.05872,0.059205,0.062834,0.057321,0.02428,,,
5266,0.063791,0.03446,0.10893,0.099906,0.09518,0.11066,0.059241,0.055016,0.057024,0.062586,0.057903,0.026181,,,
5267,0.063189,0.032132,0.1052,0.10487,0.092455,0.11623,0.054882,0.054017,0.054536,0.058053,0.056584,0.024157,,,
5268,0.062012,0.031279,0.10463,0.10701,0.10028,0.1141,0.054856,0.056139,0.060776,0.061734,0.056376,0.025198,,,
5269,0.062721,0.033069,0.10522,0.10579,0.10585,0.11009,0.056097,0.054934,0.056532,0.061023,0.054747,0.022096,,,
5270,0.062761,0.030218,0.10426,0.10434,0.10331,0.11224,0.057783,0.055521,0.047555,0.062559,0.055939,0.025973,,,
5271,0.062163,0.031875,0.10698,0.10452,0.09906,0.10766,0.056658,0.052141,0.055153,0.059375,0.054838,0.023175,,,
5272,0.063525,0.034289,0.10683,0.10456,0.097275,0.10941,0.056767,0.055928,0.054264,0.065077,0.055097,0.026411,,,
5273,0.064746,0.03478,0.10497,0.098722,0.095842,0.1082,0.057166,0.057926,0.050641,0.063698,0.053479,0.022326,,,
5274,0.06222,0.034323,0.10673,0.095925,0.098458,0.11419,0.05602,0.04611,0.057783,0.058412,0.055127,0.02593,,,
5275,0.062529,0.033951,0.10556,0.099871,0.10225,0.11468,0.052102,0.046724,0.058181,0.060229,0.053946,0.02401,,,
5276,0.063153,0.033935,0.1035,0.097973,0.096733,0.1088,0.05013,0.050412,0.052897,0.062451,0.054056,0.026672,,,
5277,0.065564,0.036014,0.10798,0.10178,0.097772,0.11654,0.055317,0.051136,0.052462,0.065934,0.053792,0.027307,,,
5278,0.063046,0.033905,0.10684,0.10442,0.10339,0.10829,0.057584,0.053422,0.059536,0.06678,0.053309,0.023251,,,
5279,0.063765,0.034078,0.10347,0.10867,0.099712,0.11246,0.056973,0.060479,0.054527,0.067974,0.053625,0.028001,,,
5280,0.063427,0.032399,0.1056,0.10576,0.10033,0.11081,0.055615,0.059613,0.052398,0.06218,0.052728,0.025989,,,
5281,0.063962,0.034004,0.1022,0.10899,0.094301,0.10716,0.054145,0.060637,0.049312,0.065467,0.052742,0.025475,,,
5282,0.064393,0.033957,0.10715,0.10689,0.1003,0.11244,0.05376,0.054255,0.055626,0.06417,0.054108,0.02737,,,
5283,0.063431,0.030826,0.10515,0.10382,0.098921,0.11095,0.049892,0.057326,0.053154,0.057379,0.053304,0.027826,,,
5284,0.063231,0.032163,0.1058,0.10164,0.10298,0.10491,0.055618,0.054472,0.054024,0.059717,0.052923,0.026827,,,
5285,0.062787,0.031135,0.10779,0.098337,0.10559,0.10674,0.062271,0.053905,0.064349,0.054814,0.052007,0.025539,,,
5286,0.062681,0.029871,0.10164,0.095057,0.10424,0.1087,0.060054,0.0564,0.060371,0.054295,0.05144,0.025561,,,
5287,0.062651,0.031135,0.11014,0.097359,0.11082,0.11127,0.06333,0.055785,0.068159,0.0577,0.05073,0.024443,,,
5288,0.061883,0.031099,0.11085,0.10162,0.11527,0.11198,0.062546,0.056252,0.069776,0.056342,0.049898,0.022075,,,
5289,0.061584,0.030521,0.10842,0.097895,0.11038,0.10322,0.062378,0.050578,0.067569,0.057343,0.049756,0.02241,,,
5290,0.061152,0.031605,0.10578,0.099971,0.10612,0.10948,0.063241,0.049821,0.065428,0.063067,0.05003,0.024347,,,
5291,0.061217,0.031194,0.1103,0.10018,0.1054,0.10369,0.061259,0.052956,0.063565,0.057926,0.048642,0.022837,,,
5292,0.060783,0.030202,0.10805,0.094884,0.10404,0.10614,0.063396,0.045403,0.058417,0.051369,0.047731,0.021461,,,
5293,0.061049,0.030702,0.10788,0.094945,0.10137,0.1021,0.061113,0.046853,0.060429,0.053268,0.048498,0.022803,,,
5294,0.062983,0.029946,0.10769,0.094447,0.10439,0.10588,0.063197,0.04811,0.061427,0.0531,0.047512,0.021439,,,
5295,0.061987,0.029893,0.10063,0.094415,0.10764,0.10246,0.058576,0.052903,0.064308,0.054973,0.046126,0.020069,,,
5296,0.063065,0.030804,0.10491,0.087882,0.10884,0.10355,0.05535,0.047169,0.063156,0.050073,0.046059,0.020646,,,
5297,0.062847,0.030442,0.10319,0.092034,0.11185,0.10369,0.052267,0.049776,0.067269,0.052161,0.046749,0.021468,,,
5298,0.062292,0.030887,0.10503,0.095114,0.1144,0.10747,0.056692,0.046129,0.064012,0.055299,0.046643,0.020732,,,
5299,0.062367,0.030154,0.10476,0.092212,0.11409,0.1013,0.055641,0.048663,0.062695,0.04858,0.045665,0.019688,,,
5300,0.062417,0.029307,0.10552,0.096117,0.10957,0.11075,0.063302,0.049363,0.056397,0.057571,0.045388,0.019301,,,
5301,0.063089,0.029156,0.10291,0.094004,0.11225,0.10707,0.057723,0.051041,0.056559,0.05177,0.046341,0.021306,,,
5302,0.061928,0.028729,0.10324,0.094,0.11117,0.10463,0.055824,0.049705,0.062607,0.052787,0.045067,0.01958,,,
5303,0.060713,0.027513,0.10392,0.094833,0.11383,0.10954,0.053804,0.051796,0.062706,0.053336,0.044943,0.020215,,,
5304,0.059904,0.025677,0.11013,0.09539,0.10688,0.11672,0.061037,0.046794,0.061996,0.057277,0.045056,0.019699,,,
5305,0.060513,0.027575,0.11047,0.098874,0.10646,0.11158,0.057983,0.053822,0.06604,0.052986,0.044776,0.019646,,,
5306,0.06169,0.027438,0.10303,0.10234,0.11058,0.10932,0.055131,0.052003,0.062451,0.056432,0.044916,0.021025,,,
5307,0.062745,0.026533,0.10288,0.097238,0.10813,0.10745,0.053773,0.053356,0.063921,0.060026,0.044342,0.020462,,,
5308,0.060128,0.023368,0.10137,0.1014,0.10524,0.10855,0.056331,0.056546,0.0642,0.06153,0.045304,0.021514,,,
5309,0.061578,0.024154,0.1057,0.10463,0.10831,0.10542,0.056452,0.059769,0.059468,0.056691,0.04541,0.021064,,,
5310,0.062531,0.023579,0.10371,0.10982,0.1045,0.10728,0.060025,0.059949,0.056935,0.06485,0.044663,0.020252,,,
5311,0.062105,0.022895,0.10704,0.10425,0.10367,0.10569,0.060018,0.055522,0.055227,0.062097,0.044218,0.019703,,,
5312,0.062532,0.026388,0.1053,0.1015,0.10416,0.1066,0.060266,0.049603,0.052936,0.062952,0.043762,0.019968,,,
5313,0.060136,0.023371,0.10737,0.097984,0.10196,0.10706,0.058484,0.050083,0.054153,0.066514,0.043727,0.01957,,,
5314,0.06065,0.023973,0.10766,0.10173,0.099629,0.10702,0.056857,0.05362,0.048626,0.062895,0.043396,0.01922,,,
5315,0.060192,0.024409,0.10622,0.10607,0.10579,0.11177,0.057395,0.062575,0.053638,0.06258,0.043576,0.020848,,,
5316,0.060364,0.025881,0.11158,0.10375,0.10158,0.11063,0.059617,0.058595,0.053027,0.059958,0.043727,0.020198,,,
5317,0.058831,0.024701,0.10609,0.099328,0.10097,0.10983,0.059052,0.051957,0.054682,0.062044,0.043222,0.018731,,,
5318,0.058258,0.025008,0.10882,0.099095,0.10453,0.11539,0.066519,0.056405,0.062217,0.06211,0.044563,0.020057,,,
5319,0.058438,0.026517,0.11133,0.096319,0.099589,0.11542,0.066002,0.050474,0.057587,0.066036,0.044197,0.019615,,,
5320,0.057505,0.025328,0.10433,0.098626,0.099126,0.11413,0.058785,0.052691,0.055268,0.060704,0.042912,0.018181,,,
5321,0.056701,0.024535,0.11033,0.10603,0.104,0.11011,0.068729,0.059872,0.055857,0.065887,0.043353,0.018297,,,
5322,0.056813,0.025673,0.10866,0.10281,0.1044,0.11029,0.065057,0.061278,0.054948,0.062433,0.043862,0.019032,,,
5323,0.056736,0.026529,0.10695,0.10505,0.1012,0.10945,0.066178,0.066594,0.050303,0.068535,0.041781,0.016735,,,
5324,0.056301,0.025033,0.10944,0.10958,0.10513,0.10768,0.060015,0.063703,0.051437,0.061501,0.043195,0.018776,,,
5325,0.05701,0.025702,0.10751,0.10241,0.10281,0.11349,0.060069,0.055805,0.048375,0.061812,0.042299,0.01983,,,
5326,0.055954,0.025171,0.10377,0.10129,0.10424,0.10906,0.059628,0.059854,0.049537,0.057973,0.043032,0.018942,,,
5327,0.056938,0.025678,0.10233,0.10655,0.10057,0.11443,0.056185,0.061665,0.046644,0.063389,0.041906,0.018091,,,
5328,0.059404,0.02906,0.10513,0.10814,0.10382,0.10939,0.058811,0.063328,0.053652,0.062946,0.042294,0.01701,,,
5329,0.059863,0.026534,0.098723,0.11214,0.10454,0.10956,0.054848,0.068437,0.052489,0.063101,0.042445,0.019466,,,
5330,0.059533,0.0267,0.1036,0.1082,0.097107,0.1088,0.055744,0.066581,0.046089,0.061328,0.042317,0.018482,,,
5331,0.05991,0.027301,0.1055,0.115,0.098926,0.10639,0.058862,0.06841,0.047815,0.063156,0.042747,0.019199,,,
5332,0.059884,0.026819,0.10945,0.11359,0.097699,0.11059,0.057361,0.067808,0.049249,0.059714,0.042211,0.019433,,,
5333,0.058982,0.027065,0.10705,0.11517,0.097469,0.11307,0.058185,0.072701,0.050958,0.064987,0.043359,0.02019,,,
5334,0.058765,0.026742,0.11663,0.11451,0.10776,0.1108,0.062849,0.072323,0.054644,0.06693,0.042563,0.019857,,,
5335,0.058506,0.025201,0.11155,0.11138,0.11095,0.11234,0.059908,0.067867,0.056281,0.062854,0.0427,0.018167,,,
5336,0.058255,0.025898,0.10427,0.10941,0.11196,0.1132,0.057533,0.061269,0.054777,0.064854,0.042295,0.018641,,,
5337,0.057673,0.026405,0.10817,0.11306,0.10894,0.11189,0.062534,0.058714,0.05302,0.063132,0.042668,0.018616,,,
5338,0.059432,0.027776,0.10633,0.11432,0.11045,0.11303,0.062111,0.065663,0.052976,0.063271,0.042703,0.01846,,,
5339,0.058263,0.027098,0.10952,0.11283,0.11548,0.11557,0.066795,0.062756,0.050091,0.067978,0.043037,0.019584,,,
5340,0.057139,0.026509,0.10538,0.11412,0.10635,0.10696,0.063653,0.060517,0.050268,0.057959,0.041677,0.018184,,,
5341,0.058266,0.025705,0.11259,0.11582,0.10378,0.1083,0.070618,0.069692,0.051111,0.064486,0.04144,0.016755,,,
5342,0.059017,0.028115,0.10823,0.11745,0.10373,0.10786,0.066635,0.064869,0.05642,0.063079,0.041602,0.018722,,,
5343,0.059696,0.02652,0.11657,0.12097,0.10649,0.108,0.061633,0.070822,0.055434,0.063714,0.042203,0.01797,,,
5344,0.05759,0.028605,0.11093,0.1189,0.10901,0.10456,0.06271,0.070979,0.052936,0.059082,0.042127,0.016654,,,
5345,0.05897,0.028308,0.11001,0.11625,0.10412,0.10294,0.060657,0.067677,0.052839,0.057724,0.041325,0.016341,,,
5346,0.058763,0.027569,0.10932,0.11628,0.11472,0.10325,0.064168,0.06711,0.059028,0.0545,0.043697,0.021356,,,
5347,0.058746,0.02722,0.1048,0.11917,0.1127,0.10001,0.063213,0.067522,0.059054,0.054182,0.042156,0.019664,,,
5348,0.059319,0.027704,0.10393,0.11591,0.11595,0.10435,0.06285,0.067203,0.058782,0.052529,0.042404,0.019111,,,
5349,0.059125,0.027991,0.10398,0.11942,0.10719,0.10216,0.054285,0.071401,0.055089,0.05353,0.042248,0.01952,,,
5350,0.060801,0.030549,0.10033,0.11565,0.1148,0.10251,0.054984,0.066557,0.061387,0.052879,0.041184,0.017479,,,
5351,0.059001,0.028115,0.10193,0.11131,0.11128,0.10696,0.055071,0.066999,0.058409,0.055884,0.041339,0.018466,,,
5352,0.059835,0.030144,0.10713,0.1179,0.10702,0.10722,0.062962,0.0647,0.056799,0.054655,0.041517,0.017636,,,
5353,0.06061,0.030711,0.11002,0.1162,0.10799,0.10624,0.067113,0.064217,0.062394,0.057881,0.041912,0.019887,,,
5354,0.05941,0.030343,0.10524,0.11392,0.1009,0.11278,0.067758,0.065315,0.055033,0.058447,0.042727,0.021026,,,
5355,0.059464,0.030795,0.10002,0.11402,0.10302,0.10551,0.060392,0.06175,0.056986,0.060572,0.041778,0.018396,,,
5356,0.061645,0.031594,0.10544,0.11041,0.10162,0.10809,0.062759,0.062552,0.057127,0.061935,0.041017,0.017632,,,
5357,0.060777,0.031427,0.10511,0.10771,0.10381,0.10943,0.060349,0.055777,0.05277,0.059915,0.041297,0.017882,,,
5358,0.059997,0.030671,0.10502,0.10793,0.099497,0.10297,0.062983,0.061576,0.048003,0.058947,0.041137,0.017604,,,
5359,0.063888,0.032057,0.10781,0.10716,0.10043,0.10523,0.060018,0.058429,0.058496,0.059173,0.041489,0.018961,,,
5360,0.06286,0.030894,0.10301,0.11271,0.10019,0.10536,0.06307,0.061595,0.061104,0.056328,0.041877,0.020377,,,
5361,0.062082,0.031864,0.10699,0.10841,0.0997,0.10532,0.062147,0.060644,0.05655,0.055969,0.041408,0.017924,,,
5362,0.063696,0.031505,0.10491,0.10687,0.096254,0.10379,0.05821,0.062139,0.062623,0.059504,0.041946,0.019028,,,
5363,0.063441,0.031171,0.10848,0.10426,0.10871,0.10605,0.064302,0.064651,0.062974,0.058455,0.04172,0.018343,,,
5364,0.060856,0.030826,0.1037,0.10838,0.10751,0.10314,0.063924,0.061799,0.066165,0.059505,0.043629,0.020243,,,
5365,0.061318,0.031397,0.10688,0.11025,0.10571,0.097816,0.064655,0.06417,0.063627,0.051722,0.043097,0.020753,,,
5366,0.061572,0.031233,0.11242,0.10937,0.10125,0.10485,0.067631,0.063916,0.060728,0.055064,0.041964,0.01794,,,
5367,0.06285,0.031633,0.10431,0.10741,0.1045,0.10286,0.064623,0.062831,0.060888,0.061381,0.04182,0.018877,,,
5368,0.060994,0.031144,0.10383,0.10658,0.10202,0.10339,0.064212,0.058766,0.06097,0.059147,0.041964,0.017109,,,
5369,0.061694,0.031565,0.10063,0.10835,0.10621,0.1042,0.060842,0.062929,0.062342,0.056063,0.040753,0.016679,,,
5370,0.062616,0.031856,0.093916,0.11344,0.10901,0.1067,0.054563,0.072467,0.06321,0.060637,0.041891,0.019025,,,
5371,0.061979,0.029421,0.099592,0.11151,0.10163,0.098873,0.060358,0.0682,0.059329,0.055922,0.041292,0.019202,,,
5372,0.063488,0.030085,0.10074,0.11362,0.097769,0.098721,0.056007,0.067656,0.059988,0.052992,0.041599,0.019631,,,
5373,0.061664,0.03001,0.099709,0.10898,0.099979,0.09645,0.057101,0.061028,0.060527,0.051471,0.040905,0.017927,,,
5374,0.059852,0.029898,0.098585,0.11507,0.10591,0.10058,0.055015,0.059259,0.060599,0.057278,0.042011,0.020948,,,
5375,0.059855,0.030715,0.095935,0.11842,0.10479,0.096901,0.052337,0.068704,0.057403,0.048648,0.040931,0.018833,,,
5376,0.061114,0.031017,0.099862,0.11231,0.10715,0.10311,0.057983,0.067153,0.06221,0.053563,0.040818,0.018724,,,
5377,0.05955,0.030936,0.098903,0.10912,0.11138,0.10318,0.05815,0.060278,0.060817,0.05489,0.040463,0.018144,,,
5378,0.059534,0.028711,0.09981,0.10702,0.112,0.10201,0.053583,0.063763,0.057243,0.054574,0.041117,0.019646,,,
5379,0.059754,0.030116,0.10256,0.10627,0.10688,0.097863,0.053924,0.064808,0.05284,0.054513,0.040417,0.017461,,,
5380,0.057511,0.027575,0.095565,0.10865,0.11362,0.099457,0.05497,0.063651,0.054525,0.054796,0.04019,0.018665,,,
5381,0.056344,0.027965,0.10264,0.10983,0.11646,0.099614,0.053204,0.060902,0.05383,0.05687,0.040241,0.016868,,,
5382,0.058567,0.026464,0.095769,0.10791,0.10882,0.10237,0.051035,0.061517,0.049759,0.05252,0.040437,0.017562,,,
5383,0.056434,0.024522,0.094,0.10767,0.10728,0.1045,0.050138,0.061122,0.052547,0.052186,0.040985,0.016534,,,
5384,0.05812,0.02564,0.090283,0.10528,0.10382,0.099206,0.05275,0.052316,0.045125,0.05118,0.041718,0.019261,,,
5385,0.060048,0.02683,0.093355,0.10465,0.10791,0.10111,0.058145,0.050693,0.049731,0.05295,0.040601,0.017409,,,
5386,0.05928,0.027217,0.099072,0.10888,0.10798,0.099364,0.055783,0.052025,0.050916,0.054994,0.040457,0.015394,,,
5387,0.059979,0.026214,0.10532,0.10472,0.10556,0.098336,0.054501,0.049396,0.052882,0.050135,0.041475,0.018639,,,
5388,0.060009,0.028437,0.10292,0.099686,0.10774,0.093746,0.058043,0.053533,0.05599,0.0492,0.040001,0.016732,,,
5389,0.061174,0.028933,0.10236,0.093578,0.10362,0.1017,0.060288,0.04509,0.055115,0.05543,0.040515,0.017103,,,
5390,0.061155,0.02816,0.099511,0.099874,0.10398,0.11124,0.056098,0.049902,0.053834,0.062091,0.040373,0.018271,,,
5391,0.06125,0.028766,0.10539,0.099622,0.1082,0.11182,0.061967,0.045228,0.054972,0.060086,0.040503,0.019993,,,
5392,0.063886,0.029933,0.10614,0.10289,0.1084,0.11616,0.06005,0.049414,0.05336,0.066969,0.039933,0.018463,,,
5393,0.063372,0.030802,0.10952,0.099435,0.10637,0.11553,0.063255,0.044814,0.058882,0.065684,0.041409,0.01881,,,
5394,0.062017,0.030192,0.11679,0.098406,0.10334,0.11208,0.063045,0.049472,0.054105,0.061878,0.041082,0.016403,,,
5395,0.061557,0.03095,0.11363,0.10417,0.10878,0.11153,0.064274,0.052375,0.059025,0.061265,0.040106,0.01705,,,
5396,0.062586,0.030866,0.1048,0.10146,0.10899,0.1108,0.059228,0.054029,0.057081,0.065216,0.039776,0.01634,,,
5397,0.061652,0.031291,0.10792,0.10062,0.10501,0.10529,0.062512,0.052079,0.056573,0.056241,0.04015,0.016137,,,
5398,0.062202,0.031105,0.11085,0.10129,0.10973,0.10062,0.064185,0.053208,0.056748,0.054303,0.039806,0.014514,,,
5399,0.060884,0.032061,0.11908,0.097841,0.10916,0.1103,0.06481,0.051627,0.054229,0.061278,0.040033,0.015341,,,
5400,0.059391,0.030579,0.11512,0.10042,0.10802,0.10992,0.06294,0.054147,0.051638,0.060234,0.040377,0.015661,,,
5401,0.057423,0.029551,0.11322,0.094421,0.10817,0.10497,0.069727,0.052462,0.057154,0.059764,0.039498,0.015581,,,
5402,0.057208,0.030056,0.11558,0.0986,0.10511,0.10313,0.069943,0.054039,0.055824,0.057048,0.039757,0.013986,,,
5403,0.061849,0.032811,0.11324,0.097173,0.10028,0.10288,0.062842,0.052627,0.054257,0.054321,0.039242,0.013664,,,
5404,0.059947,0.031681,0.11467,0.094716,0.10505,0.1104,0.064323,0.047992,0.056673,0.060774,0.040204,0.015749,,,
5405,0.059989,0.031132,0.11922,0.095341,0.11403,0.10479,0.061394,0.052819,0.061162,0.058195,0.04065,0.016781,,,
5406,0.058942,0.03099,0.10908,0.096798,0.10426,0.10479,0.055141,0.061126,0.053734,0.053963,0.039625,0.015018,,,
5407,0.058297,0.028396,0.11412,0.094042,0.11091,0.10562,0.060906,0.062312,0.056641,0.056942,0.037593,0.0138,,,
5408,0.058855,0.031097,0.11662,0.094585,0.10865,0.10371,0.064804,0.064596,0.056586,0.057848,0.038892,0.016746,,,
5409,0.057893,0.030732,0.10756,0.099442,0.10131,0.11079,0.060436,0.062678,0.05438,0.059677,0.03884,0.016229,,,
5410,0.059209,0.030451,0.10434,0.097459,0.10686,0.10374,0.055179,0.057268,0.054323,0.056652,0.040528,0.01767,,,
5411,0.058914,0.030722,0.10443,0.096606,0.10663,0.10682,0.052625,0.058112,0.056417,0.058516,0.03836,0.015427,,,
5412,0.059131,0.031379,0.10411,0.099438,0.10369,0.10437,0.05474,0.064443,0.057806,0.056342,0.03803,0.017499,,,
5413,0.057636,0.029721,0.098476,0.10442,0.10473,0.10627,0.053796,0.068213,0.059523,0.052782,0.03715,0.015928,,,
5414,0.058994,0.031745,0.10112,0.097411,0.10628,0.10482,0.060227,0.061904,0.061496,0.053878,0.039342,0.016804,,,
5415,0.057467,0.029714,0.10634,0.10116,0.1032,0.10973,0.064227,0.063312,0.055719,0.05924,0.038498,0.016623,,,
5416,0.05893,0.032949,0.10178,0.098604,0.10307,0.10942,0.056645,0.058116,0.053337,0.059072,0.038284,0.015008,,,
5417,0.058255,0.031003,0.10403,0.10476,0.10289,0.10548,0.056742,0.06032,0.054632,0.057719,0.038696,0.016509,,,
5418,0.058459,0.029713,0.098846,0.10107,0.1006,0.1027,0.053177,0.057688,0.052556,0.053454,0.039331,0.017419,,,
5419,0.058705,0.032567,0.10336,0.096865,0.10429,0.10244,0.058061,0.053494,0.05486,0.049102,0.039749,0.01745,,,
5420,0.05998,0.032431,0.10735,0.09952,0.10325,0.10609,0.054901,0.061205,0.052494,0.050672,0.040388,0.020172,,,
5421,0.059816,0.031352,0.10424,0.10482,0.099093,0.095878,0.057635,0.058946,0.052391,0.048601,0.039664,0.017987,,,
5422,0.058881,0.031508,0.10785,0.10243,0.094778,0.099767,0.063627,0.059715,0.050446,0.055499,0.038625,0.015228,,,
5423,0.059014,0.030911,0.10588,0.09862,0.094057,0.099848,0.061618,0.059598,0.052812,0.052031,0.038774,0.017423,,,
5424,0.058239,0.030197,0.10537,0.0981,0.091145,0.094823,0.054379,0.054897,0.05369,0.049088,0.038272,0.017432,,,
5425,0.057637,0.029358,0.10992,0.10267,0.093282,0.10082,0.057893,0.062887,0.05484,0.055357,0.039427,0.021264,,,
5426,0.057413,0.031195,0.10768,0.10671,0.091046,0.098083,0.055684,0.061983,0.064813,0.052031,0.039927,0.018326,,,
5427,0.056793,0.030361,0.11032,0.10274,0.094038,0.099084,0.061501,0.057384,0.058658,0.050494,0.040556,0.020628,,,
5428,0.057247,0.030093,0.10764,0.10227,0.096078,0.10231,0.061771,0.05929,0.054605,0.055658,0.04013,0.021676,,,
5429,0.057309,0.030504,0.10549,0.097322,0.099299,0.10162,0.060499,0.058138,0.057851,0.052772,0.040339,0.020228,,,
5430,0.057026,0.029429,0.1093,0.10561,0.10278,0.10282,0.065769,0.062162,0.062374,0.049495,0.039654,0.019012,,,
5431,0.0593,0.029432,0.11212,0.1054,0.09815,0.098755,0.064869,0.056232,0.055057,0.051845,0.040234,0.020966,,,
5432,0.059374,0.030663,0.11323,0.10897,0.10039,0.098465,0.062408,0.054278,0.050529,0.052402,0.040004,0.018593,,,
5433,0.058738,0.028982,0.10869,0.11102,0.095589,0.099473,0.058519,0.053639,0.050153,0.050841,0.03981,0.017498,,,
5434,0.057479,0.027856,0.11751,0.10964,0.092311,0.10033,0.060502,0.057534,0.047791,0.046042,0.039073,0.016463,,,
5435,0.059767,0.030173,0.11223,0.10493,0.096782,0.094824,0.059439,0.055649,0.050654,0.042971,0.03882,0.017223,,,
5436,0.059563,0.029326,0.11076,0.1109,0.091998,0.1019,0.060541,0.05931,0.052352,0.048769,0.038539,0.017789,,,
5437,0.061331,0.029796,0.11234,0.10662,0.093236,0.10088,0.061282,0.061607,0.057499,0.049495,0.038727,0.018776,,,
5438,0.061246,0.030111,0.10682,0.10473,0.093706,0.10307,0.059887,0.059952,0.05377,0.053221,0.038488,0.017335,,,
5439,0.06141,0.029276,0.11202,0.1003,0.095549,0.10061,0.058706,0.057736,0.056734,0.053667,0.039221,0.017884,,,
5440,0.061603,0.030035,0.11263,0.10093,0.099216,0.10259,0.060586,0.054353,0.056114,0.056879,0.038193,0.015495,,,
5441,0.061492,0.029352,0.11425,0.099312,0.097436,0.09682,0.056659,0.055816,0.052865,0.055647,0.039858,0.016969,,,
5442,0.061234,0.028917,0.11124,0.090585,0.10138,0.10202,0.057564,0.053757,0.059302,0.059688,0.039673,0.017942,,,
5443,0.064388,0.031207,0.10669,0.095379,0.095708,0.10099,0.054477,0.052126,0.056463,0.056994,0.038835,0.016324,,,
5444,0.063954,0.030296,0.10597,0.10012,0.099413,0.099835,0.055491,0.053234,0.057838,0.051536,0.039392,0.017562,,,
5445,0.062046,0.030574,0.1073,0.099129,0.10236,0.097805,0.052596,0.049359,0.055262,0.052169,0.038207,0.015248,,,
5446,0.062623,0.030679,0.10788,0.093199,0.10413,0.1033,0.051934,0.045875,0.058851,0.048819,0.038,0.014343,,,
5447,0.062706,0.030354,0.09849,0.093834,0.10084,0.099173,0.04654,0.049425,0.062421,0.045785,0.03906,0.016891,,,
5448,0.06311,0.030856,0.10044,0.097921,0.10244,0.1039,0.05613,0.053788,0.061961,0.050133,0.037978,0.015712,,,
5449,0.063549,0.031861,0.09847,0.099326,0.098717,0.1073,0.049414,0.050487,0.058535,0.056196,0.038558,0.015741,,,
5450,0.062788,0.031106,0.09686,0.10189,0.10015,0.11112,0.049438,0.052918,0.060574,0.062311,0.038597,0.016152,,,
5451,0.062606,0.029952,0.095861,0.098904,0.10084,0.10858,0.049726,0.052072,0.052643,0.063627,0.038537,0.016315,,,
5452,0.06294,0.031878,0.090118,0.098008,0.10482,0.11381,0.048968,0.056373,0.058585,0.062956,0.039791,0.017857,,,
5453,0.061798,0.031405,0.096656,0.098216,0.10146,0.1105,0.050485,0.052423,0.057936,0.064703,0.039359,0.018097,,,
5454,0.062502,0.03319,0.099713,0.10024,0.10801,0.10729,0.051383,0.05076,0.062989,0.053845,0.039345,0.017307,,,
5455,0.06193,0.031698,0.094961,0.101,0.1024,0.1106,0.051048,0.051302,0.057697,0.053659,0.040516,0.020128,,,
5456,0.060488,0.03135,0.098425,0.096972,0.10895,0.10767,0.052984,0.046542,0.063808,0.049175,0.040772,0.017637,,,
5457,0.061902,0.031348,0.10843,0.095476,0.10837,0.10872,0.061062,0.049362,0.062851,0.05696,0.040311,0.019418,,,
5458,0.059145,0.030809,0.10643,0.095437,0.1031,0.10928,0.058167,0.045895,0.062513,0.059548,0.040969,0.020404,,,
5459,0.059771,0.0313,0.10527,0.10285,0.10304,0.11424,0.057513,0.052859,0.060133,0.065397,0.039906,0.016777,,,
5460,0.060018,0.031216,0.10324,0.10476,0.10184,0.11073,0.059728,0.050988,0.060364,0.058468,0.039131,0.016045,,,
5461,0.059007,0.029917,0.10759,0.10134,0.10816,0.11371,0.060424,0.050285,0.062754,0.064179,0.041226,0.020634,,,
5462,0.058305,0.029025,0.1093,0.096618,0.10449,0.11128,0.061529,0.052128,0.059688,0.063306,0.038744,0.01544,,,
5463,0.058942,0.029818,0.10598,0.097549,0.10227,0.11592,0.056039,0.051727,0.059777,0.063709,0.039366,0.016336,,,
5464,0.057142,0.027509,0.10371,0.10007,0.10644,0.11078,0.056467,0.051737,0.062399,0.064969,0.040233,0.016727,,,
5465,0.058227,0.0277,0.10406,0.10181,0.1083,0.1132,0.059498,0.052425,0.058063,0.061984,0.039447,0.016463,,,
5466,0.059119,0.027757,0.10799,0.099982,0.10991,0.11375,0.060898,0.052636,0.061939,0.061907,0.039648,0.015131,,,
5467,0.05772,0.026444,0.10622,0.10438,0.11022,0.1162,0.058262,0.053336,0.064269,0.064114,0.038364,0.014512,,,
5468,0.057625,0.027647,0.10554,0.1029,0.11018,0.11891,0.063177,0.055018,0.059915,0.067081,0.038116,0.015129,,,
5469,0.058729,0.02823,0.10498,0.10384,0.11105,0.12085,0.068146,0.059285,0.060612,0.067298,0.038496,0.015901,,,
5470,0.05783,0.027953,0.10555,0.10112,0.11028,0.12554,0.062926,0.05401,0.064762,0.065834,0.039177,0.014869,,,
5471,0.057531,0.027936,0.10221,0.098747,0.11582,0.11989,0.062073,0.057929,0.065676,0.064771,0.040218,0.015972,,,
5472,0.057833,0.027687,0.10745,0.099612,0.11649,0.11734,0.068197,0.053652,0.066315,0.063246,0.039087,0.014748,,,
5473,0.059144,0.03001,0.10185,0.097577,0.11669,0.11989,0.065857,0.055229,0.065116,0.066055,0.04019,0.016478,,,
5474,0.059169,0.02979,0.10664,0.098666,0.11593,0.11069,0.06696,0.059249,0.063179,0.062145,0.03917,0.014407,,,
5475,0.057924,0.0292,0.10492,0.096502,0.11335,0.10548,0.062274,0.053505,0.062457,0.05982,0.039107,0.014683,,,
5476,0.059443,0.02949,0.10757,0.098701,0.11459,0.11099,0.064779,0.059087,0.064999,0.060313,0.038041,0.01339,,,
5477,0.059069,0.02818,0.10994,0.10038,0.11505,0.1106,0.063533,0.054799,0.063961,0.060577,0.039291,0.015939,,,
5478,0.061396,0.030746,0.11054,0.10182,0.11424,0.10603,0.067872,0.057535,0.062947,0.062017,0.036745,0.014165,,,
5479,0.059594,0.029675,0.10984,0.10542,0.11551,0.11029,0.068539,0.064161,0.06531,0.066017,0.037256,0.014227,,,
5480,0.059883,0.03044,0.10733,0.1009,0.11575,0.11202,0.066941,0.063598,0.067704,0.065848,0.038128,0.015441,,,
5481,0.057132,0.028221,0.10655,0.098323,0.11677,0.11394,0.064584,0.056873,0.061873,0.060182,0.037561,0.015337,,,
5482,0.057823,0.029396,0.10197,0.10453,0.11351,0.10837,0.065768,0.058985,0.063699,0.061007,0.038761,0.016464,,,
5483,0.059296,0.029255,0.10617,0.10126,0.11295,0.1053,0.065724,0.056684,0.057496,0.054099,0.039206,0.014316,,,
5484,0.059343,0.029759,0.10604,0.099656,0.10664,0.10677,0.063877,0.054387,0.061062,0.05742,0.038939,0.016957,,,
5485,0.057368,0.027685,0.10851,0.097503,0.10913,0.11429,0.060566,0.053679,0.065776,0.055219,0.039181,0.017059,,,
5486,0.057892,0.029985,0.10601,0.09784,0.11005,0.109,0.056823,0.054504,0.061593,0.050182,0.038684,0.015886,,,
5487,0.057461,0.028386,0.10891,0.095668,0.11142,0.10714,0.057346,0.054124,0.067432,0.053075,0.038837,0.01582,,,
5488,0.057036,0.028528,0.10851,0.10125,0.10296,0.10775,0.060273,0.051601,0.059509,0.057273,0.039485,0.016634,,,
5489,0.057886,0.027192,0.11047,0.10347,0.10878,0.11033,0.064852,0.050471,0.062633,0.059112,0.038859,0.015954,,,
5490,0.057606,0.02595,0.11216,0.099182,0.10676,0.1024,0.058282,0.05123,0.064401,0.054099,0.03881,0.016738,,,
5491,0.058101,0.027032,0.10775,0.10583,0.10681,0.10301,0.066487,0.051762,0.061444,0.05048,0.038047,0.014929,,,
5492,0.058696,0.028775,0.11101,0.10638,0.11338,0.10703,0.059708,0.052495,0.066597,0.055891,0.038864,0.018401,,,
5493,0.059692,0.027565,0.10647,0.10408,0.10976,0.10881,0.062559,0.05273,0.067003,0.055788,0.040077,0.016814,,,
5494,0.060465,0.028624,0.11261,0.10284,0.10859,0.11116,0.063972,0.055953,0.066559,0.05549,0.03914,0.017472,,,
5495,0.059598,0.027715,0.10261,0.10379,0.10204,0.10524,0.061161,0.050546,0.060886,0.057111,0.03906,0.016692,,,
5496,0.059808,0.028839,0.10589,0.099485,0.10398,0.11008,0.064333,0.055443,0.060962,0.058621,0.038645,0.016519,,,
5497,0.059874,0.029415,0.10101,0.094373,0.10084,0.10585,0.057785,0.05141,0.057379,0.058352,0.039094,0.016672,,,
5498,0.060115,0.029273,0.10915,0.092625,0.1012,0.10509,0.064731,0.052688,0.061545,0.056972,0.039425,0.016557,,,
5499,0.061228,0.028888,0.1078,0.095769,0.10115,0.10639,0.063118,0.050723,0.060541,0.054539,0.040724,0.020407,,,
5500,0.059188,0.026509,0.10696,0.094931,0.09955,0.10253,0.059231,0.052719,0.06151,0.052611,0.039911,0.017992,,,
5501,0.060921,0.028136,0.11043,0.096603,0.10012,0.10242,0.072083,0.057327,0.055401,0.051488,0.040277,0.017142,,,
5502,0.060873,0.029589,0.10784,0.099324,0.10428,0.10154,0.06247,0.053256,0.058533,0.050459,0.039452,0.015292,,,
5503,0.060978,0.028386,0.11066,0.10056,0.10207,0.09876,0.070732,0.055389,0.055211,0.052706,0.039048,0.017444,,,
5504,0.06117,0.029474,0.11091,0.09782,0.10318,0.10337,0.069325,0.052199,0.061606,0.048974,0.039986,0.018679,,,
5505,0.061205,0.029711,0.10919,0.10073,0.10298,0.10215,0.064933,0.057303,0.057659,0.056125,0.039255,0.017128,,,
5506,0.060945,0.030073,0.10591,0.10083,0.10113,0.10049,0.061129,0.051222,0.059863,0.052892,0.039979,0.016908,,,
5507,0.060289,0.029593,0.10735,0.099958,0.097496,0.096023,0.062364,0.052783,0.05214,0.049173,0.039259,0.016665,,,
5508,0.059131,0.028914,0.1081,0.10205,0.10075,0.10638,0.060414,0.053505,0.057929,0.053483,0.041301,0.01931,,,
5509,0.059387,0.029698,0.10622,0.097411,0.099905,0.10828,0.058854,0.052031,0.054033,0.057777,0.040057,0.017247,,,
5510,0.058825,0.028096,0.10297,0.10221,0.096283,0.10648,0.053961,0.05611,0.054294,0.058328,0.039077,0.017798,,,
5511,0.058332,0.027937,0.10366,0.10426,0.10285,0.10362,0.048762,0.05464,0.057375,0.055582,0.040721,0.019461,,,
5512,0.059558,0.028937,0.10033,0.10192,0.1084,0.10688,0.051421,0.057943,0.060493,0.057966,0.040199,0.019211,,,
5513,0.059245,0.029147,0.10666,0.10663,0.11045,0.10925,0.055444,0.056757,0.057791,0.060905,0.039584,0.018059,,,
5514,0.061094,0.029161,0.10241,0.10829,0.10849,0.10817,0.049272,0.06086,0.057175,0.058852,0.0402,0.018195,,,
5515,0.059052,0.028794,0.099673,0.10085,0.10167,0.11287,0.049535,0.054813,0.050617,0.057661,0.039408,0.017708,,,
5516,0.061736,0.030255,0.10434,0.099494,0.10322,0.11165,0.051821,0.057217,0.054507,0.058948,0.039469,0.016723,,,
5517,0.061353,0.030569,0.10449,0.09855,0.10466,0.10288,0.050258,0.05742,0.054656,0.053574,0.04006,0.019086,,,
5518,0.060096,0.028553,0.10297,0.093999,0.099286,0.10431,0.051205,0.060329,0.050224,0.054904,0.040076,0.016444,,,
5519,0.060648,0.027929,0.10808,0.098864,0.10343,0.10916,0.053929,0.057666,0.055702,0.058053,0.040224,0.016535,,,
5520,0.060157,0.02893,0.1092,0.099613,0.10029,0.10481,0.055614,0.058857,0.051175,0.054246,0.040193,0.018168,,,
5521,0.060178,0.029915,0.10628,0.098289,0.097389,0.10387,0.056744,0.061114,0.050215,0.05948,0.040079,0.017384,,,
5522,0.0594,0.029603,0.10303,0.09991,0.095306,0.10692,0.053693,0.059474,0.050502,0.055838,0.04102,0.017424,,,
5523,0.057662,0.027694,0.099605,0.10211,0.099818,0.10687,0.055763,0.057999,0.054673,0.056149,0.039244,0.015508,,,
5524,0.058257,0.026956,0.10444,0.10274,0.098323,0.11165,0.055921,0.052864,0.052088,0.061765,0.040328,0.016835,,,
5525,0.056944,0.026289,0.10215,0.10375,0.10036,0.1089,0.054188,0.054678,0.050593,0.060122,0.039479,0.015872,,,
5526,0.058841,0.028006,0.1053,0.10486,0.096838,0.10715,0.056347,0.053419,0.053395,0.054747,0.04033,0.017517,,,
5527,0.056038,0.02517,0.10793,0.10236,0.098684,0.11045,0.056417,0.059954,0.050022,0.059655,0.039337,0.016059,,,
5528,0.055849,0.025621,0.10351,0.10841,0.09793,0.10465,0.057458,0.057999,0.051445,0.05869,0.039413,0.016451,,,
5529,0.056476,0.024994,0.11062,0.10581,0.095853,0.10805,0.067815,0.060392,0.048051,0.058341,0.039864,0.017355,,,
5530,0.056699,0.02691,0.1096,0.105,0.10492,0.10649,0.063509,0.054769,0.054469,0.057902,0.039575,0.017019,,,
5531,0.055357,0.024873,0.10907,0.1044,0.096879,0.10373,0.063363,0.057752,0.049489,0.058806,0.039532,0.020214,,,
5532,0.056173,0.02674,0.11251,0.10942,0.098788,0.10451,0.063532,0.061418,0.052494,0.056483,0.040674,0.019749,,,
5533,0.05452,0.027062,0.11558,0.10837,0.1007,0.1018,0.058673,0.062361,0.055277,0.056099,0.038937,0.017887,,,
5534,0.054457,0.026883,0.1139,0.10453,0.10041,0.10132,0.058705,0.062045,0.05727,0.056303,0.040479,0.019924,,,
5535,0.053649,0.025379,0.1109,0.10603,0.095943,0.099311,0.060926,0.065707,0.054378,0.053467,0.038981,0.016906,,,
5536,0.053048,0.025513,0.11206,0.10605,0.098661,0.10295,0.057059,0.061422,0.058312,0.056348,0.039505,0.016587,,,
5537,0.052844,0.024043,0.10478,0.10664,0.102,0.099905,0.05816,0.062922,0.056374,0.051671,0.039864,0.017296,,,
5538,0.05423,0.026081,0.10456,0.10691,0.098579,0.09871,0.054539,0.067726,0.060427,0.04783,0.040044,0.01846,,,
5539,0.053564,0.024936,0.10704,0.10411,0.10304,0.10108,0.058026,0.065742,0.064388,0.052863,0.040831,0.020212,,,
5540,0.052881,0.027298,0.1147,0.10457,0.10082,0.099496,0.061886,0.066581,0.060812,0.054511,0.040457,0.018237,,,
5541,0.05266,0.02745,0.11844,0.10779,0.10864,0.097541,0.062766,0.065847,0.069449,0.056512,0.040131,0.017568,,,
5542,0.051236,0.025735,0.11303,0.1068,0.10621,0.098231,0.053581,0.066179,0.067825,0.054454,0.039644,0.019938,,,
5543,0.053222,0.025906,0.11207,0.1035,0.10253,0.096689,0.060148,0.060864,0.066069,0.055842,0.039254,0.019139,,,
5544,0.054433,0.027276,0.11606,0.10603,0.10934,0.098754,0.062592,0.070903,0.071849,0.048429,0.038371,0.0157,,,
5545,0.05384,0.026037,0.11371,0.11114,0.11703,0.10106,0.064973,0.070568,0.071501,0.054465,0.03873,0.017219,,,
5546,0.053546,0.025335,0.11408,0.11003,0.10268,0.093478,0.064444,0.070537,0.064625,0.04811,0.038301,0.016488,,,
5547,0.054167,0.026267,0.12003,0.11059,0.10314,0.10014,0.065758,0.070235,0.063981,0.052642,0.03945,0.016168,,,
5548,0.053496,0.023655,0.11689,0.10649,0.104,0.099929,0.064508,0.066388,0.063158,0.051407,0.040905,0.018611,,,
5549,0.05292,0.024205,0.11397,0.11095,0.10322,0.098045,0.064827,0.067828,0.062822,0.048704,0.038988,0.015703,,,
5550,0.054332,0.024571,0.10885,0.1094,0.10652,0.10171,0.066475,0.069897,0.06631,0.052924,0.039963,0.01936,,,
5551,0.053712,0.023966,0.10697,0.10744,0.10949,0.09387,0.064338,0.068298,0.062009,0.049841,0.040148,0.016949,,,
5552,0.054205,0.024704,0.11204,0.10695,0.10635,0.097211,0.06871,0.069646,0.058874,0.051845,0.039305,0.017047,,,
5553,0.055082,0.024818,0.11152,0.1094,0.11063,0.096681,0.061895,0.06678,0.061663,0.051476,0.041033,0.017537,,,
5554,0.053556,0.024015,0.11071,0.11153,0.10956,0.09839,0.057562,0.064941,0.063855,0.052379,0.038967,0.018187,,,
5555,0.056153,0.026847,0.10874,0.10438,0.11034,0.099455,0.059105,0.066016,0.06097,0.050311,0.039074,0.016818,,,
5556,0.054795,0.024951,0.10601,0.11123,0.1077,0.10489,0.060203,0.063032,0.061522,0.053253,0.037461,0.015404,,,
5557,0.056537,0.028071,0.10852,0.11198,0.10886,0.10245,0.057972,0.068327,0.064302,0.0532,0.039539,0.019549,,,
5558,0.05622,0.028568,0.1095,0.11179,0.10775,0.10303,0.067868,0.063667,0.062006,0.053224,0.038682,0.017512,,,
5559,0.057241,0.029301,0.10777,0.11793,0.1068,0.09794,0.063086,0.068719,0.065656,0.053665,0.03887,0.017371,,,
5560,0.057193,0.031621,0.10788,0.11572,0.11345,0.10071,0.060625,0.06977,0.068988,0.053881,0.038894,0.016666,,,
5561,0.055568,0.028604,0.10878,0.10968,0.11048,0.099001,0.063131,0.062452,0.065369,0.05476,0.038545,0.015923,,,
5562,0.055362,0.029124,0.10594,0.10984,0.11151,0.09881,0.05742,0.062506,0.070444,0.049998,0.038484,0.01506,,,
5563,0.056206,0.028742,0.10572,0.11441,0.11227,0.097404,0.057282,0.063918,0.06476,0.050355,0.037744,0.013593,,,
5564,0.05688,0.030783,0.10469,0.10944,0.10993,0.098845,0.054182,0.061683,0.062031,0.049132,0.038504,0.014555,,,
5565,0.057556,0.029673,0.098685,0.10857,0.10949,0.097432,0.056924,0.058796,0.064798,0.049431,0.037867,0.013382,,,
5566,0.056864,0.028674,0.10652,0.11077,0.10645,0.09818,0.065548,0.056731,0.068789,0.049787,0.0378,0.01405,,,
5567,0.056049,0.026607,0.1055,0.11202,0.10536,0.099485,0.060545,0.055408,0.067102,0.052367,0.039278,0.016845,,,
5568,0.055616,0.026796,0.11047,0.10411,0.10837,0.090876,0.06017,0.056938,0.063994,0.048149,0.039987,0.01713,,,
5569,0.056288,0.028996,0.11116,0.10416,0.10785,0.096868,0.060994,0.056585,0.066851,0.049821,0.039629,0.018489,,,
5570,0.057334,0.029854,0.10726,0.10431,0.10721,0.094318,0.060345,0.058644,0.064411,0.045943,0.039235,0.017663,,,
5571,0.055865,0.027246,0.1106,0.10413,0.10658,0.095463,0.062058,0.05343,0.066059,0.049859,0.039208,0.01823,,,
5572,0.057342,0.029329,0.10982,0.10773,0.1069,0.093233,0.05752,0.055707,0.065583,0.047814,0.038949,0.017406,,,
5573,0.056554,0.029649,0.10501,0.10975,0.10972,0.098627,0.055943,0.056016,0.05902,0.050972,0.038264,0.017694,,,
5574,0.057321,0.032371,0.10277,0.10594,0.10445,0.097974,0.051717,0.052127,0.05761,0.051615,0.038271,0.017067,,,
5575,0.055981,0.028813,0.10887,0.1088,0.10722,0.094516,0.055277,0.060451,0.058347,0.053775,0.03837,0.015963,,,
5576,0.057452,0.030638,0.10408,0.10552,0.10596,0.098904,0.053824,0.059151,0.063718,0.052689,0.03853,0.016637,,,
5577,0.056401,0.028837,0.1043,0.10213,0.10571,0.096324,0.057601,0.057096,0.061498,0.052752,0.037683,0.016226,,,
5578,0.057059,0.025945,0.10373,0.10146,0.10484,0.099883,0.061295,0.058539,0.057118,0.055974,0.038331,0.017501,,,
5579,0.05741,0.027486,0.10321,0.1026,0.10428,0.10017,0.059185,0.057295,0.066096,0.050235,0.037617,0.015997,,,
5580,0.056566,0.025531,0.10349,0.10059,0.10554,0.10203,0.056927,0.065488,0.064515,0.052756,0.037771,0.014607,,,
5581,0.057958,0.027358,0.10477,0.097619,0.10723,0.1015,0.059633,0.054153,0.072008,0.052021,0.037279,0.015115,,,
5582,0.056134,0.026519,0.10195,0.10418,0.10741,0.10522,0.058305,0.059479,0.073303,0.055067,0.03695,0.013606,,,
5583,0.058331,0.027016,0.098645,0.10263,0.10909,0.10414,0.050543,0.059049,0.068282,0.05248,0.037455,0.015587,,,
5584,0.058562,0.026841,0.098458,0.10306,0.10901,0.10252,0.052178,0.06361,0.066391,0.057652,0.037374,0.015354,,,
5585,0.058799,0.030157,0.10279,0.099747,0.10737,0.1003,0.05224,0.0555,0.063364,0.05739,0.036818,0.013623,,,
5586,0.057054,0.028149,0.1036,0.097544,0.10025,0.096568,0.055677,0.056919,0.067284,0.049699,0.036995,0.015395,,,
5587,0.058474,0.029732,0.10797,0.098547,0.099835,0.10128,0.053883,0.053709,0.061978,0.057118,0.037185,0.014696,,,
5588,0.057825,0.029467,0.10649,0.1032,0.10179,0.10178,0.05487,0.056963,0.061295,0.05158,0.03631,0.012971,,,
5589,0.057065,0.028293,0.10533,0.10623,0.097875,0.1002,0.058896,0.06371,0.060832,0.053899,0.038392,0.018236,,,
5590,0.057641,0.029932,0.10281,0.10657,0.10045,0.099047,0.053307,0.056177,0.056845,0.051594,0.038395,0.014351,,,
5591,0.057334,0.029176,0.1042,0.10879,0.10029,0.099251,0.057915,0.055915,0.056753,0.050102,0.038746,0.0165,,,
5592,0.05721,0.030873,0.10509,0.1059,0.10682,0.093527,0.05606,0.05753,0.063525,0.049762,0.037536,0.015997,,,
5593,0.057402,0.031713,0.1083,0.10448,0.10895,0.10309,0.053693,0.058875,0.061172,0.054818,0.038392,0.016507,,,
5594,0.057732,0.031328,0.10852,0.096146,0.098783,0.10174,0.057441,0.054484,0.058229,0.053831,0.039427,0.017177,,,
5595,0.058848,0.033146,0.10605,0.10216,0.10641,0.10065,0.057968,0.055357,0.063415,0.054941,0.038633,0.015159,,,
5596,0.057894,0.031854,0.10603,0.097887,0.10565,0.095253,0.05783,0.052879,0.064082,0.049688,0.038344,0.015487,,,
5597,0.057212,0.032587,0.10534,0.10287,0.10284,0.097167,0.055159,0.056824,0.054914,0.055315,0.038516,0.014249,,,
5598,0.05741,0.032568,0.10275,0.11327,0.10376,0.1007,0.05535,0.056623,0.055836,0.055127,0.039262,0.015882,,,
5599,0.056985,0.033013,0.10117,0.11183,0.10387,0.10354,0.055511,0.054698,0.054587,0.051448,0.037106,0.014287,,,
5600,0.058715,0.031018,0.10568,0.10972,0.10574,0.099574,0.05868,0.055999,0.053096,0.050034,0.037986,0.016206,,,
5601,0.057867,0.031849,0.10791,0.11419,0.11062,0.10297,0.059152,0.062023,0.055201,0.053837,0.037912,0.015432,,,
5602,0.05789,0.032631,0.10435,0.11358,0.10558,0.10255,0.058124,0.061837,0.051802,0.052329,0.038069,0.014981,,,
5603,0.058272,0.032552,0.10756,0.11711,0.10104,0.10613,0.059176,0.064274,0.052707,0.053773,0.037074,0.013247,,,
5604,0.057598,0.031827,0.10536,0.11391,0.10408,0.10806,0.057965,0.064403,0.054768,0.059293,0.037882,0.015106,,,
5605,0.059785,0.03271,0.10458,0.11888,0.10862,0.10861,0.052441,0.06114,0.059085,0.059386,0.037863,0.015485,,,
5606,0.06026,0.03379,0.098171,0.11159,0.11058,0.10614,0.050835,0.055971,0.06262,0.059534,0.037913,0.016168,,,
5607,0.058454,0.031876,0.10048,0.11532,0.10882,0.10439,0.058594,0.06044,0.057469,0.05916,0.039067,0.01584,,,
5608,0.059264,0.033384,0.096539,0.11929,0.1069,0.10559,0.058752,0.06222,0.057886,0.055661,0.037035,0.015307,,,
5609,0.058815,0.02896,0.098213,0.12128,0.10847,0.1075,0.057753,0.0618,0.060728,0.055031,0.036604,0.013922,,,
5610,0.057632,0.029981,0.10269,0.12023,0.1088,0.10203,0.062684,0.060911,0.060648,0.050873,0.037053,0.013651,,,
5611,0.056174,0.028136,0.10105,0.11348,0.11073,0.098388,0.061668,0.057191,0.060562,0.049031,0.037239,0.014354,,,
5612,0.058792,0.030054,0.10354,0.11518,0.10976,0.10003,0.060957,0.060374,0.063548,0.051476,0.03811,0.016672,,,
5613,0.058461,0.02796,0.10808,0.11855,0.11083,0.10199,0.066312,0.060691,0.06286,0.054692,0.038857,0.016641,,,
5614,0.058655,0.02955,0.10094,0.11418,0.10489,0.10055,0.062553,0.0581,0.059931,0.053633,0.037143,0.01473,,,
5615,0.059089,0.030526,0.10017,0.10679,0.1092,0.0975,0.056765,0.058941,0.062201,0.05139,0.03818,0.016174,,,
5616,0.057836,0.029057,0.10421,0.11098,0.11249,0.099144,0.065984,0.057414,0.064127,0.047543,0.038564,0.015541,,,
5617,0.058074,0.030427,0.10159,0.11439,0.11113,0.098943,0.06413,0.061205,0.063105,0.049061,0.036576,0.014115,,,
5618,0.058307,0.030147,0.099541,0.10957,0.10595,0.099062,0.061544,0.064476,0.053376,0.049904,0.036756,0.013058,,,
5619,0.055626,0.028079,0.099106,0.1068,0.10297,0.10169,0.056752,0.062488,0.059362,0.049937,0.03662,0.012366,,,
5620,0.058608,0.029419,0.095228,0.10368,0.10004,0.1035,0.051051,0.063717,0.051926,0.048425,0.03733,0.014163,,,
5621,0.05714,0.029116,0.095667,0.10397,0.09914,0.10649,0.05154,0.060454,0.057221,0.054702,0.037343,0.013458,,,
5622,0.058497,0.029878,0.093649,0.10355,0.10068,0.10566,0.052554,0.052821,0.056156,0.053409,0.037174,0.013119,,,
5623,0.058723,0.029748,0.1012,0.10566,0.10089,0.10274,0.061321,0.059883,0.059308,0.050139,0.037797,0.014898,,,
5624,0.058646,0.029048,0.10005,0.10194,0.10503,0.10367,0.057113,0.058605,0.053865,0.049003,0.037861,0.014206,,,
5625,0.05926,0.03046,0.10683,0.10172,0.10028,0.10574,0.06045,0.055855,0.055912,0.050109,0.038065,0.014305,,,
5626,0.059166,0.029038,0.097069,0.097696,0.1087,0.10336,0.059804,0.057217,0.056321,0.051829,0.038353,0.014386,,,
5627,0.061251,0.030545,0.1004,0.10392,0.105,0.10445,0.054733,0.058901,0.052446,0.055789,0.036944,0.014756,,,
5628,0.059511,0.028641,0.095219,0.10732,0.10261,0.10507,0.053274,0.056782,0.048725,0.054628,0.037384,0.012775,,,
5629,0.059459,0.028729,0.098231,0.10652,0.098919,0.10314,0.058192,0.058307,0.050854,0.053415,0.037171,0.014194,,,
5630,0.060092,0.028277,0.10221,0.10406,0.10129,0.10498,0.054829,0.059633,0.052447,0.054023,0.037311,0.01276,,,
5631,0.060155,0.029886,0.094901,0.10346,0.095139,0.10725,0.053968,0.066766,0.050352,0.049868,0.036717,0.012901,,,
5632,0.059017,0.029881,0.094606,0.10533,0.096634,0.10487,0.053691,0.057895,0.05623,0.055485,0.037724,0.015224,,,
5633,0.058025,0.030177,0.10135,0.10211,0.1077,0.10973,0.050954,0.061594,0.056549,0.056445,0.037954,0.016343,,,
5634,0.059638,0.029461,0.10167,0.10222,0.1013,0.10643,0.047301,0.057002,0.059148,0.059199,0.038385,0.015273,,,
5635,0.060356,0.028941,0.098682,0.10044,0.10639,0.10967,0.047135,0.052165,0.062658,0.058239,0.038286,0.015536,,,
5636,0.059734,0.030899,0.10229,0.097904,0.10623,0.11128,0.046434,0.051526,0.053535,0.058508,0.039209,0.018053,,,
5637,0.059881,0.029311,0.098564,0.09795,0.10931,0.1114,0.053002,0.052154,0.055893,0.058693,0.038016,0.015413,,,
5638,0.061418,0.02901,0.10081,0.096909,0.10842,0.11123,0.053266,0.052107,0.055602,0.058756,0.039993,0.018973,,,
5639,0.060188,0.029045,0.095132,0.10121,0.10467,0.10865,0.049278,0.055889,0.056966,0.060619,0.040134,0.021188,,,
5640,0.060835,0.028956,0.10472,0.10517,0.10278,0.10864,0.054779,0.060367,0.052046,0.063429,0.038531,0.015668,,,
5641,0.063138,0.028296,0.10212,0.10786,0.10639,0.10936,0.057824,0.057916,0.054469,0.060818,0.039769,0.017919,,,
5642,0.060671,0.026587,0.10822,0.10207,0.10296,0.11056,0.059885,0.059409,0.052179,0.059112,0.040652,0.019969,,,
5643,0.062031,0.027597,0.10391,0.1036,0.10229,0.11094,0.053243,0.061633,0.052673,0.060934,0.040766,0.018495,,,
5644,0.062382,0.027695,0.10252,0.099989,0.10166,0.11274,0.052805,0.059343,0.051882,0.057641,0.040326,0.020846,,,
5645,0.060485,0.028132,0.10141,0.096951,0.10463,0.11092,0.04649,0.052294,0.049317,0.06219,0.040153,0.019583,,,
5646,0.059601,0.02639,0.099683,0.10087,0.096721,0.10739,0.056588,0.052454,0.04826,0.058313,0.040486,0.023214,,,
5647,0.059092,0.026998,0.10107,0.10057,0.099324,0.10468,0.048761,0.05212,0.050074,0.062452,0.040114,0.020058,,,
5648,0.059375,0.027285,0.10266,0.1017,0.10006,0.10004,0.051946,0.053188,0.05285,0.061174,0.040818,0.021803,,,
5649,0.059464,0.026538,0.10695,0.10141,0.095278,0.096447,0.048911,0.04973,0.0559,0.056571,0.041107,0.022481,,,
5650,0.059774,0.028259,0.10482,0.10526,0.099184,0.10291,0.049784,0.05465,0.056314,0.062925,0.039448,0.020775,,,
5651,0.060614,0.028667,0.10232,0.10719,0.10155,0.10217,0.044054,0.059075,0.053012,0.062179,0.039552,0.018468,,,
5652,0.060104,0.027264,0.10369,0.10832,0.10348,0.10504,0.053227,0.05891,0.060282,0.057687,0.041209,0.023261,,,
5653,0.058973,0.027396,0.10101,0.10907,0.10884,0.10234,0.051554,0.055547,0.062107,0.055535,0.04048,0.017699,,,
5654,0.059722,0.027449,0.098963,0.11148,0.10585,0.10756,0.052738,0.054082,0.060872,0.060374,0.040471,0.016954,,,
5655,0.059758,0.028512,0.10176,0.10788,0.10748,0.10779,0.055959,0.055599,0.058426,0.058966,0.04009,0.017434,,,
5656,0.060429,0.028441,0.099106,0.1072,0.10726,0.10636,0.056263,0.057773,0.062783,0.055914,0.039843,0.017731,,,
5657,0.059787,0.030018,0.099053,0.10587,0.10196,0.1107,0.055014,0.058647,0.058416,0.057657,0.039694,0.017994,,,
5658,0.060797,0.029336,0.093468,0.10918,0.10521,0.11733,0.056267,0.060709,0.063641,0.059611,0.040347,0.017123,,,
5659,0.05989,0.028731,0.091495,0.10819,0.1073,0.1129,0.05119,0.057521,0.065521,0.06195,0.039965,0.016553,,,
5660,0.060912,0.028452,0.095451,0.10407,0.10573,0.11051,0.052639,0.0552,0.065407,0.060366,0.039424,0.016754,,,
5661,0.0599,0.027111,0.097718,0.10105,0.10324,0.10949,0.055677,0.058206,0.060188,0.05767,0.039055,0.018621,,,
5662,0.059936,0.027582,0.099879,0.10301,0.10649,0.1162,0.050901,0.054127,0.064376,0.062198,0.040568,0.018286,,,
5663,0.062808,0.027755,0.10337,0.10371,0.097965,0.1093,0.058577,0.055101,0.057457,0.055843,0.038407,0.017916,,,
5664,0.0607,0.029165,0.097811,0.10031,0.097591,0.10678,0.053049,0.05564,0.054937,0.065071,0.039527,0.018351,,,
5665,0.061985,0.029228,0.10622,0.10043,0.10398,0.11194,0.058128,0.053056,0.062689,0.05668,0.039247,0.01909,,,
5666,0.060465,0.028859,0.10242,0.09516,0.098645,0.10455,0.054764,0.053575,0.05718,0.058771,0.040128,0.01885,,,
5667,0.060924,0.030999,0.10326,0.098336,0.098151,0.11059,0.059414,0.051081,0.058031,0.066544,0.039659,0.02285,,,
5668,0.059893,0.02943,0.10276,0.097797,0.099604,0.10675,0.052296,0.047858,0.059534,0.067649,0.040388,0.02023,,,
5669,0.060943,0.029871,0.10165,0.10018,0.10042,0.10791,0.054493,0.054835,0.059568,0.062638,0.040404,0.024441,,,
5670,0.061271,0.030455,0.10754,0.10166,0.10675,0.10757,0.053872,0.056896,0.061907,0.061907,0.039456,0.020305,,,
5671,0.059911,0.030203,0.1051,0.099897,0.10268,0.10898,0.050763,0.049017,0.056053,0.062228,0.0403,0.022573,,,
5672,0.058985,0.030993,0.10609,0.10094,0.10079,0.1071,0.051411,0.051482,0.059243,0.058353,0.039646,0.021971,,,
5673,0.059603,0.030075,0.099876,0.095629,0.10127,0.10202,0.04461,0.051717,0.061095,0.064715,0.038022,0.019869,,,
5674,0.058853,0.031393,0.097976,0.091358,0.10282,0.10618,0.05199,0.045852,0.056885,0.061527,0.038227,0.018889,,,
5675,0.059055,0.032038,0.097795,0.091583,0.10312,0.10635,0.047127,0.046808,0.060573,0.060829,0.039251,0.019207,,,
5676,0.058454,0.03067,0.098185,0.093256,0.10091,0.10969,0.049981,0.05162,0.05739,0.061751,0.038593,0.01858,,,
5677,0.05922,0.031485,0.096444,0.092966,0.10962,0.10947,0.047249,0.054167,0.065832,0.059223,0.037695,0.015934,,,
5678,0.058385,0.029607,0.097838,0.10171,0.10385,0.11142,0.051438,0.053596,0.058159,0.06432,0.037361,0.017185,,,
5679,0.057369,0.028519,0.096169,0.099572,0.10593,0.11092,0.050443,0.052892,0.066803,0.058637,0.03698,0.016196,,,
5680,0.058254,0.030254,0.10094,0.098286,0.10709,0.10876,0.052722,0.051738,0.069375,0.053183,0.037903,0.015667,,,
5681,0.057924,0.029117,0.10056,0.10015,0.10922,0.10817,0.055335,0.053808,0.064695,0.053079,0.03811,0.015167,,,
5682,0.058118,0.029276,0.09738,0.091985,0.10706,0.11155,0.049696,0.054189,0.064713,0.051222,0.037175,0.015154,,,
5683,0.058833,0.029519,0.099723,0.092956,0.11218,0.11473,0.054125,0.05261,0.057908,0.055138,0.037748,0.016051,,,
5684,0.058773,0.029346,0.099246,0.094199,0.11338,0.11088,0.050506,0.053511,0.062674,0.052053,0.038015,0.01628,,,
5685,0.060338,0.030138,0.10353,0.098386,0.11165,0.10694,0.062275,0.057158,0.058173,0.060515,0.03742,0.015963,,,
5686,0.059459,0.029038,0.10555,0.092453,0.11194,0.10645,0.058983,0.055142,0.05852,0.057511,0.037093,0.014947,,,
5687,0.060108,0.028323,0.10494,0.098223,0.10921,0.10841,0.059879,0.061741,0.05709,0.05393,0.036795,0.013881,,,
5688,0.059749,0.025982,0.10025,0.098011,0.11212,0.10581,0.055116,0.054139,0.053392,0.058333,0.036205,0.014815,,,
5689,0.060095,0.027167,0.10778,0.096799,0.10732,0.10849,0.057118,0.057406,0.058891,0.053405,0.036702,0.01558,,,
5690,0.057326,0.025632,0.10772,0.093335,0.10524,0.10685,0.059315,0.053009,0.067404,0.057109,0.036836,0.015581,,,
5691,0.05711,0.027425,0.10995,0.10355,0.11077,0.10891,0.05841,0.058237,0.061092,0.060099,0.035178,0.012378,,,
5692,0.058055,0.026365,0.10922,0.10239,0.10643,0.10752,0.062616,0.059327,0.057404,0.060861,0.036014,0.01448,,,
5693,0.056891,0.023666,0.10805,0.097099,0.10458,0.10773,0.05681,0.05116,0.061947,0.056303,0.036833,0.014531,,,
5694,0.056894,0.024595,0.10717,0.099845,0.10439,0.10682,0.059614,0.063417,0.060667,0.055511,0.03692,0.014995,,,
5695,0.056742,0.024798,0.10637,0.10481,0.1002,0.10659,0.05963,0.060272,0.055309,0.060693,0.035691,0.013856,,,
5696,0.057551,0.02748,0.1081,0.10106,0.10396,0.103,0.059093,0.060712,0.060279,0.058845,0.034808,0.013246,,,
5697,0.059104,0.028023,0.10814,0.10123,0.10375,0.10445,0.052916,0.060244,0.060017,0.057823,0.035536,0.01317,,,
5698,0.058697,0.028305,0.10863,0.10235,0.10775,0.10899,0.056226,0.058219,0.063137,0.061752,0.035003,0.011803,,,
5699,0.05767,0.027366,0.10633,0.096879,0.10395,0.11125,0.062246,0.055099,0.054944,0.058812,0.035606,0.013512,,,
5700,0.057603,0.026066,0.10742,0.10287,0.10224,0.11029,0.057429,0.05399,0.054675,0.060579,0.035867,0.013014,,,
5701,0.058688,0.026387,0.1062,0.10394,0.1026,0.11018,0.06611,0.057113,0.059669,0.056456,0.035792,0.013775,,,
5702,0.058426,0.025251,0.11221,0.10521,0.099645,0.11491,0.067042,0.059648,0.059517,0.058508,0.034227,0.01304,,,
5703,0.054971,0.024532,0.10857,0.11003,0.098805,0.11335,0.063551,0.060614,0.060173,0.062177,0.036452,0.015332,,,
5704,0.056259,0.025869,0.10604,0.11092,0.098283,0.11441,0.059027,0.063519,0.058108,0.066809,0.036046,0.014175,,,
5705,0.05595,0.02714,0.1054,0.10712,0.096895,0.1147,0.06185,0.05784,0.062181,0.060306,0.03597,0.01542,,,
5706,0.056091,0.025889,0.1081,0.11203,0.094785,0.11136,0.061951,0.065434,0.054251,0.055627,0.036356,0.013613,,,
5707,0.056418,0.026074,0.1061,0.10952,0.098403,0.11315,0.059502,0.061989,0.056085,0.058708,0.036701,0.015737,,,
5708,0.055577,0.02455,0.11545,0.11211,0.10315,0.10902,0.059313,0.062152,0.056763,0.05744,0.035986,0.015138,,,
5709,0.055284,0.02514,0.11519,0.10452,0.10216,0.11691,0.059467,0.055996,0.055927,0.05662,0.036331,0.014948,,,
5710,0.055548,0.025315,0.1109,0.10845,0.1037,0.11622,0.060169,0.054293,0.056729,0.058042,0.035745,0.014219,,,
5711,0.055153,0.02555,0.11228,0.10902,0.10336,0.11428,0.059727,0.053243,0.051545,0.055286,0.036296,0.014156,,,
5712,0.056501,0.02674,0.10548,0.1093,0.1007,0.11405,0.051091,0.057227,0.052554,0.063433,0.036063,0.015257,,,
5713,0.055354,0.026374,0.10546,0.1053,0.10391,0.11276,0.054453,0.053557,0.056727,0.063451,0.035638,0.014101,,,
5714,0.056781,0.025973,0.10913,0.10156,0.10303,0.11332,0.056539,0.051233,0.054713,0.06391,0.035504,0.014091,,,
5715,0.056938,0.025832,0.11175,0.099877,0.10608,0.10855,0.054539,0.05356,0.054872,0.060525,0.036793,0.014266,,,
5716,0.054818,0.024144,0.10538,0.10419,0.10746,0.11323,0.046573,0.056356,0.057603,0.063089,0.038271,0.016844,,,
5717,0.055162,0.026882,0.10464,0.10057,0.10301,0.11299,0.046204,0.05587,0.050584,0.063411,0.038609,0.016877,,,
5718,0.056273,0.026823,0.10738,0.10298,0.10116,0.11484,0.052308,0.05674,0.058532,0.062322,0.037308,0.014353,,,
5719,0.055406,0.027525,0.10608,0.1032,0.098829,0.11866,0.052288,0.055984,0.056714,0.063187,0.036899,0.016024,,,
5720,0.057235,0.027251,0.1095,0.10348,0.096465,0.11559,0.053415,0.053625,0.0556,0.064369,0.037097,0.015832,,,
5721,0.055475,0.026793,0.10276,0.10273,0.092833,0.12165,0.053781,0.05467,0.051862,0.069939,0.03672,0.012358,,,
5722,0.055399,0.027032,0.10387,0.10571,0.091421,0.12231,0.055189,0.055436,0.050722,0.067185,0.037689,0.016025,,,
5723,0.054827,0.024762,0.10252,0.10773,0.091656,0.11985,0.057239,0.063794,0.04843,0.064481,0.038067,0.015759,,,
5724,0.056637,0.028684,0.10301,0.11011,0.09279,0.11281,0.059599,0.061617,0.052567,0.058979,0.037591,0.015078,,,
5725,0.054883,0.028905,0.10372,0.10363,0.098615,0.11312,0.063947,0.057128,0.056501,0.062523,0.036582,0.013767,,,
5726,0.055836,0.026548,0.10319,0.10747,0.09026,0.10757,0.054187,0.055629,0.051616,0.056033,0.03673,0.01552,,,
5727,0.055616,0.028543,0.10069,0.10669,0.096564,0.11005,0.053905,0.061105,0.055434,0.053025,0.036547,0.013495,,,
5728,0.055783,0.027115,0.10066,0.10378,0.094209,0.10902,0.049882,0.054964,0.054147,0.053527,0.03749,0.014105,,,
5729,0.05606,0.027478,0.1047,0.097589,0.097309,0.1096,0.052754,0.05251,0.05086,0.055998,0.039156,0.015689,,,
5730,0.055948,0.026778,0.1012,0.10176,0.094603,0.10721,0.05556,0.052499,0.052979,0.057735,0.039044,0.015306,,,
5731,0.056518,0.026995,0.098552,0.10201,0.096732,0.11004,0.056284,0.055173,0.049052,0.061777,0.03817,0.016689,,,
5732,0.057433,0.028456,0.10129,0.10498,0.098382,0.10235,0.051045,0.051728,0.051015,0.053762,0.038769,0.016323,,,
5733,0.056417,0.026258,0.10261,0.1052,0.099479,0.10939,0.053174,0.056461,0.049715,0.055175,0.038377,0.016729,,,
5734,0.056337,0.027174,0.10098,0.10636,0.096388,0.11056,0.050734,0.055894,0.054677,0.054057,0.037057,0.014108,,,
5735,0.057118,0.026665,0.099013,0.10195,0.097454,0.11175,0.05314,0.048372,0.051603,0.057909,0.037739,0.015939,,,
5736,0.056333,0.026172,0.1075,0.10049,0.10801,0.11555,0.058337,0.05472,0.063026,0.052585,0.039043,0.016801,,,
5737,0.056596,0.027069,0.10402,0.094827,0.098918,0.11135,0.056195,0.049979,0.056432,0.057681,0.039235,0.015216,,,
5738,0.05642,0.025373,0.10457,0.097189,0.10588,0.11044,0.056605,0.053907,0.059247,0.054107,0.038276,0.018188,,,
5739,0.057533,0.027602,0.10264,0.098635,0.1067,0.11186,0.061612,0.054029,0.054577,0.057028,0.038715,0.015213,,,
5740,0.057418,0.025239,0.097275,0.10088,0.10652,0.11345,0.050295,0.056305,0.051747,0.057262,0.038734,0.016507,,,
5741,0.058534,0.02765,0.095158,0.097901,0.10729,0.11457,0.054908,0.057099,0.053073,0.055897,0.03877,0.015119,,,
5742,0.059637,0.0276,0.096592,0.09575,0.10706,0.11428,0.050703,0.054308,0.054768,0.062929,0.038272,0.015217,,,
5743,0.057767,0.026851,0.092087,0.090066,0.10005,0.11531,0.050512,0.047534,0.050885,0.062745,0.038447,0.015861,,,
5744,0.057145,0.026305,0.094903,0.10185,0.096936,0.11219,0.05232,0.060065,0.053015,0.063737,0.03732,0.014805,,,
5745,0.057596,0.02635,0.096569,0.098851,0.097685,0.10956,0.053066,0.053798,0.050456,0.05857,0.038956,0.017105,,,
5746,0.057998,0.026261,0.092901,0.09697,0.092582,0.10634,0.049616,0.056709,0.047932,0.061807,0.0394,0.017949,,,
5747,0.056438,0.024922,0.09058,0.095915,0.094669,0.10913,0.051094,0.057701,0.053851,0.058845,0.041812,0.021819,,,
5748,0.05644,0.024953,0.090275,0.094827,0.10043,0.10789,0.05271,0.058761,0.056789,0.061042,0.040261,0.01726,,,
5749,0.057094,0.02575,0.089334,0.098099,0.097478,0.10394,0.049225,0.056728,0.055941,0.055096,0.040257,0.018714,,,
5750,0.055098,0.024744,0.089882,0.094958,0.096207,0.10426,0.051323,0.053363,0.053762,0.054873,0.038124,0.015378,,,
5751,0.056504,0.025089,0.10246,0.098861,0.09813,0.10568,0.059071,0.061272,0.056839,0.052517,0.0382,0.017166,,,
5752,0.05537,0.024811,0.095981,0.099351,0.096871,0.10797,0.059538,0.054082,0.059147,0.050318,0.039822,0.017919,,,
5753,0.056257,0.026074,0.10092,0.10154,0.09654,0.10362,0.062614,0.058693,0.056349,0.049633,0.039052,0.015308,,,
5754,0.055674,0.024717,0.10623,0.091606,0.096824,0.106,0.062233,0.051625,0.056938,0.053329,0.039444,0.018979,,,
5755,0.05457,0.026148,0.10673,0.092276,0.093078,0.10534,0.061654,0.05229,0.061219,0.057593,0.04049,0.019018,,,
5756,0.054346,0.025148,0.10831,0.087407,0.093366,0.10953,0.059122,0.04909,0.054754,0.057012,0.040338,0.018768,,,
5757,0.054461,0.026427,0.10241,0.091877,0.090999,0.10883,0.057811,0.049291,0.049771,0.055352,0.04046,0.018572,,,
5758,0.055632,0.025472,0.10374,0.091705,0.093907,0.10512,0.058855,0.046737,0.052084,0.051349,0.03852,0.016694,,,
5759,0.053655,0.024015,0.10603,0.099409,0.09411,0.1106,0.058304,0.049691,0.059096,0.054703,0.03931,0.0177,,,
5760,0.054241,0.02462,0.10769,0.096796,0.095696,0.10207,0.057256,0.051564,0.057689,0.050207,0.038897,0.016622,,,
5761,0.05515,0.025894,0.10864,0.09912,0.09604,0.10472,0.0602,0.058641,0.0558,0.052418,0.03995,0.018076,,,
5762,0.05413,0.025666,0.10164,0.1024,0.098523,0.10312,0.057672,0.057953,0.057597,0.055526,0.040014,0.018955,,,
5763,0.053679,0.02672,0.10371,0.10364,0.099304,0.10024,0.055895,0.057872,0.05543,0.054903,0.039389,0.017142,,,
5764,0.053247,0.0267,0.1035,0.098985,0.097251,0.10374,0.052034,0.055909,0.056608,0.050864,0.0391,0.017375,,,
5765,0.05432,0.026269,0.1031,0.10636,0.098797,0.10815,0.055283,0.05742,0.057434,0.057943,0.03952,0.016919,,,
5766,0.055141,0.02759,0.1027,0.10358,0.096201,0.10442,0.048171,0.058093,0.05513,0.058317,0.039732,0.015887,,,
5767,0.055365,0.027568,0.10866,0.10284,0.10163,0.10021,0.05134,0.057352,0.056624,0.054232,0.039757,0.016654,,,
5768,0.056405,0.02643,0.10986,0.1086,0.1024,0.10591,0.046632,0.057588,0.056093,0.056331,0.039017,0.016168,,,
5769,0.057006,0.027216,0.109,0.10876,0.097067,0.09978,0.047784,0.056839,0.050017,0.060094,0.038692,0.016483,,,
5770,0.055451,0.027773,0.10396,0.11247,0.10031,0.097092,0.049264,0.058485,0.055362,0.057395,0.038641,0.015767,,,
5771,0.054315,0.026859,0.1018,0.11086,0.095467,0.10371,0.04911,0.058439,0.0541,0.060184,0.039044,0.016146,,,
5772,0.053729,0.025465,0.10801,0.10346,0.097053,0.10281,0.055649,0.05409,0.050402,0.062795,0.039384,0.015817,,,
5773,0.054212,0.026532,0.11227,0.099861,0.09474,0.099066,0.053949,0.05511,0.052669,0.057894,0.039929,0.0158,,,
5774,0.054748,0.027397,0.11242,0.097085,0.095151,0.10054,0.053615,0.055504,0.049176,0.058516,0.039778,0.018141,,,
5775,0.055062,0.028467,0.11345,0.10145,0.090045,0.099668,0.057676,0.053349,0.047189,0.059607,0.039923,0.01683,,,
5776,0.054669,0.026622,0.10718,0.092133,0.091313,0.10519,0.056561,0.05095,0.054169,0.058275,0.038936,0.016154,,,
5777,0.054666,0.026638,0.11319,0.099266,0.097391,0.10274,0.06114,0.049981,0.050612,0.05495,0.039525,0.01639,,,
5778,0.05506,0.026471,0.10757,0.095942,0.10032,0.1052,0.062825,0.05326,0.053506,0.052442,0.040736,0.017083,,,
5779,0.054377,0.027007,0.10587,0.093938,0.10311,0.10158,0.059738,0.055693,0.057131,0.054045,0.03839,0.016029,,,
5780,0.054427,0.025597,0.11149,0.088809,0.10406,0.10382,0.058865,0.04729,0.055338,0.052107,0.037754,0.014395,,,
5781,0.054372,0.02419,0.10989,0.093293,0.10442,0.10803,0.058617,0.048925,0.055364,0.060247,0.038378,0.014802,,,
5782,0.054582,0.023541,0.10884,0.090983,0.1046,0.10366,0.060694,0.041638,0.054263,0.058036,0.038427,0.014866,,,
5783,0.053991,0.023635,0.11109,0.090646,0.10396,0.10659,0.056504,0.045402,0.053022,0.057129,0.037658,0.013649,,,
5784,0.053162,0.023916,0.10721,0.085287,0.10573,0.10306,0.059016,0.041781,0.053305,0.055991,0.037148,0.013934,,,
5785,0.05361,0.024502,0.10607,0.087511,0.10549,0.10711,0.055828,0.043165,0.05278,0.055824,0.038609,0.015194,,,
5786,0.053768,0.023741,0.10749,0.087906,0.10365,0.11265,0.05723,0.04221,0.050839,0.060107,0.038706,0.015467,,,
5787,0.053043,0.022917,0.11062,0.090273,0.10442,0.10957,0.061342,0.041349,0.051295,0.059684,0.038433,0.013996,,,
5788,0.05376,0.025201,0.10872,0.090713,0.10433,0.11386,0.057952,0.040936,0.05521,0.065988,0.03866,0.015118,,,
5789,0.053291,0.02411,0.105,0.091559,0.10469,0.11308,0.055471,0.041085,0.055283,0.066161,0.038987,0.016454,,,
5790,0.053212,0.024544,0.10831,0.087865,0.10165,0.11328,0.053655,0.046878,0.056773,0.061195,0.039133,0.015285,,,
5791,0.053815,0.024764,0.10814,0.092137,0.097922,0.1111,0.057608,0.041744,0.053709,0.057199,0.038277,0.015834,,,
5792,0.056072,0.026455,0.10716,0.091606,0.10121,0.104,0.061216,0.046585,0.053036,0.053239,0.037705,0.014177,,,
5793,0.056426,0.025208,0.102,0.090503,0.1017,0.10801,0.057128,0.046415,0.048803,0.058491,0.038879,0.018757,,,
5794,0.05568,0.025079,0.10386,0.094282,0.098609,0.10991,0.057685,0.052217,0.053513,0.053788,0.038818,0.018496,,,
5795,0.056826,0.026768,0.10127,0.096882,0.10654,0.10911,0.057605,0.055132,0.061578,0.062372,0.038247,0.015584,,,
5796,0.058012,0.026487,0.10562,0.093895,0.10196,0.10696,0.057348,0.048822,0.061406,0.060674,0.03952,0.017419,,,
5797,0.059051,0.027089,0.11074,0.091893,0.099244,0.1058,0.063741,0.05463,0.055787,0.061684,0.03929,0.016389,,,
5798,0.058759,0.025398,0.10719,0.088407,0.10556,0.1018,0.059846,0.050041,0.061764,0.056575,0.038906,0.016195,,,
5799,0.057631,0.024372,0.10629,0.094225,0.10256,0.10383,0.063231,0.051348,0.059092,0.061629,0.038429,0.015747,,,
5800,0.058978,0.02393,0.10082,0.090905,0.10314,0.10643,0.054931,0.048781,0.057351,0.062943,0.038756,0.016439,,,
5801,0.056897,0.023842,0.10274,0.091902,0.10468,0.098157,0.05891,0.053964,0.057393,0.056242,0.039403,0.018219,,,
5802,0.058228,0.024526,0.10586,0.090716,0.10093,0.10345,0.062337,0.052261,0.053081,0.062564,0.038367,0.014907,,,
5803,0.057194,0.02512,0.10297,0.095833,0.10084,0.10566,0.055171,0.051508,0.052941,0.063145,0.037363,0.014293,,,
5804,0.058006,0.022565,0.10415,0.10022,0.10278,0.10981,0.057127,0.055277,0.054678,0.066421,0.037996,0.014805,,,
5805,0.058658,0.02582,0.10596,0.10165,0.10096,0.11065,0.054193,0.051945,0.055881,0.066245,0.038244,0.015768,,,
5806,0.059609,0.026452,0.10762,0.10251,0.10192,0.1066,0.055136,0.055685,0.056553,0.062195,0.039766,0.016696,,,
5807,0.058622,0.026446,0.10632,0.098634,0.097711,0.10584,0.054036,0.051742,0.054967,0.056726,0.038937,0.016707,,,
5808,0.058524,0.028197,0.10116,0.10197,0.094963,0.10255,0.051291,0.052294,0.054497,0.059109,0.039609,0.01663,,,
5809,0.058771,0.02797,0.10321,0.10025,0.099628,0.10399,0.051307,0.050482,0.055386,0.055945,0.040476,0.016651,,,
5810,0.058502,0.02681,0.10135,0.10533,0.098647,0.10291,0.050273,0.052942,0.053344,0.061338,0.03883,0.015162,,,
5811,0.058743,0.027676,0.10153,0.10715,0.099103,0.10825,0.048428,0.049535,0.050864,0.057585,0.039006,0.016208,,,
5812,0.059877,0.028737,0.099192,0.10509,0.094332,0.10448,0.051491,0.051906,0.048715,0.056441,0.041238,0.01765,,,
5813,0.059275,0.027934,0.098354,0.10498,0.10155,0.10066,0.051635,0.059498,0.051806,0.056414,0.040816,0.017656,,,
5814,0.060152,0.031312,0.10347,0.10557,0.09978,0.10075,0.055464,0.054733,0.052545,0.055612,0.03929,0.016405,,,
5815,0.06055,0.029359,0.10811,0.097729,0.097533,0.10333,0.058544,0.050471,0.052494,0.061992,0.039175,0.016321,,,
5816,0.059923,0.029025,0.09928,0.10443,0.098062,0.10615,0.054748,0.055227,0.049935,0.062407,0.039256,0.015839,,,
5817,0.058953,0.0294,0.09866,0.10276,0.09796,0.10573,0.057446,0.060043,0.054164,0.063013,0.039713,0.01681,,,
5818,0.060675,0.029458,0.10281,0.11066,0.097453,0.10143,0.055288,0.064084,0.048342,0.05623,0.039282,0.01497,,,
5819,0.05808,0.028689,0.10288,0.10918,0.09926,0.10386,0.052666,0.060193,0.05092,0.057516,0.04007,0.015975,,,
5820,0.059063,0.028945,0.10075,0.10474,0.097456,0.10233,0.049317,0.059534,0.048155,0.056189,0.041042,0.016132,,,
5821,0.059431,0.029393,0.10493,0.10657,0.10117,0.10501,0.050645,0.054829,0.050773,0.060873,0.038805,0.014019,,,
5822,0.057514,0.028733,0.10277,0.10609,0.10161,0.10218,0.05122,0.055266,0.053603,0.05839,0.038658,0.016097,,,
5823,0.058688,0.029774,0.1024,0.10374,0.10253,0.098867,0.05243,0.055628,0.057239,0.056966,0.039377,0.015457,,,
5824,0.058782,0.02903,0.10708,0.1066,0.092617,0.097849,0.053402,0.052479,0.048277,0.060018,0.038367,0.014745,,,
5825,0.057268,0.029345,0.10823,0.10138,0.10015,0.097001,0.06028,0.056184,0.051239,0.05203,0.038923,0.017724,,,
5826,0.058363,0.030077,0.10924,0.10742,0.10644,0.098448,0.055243,0.056326,0.057567,0.053082,0.039944,0.016779,,,
5827,0.058054,0.029543,0.1126,0.10511,0.10165,0.094254,0.055323,0.056458,0.05436,0.050247,0.039738,0.016397,,,
5828,0.058929,0.028967,0.117,0.1036,0.099471,0.099692,0.057947,0.056192,0.053983,0.043518,0.038105,0.01425,,,
5829,0.05806,0.030415,0.11471,0.10175,0.098754,0.094212,0.060649,0.05882,0.056002,0.046345,0.03826,0.015033,,,
5830,0.059576,0.028941,0.10861,0.10335,0.10003,0.099337,0.057002,0.06038,0.056337,0.050327,0.0375,0.014824,,,
5831,0.057067,0.027758,0.11052,0.10306,0.1031,0.097781,0.059341,0.051807,0.058743,0.052969,0.03877,0.014255,,,
5832,0.057491,0.030009,0.11052,0.099642,0.10654,0.099196,0.062378,0.050751,0.054479,0.047183,0.03886,0.015103,,,
5833,0.056376,0.029123,0.11202,0.099922,0.10995,0.09289,0.062528,0.050421,0.054623,0.052239,0.039291,0.016771,,,
5834,0.056081,0.028011,0.10732,0.10578,0.10887,0.095144,0.061641,0.0542,0.058549,0.052704,0.039716,0.015834,,,
5835,0.056779,0.028747,0.10829,0.09638,0.10651,0.096851,0.060321,0.052588,0.057043,0.049879,0.039534,0.017711,,,
5836,0.057117,0.028971,0.11689,0.10514,0.10697,0.093456,0.064418,0.055101,0.054334,0.047646,0.040137,0.016982,,,
5837,0.058014,0.026877,0.10873,0.10207,0.1046,0.094657,0.062774,0.053812,0.053585,0.047563,0.039261,0.015401,,,
5838,0.057751,0.026579,0.11092,0.10158,0.10054,0.097162,0.059392,0.05067,0.052589,0.048363,0.039384,0.016347,,,
5839,0.059115,0.027913,0.11425,0.10246,0.10571,0.096401,0.060745,0.054427,0.050492,0.054167,0.038342,0.014442,,,
5840,0.06038,0.029165,0.11259,0.10039,0.10025,0.096976,0.063915,0.057653,0.045628,0.056599,0.039643,0.01529,,,
5841,0.057243,0.027492,0.11548,0.095302,0.097498,0.10005,0.063448,0.053704,0.051622,0.052171,0.039801,0.01784,,,
5842,0.055846,0.026594,0.10785,0.099688,0.10031,0.098712,0.055426,0.058971,0.051062,0.052554,0.039334,0.017979,,,
5843,0.057273,0.026232,0.1084,0.10295,0.10125,0.093374,0.058078,0.06239,0.048424,0.050837,0.038882,0.015048,,,
5844,0.057501,0.027163,0.11259,0.099901,0.098864,0.09815,0.061229,0.057261,0.046841,0.053084,0.03899,0.015734,,,
5845,0.056953,0.02621,0.11284,0.10295,0.10178,0.098602,0.055639,0.06199,0.053783,0.055746,0.038794,0.014379,,,
5846,0.056871,0.025236,0.11018,0.10221,0.098266,0.1005,0.058552,0.06235,0.056462,0.053277,0.038948,0.014852,,,
5847,0.057631,0.026027,0.10865,0.098106,0.098907,0.10512,0.055883,0.057332,0.055752,0.061846,0.039367,0.015755,,,
5848,0.057078,0.02476,0.099166,0.10079,0.10498,0.10177,0.05563,0.057173,0.054679,0.056164,0.039476,0.015909,,,
5849,0.058097,0.025415,0.10463,0.10217,0.10591,0.10797,0.05649,0.06363,0.055807,0.061411,0.038511,0.015291,,,
5850,0.05613,0.026816,0.10421,0.1031,0.10073,0.1062,0.056352,0.063767,0.054289,0.063271,0.038658,0.015425,,,
5851,0.056242,0.027188,0.099569,0.099664,0.10029,0.10284,0.052902,0.058237,0.058912,0.057679,0.03925,0.016849,,,
5852,0.055857,0.027089,0.10208,0.10419,0.099321,0.10681,0.058899,0.060445,0.054213,0.060911,0.039331,0.016262,,,
5853,0.05714,0.026936,0.095058,0.10554,0.10142,0.10252,0.054764,0.059766,0.054224,0.056658,0.040405,0.01662,,,
5854,0.056701,0.027794,0.096603,0.10445,0.098405,0.11245,0.054241,0.059123,0.055176,0.065613,0.039095,0.016345,,,
5855,0.056134,0.027595,0.10332,0.10714,0.097132,0.1105,0.058451,0.057206,0.052203,0.065098,0.03938,0.015857,,,
5856,0.056735,0.026518,0.10084,0.098733,0.09959,0.10755,0.056917,0.056272,0.052657,0.05888,0.039862,0.016558,,,
5857,0.055046,0.025823,0.10422,0.1023,0.097883,0.10791,0.059204,0.057357,0.054518,0.06134,0.039309,0.019242,,,
5858,0.055371,0.025104,0.10316,0.099153,0.10295,0.10943,0.06206,0.05455,0.055763,0.061668,0.039748,0.018193,,,
5859,0.054886,0.024628,0.10694,0.093389,0.098689,0.10716,0.059904,0.052431,0.056593,0.059283,0.038934,0.015968,,,
5860,0.054914,0.024792,0.10563,0.091444,0.10045,0.10779,0.06209,0.054525,0.055119,0.061194,0.038948,0.014527,,,
5861,0.054804,0.025178,0.10661,0.097253,0.10425,0.10475,0.059857,0.050899,0.055536,0.055812,0.038861,0.015383,,,
5862,0.054599,0.024654,0.10344,0.096215,0.1077,0.1054,0.059744,0.051983,0.055277,0.064701,0.038742,0.017053,,,
5863,0.052295,0.024008,0.10246,0.094143,0.1089,0.10823,0.058883,0.051828,0.054992,0.062433,0.039399,0.017041,,,
5864,0.05452,0.023499,0.10219,0.097012,0.11558,0.1076,0.05698,0.056422,0.055385,0.065184,0.040939,0.018914,,,
5865,0.053678,0.023257,0.10295,0.095048,0.11675,0.10682,0.056856,0.055797,0.054543,0.062665,0.040462,0.017432,,,
5866,0.053513,0.023013,0.1017,0.10008,0.11666,0.10647,0.055505,0.05781,0.057143,0.059888,0.041203,0.018674,,,
5867,0.052898,0.022244,0.10471,0.090119,0.11633,0.10904,0.055808,0.052938,0.055823,0.059246,0.040204,0.018051,,,
5868,0.051111,0.021226,0.11125,0.096089,0.11306,0.11268,0.057182,0.055507,0.054075,0.060526,0.039538,0.016877,,,
5869,0.05276,0.022651,0.11363,0.098689,0.11092,0.104,0.056927,0.058745,0.059351,0.059185,0.039384,0.016972,,,
5870,0.05101,0.023219,0.10833,0.092373,0.1097,0.1058,0.053352,0.054276,0.060217,0.056817,0.040471,0.016919,,,
5871,0.050701,0.020732,0.10908,0.094216,0.10864,0.10208,0.053784,0.052931,0.063336,0.055749,0.039303,0.016164,,,
5872,0.051265,0.023198,0.11247,0.090321,0.10861,0.10178,0.056136,0.048639,0.067817,0.056942,0.039146,0.015968,,,
5873,0.050895,0.023562,0.11103,0.096145,0.10606,0.099921,0.050449,0.052725,0.061094,0.051687,0.038721,0.015801,,,
5874,0.052406,0.02471,0.10538,0.089032,0.10675,0.10114,0.047847,0.055282,0.065889,0.050204,0.038881,0.017457,,,
5875,0.051362,0.022616,0.10447,0.090926,0.10397,0.10363,0.056855,0.054895,0.066842,0.060613,0.040273,0.019375,,,
5876,0.052185,0.023297,0.10392,0.094195,0.10997,0.10362,0.056559,0.052168,0.065666,0.060662,0.039383,0.017572,,,
5877,0.051541,0.023078,0.10709,0.094682,0.10811,0.097526,0.057162,0.050713,0.069226,0.055789,0.040978,0.021538,,,
5878,0.051986,0.02298,0.10847,0.093987,0.10276,0.10507,0.05599,0.053809,0.061532,0.060116,0.042413,0.022439,,,
5879,0.052471,0.022514,0.1107,0.095463,0.10518,0.10375,0.057823,0.05361,0.062801,0.05747,0.03965,0.0208,,,
5880,0.053736,0.022926,0.10256,0.098254,0.10696,0.10985,0.052331,0.050927,0.062224,0.056669,0.040192,0.018543,,,
5881,0.053711,0.022955,0.1046,0.10435,0.10721,0.10356,0.051171,0.053179,0.05806,0.055145,0.040416,0.019054,,,
5882,0.052947,0.023256,0.10476,0.10081,0.10875,0.10391,0.054702,0.054259,0.063126,0.055497,0.039942,0.017205,,,
5883,0.053007,0.021517,0.10558,0.10427,0.10859,0.10922,0.052714,0.055256,0.059752,0.05677,0.039745,0.015715,,,
5884,0.053731,0.021636,0.10713,0.10358,0.10978,0.10569,0.053149,0.056178,0.060273,0.0535,0.039186,0.018668,,,
5885,0.052039,0.024074,0.1045,0.10606,0.11051,0.10403,0.046548,0.060448,0.061604,0.058047,0.038435,0.017349,,,
5886,0.053494,0.022933,0.10376,0.10429,0.10331,0.10949,0.056684,0.055389,0.056969,0.060432,0.039237,0.017653,,,
5887,0.053955,0.023516,0.10315,0.1055,0.11067,0.11079,0.052923,0.059226,0.056254,0.062481,0.039375,0.017427,,,
5888,0.053897,0.023964,0.09819,0.10889,0.10983,0.11364,0.052209,0.059677,0.062429,0.062751,0.039597,0.017079,,,
5889,0.051528,0.020896,0.10596,0.1108,0.10986,0.10954,0.054143,0.056258,0.061789,0.062419,0.03869,0.017131,,,
5890,0.051242,0.023043,0.10113,0.10548,0.10791,0.11467,0.05148,0.0503,0.059732,0.064132,0.038894,0.016603,,,
5891,0.051188,0.022093,0.10133,0.10513,0.097202,0.11135,0.049805,0.05971,0.054795,0.06285,0.039291,0.019029,,,
5892,0.050986,0.022441,0.10492,0.1066,0.10031,0.10299,0.052977,0.057155,0.054309,0.058816,0.039719,0.01836,,,
5893,0.051295,0.022899,0.10083,0.10074,0.10356,0.10895,0.048275,0.053609,0.057675,0.060938,0.039507,0.01843,,,
5894,0.053009,0.021967,0.10207,0.10163,0.1105,0.1036,0.050637,0.05445,0.066663,0.057683,0.040182,0.019981,,,
5895,0.052471,0.022346,0.10467,0.099404,0.10275,0.10487,0.053105,0.057933,0.061416,0.06256,0.040034,0.020411,,,
5896,0.052754,0.022309,0.10712,0.098779,0.1073,0.10758,0.056108,0.053255,0.063144,0.063736,0.040545,0.019446,,,
5897,0.052836,0.021857,0.10514,0.09569,0.10891,0.10564,0.051807,0.049645,0.061968,0.060534,0.040315,0.018822,,,
5898,0.052949,0.023017,0.11104,0.1009,0.10931,0.10561,0.051921,0.054484,0.065491,0.060604,0.039363,0.017856,,,
5899,0.053995,0.023835,0.10544,0.10162,0.1071,0.096632,0.052786,0.050322,0.060309,0.055088,0.040137,0.018179,,,
5900,0.053911,0.023656,0.10631,0.10428,0.10556,0.10177,0.051573,0.057538,0.061273,0.056609,0.039972,0.020079,,,
5901,0.054276,0.024815,0.10586,0.099407,0.10709,0.096827,0.055635,0.054038,0.057153,0.056481,0.04007,0.018362,,,
5902,0.05362,0.025519,0.10402,0.09709,0.10415,0.099376,0.052365,0.049423,0.058904,0.05498,0.040841,0.019165,,,
5903,0.053583,0.02431,0.10716,0.10234,0.10533,0.10253,0.05373,0.053757,0.058382,0.052857,0.041185,0.020419,,,
5904,0.054797,0.024422,0.099773,0.10226,0.098447,0.099689,0.052254,0.056704,0.056538,0.049813,0.03984,0.018476,,,
5905,0.05343,0.02293,0.10046,0.10212,0.10253,0.096681,0.052526,0.052006,0.062525,0.048755,0.040569,0.018474,,,
5906,0.055016,0.02404,0.10208,0.10287,0.103,0.10202,0.05076,0.053058,0.060807,0.053634,0.040333,0.017235,,,
5907,0.054526,0.023329,0.097513,0.10161,0.1013,0.10297,0.049804,0.054296,0.052791,0.053758,0.040194,0.019016,,,
5908,0.055307,0.025166,0.10657,0.10032,0.10606,0.10324,0.056034,0.056511,0.058848,0.057563,0.04073,0.019012,,,
5909,0.054709,0.024517,0.10448,0.10592,0.10158,0.1046,0.053565,0.058699,0.057761,0.054793,0.041905,0.020744,,,
5910,0.057658,0.025375,0.10285,0.10761,0.10344,0.10467,0.052792,0.06074,0.060223,0.060674,0.040217,0.017338,,,
5911,0.054988,0.025318,0.10835,0.10407,0.097021,0.10763,0.059896,0.056379,0.056918,0.060366,0.03993,0.019814,,,
5912,0.055026,0.023375,0.10989,0.10067,0.10212,0.10297,0.061305,0.058015,0.054504,0.062289,0.039804,0.019847,,,
5913,0.054303,0.024165,0.11423,0.10151,0.098216,0.10729,0.061468,0.053671,0.05721,0.05806,0.040567,0.018518,,,
5914,0.0534,0.025626,0.10712,0.098872,0.099862,0.10685,0.057995,0.057555,0.053744,0.054878,0.040508,0.020122,,,
5915,0.053422,0.025211,0.1076,0.10285,0.10049,0.1036,0.066284,0.056218,0.05096,0.053935,0.040853,0.019185,,,
5916,0.054223,0.02577,0.10696,0.1034,0.09914,0.10315,0.06265,0.057861,0.051826,0.05757,0.04182,0.019536,,,
5917,0.053608,0.025654,0.10869,0.10227,0.10302,0.11039,0.062283,0.053928,0.049174,0.055435,0.039775,0.016794,,,
5918,0.055006,0.026486,0.10761,0.099816,0.10116,0.10826,0.063139,0.052068,0.0519,0.05838,0.040282,0.019843,,,
5919,0.054306,0.026313,0.11153,0.099411,0.10043,0.10279,0.067656,0.052323,0.051469,0.055495,0.038983,0.01786,,,
5920,0.054046,0.026593,0.10966,0.10324,0.10521,0.10122,0.063327,0.057813,0.054935,0.051925,0.038069,0.016846,,,
5921,0.054376,0.024817,0.10955,0.10376,0.10173,0.099503,0.063334,0.055552,0.058145,0.05166,0.039214,0.018576,,,
5922,0.054295,0.025352,0.11226,0.10091,0.097487,0.10486,0.064449,0.054921,0.054497,0.050427,0.038821,0.017776,,,
5923,0.05489,0.024791,0.11208,0.10202,0.10002,0.098352,0.06831,0.056554,0.057895,0.046605,0.039816,0.016889,,,
5924,0.053425,0.026506,0.11352,0.10499,0.10262,0.098586,0.068369,0.056009,0.056471,0.05261,0.039284,0.016032,,,
5925,0.053766,0.027233,0.11774,0.10337,0.10054,0.09821,0.065246,0.054548,0.055945,0.049657,0.038934,0.016584,,,
5926,0.052627,0.024623,0.1116,0.10044,0.10064,0.097986,0.063535,0.056985,0.057654,0.051846,0.039398,0.015724,,,
5927,0.053718,0.024646,0.10722,0.10141,0.10431,0.10413,0.057603,0.059368,0.058347,0.053669,0.03854,0.015401,,,
5928,0.052262,0.024611,0.10745,0.10014,0.1029,0.10403,0.058726,0.056341,0.055453,0.058594,0.039714,0.016853,,,
5929,0.054593,0.026717,0.10879,0.10382,0.10105,0.098574,0.061401,0.059382,0.054944,0.057119,0.038545,0.014504,,,
5930,0.053614,0.027197,0.11278,0.10369,0.099292,0.097254,0.065394,0.060125,0.05612,0.055902,0.038765,0.015778,,,
5931,0.053655,0.027011,0.11023,0.1039,0.094617,0.096256,0.061736,0.059435,0.053931,0.052666,0.038675,0.015292,,,
5932,0.055164,0.027656,0.11201,0.099363,0.098684,0.097748,0.061158,0.058066,0.055407,0.054584,0.03928,0.015486,,,
5933,0.054485,0.028623,0.11042,0.095349,0.10017,0.10004,0.059156,0.050132,0.059262,0.0562,0.040011,0.015428,,,
5934,0.054764,0.02745,0.11429,0.10068,0.099449,0.10579,0.056844,0.06011,0.061823,0.060938,0.039483,0.016915,,,
5935,0.054329,0.026662,0.11487,0.10357,0.10194,0.10661,0.0558,0.060116,0.063727,0.064947,0.040964,0.018349,,,
5936,0.053761,0.02704,0.11306,0.10856,0.10549,0.10208,0.061224,0.062789,0.063788,0.058665,0.039975,0.0173,,,
5937,0.054134,0.025692,0.11037,0.10481,0.10884,0.11293,0.061294,0.064374,0.06033,0.062376,0.040327,0.017186,,,
5938,0.053642,0.027208,0.11201,0.10684,0.10923,0.1065,0.059465,0.066435,0.063468,0.059154,0.03918,0.01587,,,
5939,0.053735,0.027055,0.11177,0.10385,0.098702,0.10788,0.059953,0.064045,0.052757,0.057695,0.039429,0.014923,,,
5940,0.053361,0.025978,0.11058,0.10159,0.10678,0.10217,0.06083,0.061123,0.057727,0.051526,0.040288,0.016686,,,
5941,0.052765,0.02549,0.10844,0.098811,0.1028,0.10064,0.056806,0.060714,0.059026,0.058788,0.039751,0.01599,,,
5942,0.05409,0.026354,0.11096,0.093903,0.10569,0.098881,0.064686,0.059768,0.056854,0.057082,0.039634,0.018101,,,
5943,0.053088,0.025057,0.10933,0.097087,0.10406,0.099895,0.056961,0.061031,0.054998,0.057279,0.03953,0.016964,,,
5944,0.052871,0.023176,0.10441,0.098247,0.10577,0.097467,0.05767,0.05923,0.057916,0.05391,0.03978,0.016961,,,
5945,0.053468,0.024826,0.10745,0.098637,0.098357,0.098137,0.059794,0.058405,0.051984,0.048808,0.039475,0.016714,,,
5946,0.052308,0.024027,0.10716,0.09968,0.10932,0.097853,0.057689,0.060083,0.056038,0.056423,0.039929,0.016642,,,
5947,0.053724,0.025749,0.1066,0.095574,0.10411,0.10019,0.061867,0.057332,0.055571,0.056111,0.039047,0.017645,,,
5948,0.054579,0.027577,0.10465,0.099335,0.095526,0.10146,0.060205,0.059179,0.050715,0.053622,0.039001,0.01729,,,
5949,0.053957,0.0257,0.10133,0.10116,0.098959,0.097088,0.057867,0.058185,0.051723,0.055046,0.038979,0.02063,,,
5950,0.054718,0.027234,0.11108,0.09884,0.097008,0.10107,0.067359,0.054743,0.04832,0.056349,0.038274,0.017966,,,
5951,0.053572,0.024634,0.10938,0.099624,0.10021,0.09428,0.056971,0.048148,0.054913,0.050044,0.038334,0.016424,,,
5952,0.055664,0.026137,0.11034,0.10621,0.098127,0.096393,0.063276,0.050236,0.052257,0.053074,0.038842,0.017921,,,
5953,0.055095,0.027867,0.11394,0.10512,0.097804,0.09432,0.061998,0.049713,0.048763,0.057585,0.038424,0.016246,,,
5954,0.054871,0.026967,0.10997,0.1042,0.10038,0.093343,0.057377,0.054795,0.051452,0.05566,0.038527,0.016019,,,
5955,0.054745,0.027498,0.11448,0.10879,0.10432,0.092726,0.063554,0.057716,0.055401,0.050539,0.038291,0.015863,,,
5956,0.054831,0.029363,0.10704,0.10723,0.097909,0.094937,0.055208,0.057245,0.046836,0.05034,0.039031,0.019079,,,
5957,0.05643,0.028343,0.10415,0.11083,0.10074,0.088419,0.055207,0.063017,0.051273,0.04779,0.040279,0.018984,,,
5958,0.055697,0.028075,0.10407,0.10889,0.096012,0.091763,0.059589,0.063397,0.048937,0.050222,0.039593,0.018153,,,
5959,0.055831,0.026702,0.10414,0.11217,0.093113,0.0841,0.061958,0.065305,0.045453,0.04561,0.039508,0.019548,,,
5960,0.054816,0.026166,0.10358,0.1088,0.095691,0.087685,0.051329,0.070604,0.046095,0.048785,0.039014,0.018488,,,
5961,0.05335,0.025272,0.10237,0.10551,0.095337,0.086337,0.051397,0.066908,0.04804,0.04464,0.039367,0.020373,,,
5962,0.053161,0.026193,0.098729,0.11333,0.091214,0.090881,0.055149,0.068183,0.052335,0.05263,0.039501,0.016564,,,
5963,0.053919,0.026168,0.10033,0.11226,0.0959,0.090277,0.051619,0.066002,0.049484,0.047134,0.037867,0.014713,,,
5964,0.054242,0.027543,0.097605,0.10826,0.093609,0.087557,0.048485,0.065615,0.048955,0.046484,0.039569,0.01654,,,
5965,0.054015,0.026924,0.10041,0.10801,0.094093,0.090447,0.053477,0.064852,0.054242,0.047417,0.038553,0.015997,,,
5966,0.053612,0.026663,0.09098,0.10499,0.093698,0.091169,0.051075,0.062365,0.050842,0.047491,0.038262,0.015499,,,
5967,0.053903,0.02752,0.095622,0.10638,0.093988,0.091372,0.056265,0.066405,0.047406,0.046555,0.037546,0.01546,,,
5968,0.052288,0.027257,0.095106,0.10111,0.095221,0.09136,0.051037,0.061537,0.052532,0.050714,0.037579,0.015125,,,
5969,0.053601,0.027403,0.099634,0.1069,0.094327,0.089488,0.061118,0.066151,0.053819,0.042866,0.037379,0.01455,,,
5970,0.054167,0.029423,0.09748,0.10684,0.096429,0.095628,0.049434,0.060763,0.058462,0.053289,0.039218,0.017914,,,
5971,0.054559,0.028971,0.092405,0.11448,0.090375,0.095686,0.049803,0.062334,0.04843,0.050328,0.037105,0.015695,,,
5972,0.055383,0.028659,0.093768,0.1076,0.09103,0.09761,0.050262,0.060573,0.051617,0.050751,0.039146,0.019729,,,
5973,0.052807,0.027788,0.09923,0.10602,0.094127,0.096538,0.052594,0.057213,0.052569,0.048979,0.039467,0.020105,,,
5974,0.052807,0.025906,0.093342,0.11047,0.093573,0.097012,0.046307,0.059277,0.051189,0.050723,0.039491,0.019864,,,
5975,0.053221,0.024949,0.10093,0.10391,0.086295,0.099498,0.052346,0.058704,0.049427,0.052234,0.038854,0.018122,,,
5976,0.051881,0.024813,0.10188,0.10944,0.093187,0.099865,0.050753,0.063033,0.051218,0.056777,0.03835,0.016975,,,
5977,0.054365,0.026526,0.10015,0.10781,0.095416,0.097425,0.053998,0.063693,0.050084,0.053703,0.039549,0.018097,,,
5978,0.053112,0.025981,0.097258,0.10709,0.090558,0.098851,0.051708,0.057402,0.050125,0.054127,0.03906,0.019133,,,
5979,0.05298,0.026338,0.10096,0.10867,0.08985,0.10534,0.052259,0.056365,0.050906,0.059806,0.039391,0.017067,,,
5980,0.054558,0.026321,0.099715,0.10575,0.093486,0.10079,0.05424,0.059018,0.053166,0.056058,0.039903,0.016967,,,
5981,0.053279,0.025816,0.096768,0.10149,0.09346,0.1055,0.051269,0.054302,0.05507,0.065612,0.039977,0.018145,,,
5982,0.055652,0.027953,0.096856,0.10337,0.090883,0.1091,0.049856,0.057642,0.050787,0.060825,0.039889,0.015519,,,
5983,0.055086,0.02663,0.096641,0.10178,0.09201,0.10435,0.048725,0.057754,0.050245,0.058665,0.039481,0.015359,,,
5984,0.055878,0.02739,0.098073,0.10088,0.10084,0.10267,0.050392,0.051372,0.053068,0.055243,0.039656,0.017585,,,
5985,0.057249,0.026473,0.10478,0.10099,0.099889,0.10406,0.05405,0.05512,0.055446,0.057882,0.038866,0.015032,,,
5986,0.056827,0.026063,0.10252,0.10091,0.092942,0.10403,0.056159,0.048718,0.054635,0.055781,0.03895,0.016344,,,
5987,0.058507,0.026485,0.10681,0.099009,0.095014,0.097822,0.055906,0.046559,0.055825,0.053473,0.038945,0.016897,,,
5988,0.056626,0.027574,0.10054,0.095006,0.098938,0.10427,0.053444,0.053546,0.054393,0.056475,0.038099,0.015995,,,
5989,0.0571,0.024792,0.10031,0.090898,0.099953,0.099637,0.057238,0.044862,0.055399,0.055902,0.038511,0.016006,,,
5990,0.056871,0.026306,0.10388,0.098141,0.10016,0.10585,0.053723,0.05211,0.058554,0.059656,0.03958,0.018568,,,
5991,0.057398,0.02657,0.098874,0.095213,0.097846,0.096123,0.050729,0.049106,0.053137,0.053418,0.039624,0.017813,,,
5992,0.056976,0.02666,0.09892,0.093352,0.092113,0.09982,0.055136,0.050162,0.043994,0.055024,0.039007,0.015614,,,
5993,0.056332,0.026547,0.097334,0.094998,0.092749,0.096177,0.054893,0.046004,0.043771,0.049869,0.039637,0.015985,,,
5994,0.056343,0.027638,0.098605,0.092217,0.093067,0.097395,0.050392,0.042552,0.041463,0.054487,0.040043,0.01693,,,
5995,0.056631,0.027911,0.091888,0.094576,0.092768,0.099791,0.04905,0.048289,0.040502,0.056453,0.040723,0.01754,,,
5996,0.056292,0.028644,0.09663,0.094466,0.090917,0.10296,0.051849,0.043231,0.048917,0.055181,0.040271,0.016098,,,
5997,0.055909,0.029021,0.097011,0.09377,0.091311,0.098571,0.04896,0.05057,0.044423,0.055776,0.04081,0.016157,,,
5998,0.055966,0.027837,0.093313,0.093716,0.090511,0.096535,0.049887,0.050191,0.049701,0.051581,0.040435,0.017588,,,
5999,0.054601,0.027939,0.093715,0.089744,0.089155,0.096399,0.047122,0.049322,0.053374,0.051787,0.040856,0.01721,,,
6000,0.055469,0.027792,0.094816,0.095567,0.089888,0.092158,0.053721,0.052836,0.053145,0.047397,0.040749,0.016535,,,
6001,0.055011,0.026628,0.096813,0.088926,0.090586,0.094503,0.051849,0.047155,0.049361,0.051214,0.041342,0.018218,,,
6002,0.055605,0.026327,0.094982,0.085165,0.093017,0.095148,0.054565,0.042222,0.049429,0.052257,0.041328,0.018258,,,
6003,0.055772,0.027378,0.099466,0.088267,0.091219,0.096525,0.052526,0.046153,0.051215,0.049831,0.040123,0.015733,,,
6004,0.055622,0.028364,0.10301,0.090346,0.092334,0.097711,0.053112,0.04497,0.049335,0.053265,0.040444,0.016369,,,
6005,0.056925,0.02767,0.10123,0.091085,0.092262,0.096914,0.051499,0.043333,0.048028,0.055536,0.041352,0.019508,,,
6006,0.05749,0.027149,0.10135,0.092775,0.090677,0.096664,0.054648,0.044638,0.050542,0.059166,0.039902,0.015377,,,
6007,0.05585,0.025548,0.10008,0.097509,0.090424,0.094159,0.049831,0.047696,0.045931,0.054837,0.040894,0.017855,,,
6008,0.056695,0.026122,0.10173,0.096908,0.09155,0.09864,0.052406,0.049466,0.049906,0.057032,0.039634,0.017664,,,
6009,0.058567,0.028027,0.10371,0.092552,0.087854,0.095585,0.052724,0.046992,0.047664,0.055753,0.040982,0.016905,,,
6010,0.058133,0.026748,0.10383,0.093254,0.091304,0.097315,0.050955,0.049892,0.050781,0.058581,0.042554,0.018619,,,
6011,0.057795,0.025149,0.1045,0.094555,0.092711,0.097395,0.053306,0.048208,0.049451,0.059748,0.041649,0.018149,,,
6012,0.058897,0.026843,0.10687,0.092326,0.091988,0.095541,0.052682,0.046365,0.049302,0.058362,0.041486,0.017594,,,
6013,0.057529,0.024915,0.10437,0.091324,0.09253,0.092868,0.060831,0.050883,0.049201,0.052163,0.040516,0.016418,,,
6014,0.059351,0.024954,0.10246,0.09384,0.10086,0.09754,0.058272,0.052365,0.053073,0.055289,0.040771,0.014848,,,
6015,0.060014,0.026746,0.10665,0.093049,0.10636,0.091573,0.064073,0.048412,0.055129,0.055863,0.040548,0.016629,,,
6016,0.060275,0.026422,0.10988,0.099414,0.098734,0.097211,0.064048,0.046647,0.056926,0.055676,0.040019,0.016348,,,
6017,0.060551,0.026847,0.10744,0.089504,0.10476,0.094531,0.066478,0.04082,0.05295,0.058847,0.03993,0.015837,,,
6018,0.058847,0.026391,0.10725,0.097019,0.10473,0.094146,0.062833,0.047497,0.054281,0.058835,0.041294,0.017528,,,
6019,0.060263,0.027785,0.10741,0.097097,0.109,0.093652,0.064084,0.044998,0.05904,0.057856,0.040124,0.015665,,,
6020,0.060117,0.027726,0.10809,0.095693,0.10004,0.098037,0.066229,0.046645,0.055254,0.060466,0.040926,0.018758,,,
6021,0.060142,0.027817,0.10522,0.095399,0.1069,0.099694,0.060467,0.051929,0.060104,0.059263,0.041955,0.019133,,,
6022,0.060896,0.029178,0.10282,0.097008,0.10755,0.098562,0.060527,0.05123,0.059214,0.058291,0.042084,0.019687,,,
6023,0.060824,0.028469,0.1021,0.099683,0.11387,0.099321,0.063888,0.058139,0.064373,0.053428,0.040826,0.017515,,,
6024,0.060747,0.028543,0.10075,0.10017,0.10961,0.10338,0.060489,0.054757,0.058742,0.059464,0.041472,0.01742,,,
6025,0.061874,0.027792,0.10159,0.10073,0.11151,0.093746,0.06128,0.051497,0.05702,0.061683,0.040921,0.019606,,,
6026,0.060633,0.029007,0.10337,0.10162,0.11779,0.1012,0.062642,0.049162,0.06548,0.061898,0.04059,0.016345,,,
6027,0.06,0.029537,0.10315,0.10263,0.11128,0.1009,0.060324,0.049786,0.062908,0.059363,0.040928,0.016706,,,
6028,0.060005,0.028618,0.10316,0.099215,0.11457,0.10363,0.058839,0.045333,0.064876,0.059512,0.041832,0.0183,,,
6029,0.059415,0.028435,0.10396,0.10064,0.11185,0.10143,0.064606,0.046045,0.062028,0.05923,0.040329,0.017609,,,
6030,0.059374,0.030154,0.10394,0.096528,0.1086,0.10584,0.064268,0.043765,0.060827,0.065274,0.04026,0.017293,,,
6031,0.05881,0.027924,0.10875,0.096248,0.10669,0.10231,0.063894,0.049945,0.063064,0.060631,0.039713,0.016842,,,
6032,0.057388,0.028899,0.10617,0.096873,0.10548,0.10548,0.063319,0.047688,0.060652,0.058588,0.041525,0.018957,,,
6033,0.05548,0.027743,0.10086,0.098411,0.11374,0.10391,0.056502,0.050054,0.06385,0.054212,0.038939,0.017124,,,
6034,0.057673,0.029415,0.10045,0.092377,0.11018,0.10866,0.062503,0.04272,0.064529,0.052792,0.039033,0.015847,,,
6035,0.057873,0.029822,0.10633,0.095963,0.10468,0.10794,0.061775,0.046731,0.059235,0.04961,0.038121,0.013792,,,
6036,0.0568,0.029871,0.10802,0.097707,0.10479,0.10482,0.063751,0.050833,0.060806,0.049883,0.039099,0.014651,,,
6037,0.056684,0.029254,0.11049,0.098366,0.10084,0.10902,0.066491,0.049615,0.06061,0.05211,0.04006,0.016448,,,
6038,0.058813,0.029435,0.10799,0.099842,0.10977,0.1055,0.054173,0.047651,0.066876,0.053188,0.039263,0.015575,,,
6039,0.056628,0.028852,0.10469,0.099087,0.1062,0.11013,0.055832,0.046787,0.06364,0.053759,0.040092,0.017267,,,
6040,0.058122,0.028655,0.10963,0.10497,0.098021,0.11093,0.060384,0.044135,0.059227,0.052906,0.041084,0.018108,,,
6041,0.057173,0.030821,0.10488,0.10536,0.098932,0.10817,0.057943,0.050894,0.055537,0.051988,0.039127,0.015505,,,
6042,0.058887,0.029451,0.10936,0.10948,0.096013,0.10593,0.061413,0.049145,0.058363,0.051706,0.039838,0.014887,,,
6043,0.056348,0.028727,0.10948,0.1012,0.092759,0.10515,0.056431,0.05021,0.057648,0.053563,0.039196,0.013922,,,
6044,0.057269,0.028643,0.11039,0.10027,0.096381,0.10411,0.060663,0.050611,0.056025,0.054001,0.040457,0.018199,,,
6045,0.056583,0.03063,0.10283,0.10149,0.094437,0.10464,0.056351,0.052514,0.052078,0.051151,0.041484,0.01813,,,
6046,0.05799,0.030051,0.11142,0.10649,0.097768,0.10182,0.06512,0.053001,0.055407,0.049151,0.040444,0.015805,,,
6047,0.057354,0.030636,0.1124,0.10333,0.098088,0.10191,0.064511,0.056588,0.056473,0.047314,0.040441,0.016823,,,
6048,0.057025,0.030297,0.10354,0.10079,0.097891,0.096801,0.060867,0.055219,0.054258,0.04382,0.039088,0.013952,,,
6049,0.056346,0.029487,0.1064,0.09857,0.097956,0.097613,0.062258,0.053241,0.05611,0.047141,0.040126,0.016046,,,
6050,0.058272,0.031705,0.10365,0.10037,0.098766,0.098328,0.061325,0.054104,0.053404,0.043585,0.040394,0.016611,,,
6051,0.055084,0.027383,0.1115,0.10108,0.099675,0.094267,0.063566,0.051527,0.056792,0.045459,0.038961,0.015892,,,
6052,0.05573,0.028507,0.1101,0.10067,0.096778,0.096009,0.064129,0.052278,0.054346,0.048575,0.03951,0.015349,,,
6053,0.055771,0.030222,0.11152,0.099562,0.098906,0.095371,0.066584,0.057416,0.049983,0.049331,0.039288,0.013939,,,
6054,0.053614,0.029944,0.10859,0.098731,0.09703,0.09755,0.062601,0.054395,0.053776,0.046717,0.03832,0.01494,,,
6055,0.054686,0.030218,0.10911,0.10555,0.091827,0.097999,0.063627,0.052346,0.053175,0.047727,0.038418,0.014874,,,
6056,0.056278,0.030362,0.10699,0.10217,0.096694,0.096953,0.058813,0.052906,0.053642,0.050656,0.038173,0.013451,,,
6057,0.052845,0.026898,0.11054,0.10009,0.094551,0.098372,0.05668,0.055248,0.055085,0.053695,0.038338,0.013596,,,
6058,0.054408,0.0282,0.11084,0.10385,0.094923,0.092053,0.057198,0.04955,0.04999,0.053991,0.038821,0.014117,,,
6059,0.054634,0.028827,0.1052,0.1015,0.093528,0.098794,0.057638,0.04852,0.054142,0.057509,0.039716,0.015753,,,
6060,0.055671,0.027835,0.10442,0.096657,0.095421,0.097709,0.057195,0.047199,0.05035,0.057216,0.039253,0.01555,,,
6061,0.055926,0.02829,0.10897,0.099697,0.099617,0.095037,0.061228,0.052607,0.051475,0.056807,0.039361,0.014332,,,
6062,0.05659,0.030576,0.1063,0.095046,0.092856,0.10034,0.057049,0.050774,0.050701,0.056588,0.038758,0.013321,,,
6063,0.05566,0.02912,0.1033,0.097789,0.09581,0.099513,0.052985,0.052476,0.053458,0.060313,0.039029,0.014013,,,
6064,0.056815,0.029448,0.10437,0.096299,0.089736,0.098461,0.053601,0.053327,0.047911,0.05878,0.040921,0.019212,,,
6065,0.05446,0.027228,0.10188,0.10091,0.093569,0.10361,0.052856,0.058299,0.050529,0.059999,0.039589,0.016562,,,
6066,0.053804,0.026377,0.10364,0.10223,0.090017,0.099175,0.050771,0.055981,0.046685,0.053971,0.039603,0.014917,,,
6067,0.054296,0.026628,0.10101,0.10288,0.089229,0.097509,0.052149,0.053425,0.048576,0.053188,0.040341,0.017755,,,
6068,0.055143,0.024867,0.10537,0.10406,0.087133,0.096439,0.053211,0.05758,0.044547,0.056819,0.039177,0.015709,,,
6069,0.054768,0.02515,0.10503,0.11076,0.088524,0.099609,0.047689,0.065631,0.045982,0.056865,0.040235,0.017071,,,
6070,0.055457,0.025842,0.10139,0.10492,0.086408,0.096894,0.050044,0.060153,0.040337,0.056895,0.040631,0.016039,,,
6071,0.054746,0.02689,0.10195,0.10664,0.090174,0.10044,0.052177,0.059163,0.04288,0.057997,0.040362,0.018702,,,
6072,0.054759,0.027259,0.098629,0.11187,0.092739,0.10115,0.048301,0.062232,0.045803,0.054653,0.040563,0.016444,,,
6073,0.053272,0.023881,0.10203,0.1079,0.094423,0.093324,0.048334,0.059129,0.048975,0.051668,0.040424,0.017694,,,
6074,0.052064,0.023201,0.10043,0.10734,0.096362,0.096406,0.052457,0.057785,0.048467,0.052957,0.039389,0.017249,,,
6075,0.053469,0.024611,0.098221,0.108,0.099794,0.10109,0.052989,0.058304,0.048125,0.054992,0.039903,0.017568,,,
6076,0.053208,0.024233,0.096365,0.10213,0.09837,0.10375,0.051804,0.055065,0.049335,0.054657,0.040056,0.017238,,,
6077,0.052886,0.024906,0.099013,0.10849,0.096507,0.10188,0.054937,0.055111,0.056666,0.052842,0.039623,0.017214,,,
6078,0.05448,0.025603,0.1003,0.10747,0.10545,0.10601,0.055768,0.055941,0.055884,0.058979,0.039118,0.015139,,,
6079,0.053517,0.025912,0.099358,0.10438,0.099853,0.10386,0.054449,0.0554,0.052573,0.058958,0.038966,0.015687,,,
6080,0.053757,0.024937,0.10204,0.10674,0.10277,0.10887,0.056243,0.055225,0.059682,0.057744,0.038835,0.015653,,,
6081,0.053125,0.024047,0.099984,0.10245,0.099547,0.10951,0.055069,0.056345,0.057181,0.054877,0.038857,0.017843,,,
6082,0.053353,0.025532,0.099138,0.10455,0.10076,0.11041,0.057486,0.056648,0.053152,0.058484,0.040128,0.016357,,,
6083,0.053174,0.025379,0.098445,0.10574,0.10136,0.10966,0.053148,0.061564,0.052785,0.05495,0.039171,0.016731,,,
6084,0.053569,0.027366,0.10105,0.10933,0.099094,0.10871,0.059492,0.05976,0.051708,0.053713,0.039939,0.016361,,,
6085,0.053702,0.026581,0.097057,0.10888,0.093647,0.10632,0.056622,0.059414,0.052008,0.061169,0.040453,0.018122,,,
6086,0.053678,0.027976,0.10157,0.11103,0.095542,0.10802,0.062848,0.061761,0.051921,0.059971,0.040188,0.019524,,,
6087,0.054714,0.027913,0.10462,0.10575,0.092762,0.10953,0.060276,0.055187,0.051674,0.062347,0.038886,0.017237,,,
6088,0.054657,0.027929,0.10353,0.099314,0.093091,0.10804,0.060224,0.052336,0.053525,0.063581,0.039475,0.016557,,,
6089,0.055062,0.030019,0.1024,0.10547,0.095499,0.11358,0.059735,0.060081,0.05544,0.065928,0.039207,0.017202,,,
6090,0.055154,0.027601,0.098328,0.10725,0.099726,0.1132,0.056909,0.0565,0.063147,0.068456,0.038746,0.014819,,,
6091,0.054279,0.02864,0.094716,0.1075,0.095459,0.11408,0.058935,0.05893,0.05604,0.068685,0.039633,0.016214,,,
6092,0.054727,0.028419,0.097392,0.10213,0.09592,0.11182,0.061677,0.059937,0.064712,0.06901,0.039615,0.015849,,,
6093,0.054786,0.02758,0.10307,0.09947,0.094764,0.11076,0.060981,0.057763,0.059548,0.068905,0.040579,0.018452,,,
6094,0.057434,0.030098,0.10097,0.10626,0.098999,0.11349,0.064467,0.058261,0.061189,0.070113,0.039084,0.016391,,,
6095,0.056533,0.028471,0.095423,0.10048,0.099417,0.11451,0.055116,0.055294,0.058846,0.068646,0.041023,0.018194,,,
6096,0.056996,0.030294,0.10315,0.10389,0.10085,0.11531,0.057726,0.057331,0.061281,0.07442,0.040379,0.016956,,,
6097,0.057012,0.029793,0.1004,0.10438,0.10157,0.11959,0.060643,0.055985,0.055834,0.072348,0.040399,0.017918,,,
6098,0.056855,0.028866,0.096709,0.10623,0.095196,0.11762,0.056861,0.058921,0.05751,0.070715,0.04012,0.018043,,,
6099,0.057026,0.028879,0.098453,0.10402,0.10124,0.1086,0.06177,0.055342,0.062482,0.063208,0.039242,0.017125,,,
6100,0.056141,0.029262,0.099589,0.10243,0.1003,0.11705,0.061443,0.055965,0.059169,0.064353,0.04106,0.018339,,,
6101,0.056743,0.028881,0.096505,0.10087,0.098699,0.11215,0.058498,0.054764,0.056715,0.065985,0.039132,0.017693,,,
6102,0.055735,0.028722,0.095347,0.1046,0.099025,0.10972,0.056176,0.054181,0.051541,0.071934,0.040911,0.017091,,,
6103,0.057443,0.02886,0.10044,0.10193,0.10427,0.10907,0.057252,0.054972,0.054562,0.067859,0.040354,0.015471,,,
6104,0.056402,0.02949,0.098579,0.10622,0.10465,0.11297,0.057702,0.050599,0.052318,0.069622,0.040461,0.016843,,,
6105,0.056042,0.029072,0.099405,0.10365,0.10372,0.10936,0.057395,0.054247,0.057859,0.068082,0.038729,0.016438,,,
6106,0.056087,0.02885,0.093847,0.10272,0.099995,0.11009,0.055577,0.057348,0.055308,0.062232,0.039712,0.017203,,,
6107,0.054925,0.027288,0.096351,0.10525,0.10029,0.11318,0.055031,0.05626,0.056787,0.062632,0.039329,0.016559,,,
6108,0.054638,0.027674,0.093352,0.10521,0.10106,0.11042,0.051827,0.050678,0.052109,0.060082,0.039011,0.015743,,,
6109,0.054605,0.027796,0.10124,0.10596,0.1016,0.10928,0.056132,0.055101,0.057128,0.059961,0.038457,0.016109,,,
6110,0.056487,0.028145,0.10365,0.10639,0.097437,0.10504,0.059072,0.063752,0.054267,0.056049,0.038207,0.015742,,,
6111,0.055929,0.027248,0.10274,0.10655,0.10407,0.10617,0.060406,0.055703,0.061658,0.058935,0.040297,0.017559,,,
6112,0.055908,0.028095,0.098313,0.10488,0.10528,0.1057,0.055242,0.059345,0.058811,0.056408,0.040147,0.016474,,,
6113,0.055515,0.028518,0.1017,0.10429,0.10739,0.10187,0.059147,0.054126,0.062075,0.062637,0.040252,0.016448,,,
6114,0.054779,0.027948,0.10203,0.10627,0.10454,0.10636,0.063752,0.055219,0.057756,0.054968,0.04003,0.01584,,,
6115,0.055772,0.027521,0.10414,0.10936,0.1,0.10378,0.060251,0.05507,0.060359,0.061597,0.040618,0.016107,,,
6116,0.056329,0.028484,0.10056,0.10828,0.10623,0.10483,0.062421,0.054981,0.060825,0.057136,0.03957,0.015967,,,
6117,0.057363,0.028541,0.10691,0.11353,0.10196,0.10701,0.068134,0.056344,0.058681,0.059707,0.039509,0.015196,,,
6118,0.055627,0.028072,0.10806,0.10859,0.10122,0.10515,0.060451,0.053487,0.061118,0.060508,0.040129,0.017983,,,
6119,0.054569,0.02767,0.10786,0.10982,0.10047,0.11399,0.063572,0.053991,0.055629,0.064394,0.039992,0.016219,,,
6120,0.056165,0.028907,0.11089,0.10369,0.1074,0.10609,0.063475,0.060186,0.05778,0.061131,0.041486,0.018263,,,
6121,0.054327,0.027222,0.10543,0.10176,0.10285,0.10689,0.05788,0.057408,0.059536,0.062345,0.040309,0.015763,,,
6122,0.055327,0.02858,0.10987,0.10445,0.10582,0.11036,0.056979,0.051736,0.059107,0.061834,0.039861,0.015989,,,
6123,0.056081,0.028763,0.10827,0.10607,0.10619,0.10843,0.056876,0.053686,0.063604,0.061091,0.041471,0.017221,,,
6124,0.055585,0.027679,0.10263,0.10409,0.10546,0.10793,0.05925,0.055545,0.064587,0.065768,0.040195,0.015535,,,
6125,0.056534,0.02923,0.10723,0.10586,0.10198,0.10445,0.05782,0.06099,0.059119,0.056501,0.040346,0.017728,,,
6126,0.057459,0.028462,0.11063,0.10249,0.10167,0.11103,0.059867,0.058784,0.05915,0.063754,0.038784,0.015883,,,
6127,0.055984,0.026256,0.10885,0.10294,0.10089,0.10361,0.061438,0.057003,0.060537,0.057647,0.039209,0.016563,,,
6128,0.056625,0.027846,0.10869,0.095735,0.10897,0.10575,0.056738,0.054823,0.057542,0.059797,0.03905,0.015541,,,
6129,0.054656,0.025869,0.11177,0.1011,0.10597,0.099545,0.061227,0.056922,0.058666,0.056208,0.038311,0.013735,,,
6130,0.055494,0.025369,0.11038,0.095487,0.1063,0.1,0.058067,0.056711,0.059632,0.054455,0.039316,0.017309,,,
6131,0.055684,0.025316,0.10906,0.098727,0.10309,0.097806,0.064994,0.059429,0.059463,0.053949,0.038721,0.01555,,,
6132,0.057557,0.025162,0.10515,0.098755,0.10344,0.094847,0.065143,0.06067,0.06163,0.051432,0.037761,0.015461,,,
6133,0.058043,0.027212,0.10705,0.098249,0.10099,0.10066,0.0632,0.056772,0.062058,0.051349,0.03739,0.014043,,,
6134,0.056544,0.025381,0.10563,0.1007,0.098222,0.095814,0.061171,0.055789,0.061535,0.05015,0.038095,0.014865,,,
6135,0.056266,0.025133,0.10554,0.10569,0.097384,0.10141,0.063892,0.062892,0.061455,0.052715,0.036867,0.013043,,,
6136,0.054694,0.022574,0.11009,0.10716,0.091349,0.096182,0.066199,0.063179,0.059049,0.051043,0.038433,0.0153,,,
6137,0.055557,0.026568,0.10802,0.10047,0.093139,0.092179,0.059032,0.060675,0.05627,0.043177,0.038551,0.016892,,,
6138,0.054912,0.026003,0.10148,0.10705,0.092394,0.094839,0.059509,0.062695,0.057565,0.049379,0.037045,0.014468,,,
6139,0.053012,0.026328,0.10356,0.10899,0.095086,0.094444,0.060684,0.057982,0.053661,0.051642,0.038573,0.014848,,,
6140,0.054826,0.027533,0.10579,0.10938,0.097363,0.097504,0.055678,0.065026,0.055004,0.052229,0.03789,0.013883,,,
6141,0.054479,0.02612,0.10405,0.10616,0.097895,0.10221,0.056881,0.065135,0.054114,0.059191,0.037391,0.013214,,,
6142,0.053063,0.026996,0.10044,0.10316,0.095777,0.09967,0.053753,0.064119,0.053945,0.054718,0.037562,0.015664,,,
6143,0.053225,0.026001,0.099844,0.11075,0.096525,0.10081,0.054584,0.067105,0.054557,0.057769,0.03696,0.0143,,,
6144,0.051709,0.024137,0.10597,0.10735,0.097658,0.10164,0.060578,0.06497,0.055077,0.059774,0.036441,0.013799,,,
6145,0.051271,0.025448,0.09775,0.10846,0.096055,0.099278,0.060088,0.064494,0.05464,0.061481,0.03637,0.013094,,,
6146,0.052608,0.025042,0.095301,0.10837,0.093499,0.10297,0.057237,0.061819,0.053765,0.058968,0.037444,0.014024,,,
6147,0.05136,0.025534,0.092135,0.10873,0.094703,0.10425,0.055253,0.06288,0.049275,0.05681,0.037089,0.014647,,,
6148,0.051416,0.024932,0.099923,0.10737,0.092379,0.097152,0.055653,0.061652,0.045428,0.058847,0.037775,0.015502,,,
6149,0.051062,0.025175,0.097446,0.10531,0.10068,0.10006,0.055747,0.060125,0.056013,0.052055,0.037784,0.015462,,,
6150,0.05038,0.025075,0.099606,0.10611,0.10048,0.10071,0.058247,0.057489,0.049748,0.059608,0.038724,0.017074,,,
6151,0.050271,0.025925,0.10514,0.11155,0.10767,0.10356,0.058904,0.05561,0.060773,0.057461,0.037042,0.015256,,,
6152,0.049961,0.025821,0.10378,0.10971,0.098903,0.10506,0.056789,0.060393,0.053414,0.062063,0.038289,0.016753,,,
6153,0.050641,0.024884,0.10459,0.10019,0.10395,0.10587,0.053702,0.05353,0.057721,0.056962,0.038137,0.01552,,,
6154,0.048809,0.024652,0.10947,0.099899,0.10397,0.10458,0.061704,0.051203,0.056449,0.055091,0.03915,0.014751,,,
6155,0.050052,0.025519,0.10464,0.10619,0.11078,0.10115,0.057556,0.05379,0.057366,0.054864,0.03889,0.015223,,,
6156,0.049902,0.025842,0.11087,0.10057,0.10865,0.10656,0.059123,0.054932,0.059307,0.059034,0.038324,0.014582,,,
6157,0.050569,0.026251,0.10552,0.10401,0.11259,0.10764,0.053953,0.055897,0.060927,0.060195,0.037873,0.013429,,,
6158,0.049861,0.025439,0.11147,0.10165,0.11118,0.10785,0.05799,0.059067,0.060252,0.05645,0.039842,0.014558,,,
6159,0.051362,0.026153,0.11201,0.10224,0.11373,0.099711,0.058347,0.06014,0.059367,0.05087,0.040243,0.016412,,,
6160,0.050688,0.026125,0.10244,0.099075,0.11267,0.10649,0.05612,0.056805,0.064051,0.057012,0.039554,0.015613,,,
6161,0.050837,0.026144,0.10581,0.094934,0.1124,0.10294,0.054013,0.051737,0.063325,0.056749,0.039207,0.015832,,,
6162,0.050533,0.025998,0.10894,0.09172,0.11136,0.10465,0.057907,0.045025,0.062723,0.058341,0.038326,0.014219,,,
6163,0.052621,0.028514,0.10487,0.098283,0.11339,0.10379,0.058068,0.052738,0.062359,0.054659,0.038891,0.014957,,,
6164,0.052341,0.026854,0.10488,0.096193,0.11319,0.099312,0.060288,0.048107,0.061782,0.052846,0.039659,0.015724,,,
6165,0.053012,0.027223,0.10607,0.093542,0.11113,0.10675,0.055193,0.045794,0.06145,0.056721,0.039411,0.015849,,,
6166,0.052677,0.027715,0.10485,0.094255,0.10774,0.099813,0.055802,0.047784,0.06139,0.053944,0.039004,0.01493,,,
6167,0.05372,0.029346,0.10048,0.093756,0.11289,0.10069,0.052363,0.046127,0.064327,0.05142,0.038788,0.016152,,,
6168,0.054338,0.028994,0.10037,0.092945,0.11078,0.10423,0.053546,0.044486,0.058051,0.04912,0.038548,0.013231,,,
6169,0.054626,0.030638,0.1035,0.094959,0.1106,0.099175,0.058614,0.044388,0.060069,0.049488,0.039174,0.016866,,,
6170,0.055204,0.028741,0.1016,0.10036,0.10969,0.10097,0.053829,0.048723,0.05415,0.049767,0.038162,0.014481,,,
6171,0.053346,0.028752,0.10274,0.097706,0.10922,0.1025,0.054998,0.042056,0.061465,0.051558,0.040513,0.017259,,,
6172,0.053735,0.030155,0.10232,0.10148,0.099496,0.102,0.055115,0.043414,0.055228,0.051131,0.040444,0.015628,,,
6173,0.053354,0.02781,0.10362,0.098053,0.10582,0.10341,0.05534,0.043191,0.059422,0.054898,0.039096,0.015103,,,
6174,0.053271,0.030119,0.10851,0.094768,0.10656,0.10294,0.051629,0.04867,0.059538,0.054745,0.039627,0.014854,,,
6175,0.05501,0.030653,0.1057,0.096614,0.10719,0.10128,0.053931,0.047967,0.05977,0.054929,0.03925,0.015235,,,
6176,0.054394,0.030295,0.10595,0.10094,0.10863,0.098397,0.054528,0.047686,0.062573,0.057533,0.038416,0.014394,,,
6177,0.054463,0.029434,0.10686,0.099655,0.10672,0.098174,0.057058,0.049234,0.051996,0.052526,0.038096,0.013888,,,
6178,0.052342,0.027853,0.10734,0.10589,0.099103,0.092897,0.054107,0.053177,0.056146,0.053591,0.037862,0.01454,,,
6179,0.054455,0.03066,0.10165,0.097703,0.10742,0.097813,0.053914,0.048116,0.055062,0.052527,0.038661,0.015938,,,
6180,0.053679,0.028778,0.1067,0.099714,0.10631,0.098498,0.057808,0.053564,0.057038,0.049451,0.038687,0.016397,,,
6181,0.055238,0.028197,0.10128,0.10123,0.099365,0.096058,0.055935,0.053807,0.052055,0.045654,0.038339,0.015677,,,
6182,0.05352,0.027611,0.10111,0.10255,0.098675,0.094788,0.052535,0.055194,0.05124,0.051172,0.039621,0.016705,,,
6183,0.052266,0.027541,0.099172,0.095893,0.10316,0.097093,0.055508,0.049482,0.052643,0.054451,0.038162,0.015808,,,
6184,0.055029,0.028784,0.099929,0.096645,0.10165,0.098731,0.056216,0.048365,0.058899,0.049887,0.038279,0.017498,,,
6185,0.055005,0.029588,0.10161,0.097025,0.10389,0.10554,0.052537,0.050447,0.054201,0.059693,0.0404,0.016689,,,
6186,0.054613,0.029735,0.099802,0.097549,0.10191,0.1001,0.045838,0.054818,0.053811,0.056085,0.039008,0.016964,,,
6187,0.054878,0.029033,0.10447,0.10388,0.10044,0.10216,0.053134,0.058794,0.053248,0.060705,0.038741,0.014782,,,
6188,0.055283,0.028657,0.10291,0.104,0.1009,0.099123,0.050911,0.054928,0.056827,0.054811,0.039367,0.0165,,,
6189,0.05492,0.028361,0.1036,0.10479,0.099557,0.096333,0.052873,0.054186,0.054592,0.050922,0.038752,0.01514,,,
6190,0.054439,0.028779,0.098617,0.10191,0.098253,0.10044,0.049859,0.053613,0.056651,0.055608,0.038646,0.015947,,,
6191,0.055662,0.026836,0.099036,0.099409,0.10248,0.097462,0.051715,0.054101,0.054485,0.0549,0.038905,0.015385,,,
6192,0.055031,0.026593,0.10844,0.10344,0.10431,0.096089,0.058786,0.061372,0.057378,0.055299,0.038226,0.013585,,,
6193,0.055489,0.027395,0.10272,0.10131,0.096592,0.10227,0.056437,0.05744,0.05316,0.062836,0.038448,0.014939,,,
6194,0.054502,0.027009,0.10128,0.097195,0.10145,0.10622,0.056718,0.055083,0.059007,0.059981,0.038041,0.014948,,,
6195,0.055648,0.026155,0.1067,0.10016,0.10353,0.10418,0.057641,0.054077,0.060469,0.064108,0.036741,0.012669,,,
6196,0.055758,0.027079,0.10093,0.10114,0.1004,0.10266,0.055578,0.060137,0.056735,0.057748,0.038173,0.016752,,,
6197,0.057363,0.028318,0.10491,0.10364,0.10519,0.10455,0.063605,0.063262,0.057584,0.055389,0.037898,0.017054,,,
6198,0.056776,0.027615,0.10399,0.10233,0.10295,0.10904,0.060232,0.059955,0.05974,0.05878,0.03816,0.017338,,,
6199,0.056023,0.027168,0.10057,0.10532,0.10637,0.10711,0.057053,0.060068,0.061612,0.061651,0.037406,0.015493,,,
6200,0.054668,0.026402,0.098717,0.1,0.10672,0.097329,0.058092,0.053727,0.059982,0.054783,0.037928,0.01577,,,
6201,0.053829,0.025696,0.10266,0.096901,0.10781,0.10439,0.056055,0.053478,0.063122,0.057749,0.03788,0.017611,,,
6202,0.056208,0.026458,0.10143,0.10027,0.11054,0.10895,0.054858,0.050639,0.059721,0.062732,0.037596,0.016597,,,
6203,0.054848,0.025383,0.10316,0.094615,0.11165,0.1066,0.054188,0.053942,0.062616,0.053317,0.037618,0.015073,,,
6204,0.05584,0.024908,0.10362,0.093488,0.10563,0.10584,0.05669,0.054806,0.060509,0.055162,0.03922,0.01673,,,
6205,0.055203,0.024511,0.09886,0.094675,0.11023,0.10478,0.054438,0.054184,0.064535,0.053868,0.038159,0.014437,,,
6206,0.055563,0.026756,0.10235,0.096685,0.1047,0.10338,0.060204,0.052535,0.064168,0.053747,0.038906,0.014676,,,
6207,0.054899,0.02537,0.10212,0.09817,0.10598,0.10231,0.055931,0.058369,0.062471,0.053966,0.039448,0.017133,,,
6208,0.054965,0.025223,0.10242,0.1006,0.10177,0.10413,0.057834,0.056316,0.062041,0.053573,0.037113,0.012557,,,
6209,0.054275,0.026554,0.10477,0.097345,0.10977,0.099083,0.056254,0.05387,0.059781,0.053193,0.038957,0.014195,,,
6210,0.054859,0.028393,0.10657,0.096746,0.10784,0.10126,0.057899,0.05269,0.06164,0.047986,0.038552,0.01506,,,
6211,0.053574,0.024681,0.10296,0.096336,0.10657,0.10376,0.052602,0.054035,0.057422,0.058225,0.038551,0.015626,,,
6212,0.054105,0.027302,0.10123,0.10075,0.10908,0.10421,0.05165,0.05194,0.058685,0.059182,0.038246,0.013347,,,
6213,0.053749,0.027375,0.10516,0.096961,0.10637,0.10568,0.05809,0.050819,0.055762,0.057919,0.038083,0.012461,,,
6214,0.055293,0.026756,0.10351,0.093998,0.10681,0.10561,0.057913,0.052153,0.057969,0.060904,0.038807,0.013556,,,
6215,0.054568,0.027827,0.099508,0.097556,0.10779,0.10226,0.054245,0.053456,0.058135,0.061105,0.037895,0.012045,,,
6216,0.054255,0.028461,0.1028,0.090989,0.10963,0.10982,0.057133,0.052094,0.06483,0.062779,0.038965,0.014223,,,
6217,0.054344,0.028071,0.097559,0.092547,0.1059,0.10315,0.048868,0.051664,0.05912,0.056215,0.037931,0.012634,,,
6218,0.055623,0.027289,0.098553,0.099182,0.11329,0.10444,0.050322,0.053277,0.060672,0.054624,0.038382,0.01443,,,
6219,0.055323,0.02793,0.10638,0.098254,0.11214,0.10359,0.053132,0.05135,0.05643,0.058695,0.038288,0.013571,,,
6220,0.054289,0.027989,0.099381,0.095969,0.10845,0.10082,0.05126,0.05096,0.057264,0.056705,0.037344,0.013566,,,
6221,0.054399,0.028897,0.097599,0.09458,0.10645,0.10448,0.053119,0.046677,0.053737,0.054747,0.037503,0.015202,,,
6222,0.054853,0.029241,0.094678,0.099386,0.10586,0.10578,0.055484,0.048497,0.05494,0.056582,0.037528,0.01338,,,
6223,0.05436,0.029905,0.099226,0.097276,0.10797,0.10117,0.052855,0.047672,0.058721,0.052929,0.03824,0.015355,,,
6224,0.054444,0.02851,0.095418,0.098573,0.11201,0.10389,0.047402,0.045487,0.0531,0.049143,0.037725,0.014079,,,
6225,0.05681,0.031331,0.097885,0.097516,0.10843,0.10569,0.058514,0.048058,0.051265,0.051772,0.038759,0.015968,,,
6226,0.056216,0.029423,0.10486,0.091029,0.10663,0.10162,0.060578,0.047677,0.05108,0.052988,0.037531,0.014492,,,
6227,0.056718,0.029412,0.10715,0.09007,0.10443,0.10408,0.060998,0.046468,0.051173,0.052424,0.038024,0.013988,,,
6228,0.055704,0.02739,0.10861,0.091623,0.10453,0.099853,0.058781,0.04441,0.055166,0.04999,0.039484,0.018132,,,
6229,0.056514,0.02831,0.10353,0.09406,0.10875,0.10167,0.059659,0.041322,0.055684,0.052409,0.037739,0.014349,,,
6230,0.05717,0.028326,0.10713,0.092312,0.10395,0.10177,0.058687,0.047165,0.052263,0.052858,0.039202,0.016747,,,
6231,0.055937,0.027103,0.1036,0.090516,0.10434,0.099805,0.054637,0.042304,0.051899,0.054484,0.038653,0.015878,,,
6232,0.055597,0.027503,0.11017,0.096491,0.10643,0.10456,0.057175,0.051186,0.052518,0.057209,0.038217,0.015609,,,
6233,0.056295,0.029076,0.10519,0.092841,0.10701,0.10324,0.055945,0.048234,0.055878,0.055229,0.037781,0.014066,,,
6234,0.05623,0.027905,0.10472,0.090521,0.10459,0.1018,0.056705,0.04367,0.060606,0.054499,0.039675,0.015336,,,
6235,0.055095,0.027133,0.10809,0.091822,0.10488,0.10186,0.061098,0.045749,0.055349,0.055949,0.038946,0.017109,,,
6236,0.055501,0.027213,0.10908,0.096913,0.10451,0.10857,0.059328,0.052064,0.056135,0.057487,0.038673,0.014773,,,
6237,0.056567,0.026157,0.11168,0.093145,0.10419,0.10085,0.059699,0.050683,0.058528,0.050825,0.037984,0.014462,,,
6238,0.055973,0.027497,0.1056,0.098084,0.10695,0.10291,0.061203,0.051749,0.057776,0.049488,0.037173,0.012764,,,
6239,0.056365,0.027233,0.10855,0.092956,0.099951,0.098944,0.059167,0.050293,0.060945,0.049155,0.03892,0.016557,,,
6240,0.05705,0.028192,0.10436,0.094198,0.10218,0.10173,0.053119,0.052404,0.06697,0.051947,0.039027,0.017167,,,
6241,0.05727,0.029396,0.10068,0.097967,0.099004,0.09917,0.057548,0.059915,0.059735,0.052028,0.040275,0.018392,,,
6242,0.058127,0.026945,0.10205,0.10293,0.09766,0.094508,0.05575,0.056097,0.058335,0.049101,0.038726,0.015486,,,
6243,0.058762,0.028423,0.10542,0.10322,0.10154,0.1005,0.062701,0.055508,0.06048,0.050633,0.038695,0.017037,,,
6244,0.058569,0.027121,0.10425,0.10504,0.097668,0.098679,0.05746,0.061627,0.05578,0.054029,0.038477,0.014796,,,
6245,0.057652,0.027045,0.10243,0.10534,0.10272,0.093536,0.05262,0.058473,0.059367,0.043485,0.037825,0.014757,,,
6246,0.057611,0.025826,0.10449,0.10661,0.098229,0.093941,0.056861,0.064488,0.055836,0.052516,0.038043,0.013991,,,
6247,0.058614,0.025276,0.1119,0.10614,0.099205,0.101,0.057265,0.060734,0.058445,0.04824,0.038631,0.014113,,,
6248,0.056323,0.025214,0.11178,0.10681,0.097997,0.097277,0.049818,0.060616,0.053225,0.047765,0.039412,0.015789,,,
6249,0.056311,0.025222,0.10766,0.10717,0.094558,0.098558,0.054794,0.057488,0.050223,0.048193,0.039208,0.018861,,,
6250,0.05651,0.025243,0.11089,0.10318,0.095265,0.095983,0.05374,0.059716,0.047735,0.050215,0.03957,0.017814,,,
6251,0.056222,0.02557,0.11038,0.10704,0.098108,0.094935,0.055215,0.060366,0.050012,0.049303,0.038831,0.017236,,,
6252,0.055972,0.022895,0.10919,0.10419,0.096684,0.092496,0.064102,0.059426,0.054037,0.049137,0.039132,0.018808,,,
6253,0.055442,0.023963,0.10694,0.10276,0.10384,0.088354,0.057956,0.05901,0.054534,0.047846,0.040322,0.019895,,,
6254,0.056737,0.024976,0.10575,0.10802,0.1058,0.088295,0.062542,0.063373,0.05455,0.046792,0.038287,0.017951,,,
6255,0.056743,0.025631,0.11142,0.10754,0.10384,0.090378,0.060522,0.062588,0.055892,0.0426,0.03783,0.014436,,,
6256,0.057382,0.026166,0.10485,0.10835,0.10189,0.08816,0.062508,0.062097,0.050693,0.042407,0.037895,0.017082,,,
6257,0.056858,0.025021,0.10932,0.10909,0.10059,0.092511,0.063942,0.059707,0.053637,0.043357,0.038142,0.016283,,,
6258,0.056954,0.024934,0.10908,0.10915,0.10504,0.088639,0.060453,0.058986,0.053421,0.047292,0.037966,0.017242,,,
6259,0.056632,0.026159,0.10331,0.10834,0.1016,0.087637,0.057391,0.064777,0.054164,0.042588,0.039513,0.018596,,,
6260,0.055116,0.025262,0.099582,0.10995,0.1024,0.086668,0.05628,0.06329,0.050691,0.045837,0.038263,0.017247,,,
6261,0.055451,0.025519,0.1082,0.10986,0.1018,0.086074,0.063472,0.061798,0.049504,0.04183,0.039001,0.018519,,,
6262,0.05372,0.024633,0.10889,0.10742,0.098633,0.088179,0.067217,0.061991,0.049609,0.045632,0.038369,0.016218,,,
6263,0.055429,0.025517,0.10868,0.11292,0.099208,0.086412,0.066397,0.0679,0.047106,0.040456,0.038443,0.016371,,,
6264,0.05524,0.025562,0.10314,0.111,0.099342,0.085775,0.060308,0.0677,0.051218,0.040834,0.038064,0.014963,,,
6265,0.054371,0.026093,0.10741,0.10798,0.09708,0.08981,0.063125,0.063272,0.050857,0.043731,0.038564,0.016484,,,
6266,0.054308,0.023964,0.10981,0.10407,0.093655,0.086576,0.063439,0.059394,0.049191,0.047163,0.038445,0.017623,,,
6267,0.054675,0.024552,0.1065,0.10727,0.093786,0.088448,0.068329,0.05774,0.052216,0.048892,0.037174,0.014182,,,
6268,0.054928,0.023776,0.11214,0.10431,0.097471,0.089554,0.065193,0.060217,0.050009,0.048629,0.038881,0.017147,,,
6269,0.053793,0.024212,0.10882,0.099486,0.095246,0.094098,0.059757,0.058067,0.052871,0.048605,0.039261,0.020994,,,
6270,0.0548,0.025095,0.10462,0.10485,0.10327,0.094693,0.056759,0.05559,0.057061,0.048429,0.037993,0.017759,,,
6271,0.055899,0.024996,0.10898,0.10789,0.099806,0.095198,0.060248,0.059223,0.048916,0.047288,0.037141,0.015748,,,
6272,0.055079,0.024051,0.10004,0.10484,0.10028,0.093827,0.058383,0.061591,0.0569,0.05046,0.038366,0.016132,,,
6273,0.054034,0.024209,0.10065,0.10604,0.10469,0.09054,0.060206,0.057578,0.05521,0.050173,0.038476,0.017409,,,
6274,0.054545,0.023446,0.1028,0.11363,0.09822,0.091018,0.063107,0.066862,0.048666,0.044807,0.038039,0.019233,,,
6275,0.055357,0.024826,0.10431,0.10685,0.10263,0.090119,0.063526,0.065101,0.050024,0.049041,0.036712,0.018072,,,
6276,0.056091,0.024531,0.1041,0.10338,0.10363,0.08893,0.061827,0.062009,0.051088,0.045391,0.037446,0.014867,,,
6277,0.055079,0.024879,0.10493,0.10946,0.10168,0.091936,0.063335,0.066063,0.050185,0.045913,0.037418,0.013352,,,
6278,0.055921,0.025153,0.10549,0.10411,0.10619,0.093453,0.063221,0.06403,0.052019,0.043575,0.038299,0.016554,,,
6279,0.054017,0.024535,0.10224,0.105,0.10742,0.09307,0.060087,0.057877,0.048643,0.045599,0.037536,0.016718,,,
6280,0.054115,0.026489,0.10944,0.1017,0.10371,0.093368,0.063901,0.059111,0.048091,0.049536,0.037408,0.011952,,,
6281,0.054844,0.025821,0.10243,0.11127,0.10665,0.089804,0.064907,0.059126,0.055903,0.044202,0.0366,0.013169,,,
6282,0.053729,0.025003,0.10535,0.10573,0.10414,0.092864,0.060205,0.057418,0.050542,0.047618,0.038426,0.014356,,,
6283,0.054121,0.024165,0.10895,0.10546,0.10417,0.092216,0.061444,0.056119,0.056002,0.043622,0.037112,0.012613,,,
6284,0.053301,0.022738,0.10798,0.10261,0.10189,0.093823,0.062006,0.058267,0.047646,0.043663,0.038499,0.014825,,,
6285,0.052773,0.022374,0.10485,0.10177,0.1066,0.095813,0.060223,0.05648,0.056931,0.049518,0.038776,0.014449,,,
6286,0.055249,0.024065,0.10396,0.099213,0.096019,0.092367,0.059271,0.052711,0.04517,0.045869,0.036806,0.012848,,,
6287,0.054045,0.023008,0.10123,0.098957,0.093547,0.10011,0.066971,0.055411,0.04675,0.056955,0.037346,0.012473,,,
6288,0.05435,0.023464,0.10237,0.096634,0.10045,0.10122,0.060226,0.053378,0.052929,0.049799,0.038033,0.014789,,,
6289,0.053383,0.024616,0.10638,0.09889,0.096259,0.10354,0.064778,0.054799,0.05018,0.049455,0.038005,0.019173,,,
6290,0.054364,0.024501,0.10657,0.09707,0.093495,0.10176,0.062849,0.048174,0.045587,0.050693,0.03819,0.016535,,,
6291,0.055094,0.023043,0.10672,0.10042,0.095973,0.099265,0.057816,0.051769,0.043724,0.046968,0.038374,0.015724,,,
6292,0.054171,0.021966,0.10885,0.10278,0.094333,0.1023,0.061441,0.052311,0.050018,0.051619,0.03814,0.015352,,,
6293,0.054704,0.023281,0.10484,0.10213,0.097261,0.094649,0.058325,0.051758,0.049714,0.04651,0.036967,0.015213,,,
6294,0.05534,0.024276,0.10681,0.099428,0.094612,0.10155,0.060587,0.049418,0.051614,0.056318,0.037843,0.014356,,,
6295,0.05541,0.024518,0.10593,0.099272,0.10015,0.10063,0.056632,0.050805,0.047327,0.059105,0.038399,0.01727,,,
6296,0.055542,0.023482,0.10305,0.099863,0.1016,0.10326,0.062763,0.049647,0.048396,0.057264,0.037648,0.014848,,,
6297,0.056685,0.022768,0.10108,0.10297,0.10428,0.10042,0.062392,0.054371,0.051229,0.05075,0.036868,0.014056,,,
6298,0.055782,0.023086,0.10353,0.10362,0.10335,0.095514,0.061625,0.054251,0.050706,0.049981,0.037588,0.015742,,,
6299,0.053895,0.023019,0.10396,0.099064,0.10268,0.098195,0.064932,0.061763,0.051868,0.048755,0.037512,0.015189,,,
6300,0.0542,0.022213,0.10665,0.096391,0.095974,0.10188,0.068425,0.057822,0.046175,0.04716,0.039848,0.017188,,,
6301,0.054765,0.023205,0.10614,0.10395,0.096813,0.099424,0.064401,0.059455,0.0459,0.050114,0.03763,0.015011,,,
6302,0.053293,0.023993,0.10709,0.10785,0.10083,0.095747,0.066605,0.061759,0.050684,0.046853,0.038917,0.016754,,,
6303,0.054831,0.024398,0.10355,0.10498,0.097507,0.095231,0.066162,0.059908,0.050353,0.049144,0.03799,0.013728,,,
6304,0.055287,0.024222,0.10827,0.10784,0.094897,0.10032,0.062145,0.060016,0.04665,0.05149,0.039731,0.019897,,,
6305,0.054063,0.024137,0.10905,0.1093,0.096601,0.092546,0.063948,0.064635,0.04481,0.046763,0.039103,0.018504,,,
6306,0.05456,0.024535,0.10053,0.10632,0.10544,0.09882,0.065667,0.061444,0.048222,0.050752,0.038515,0.01508,,,
6307,0.055404,0.02516,0.10594,0.10324,0.099367,0.099154,0.064165,0.061374,0.053033,0.053529,0.038842,0.015245,,,
6308,0.056163,0.024837,0.10387,0.1105,0.10719,0.098593,0.060145,0.065857,0.054824,0.053866,0.03942,0.016887,,,
6309,0.05564,0.023421,0.10439,0.103,0.1094,0.10086,0.060895,0.06343,0.056898,0.059134,0.039288,0.017608,,,
6310,0.055174,0.024076,0.10563,0.10285,0.10536,0.10153,0.05998,0.061123,0.054259,0.054378,0.03714,0.016,,,
6311,0.05516,0.025756,0.10867,0.099273,0.10507,0.10263,0.057227,0.060114,0.052796,0.057931,0.038328,0.017069,,,
6312,0.054337,0.022655,0.1034,0.10064,0.10297,0.09637,0.059878,0.058578,0.052409,0.059637,0.037807,0.014833,,,
6313,0.055738,0.024171,0.10357,0.10236,0.10615,0.10587,0.055288,0.057439,0.054106,0.061372,0.038621,0.015903,,,
6314,0.054761,0.023038,0.10484,0.098889,0.10793,0.103,0.055044,0.057275,0.057554,0.059115,0.036926,0.014255,,,
6315,0.05536,0.02326,0.10652,0.10047,0.10575,0.10227,0.056573,0.053781,0.052336,0.058066,0.03753,0.012937,,,
6316,0.054304,0.021924,0.106,0.096196,0.10149,0.10379,0.053731,0.056795,0.051358,0.059191,0.037828,0.015575,,,
6317,0.055884,0.02428,0.1001,0.10264,0.10125,0.10146,0.051478,0.058315,0.054172,0.056276,0.038356,0.014029,,,
6318,0.054069,0.023023,0.10281,0.10311,0.09909,0.099529,0.046517,0.061261,0.053042,0.051839,0.038006,0.014362,,,
6319,0.054919,0.023071,0.10691,0.097525,0.096609,0.1018,0.047827,0.059543,0.050712,0.056377,0.037999,0.014722,,,
6320,0.054755,0.02369,0.097099,0.10493,0.095588,0.098554,0.047946,0.05936,0.04586,0.054193,0.038029,0.015089,,,
6321,0.054356,0.022975,0.10149,0.10309,0.09287,0.098016,0.051011,0.06001,0.04609,0.057065,0.036861,0.014214,,,
6322,0.054523,0.022574,0.099486,0.098742,0.095152,0.095829,0.050054,0.065326,0.046488,0.054392,0.038492,0.015956,,,
6323,0.055677,0.025589,0.10059,0.10494,0.096988,0.097647,0.047999,0.069107,0.051401,0.052445,0.037179,0.014609,,,
6324,0.05773,0.025168,0.097319,0.10008,0.098206,0.10126,0.047598,0.064881,0.053593,0.051694,0.036443,0.013568,,,
6325,0.056015,0.023234,0.098661,0.10258,0.094731,0.10132,0.049505,0.065814,0.053005,0.053411,0.037682,0.012954,,,
6326,0.057072,0.02319,0.090375,0.10383,0.095289,0.10246,0.046373,0.070154,0.054559,0.053738,0.036405,0.013129,,,
6327,0.055987,0.024454,0.10168,0.099797,0.098694,0.096605,0.049587,0.064437,0.055777,0.048824,0.037979,0.014461,,,
6328,0.056238,0.022583,0.096906,0.10059,0.10158,0.098211,0.047695,0.068769,0.050481,0.051796,0.037185,0.013723,,,
6329,0.056444,0.024132,0.096451,0.10539,0.096817,0.097315,0.053973,0.063984,0.049115,0.050473,0.037549,0.015775,,,
6330,0.057222,0.024245,0.098655,0.10179,0.1056,0.09721,0.05605,0.066189,0.052989,0.052126,0.037288,0.014128,,,
6331,0.056389,0.024423,0.096047,0.10279,0.098731,0.096681,0.054063,0.061222,0.052993,0.051556,0.03818,0.016518,,,
6332,0.055967,0.022106,0.099664,0.10878,0.10556,0.094993,0.056648,0.062791,0.054161,0.050414,0.038942,0.01593,,,
6333,0.056961,0.024213,0.098239,0.10698,0.097509,0.096953,0.054791,0.062703,0.052799,0.054495,0.038609,0.014997,,,
6334,0.056546,0.022841,0.095006,0.10956,0.10806,0.094608,0.050697,0.061525,0.05689,0.056433,0.039017,0.017857,,,
6335,0.056411,0.023097,0.095745,0.11094,0.10872,0.095347,0.051717,0.063014,0.058701,0.054924,0.038091,0.013348,,,
6336,0.055917,0.022788,0.096781,0.10584,0.10354,0.095662,0.053166,0.060667,0.056542,0.057475,0.037648,0.014141,,,
6337,0.057169,0.024101,0.097414,0.11253,0.1082,0.0917,0.053479,0.0694,0.060222,0.054348,0.039326,0.01606,,,
6338,0.056411,0.023361,0.093403,0.11012,0.11022,0.089762,0.049915,0.068744,0.060132,0.050126,0.038658,0.014657,,,
6339,0.056703,0.022966,0.094355,0.10923,0.11175,0.096677,0.05034,0.063882,0.061123,0.049084,0.038961,0.017505,,,
6340,0.056927,0.021851,0.097915,0.10611,0.10882,0.094159,0.04978,0.059335,0.064208,0.050766,0.03765,0.015624,,,
6341,0.056981,0.022466,0.10129,0.10681,0.10275,0.092399,0.05852,0.064674,0.059817,0.051526,0.037833,0.014851,,,
6342,0.056676,0.02237,0.099985,0.10953,0.1034,0.098798,0.05404,0.066873,0.059279,0.05701,0.038685,0.018591,,,
6343,0.056149,0.022708,0.097668,0.10558,0.10625,0.093741,0.056785,0.058192,0.065886,0.056353,0.038731,0.017547,,,
6344,0.056306,0.022995,0.099135,0.10921,0.10579,0.098889,0.052592,0.071081,0.063055,0.054292,0.037915,0.016384,,,
6345,0.057892,0.02466,0.098776,0.11538,0.10894,0.10318,0.053162,0.066807,0.068529,0.058358,0.039998,0.017997,,,
6346,0.055795,0.023205,0.09786,0.11029,0.1087,0.10352,0.055829,0.065385,0.06761,0.060179,0.038319,0.014687,,,
6347,0.056757,0.025091,0.1003,0.10857,0.10611,0.098901,0.051398,0.063317,0.066192,0.054107,0.039039,0.017062,,,
6348,0.05588,0.024978,0.097773,0.11101,0.10858,0.099418,0.05242,0.062606,0.065416,0.05154,0.038557,0.01675,,,
6349,0.058372,0.025773,0.093893,0.10912,0.11181,0.095605,0.053592,0.066174,0.065698,0.051568,0.037454,0.014772,,,
6350,0.05658,0.02556,0.092478,0.10934,0.1058,0.099419,0.054933,0.068224,0.063586,0.051879,0.037531,0.013983,,,
6351,0.055722,0.025625,0.10073,0.10848,0.10573,0.10153,0.055457,0.067848,0.064713,0.050124,0.038692,0.01578,,,
6352,0.05521,0.024815,0.09652,0.11232,0.10653,0.1002,0.051571,0.065958,0.060511,0.051632,0.038267,0.013782,,,
6353,0.055968,0.024923,0.10004,0.11541,0.11024,0.094316,0.051142,0.067428,0.067151,0.046779,0.038584,0.016414,,,
6354,0.054672,0.024624,0.098485,0.11547,0.11034,0.099346,0.053684,0.066244,0.062758,0.052317,0.038352,0.014255,,,
6355,0.056803,0.027255,0.092658,0.11186,0.10763,0.09942,0.049812,0.064585,0.056546,0.049345,0.039136,0.015577,,,
6356,0.056101,0.026871,0.093491,0.11147,0.10812,0.10478,0.049552,0.066815,0.058028,0.055718,0.038435,0.01492,,,
6357,0.055931,0.027222,0.09824,0.11107,0.10827,0.10536,0.05096,0.065494,0.060976,0.059285,0.039531,0.017242,,,
6358,0.05642,0.027128,0.095635,0.10986,0.10745,0.1089,0.046889,0.068012,0.064252,0.056908,0.040707,0.017401,,,
6359,0.055776,0.028166,0.097567,0.10721,0.10695,0.10947,0.048467,0.065784,0.067144,0.058063,0.039578,0.017228,,,
6360,0.057079,0.027729,0.094071,0.10826,0.10613,0.11145,0.048198,0.06192,0.063607,0.055161,0.039843,0.015991,,,
6361,0.056883,0.027097,0.09631,0.10606,0.10532,0.11371,0.053929,0.06383,0.058949,0.062274,0.039701,0.018722,,,
6362,0.059229,0.029368,0.093845,0.10366,0.10456,0.10179,0.049602,0.062369,0.062072,0.056474,0.040599,0.017707,,,
6363,0.057014,0.027234,0.09551,0.11022,0.1085,0.10157,0.050219,0.071074,0.067507,0.053954,0.039003,0.016375,,,
6364,0.057093,0.027657,0.099935,0.10428,0.10779,0.098654,0.05037,0.06412,0.072719,0.05932,0.039289,0.017313,,,
6365,0.057961,0.027371,0.10418,0.10803,0.10734,0.10209,0.054205,0.065406,0.064724,0.05704,0.038732,0.016609,,,
6366,0.05871,0.029989,0.10467,0.10518,0.10945,0.10168,0.055086,0.06725,0.063056,0.053427,0.039148,0.016299,,,
6367,0.058179,0.028668,0.10097,0.104,0.11042,0.10188,0.050213,0.07027,0.066439,0.054884,0.040129,0.018176,,,
6368,0.058758,0.030394,0.10332,0.10202,0.1066,0.09846,0.053762,0.07013,0.065529,0.054801,0.039688,0.017337,,,
6369,0.058413,0.029713,0.10506,0.1063,0.1081,0.10496,0.056883,0.066489,0.068832,0.054389,0.039818,0.016501,,,
6370,0.056922,0.027159,0.10465,0.096392,0.1077,0.10738,0.054937,0.06353,0.070347,0.058016,0.038728,0.016196,,,
6371,0.057376,0.028933,0.10313,0.1017,0.11031,0.1044,0.054907,0.066542,0.0677,0.059847,0.038654,0.015976,,,
6372,0.056282,0.02921,0.10641,0.10078,0.1078,0.10404,0.054852,0.063206,0.069414,0.057587,0.037707,0.01452,,,
6373,0.056228,0.027097,0.10744,0.1007,0.10617,0.10529,0.058482,0.067279,0.066588,0.058913,0.039291,0.013627,,,
6374,0.057303,0.028208,0.1049,0.10746,0.10806,0.10453,0.056976,0.06841,0.070721,0.057352,0.038317,0.013879,,,
6375,0.057611,0.029552,0.10301,0.1075,0.11207,0.10458,0.051246,0.068168,0.071137,0.059136,0.038293,0.012511,,,
6376,0.05679,0.029703,0.10672,0.10723,0.10289,0.10638,0.059596,0.072823,0.067401,0.06376,0.038709,0.01484,,,
6377,0.056833,0.030326,0.10324,0.10573,0.11073,0.10306,0.057161,0.058913,0.066377,0.058946,0.038611,0.015637,,,
6378,0.058254,0.030689,0.10038,0.10347,0.10724,0.098839,0.057573,0.066613,0.064112,0.058345,0.039338,0.015888,,,
6379,0.056562,0.029486,0.10558,0.09779,0.10089,0.10305,0.059192,0.055184,0.05911,0.055093,0.039494,0.016816,,,
6380,0.058447,0.030003,0.10382,0.095016,0.1008,0.10348,0.055755,0.051785,0.057283,0.048721,0.039609,0.016725,,,
6381,0.058385,0.028843,0.10935,0.098337,0.10459,0.097399,0.056699,0.052044,0.055951,0.048586,0.04012,0.01624,,,
6382,0.057971,0.028602,0.10364,0.10301,0.10292,0.095645,0.050193,0.055175,0.059142,0.046746,0.039892,0.015039,,,
6383,0.058307,0.028927,0.10155,0.10078,0.09857,0.098062,0.051413,0.049575,0.053986,0.050917,0.03852,0.015228,,,
6384,0.057502,0.0286,0.098955,0.10585,0.10321,0.097836,0.054075,0.055885,0.058481,0.05305,0.039503,0.016207,,,
6385,0.060727,0.03022,0.10265,0.10228,0.10802,0.092446,0.054749,0.053378,0.065011,0.050224,0.038173,0.014537,,,
6386,0.060337,0.030019,0.10005,0.10407,0.106,0.093742,0.053943,0.0531,0.06661,0.047006,0.040151,0.017183,,,
6387,0.059936,0.03038,0.096239,0.099345,0.10488,0.090321,0.048877,0.050868,0.064185,0.042226,0.039972,0.017685,,,
6388,0.060044,0.030599,0.10031,0.097312,0.1072,0.090018,0.049578,0.052438,0.064958,0.04581,0.039246,0.017467,,,
6389,0.061252,0.029402,0.10394,0.096409,0.10467,0.084081,0.04689,0.052211,0.062724,0.04514,0.039079,0.017278,,,
6390,0.060543,0.02939,0.10008,0.10169,0.10214,0.082565,0.050743,0.055752,0.060196,0.044578,0.039952,0.016271,,,
6391,0.060589,0.028558,0.10215,0.09871,0.1016,0.084755,0.051338,0.056652,0.061461,0.054017,0.040211,0.017337,,,
6392,0.060362,0.029098,0.094846,0.10691,0.10254,0.089572,0.053717,0.061969,0.057299,0.052427,0.040073,0.020511,,,
6393,0.060555,0.029123,0.10289,0.10264,0.1051,0.08774,0.05807,0.056081,0.060259,0.047704,0.039212,0.014617,,,
6394,0.061521,0.029929,0.099757,0.10195,0.1012,0.091475,0.058204,0.061446,0.0584,0.049783,0.039167,0.017193,,,
6395,0.060581,0.029384,0.10479,0.10028,0.10032,0.092283,0.055008,0.062865,0.061257,0.051786,0.040365,0.018359,,,
6396,0.060437,0.02812,0.10337,0.10338,0.10105,0.095038,0.057063,0.063561,0.059092,0.053733,0.03985,0.016227,,,
6397,0.058861,0.027462,0.10344,0.098133,0.1015,0.095791,0.056185,0.060264,0.0539,0.055278,0.040277,0.017412,,,
6398,0.057618,0.026054,0.10325,0.10224,0.10498,0.094738,0.053246,0.058912,0.054103,0.052964,0.040336,0.015859,,,
6399,0.057936,0.02719,0.098182,0.10257,0.10574,0.092925,0.053422,0.056595,0.061164,0.052553,0.043301,0.02152,,,
6400,0.05957,0.027444,0.095183,0.099954,0.10113,0.094376,0.052663,0.05858,0.057889,0.054302,0.040637,0.016203,,,
6401,0.057631,0.027267,0.097305,0.10052,0.106,0.092996,0.055806,0.05522,0.054636,0.054087,0.039084,0.013974,,,
6402,0.057943,0.026567,0.092316,0.10563,0.10562,0.097734,0.05201,0.053289,0.052521,0.050087,0.039891,0.016505,,,
6403,0.057575,0.0264,0.095079,0.10132,0.10503,0.10401,0.052227,0.053295,0.057169,0.059445,0.03884,0.014883,,,
6404,0.05741,0.027486,0.09678,0.093256,0.10041,0.10305,0.054688,0.047707,0.049174,0.057464,0.039357,0.017677,,,
6405,0.058303,0.028019,0.099258,0.099473,0.097719,0.1038,0.052607,0.051941,0.053164,0.059484,0.037816,0.014521,,,
6406,0.058741,0.028056,0.092628,0.094276,0.091486,0.10234,0.051072,0.047626,0.048266,0.059621,0.039855,0.015221,,,
6407,0.058725,0.027769,0.093807,0.10029,0.10215,0.098167,0.047133,0.05428,0.062756,0.059147,0.038447,0.013833,,,
6408,0.058672,0.027905,0.089554,0.09774,0.094352,0.10359,0.04613,0.053516,0.058117,0.067536,0.039649,0.013976,,,
6409,0.058583,0.027388,0.090935,0.10047,0.10035,0.10056,0.048592,0.047141,0.061535,0.058506,0.038356,0.014075,,,
6410,0.059275,0.026228,0.089185,0.099251,0.099072,0.10105,0.051047,0.050783,0.057216,0.061034,0.038875,0.015083,,,
6411,0.058533,0.025909,0.090344,0.10219,0.098449,0.10103,0.049005,0.049251,0.057078,0.06287,0.0392,0.015539,,,
6412,0.057996,0.024205,0.091875,0.097803,0.10171,0.095547,0.051727,0.048918,0.05737,0.060447,0.038919,0.016066,,,
6413,0.057187,0.025355,0.092144,0.10333,0.1018,0.097488,0.053022,0.048281,0.055055,0.060666,0.039044,0.017171,,,
6414,0.057297,0.025252,0.098701,0.099448,0.096324,0.099001,0.053844,0.048079,0.052069,0.06158,0.038529,0.014049,,,
6415,0.056429,0.026753,0.098027,0.096864,0.095501,0.092555,0.059468,0.048538,0.049559,0.058673,0.039435,0.016774,,,
6416,0.055642,0.026688,0.096962,0.098379,0.095958,0.098499,0.056529,0.052556,0.052362,0.057896,0.039225,0.016468,,,
6417,0.057076,0.025695,0.09724,0.094905,0.094281,0.094864,0.056475,0.044965,0.053072,0.055596,0.039206,0.014948,,,
6418,0.057266,0.025653,0.095134,0.098726,0.10009,0.09347,0.054286,0.046361,0.054753,0.055383,0.037365,0.013544,,,
6419,0.057235,0.025799,0.098555,0.090162,0.096777,0.092041,0.049884,0.042262,0.047655,0.053371,0.039062,0.016243,,,
6420,0.057021,0.024946,0.097339,0.093452,0.098332,0.094765,0.061146,0.046991,0.045407,0.052063,0.038888,0.015555,,,
6421,0.056732,0.025617,0.098042,0.091501,0.098814,0.093079,0.056839,0.046448,0.04466,0.052147,0.037775,0.014351,,,
6422,0.057513,0.026842,0.095402,0.094949,0.096277,0.097191,0.054424,0.046025,0.043105,0.047113,0.038408,0.014734,,,
6423,0.056689,0.025528,0.095733,0.10054,0.10237,0.09632,0.053211,0.049907,0.050049,0.050321,0.038669,0.015433,,,
6424,0.058011,0.026737,0.091474,0.092551,0.099998,0.09254,0.054952,0.047214,0.046138,0.048766,0.038095,0.015894,,,
6425,0.057855,0.025245,0.093804,0.094935,0.10154,0.095864,0.051952,0.050199,0.051699,0.05221,0.038436,0.014966,,,
6426,0.05625,0.025271,0.090901,0.095061,0.10064,0.093657,0.051597,0.05154,0.057328,0.049853,0.038702,0.018969,,,
6427,0.055748,0.026165,0.095125,0.093192,0.094774,0.093849,0.051808,0.051133,0.049367,0.049424,0.040307,0.018678,,,
6428,0.057831,0.026448,0.092161,0.097089,0.093014,0.094069,0.048936,0.056429,0.048611,0.050029,0.038828,0.017036,,,
6429,0.057706,0.027113,0.092326,0.094334,0.091168,0.095121,0.050327,0.051964,0.043705,0.051274,0.039363,0.016864,,,
6430,0.0581,0.02706,0.091434,0.094911,0.09178,0.090758,0.054489,0.0464,0.046891,0.043133,0.039008,0.016832,,,
6431,0.057591,0.027727,0.093537,0.093694,0.099269,0.089685,0.049597,0.0421,0.05372,0.041811,0.039186,0.016476,,,
6432,0.055986,0.025897,0.092584,0.094859,0.093196,0.090977,0.051117,0.04629,0.050171,0.044135,0.039294,0.017447,,,
6433,0.056754,0.028123,0.09379,0.091528,0.099873,0.091851,0.051069,0.042401,0.054406,0.043792,0.038753,0.014766,,,
6434,0.055858,0.025498,0.097059,0.089518,0.097641,0.08993,0.053443,0.044861,0.050546,0.043242,0.037592,0.013902,,,
6435,0.058894,0.027891,0.094681,0.095266,0.096793,0.092025,0.049236,0.04717,0.048425,0.044709,0.039557,0.020555,,,
6436,0.058337,0.026983,0.096106,0.093825,0.095432,0.088651,0.051996,0.045064,0.04628,0.046568,0.0384,0.016762,,,
6437,0.058262,0.027252,0.1008,0.098142,0.093356,0.090151,0.052408,0.045318,0.040488,0.039962,0.039653,0.018407,,,
6438,0.058214,0.027259,0.098899,0.093908,0.094003,0.095181,0.053791,0.045767,0.047882,0.04571,0.03891,0.016601,,,
6439,0.058561,0.027242,0.099303,0.094429,0.099816,0.091368,0.048411,0.044334,0.053014,0.04406,0.04099,0.017262,,,
6440,0.058887,0.02828,0.094159,0.095183,0.099939,0.091016,0.052021,0.050436,0.053342,0.04473,0.040406,0.020383,,,
6441,0.057959,0.029263,0.102,0.099765,0.097426,0.091439,0.057309,0.048749,0.051762,0.04544,0.039579,0.017841,,,
6442,0.059291,0.028013,0.098221,0.091801,0.095077,0.09195,0.057683,0.050675,0.054299,0.047191,0.041567,0.025844,,,
6443,0.058849,0.027491,0.10301,0.096558,0.10283,0.087735,0.055497,0.050304,0.052319,0.043602,0.039956,0.022232,,,
6444,0.060764,0.029397,0.10212,0.09694,0.10395,0.087999,0.055284,0.045811,0.054371,0.042457,0.041778,0.022167,,,
6445,0.059797,0.029224,0.10413,0.093013,0.1073,0.089111,0.061124,0.044436,0.057902,0.0426,0.041524,0.019456,,,
6446,0.058514,0.029067,0.10034,0.092724,0.10511,0.089973,0.057903,0.04701,0.056189,0.043335,0.040607,0.024392,,,
6447,0.05727,0.028807,0.10445,0.088562,0.10595,0.090421,0.061064,0.046987,0.053357,0.044224,0.041106,0.02254,,,
6448,0.05614,0.027748,0.10365,0.089269,0.10484,0.090431,0.061484,0.048799,0.052297,0.043125,0.040815,0.020241,,,
6449,0.056155,0.027895,0.10848,0.093685,0.1053,0.085785,0.058733,0.053409,0.05108,0.043887,0.040164,0.022754,,,
6450,0.056526,0.028023,0.10305,0.096311,0.098335,0.083836,0.064457,0.059225,0.049158,0.042525,0.04077,0.023076,,,
6451,0.055494,0.028618,0.10994,0.097932,0.09938,0.085733,0.063353,0.056913,0.049625,0.040573,0.041541,0.022454,,,
6452,0.055183,0.027606,0.10895,0.095665,0.10144,0.086153,0.066418,0.054204,0.051087,0.039783,0.039554,0.017914,,,
6453,0.055208,0.027087,0.11052,0.098663,0.09981,0.089348,0.060754,0.056768,0.047438,0.039409,0.040228,0.020956,,,
6454,0.054731,0.027843,0.1091,0.10382,0.10063,0.08469,0.056829,0.054963,0.048307,0.039337,0.040388,0.019925,,,
6455,0.053472,0.024527,0.10652,0.10645,0.10358,0.086143,0.058417,0.059893,0.050193,0.039953,0.040379,0.021744,,,
6456,0.054397,0.024585,0.10843,0.1057,0.10073,0.086911,0.057932,0.063467,0.047906,0.042383,0.03873,0.01796,,,
6457,0.054908,0.024839,0.10582,0.10466,0.10091,0.088567,0.050151,0.057249,0.045943,0.040561,0.040944,0.020855,,,
6458,0.054763,0.02452,0.10913,0.10062,0.095826,0.089885,0.054063,0.055274,0.040725,0.043959,0.039377,0.018297,,,
6459,0.05579,0.024896,0.1051,0.10186,0.10187,0.090265,0.05193,0.057667,0.048049,0.041803,0.039452,0.020564,,,
6460,0.054928,0.0224,0.10453,0.10302,0.10215,0.090299,0.05689,0.053878,0.046817,0.044328,0.038717,0.019832,,,
6461,0.054057,0.023136,0.10012,0.10621,0.10121,0.089236,0.050827,0.05855,0.048183,0.043042,0.037783,0.017262,,,
6462,0.055025,0.023135,0.1038,0.10612,0.096835,0.092667,0.053212,0.058784,0.043238,0.046914,0.037101,0.016187,,,
6463,0.05514,0.024041,0.09793,0.10091,0.1039,0.099225,0.055203,0.055273,0.047894,0.053507,0.038196,0.017467,,,
6464,0.052464,0.022943,0.095054,0.099242,0.099113,0.094538,0.055785,0.054944,0.046966,0.048776,0.03868,0.017383,,,
6465,0.053264,0.024121,0.094326,0.098205,0.10009,0.098383,0.05113,0.054036,0.050843,0.049337,0.038222,0.016367,,,
6466,0.053507,0.023004,0.093056,0.096636,0.094564,0.095037,0.054418,0.05527,0.048097,0.045899,0.03853,0.014378,,,
6467,0.052853,0.023631,0.092147,0.1009,0.096467,0.09647,0.05592,0.055936,0.050948,0.051425,0.038796,0.018316,,,
6468,0.054767,0.023586,0.09138,0.09965,0.095416,0.095994,0.052572,0.057825,0.048921,0.047821,0.03822,0.019044,,,
6469,0.05353,0.022695,0.097872,0.096837,0.094971,0.093758,0.054461,0.054756,0.047994,0.049529,0.038491,0.017695,,,
6470,0.055005,0.022006,0.097208,0.095048,0.098319,0.093543,0.051416,0.057537,0.052875,0.048925,0.039455,0.018069,,,
6471,0.052827,0.021693,0.10199,0.095173,0.098936,0.09633,0.055873,0.058367,0.05432,0.047959,0.04008,0.01748,,,
6472,0.052328,0.020496,0.098114,0.10078,0.095008,0.099087,0.052477,0.061126,0.055272,0.049566,0.038912,0.019327,,,
6473,0.051817,0.021686,0.09469,0.097277,0.095339,0.096215,0.054595,0.061142,0.055613,0.04839,0.040344,0.018817,,,
6474,0.052382,0.02082,0.096431,0.10085,0.097107,0.097271,0.054944,0.059515,0.054125,0.043862,0.03918,0.017724,,,
6475,0.052532,0.020959,0.10113,0.10403,0.098491,0.096471,0.054225,0.062297,0.055937,0.048221,0.039915,0.020943,,,
6476,0.052132,0.020618,0.10084,0.10106,0.099125,0.097349,0.051559,0.060338,0.055553,0.050287,0.039492,0.018346,,,
6477,0.051179,0.020532,0.099813,0.10117,0.10279,0.09866,0.053557,0.059983,0.052289,0.046055,0.039861,0.016641,,,
6478,0.050872,0.021265,0.10039,0.10096,0.10187,0.098867,0.055681,0.059713,0.052316,0.049804,0.039569,0.017176,,,
6479,0.053603,0.022761,0.095714,0.096333,0.09864,0.095761,0.053116,0.059229,0.049982,0.05019,0.039184,0.016792,,,
6480,0.052534,0.021851,0.098709,0.099945,0.1004,0.094206,0.05783,0.058824,0.052263,0.04954,0.038678,0.01607,,,
6481,0.051308,0.022507,0.10027,0.10254,0.097454,0.093436,0.059664,0.059659,0.054501,0.053039,0.037665,0.013899,,,
6482,0.051654,0.021913,0.10114,0.1008,0.097907,0.097257,0.054936,0.061933,0.053793,0.05171,0.039063,0.013856,,,
6483,0.052094,0.021631,0.10221,0.099436,0.092411,0.092586,0.061977,0.060358,0.047359,0.050806,0.038154,0.013548,,,
6484,0.051712,0.021484,0.1054,0.097679,0.096356,0.10006,0.055899,0.058576,0.057962,0.060824,0.038276,0.012945,,,
6485,0.05037,0.020403,0.10351,0.099802,0.09835,0.097328,0.059743,0.060814,0.056725,0.050986,0.038621,0.01463,,,
6486,0.051491,0.021688,0.10292,0.098944,0.10001,0.096736,0.059762,0.054249,0.055387,0.053061,0.03874,0.014762,,,
6487,0.050885,0.021953,0.099663,0.096525,0.091762,0.095034,0.058018,0.054562,0.051336,0.05045,0.038441,0.014492,,,
6488,0.050564,0.022456,0.099011,0.092505,0.097458,0.097126,0.054713,0.049749,0.057314,0.054488,0.038278,0.01406,,,
6489,0.050995,0.022757,0.10216,0.098571,0.10029,0.10037,0.054814,0.049242,0.058072,0.051207,0.039022,0.01656,,,
6490,0.050114,0.021702,0.10176,0.095001,0.097662,0.10003,0.052472,0.048414,0.059194,0.053138,0.038719,0.016616,,,
6491,0.049158,0.02174,0.09679,0.094416,0.10716,0.0979,0.052237,0.050169,0.064267,0.050805,0.039063,0.015119,,,
6492,0.049736,0.020428,0.10019,0.095124,0.10548,0.09919,0.055162,0.049434,0.05795,0.055131,0.038963,0.016361,,,
6493,0.04974,0.019906,0.095137,0.092289,0.10395,0.097723,0.04426,0.04552,0.053482,0.052594,0.039395,0.015057,,,
6494,0.050499,0.020312,0.099105,0.096097,0.10193,0.1051,0.050768,0.053507,0.052376,0.051706,0.037174,0.014567,,,
6495,0.050328,0.020218,0.10027,0.096805,0.10387,0.099798,0.05082,0.047979,0.054024,0.048276,0.03778,0.014687,,,
6496,0.050795,0.021789,0.096605,0.096724,0.10331,0.10207,0.049267,0.045913,0.053555,0.050785,0.037861,0.014218,,,
6497,0.050541,0.021481,0.095326,0.092363,0.10012,0.10125,0.05028,0.038284,0.055841,0.047821,0.037424,0.013373,,,
6498,0.050075,0.020086,0.097983,0.090985,0.10209,0.10248,0.053492,0.045018,0.049868,0.045156,0.037919,0.01472,,,
6499,0.050446,0.02251,0.097805,0.099275,0.10093,0.10157,0.053412,0.042196,0.051347,0.050711,0.039278,0.017348,,,
6500,0.049105,0.021941,0.10227,0.095607,0.099918,0.10048,0.052542,0.045272,0.050504,0.050535,0.039415,0.015948,,,
6501,0.049237,0.021325,0.099648,0.095684,0.10049,0.10344,0.050967,0.042761,0.04808,0.050079,0.037954,0.013636,,,
6502,0.048681,0.020905,0.098462,0.098889,0.099281,0.10784,0.051255,0.042974,0.05281,0.057421,0.038683,0.014955,,,
6503,0.050312,0.021291,0.10382,0.097758,0.098786,0.1018,0.053084,0.044849,0.052752,0.050366,0.038981,0.016012,,,
6504,0.050125,0.021811,0.10129,0.10072,0.10261,0.10927,0.052009,0.049275,0.048591,0.05004,0.039406,0.015464,,,
6505,0.050789,0.022339,0.096422,0.094194,0.096282,0.10213,0.0477,0.045874,0.047518,0.051926,0.038671,0.014451,,,
6506,0.050763,0.021469,0.094321,0.092029,0.098013,0.10086,0.046496,0.046752,0.052901,0.054717,0.038649,0.01416,,,
6507,0.051596,0.021668,0.091341,0.094496,0.095737,0.10551,0.04429,0.052022,0.05897,0.051615,0.039431,0.016364,,,
6508,0.051368,0.021346,0.090487,0.097313,0.10032,0.10231,0.043389,0.048774,0.057712,0.058098,0.039978,0.015553,,,
6509,0.051033,0.02026,0.09176,0.099213,0.10166,0.10615,0.038837,0.052976,0.059624,0.060725,0.03879,0.015194,,,
6510,0.050931,0.02049,0.09358,0.10477,0.09761,0.11173,0.04138,0.051182,0.056512,0.062981,0.039488,0.015133,,,
6511,0.049537,0.018323,0.093574,0.1004,0.096575,0.11343,0.043606,0.050419,0.05823,0.061325,0.038355,0.014946,,,
6512,0.048841,0.018522,0.092139,0.10687,0.097008,0.11551,0.044933,0.049311,0.050059,0.06011,0.037483,0.014309,,,
6513,0.049861,0.018097,0.092531,0.10248,0.099845,0.11283,0.045612,0.04816,0.055892,0.060939,0.038626,0.014678,,,
6514,0.047871,0.018348,0.096573,0.10201,0.099368,0.11195,0.048729,0.049737,0.055213,0.056389,0.039522,0.016499,,,
6515,0.050148,0.019718,0.092444,0.10582,0.102,0.11258,0.045047,0.047957,0.055168,0.053808,0.039372,0.016556,,,
6516,0.049284,0.019443,0.093241,0.099112,0.095567,0.10924,0.049955,0.048967,0.057296,0.056478,0.038562,0.014883,,,
6517,0.051384,0.019859,0.090801,0.10194,0.099842,0.10855,0.048315,0.053184,0.055464,0.059986,0.040399,0.016602,,,
6518,0.050406,0.021019,0.095517,0.10285,0.099376,0.1128,0.051842,0.048307,0.053798,0.058678,0.039208,0.015833,,,
6519,0.050315,0.020874,0.099332,0.10794,0.094526,0.11005,0.054423,0.056693,0.054926,0.059125,0.038721,0.016007,,,
6520,0.051481,0.021694,0.10241,0.10483,0.099742,0.10715,0.056991,0.053432,0.052661,0.060242,0.03917,0.017772,,,
6521,0.051091,0.022607,0.098612,0.10279,0.09792,0.10623,0.055119,0.055852,0.058384,0.059733,0.039122,0.015886,,,
6522,0.05113,0.022328,0.096889,0.1045,0.10046,0.10704,0.050721,0.052165,0.055122,0.055208,0.039047,0.016649,,,
6523,0.050368,0.022538,0.099663,0.099441,0.099043,0.10743,0.049351,0.050793,0.058769,0.059291,0.041173,0.0202,,,
6524,0.05126,0.023052,0.097723,0.092808,0.095235,0.10511,0.052057,0.048213,0.057181,0.054906,0.039996,0.017574,,,
6525,0.050634,0.022646,0.10182,0.098696,0.096559,0.10466,0.052083,0.052215,0.055956,0.054331,0.040558,0.017468,,,
6526,0.049622,0.024281,0.10097,0.10003,0.09448,0.10517,0.054212,0.052773,0.05683,0.054236,0.039887,0.015871,,,
6527,0.04895,0.021566,0.098523,0.098881,0.094698,0.10598,0.052739,0.050964,0.05517,0.051329,0.039735,0.017287,,,
6528,0.0495,0.0232,0.10109,0.096386,0.095681,0.10587,0.053927,0.053223,0.056098,0.053981,0.040218,0.016538,,,
6529,0.049076,0.024935,0.097113,0.09937,0.088728,0.10248,0.05583,0.053645,0.051112,0.056119,0.040625,0.018331,,,
6530,0.049507,0.024029,0.10371,0.10031,0.090943,0.11085,0.061625,0.058337,0.053757,0.055789,0.039903,0.01906,,,
6531,0.05045,0.024552,0.10122,0.09893,0.099319,0.10821,0.05768,0.057994,0.05626,0.055996,0.040762,0.019812,,,
6532,0.049436,0.023095,0.10153,0.10016,0.092289,0.10807,0.058015,0.058222,0.056074,0.05695,0.040435,0.017133,,,
6533,0.050867,0.024714,0.10402,0.10081,0.089201,0.11065,0.057595,0.060258,0.048973,0.054199,0.041061,0.020696,,,
6534,0.050296,0.023888,0.10719,0.095325,0.093338,0.10714,0.056389,0.055403,0.053065,0.054905,0.041227,0.017883,,,
6535,0.051102,0.02381,0.10029,0.095926,0.094215,0.10468,0.056985,0.055498,0.049487,0.054153,0.042555,0.021234,,,
6536,0.050691,0.025835,0.10368,0.098056,0.096444,0.10699,0.059561,0.054132,0.053814,0.055706,0.040263,0.018658,,,
6537,0.051327,0.025119,0.10429,0.10128,0.095285,0.10724,0.060584,0.055765,0.050831,0.059731,0.040459,0.017888,,,
6538,0.050879,0.024887,0.10207,0.10324,0.095463,0.10459,0.058037,0.051703,0.054136,0.057178,0.040123,0.018718,,,
6539,0.051465,0.026439,0.10294,0.098783,0.096802,0.10014,0.056438,0.051458,0.054107,0.053312,0.040748,0.018209,,,
6540,0.051686,0.025286,0.10311,0.10105,0.095118,0.10233,0.059313,0.050848,0.051734,0.054936,0.0398,0.018098,,,
6541,0.05081,0.025269,0.10289,0.10212,0.09647,0.10017,0.056575,0.053212,0.059026,0.055721,0.039319,0.016521,,,
6542,0.052398,0.026163,0.10016,0.099201,0.10275,0.10653,0.05777,0.050755,0.061092,0.055605,0.03935,0.017253,,,
6543,0.052506,0.026057,0.10446,0.094552,0.098577,0.10042,0.060034,0.051758,0.054238,0.05304,0.04043,0.01799,,,
6544,0.053774,0.025491,0.10146,0.090834,0.099417,0.10675,0.058346,0.049902,0.055953,0.054374,0.041134,0.01845,,,
6545,0.052393,0.024416,0.099909,0.09031,0.097217,0.10682,0.058245,0.043886,0.05625,0.056494,0.039626,0.017981,,,
6546,0.053959,0.025787,0.10439,0.096687,0.096694,0.10473,0.057059,0.046723,0.053881,0.054564,0.041577,0.019879,,,
6547,0.053597,0.024666,0.10077,0.089837,0.096333,0.10589,0.059259,0.049519,0.044817,0.056472,0.040108,0.017977,,,
6548,0.052948,0.023639,0.10328,0.093109,0.098827,0.10439,0.055104,0.051024,0.054186,0.059117,0.039493,0.018527,,,
6549,0.054121,0.02228,0.10362,0.098007,0.099588,0.103,0.059544,0.050584,0.047817,0.059702,0.039057,0.016778,,,
6550,0.052841,0.022366,0.107,0.094072,0.095428,0.10471,0.05995,0.050988,0.046538,0.058061,0.040937,0.01791,,,
6551,0.052771,0.024051,0.10406,0.096168,0.101,0.1017,0.05725,0.051689,0.054184,0.059101,0.040503,0.019992,,,
6552,0.05365,0.023512,0.099195,0.09969,0.10041,0.1012,0.05808,0.054586,0.049521,0.054743,0.039204,0.018753,,,
6553,0.054286,0.023737,0.10255,0.092979,0.097719,0.092263,0.062579,0.052569,0.05426,0.051653,0.038496,0.016094,,,
6554,0.055423,0.025874,0.10203,0.10072,0.10077,0.092938,0.059306,0.054563,0.053501,0.055673,0.038629,0.016232,,,
6555,0.053925,0.024387,0.10337,0.10162,0.099954,0.096004,0.060669,0.055482,0.053916,0.051785,0.038402,0.014283,,,
6556,0.05347,0.024212,0.10577,0.10578,0.10394,0.098509,0.06125,0.057481,0.056405,0.047564,0.038308,0.013682,,,
6557,0.05408,0.024935,0.10787,0.10034,0.10597,0.094616,0.065208,0.05396,0.053094,0.04774,0.038914,0.014456,,,
6558,0.054757,0.024799,0.11077,0.097231,0.09915,0.10106,0.066134,0.054075,0.055264,0.051349,0.037946,0.01423,,,
6559,0.053281,0.024635,0.10375,0.096166,0.099685,0.097562,0.060997,0.055384,0.050552,0.050302,0.037731,0.013582,,,
6560,0.053883,0.024509,0.10535,0.099261,0.10463,0.10158,0.062427,0.052634,0.050581,0.05184,0.037483,0.015406,,,
6561,0.054968,0.023839,0.10203,0.099358,0.10507,0.098418,0.060482,0.054481,0.054155,0.056666,0.037779,0.015669,,,
6562,0.054825,0.02437,0.10023,0.10122,0.10522,0.10171,0.057433,0.054569,0.050939,0.050932,0.038876,0.016341,,,
6563,0.054982,0.021817,0.10146,0.099356,0.10048,0.096279,0.055924,0.061178,0.047741,0.051494,0.038909,0.016614,,,
6564,0.05529,0.023805,0.10147,0.09905,0.10313,0.096755,0.059887,0.054336,0.052806,0.054906,0.037863,0.013571,,,
6565,0.055598,0.023997,0.10123,0.094785,0.10206,0.096425,0.055457,0.052857,0.052359,0.048442,0.039803,0.019579,,,
6566,0.054108,0.023455,0.1046,0.093697,0.10496,0.10026,0.060022,0.050128,0.0489,0.051857,0.03869,0.016697,,,
6567,0.05518,0.023955,0.10356,0.094604,0.10416,0.098428,0.055107,0.054949,0.052414,0.050823,0.038062,0.015405,,,
6568,0.054113,0.022875,0.099606,0.093203,0.10304,0.099091,0.050801,0.055481,0.051523,0.051943,0.036909,0.013379,,,
6569,0.053844,0.022417,0.10152,0.090517,0.10929,0.097635,0.05869,0.047244,0.057696,0.052325,0.035857,0.014106,,,
6570,0.055527,0.023338,0.10435,0.090497,0.11179,0.1062,0.058908,0.047367,0.054471,0.056929,0.036316,0.013096,,,
6571,0.055438,0.022782,0.10464,0.092013,0.10779,0.10358,0.057625,0.046306,0.054216,0.050096,0.035778,0.012957,,,
6572,0.054985,0.022528,0.10163,0.090381,0.1094,0.10161,0.056027,0.048338,0.057175,0.046801,0.036175,0.013337,,,
6573,0.055897,0.022795,0.10408,0.088941,0.10839,0.10527,0.055243,0.047938,0.054367,0.049886,0.034994,0.011687,,,
6574,0.054383,0.020931,0.10241,0.090087,0.10337,0.10508,0.062007,0.048488,0.053746,0.054754,0.036272,0.016192,,,
6575,0.054844,0.023546,0.10294,0.090062,0.10153,0.11034,0.05646,0.048098,0.051312,0.058093,0.036808,0.015315,,,
6576,0.053826,0.023062,0.10304,0.094286,0.096806,0.11065,0.056584,0.051749,0.053768,0.057972,0.036095,0.013245,,,
6577,0.053834,0.022215,0.10522,0.094659,0.10351,0.10765,0.058275,0.053797,0.05449,0.055971,0.035659,0.016035,,,
6578,0.053703,0.021774,0.10099,0.094475,0.10391,0.11264,0.05848,0.050763,0.052855,0.06337,0.035596,0.013684,,,
6579,0.052434,0.021524,0.096651,0.095915,0.10004,0.10908,0.052937,0.052724,0.060794,0.053156,0.037641,0.016408,,,
6580,0.053306,0.023201,0.094156,0.091383,0.09568,0.10616,0.051848,0.050831,0.052234,0.058313,0.037128,0.017423,,,
6581,0.052948,0.0233,0.098031,0.086615,0.096234,0.10273,0.056702,0.046442,0.049871,0.054297,0.03883,0.015352,,,
6582,0.05227,0.023087,0.09652,0.093083,0.093322,0.10317,0.050895,0.052426,0.046932,0.053303,0.037442,0.013167,,,
6583,0.052528,0.023893,0.098558,0.088008,0.095413,0.10644,0.050376,0.049178,0.046029,0.056714,0.037216,0.017223,,,
6584,0.051036,0.024283,0.090869,0.089018,0.097892,0.1064,0.048254,0.048542,0.046719,0.05667,0.037812,0.015757,,,
6585,0.052099,0.025586,0.099737,0.089641,0.097027,0.10171,0.053534,0.047951,0.047761,0.052869,0.038511,0.017866,,,
6586,0.051484,0.025107,0.095883,0.094459,0.093212,0.10572,0.050919,0.052616,0.043376,0.056223,0.036271,0.015231,,,
6587,0.053151,0.024993,0.096427,0.090365,0.095603,0.10827,0.055145,0.047515,0.045945,0.052608,0.037698,0.015494,,,
6588,0.055179,0.027631,0.10087,0.091225,0.090819,0.10563,0.054816,0.047554,0.048621,0.050309,0.036664,0.015348,,,
6589,0.053417,0.025954,0.097751,0.091744,0.09598,0.10737,0.052202,0.049842,0.052015,0.055141,0.037411,0.018125,,,
6590,0.052765,0.025231,0.10544,0.091678,0.096171,0.10498,0.058111,0.039703,0.047059,0.056093,0.038404,0.016221,,,
6591,0.052206,0.024444,0.10194,0.083672,0.10443,0.11195,0.054125,0.043248,0.052222,0.060922,0.036914,0.015543,,,
6592,0.054569,0.023966,0.098231,0.082394,0.10066,0.11401,0.054098,0.03904,0.048537,0.058094,0.036881,0.016928,,,
6593,0.05446,0.024484,0.098441,0.082033,0.096723,0.10935,0.055299,0.036336,0.053764,0.062004,0.037481,0.016794,,,
6594,0.053604,0.024392,0.1007,0.086975,0.10035,0.11139,0.05518,0.038088,0.059056,0.063777,0.035943,0.016401,,,
6595,0.053736,0.025617,0.10114,0.092131,0.1051,0.11038,0.055615,0.042287,0.056216,0.062582,0.036309,0.014639,,,
6596,0.05371,0.025771,0.10517,0.087346,0.10185,0.11143,0.054493,0.041631,0.055474,0.060602,0.037596,0.016844,,,
6597,0.05392,0.025952,0.10632,0.086895,0.10093,0.10643,0.05658,0.045238,0.053729,0.06096,0.037661,0.016876,,,
6598,0.052738,0.02472,0.10227,0.088309,0.10257,0.11145,0.057512,0.04488,0.050952,0.063899,0.036383,0.016479,,,
6599,0.0531,0.025639,0.10655,0.088836,0.1011,0.10862,0.054466,0.046669,0.052458,0.062411,0.037924,0.016907,,,
6600,0.053769,0.026273,0.10719,0.090307,0.092849,0.11095,0.056243,0.046416,0.050933,0.060963,0.037078,0.015533,,,
6601,0.053339,0.026365,0.10812,0.088872,0.094263,0.11787,0.055434,0.045411,0.052972,0.067164,0.036573,0.015196,,,
6602,0.053619,0.026266,0.1086,0.08724,0.089653,0.1104,0.053776,0.041268,0.04946,0.060999,0.036761,0.014794,,,
6603,0.052457,0.026049,0.10822,0.091686,0.094892,0.11312,0.056388,0.044389,0.056162,0.060583,0.03642,0.016049,,,
6604,0.052953,0.026117,0.10742,0.087245,0.095311,0.11562,0.058382,0.042918,0.050378,0.064479,0.03707,0.016363,,,
6605,0.052481,0.027764,0.10761,0.085628,0.096937,0.10951,0.056025,0.045382,0.054038,0.062903,0.038298,0.017107,,,
6606,0.054034,0.02797,0.10295,0.090811,0.10252,0.10667,0.058766,0.045198,0.055998,0.057995,0.038359,0.015354,,,
6607,0.053676,0.026494,0.10547,0.086173,0.10099,0.10611,0.060419,0.039211,0.05735,0.055838,0.039354,0.017305,,,
6608,0.05306,0.028716,0.10639,0.087239,0.099301,0.10449,0.063743,0.042176,0.052419,0.053076,0.038178,0.016754,,,
6609,0.053106,0.028347,0.10396,0.078066,0.101,0.10528,0.061931,0.038434,0.057424,0.054701,0.038789,0.016711,,,
6610,0.05203,0.028029,0.10633,0.07954,0.092894,0.10558,0.064152,0.037011,0.055283,0.05643,0.038971,0.017123,,,
6611,0.054182,0.030285,0.10595,0.08309,0.091568,0.10623,0.059576,0.041847,0.050939,0.054541,0.03825,0.015774,,,
6612,0.05343,0.030346,0.10124,0.083801,0.089654,0.10845,0.061097,0.042057,0.050708,0.058233,0.038343,0.015839,,,
6613,0.054279,0.030588,0.098976,0.089095,0.090639,0.11208,0.061757,0.048734,0.049327,0.0592,0.038518,0.016374,,,
6614,0.0548,0.031829,0.10573,0.087863,0.091908,0.11112,0.067767,0.041936,0.048958,0.055582,0.039588,0.019023,,,
6615,0.055206,0.02935,0.10049,0.088683,0.09418,0.109,0.061328,0.045833,0.051307,0.057425,0.038318,0.016009,,,
6616,0.055251,0.029466,0.10209,0.090762,0.09201,0.10847,0.051333,0.045628,0.048182,0.057071,0.038902,0.01526,,,
6617,0.054814,0.029803,0.10104,0.088335,0.099209,0.10919,0.055133,0.041839,0.050096,0.055083,0.039207,0.017392,,,
6618,0.056009,0.029275,0.10391,0.088714,0.09397,0.10828,0.054867,0.048903,0.048926,0.058393,0.03936,0.016946,,,
6619,0.056414,0.028188,0.099903,0.089286,0.094667,0.10274,0.050719,0.047817,0.046275,0.058374,0.03929,0.016777,,,
6620,0.05532,0.028792,0.10216,0.091444,0.087813,0.097944,0.056009,0.052681,0.042512,0.058971,0.039067,0.016678,,,
6621,0.056088,0.029209,0.098683,0.091744,0.090568,0.099868,0.059386,0.050772,0.042965,0.053593,0.037767,0.015338,,,
6622,0.057579,0.027678,0.10768,0.089227,0.095458,0.10363,0.059819,0.049853,0.048866,0.054141,0.037938,0.016124,,,
6623,0.057249,0.027659,0.1074,0.08973,0.094544,0.10494,0.059026,0.051712,0.047438,0.053875,0.037175,0.013957,,,
6624,0.055858,0.026995,0.1106,0.095071,0.09176,0.10161,0.059256,0.056688,0.045061,0.05028,0.03744,0.014801,,,
6625,0.056351,0.026821,0.10604,0.089479,0.095595,0.09924,0.054435,0.054602,0.048239,0.051617,0.038807,0.015228,,,
6626,0.056271,0.027983,0.10375,0.094607,0.091177,0.10075,0.054388,0.05351,0.047221,0.051776,0.038126,0.015072,,,
6627,0.055723,0.027524,0.10869,0.092684,0.095668,0.10461,0.058519,0.052517,0.047414,0.053223,0.03742,0.013906,,,
6628,0.056646,0.028835,0.11088,0.091441,0.093596,0.10408,0.053355,0.055889,0.047831,0.051023,0.038945,0.01501,,,
6629,0.055926,0.028427,0.10941,0.091219,0.091747,0.10426,0.05632,0.05841,0.044821,0.049388,0.038862,0.015855,,,
6630,0.056246,0.02823,0.10765,0.086586,0.098015,0.09826,0.056557,0.0475,0.054983,0.048463,0.038674,0.013103,,,
6631,0.055682,0.027671,0.11028,0.091996,0.095739,0.10736,0.058092,0.052465,0.051752,0.051392,0.039855,0.016447,,,
6632,0.057863,0.029178,0.099564,0.090687,0.099606,0.10261,0.051612,0.055087,0.059946,0.054664,0.040787,0.017342,,,
6633,0.057426,0.029487,0.10203,0.091461,0.098842,0.10256,0.05493,0.050927,0.057811,0.054637,0.038672,0.014836,,,
6634,0.056354,0.027376,0.10814,0.09057,0.10156,0.10558,0.055611,0.048778,0.06134,0.055228,0.038781,0.015543,,,
6635,0.056042,0.027087,0.10744,0.094934,0.10042,0.10173,0.05377,0.05068,0.06492,0.052407,0.038744,0.014403,,,
6636,0.056732,0.027466,0.10234,0.09035,0.096007,0.10431,0.054164,0.049761,0.05932,0.049812,0.038906,0.014799,,,
6637,0.057751,0.02861,0.10206,0.093725,0.10022,0.10401,0.057827,0.049255,0.060487,0.053237,0.038522,0.015805,,,
6638,0.056704,0.027601,0.10595,0.092652,0.093669,0.10058,0.055866,0.047526,0.057209,0.049066,0.039254,0.016228,,,
6639,0.057476,0.027393,0.10058,0.095735,0.09876,0.097317,0.05835,0.046917,0.057557,0.043318,0.038786,0.016747,,,
6640,0.057729,0.027103,0.10702,0.097032,0.097504,0.10209,0.060722,0.052869,0.058019,0.049106,0.038756,0.014385,,,
6641,0.057449,0.026145,0.10913,0.096349,0.097673,0.10115,0.06632,0.051095,0.062069,0.04865,0.039045,0.015768,,,
6642,0.058532,0.027512,0.10492,0.1014,0.094544,0.098464,0.060596,0.049856,0.057459,0.047763,0.040103,0.017635,,,
6643,0.058666,0.02754,0.10898,0.094532,0.097685,0.098249,0.071263,0.048551,0.061179,0.04809,0.040481,0.016846,,,
6644,0.058505,0.026528,0.10883,0.099365,0.096735,0.098641,0.068294,0.054821,0.057671,0.045858,0.039815,0.016736,,,
6645,0.057368,0.026844,0.11157,0.099598,0.097089,0.098502,0.068108,0.054822,0.056779,0.04879,0.039798,0.015441,,,
6646,0.057743,0.026491,0.11001,0.09908,0.098097,0.10203,0.065508,0.055929,0.058591,0.051703,0.040376,0.017164,,,
6647,0.057562,0.026663,0.11114,0.098302,0.090515,0.097987,0.065422,0.062201,0.053761,0.047065,0.039216,0.016818,,,
6648,0.058101,0.026639,0.10819,0.1013,0.096945,0.10119,0.066064,0.056297,0.053988,0.05286,0.040138,0.016339,,,
6649,0.058745,0.026402,0.10762,0.10089,0.092515,0.099285,0.066882,0.062065,0.054427,0.052724,0.038769,0.015723,,,
6650,0.057753,0.026407,0.10412,0.10154,0.089454,0.097918,0.061238,0.060323,0.054458,0.050776,0.039157,0.015214,,,
6651,0.059439,0.025205,0.1027,0.10091,0.098841,0.099196,0.062653,0.05776,0.057833,0.057746,0.039532,0.016283,,,
6652,0.056745,0.025844,0.099428,0.10198,0.098135,0.10266,0.062041,0.056768,0.058594,0.052517,0.039353,0.017798,,,
6653,0.057993,0.026789,0.098852,0.10688,0.099288,0.10413,0.057424,0.059915,0.05496,0.055222,0.037564,0.014599,,,
6654,0.05774,0.025366,0.10259,0.10265,0.10082,0.10021,0.060136,0.05941,0.058264,0.054085,0.039699,0.019744,,,
6655,0.05716,0.027758,0.10389,0.10076,0.097461,0.099795,0.059333,0.052749,0.056262,0.059919,0.039071,0.015539,,,
6656,0.058471,0.028661,0.10333,0.1028,0.098061,0.10453,0.058788,0.050254,0.059064,0.056255,0.038648,0.014897,,,
6657,0.056857,0.027752,0.099155,0.099027,0.10065,0.1055,0.062492,0.049149,0.060341,0.057551,0.039227,0.016602,,,
6658,0.058783,0.027955,0.10523,0.10082,0.10077,0.10655,0.057337,0.056103,0.058588,0.059913,0.038784,0.016787,,,
6659,0.058296,0.028645,0.10604,0.096757,0.097183,0.11072,0.057737,0.049437,0.057934,0.060358,0.040231,0.017864,,,
6660,0.056584,0.025924,0.10725,0.09581,0.10387,0.10491,0.059711,0.049774,0.06199,0.061513,0.039307,0.017765,,,
6661,0.057045,0.025893,0.099866,0.096234,0.10084,0.10532,0.056403,0.047867,0.063278,0.060221,0.039201,0.016822,,,
6662,0.057334,0.025331,0.098846,0.094821,0.10254,0.10123,0.05218,0.052119,0.058265,0.054552,0.039446,0.018224,,,
6663,0.056913,0.026602,0.10409,0.099372,0.10298,0.10093,0.052058,0.049873,0.060417,0.054167,0.039041,0.015581,,,
6664,0.057181,0.026921,0.10071,0.098514,0.10365,0.098239,0.052737,0.048946,0.059131,0.055685,0.039701,0.015385,,,
6665,0.05678,0.026972,0.098137,0.099594,0.10071,0.10383,0.04955,0.049714,0.058802,0.053961,0.03901,0.016437,,,
6666,0.055706,0.02761,0.09945,0.096441,0.10312,0.10839,0.049248,0.046999,0.0574,0.054961,0.038819,0.019199,,,
6667,0.056921,0.026694,0.099841,0.1036,0.10358,0.10352,0.051526,0.049816,0.058761,0.051883,0.038513,0.01627,,,
6668,0.056362,0.026288,0.099003,0.099388,0.1072,0.10521,0.047722,0.050643,0.056707,0.054386,0.039353,0.018532,,,
6669,0.056578,0.026452,0.097834,0.10596,0.10049,0.10031,0.051106,0.052856,0.054945,0.052216,0.038917,0.016661,,,
6670,0.056794,0.025362,0.096206,0.1032,0.099922,0.099427,0.049202,0.053744,0.058211,0.057229,0.039069,0.016832,,,
6671,0.057528,0.025857,0.099662,0.1051,0.10259,0.098865,0.052548,0.05781,0.058495,0.046823,0.039117,0.017722,,,
6672,0.057703,0.026335,0.09695,0.10753,0.09762,0.096677,0.055733,0.054471,0.05718,0.049677,0.038972,0.016278,,,
6673,0.058599,0.029192,0.093679,0.1137,0.096209,0.096586,0.0557,0.056688,0.05817,0.048487,0.0379,0.016765,,,
6674,0.058772,0.02907,0.097426,0.11116,0.098434,0.098914,0.053888,0.058191,0.055097,0.047741,0.037913,0.01501,,,
6675,0.057235,0.027039,0.10055,0.11173,0.099451,0.10066,0.054482,0.056666,0.055627,0.045553,0.03682,0.014659,,,
6676,0.058053,0.026848,0.098915,0.10519,0.1016,0.093763,0.05606,0.059863,0.057269,0.044323,0.037459,0.015311,,,
6677,0.056827,0.027619,0.10133,0.10328,0.10123,0.094513,0.060646,0.056986,0.056272,0.045633,0.039282,0.016603,,,
6678,0.055908,0.027923,0.10303,0.10816,0.096338,0.0873,0.05817,0.058755,0.056933,0.041362,0.038457,0.016262,,,
6679,0.056678,0.026638,0.097937,0.11099,0.10396,0.092081,0.058063,0.059832,0.059935,0.043834,0.039175,0.017164,,,
6680,0.056,0.028033,0.10162,0.10505,0.1053,0.09037,0.056694,0.056571,0.060388,0.0409,0.037738,0.015004,,,
6681,0.055898,0.027362,0.09714,0.10511,0.10027,0.098479,0.054281,0.060988,0.061069,0.043829,0.038853,0.017384,,,
6682,0.056102,0.027632,0.099581,0.10556,0.098535,0.096583,0.058531,0.058862,0.060363,0.049745,0.039443,0.016805,,,
6683,0.05518,0.026593,0.1015,0.10792,0.10695,0.098337,0.059775,0.058053,0.061058,0.053425,0.038404,0.016069,,,
6684,0.055202,0.026408,0.098178,0.10865,0.10162,0.10059,0.059929,0.059735,0.059859,0.056298,0.038621,0.016131,,,
6685,0.056373,0.026924,0.09815,0.10784,0.10089,0.09612,0.057062,0.054747,0.059148,0.051791,0.037455,0.016056,,,
6686,0.05603,0.027137,0.095066,0.10597,0.095542,0.092141,0.055872,0.055365,0.056831,0.050088,0.037766,0.016087,,,
6687,0.057895,0.027607,0.097588,0.10287,0.097246,0.098979,0.056393,0.053351,0.055593,0.052333,0.037295,0.014738,,,
6688,0.055134,0.028242,0.091715,0.10216,0.097421,0.093849,0.053566,0.054384,0.051148,0.050668,0.037205,0.014553,,,
6689,0.056403,0.026568,0.096494,0.10179,0.099284,0.098062,0.056454,0.053899,0.053609,0.055467,0.036191,0.01246,,,
6690,0.055942,0.027211,0.091142,0.10166,0.099201,0.094611,0.052995,0.058561,0.053916,0.052321,0.036755,0.013265,,,
6691,0.055246,0.027531,0.092703,0.1004,0.098591,0.098053,0.057136,0.055104,0.054777,0.057073,0.03785,0.013551,,,
6692,0.053925,0.027564,0.093679,0.10121,0.095942,0.096736,0.05525,0.054216,0.056239,0.054201,0.037372,0.01449,,,
6693,0.054335,0.026816,0.095132,0.098114,0.095556,0.099946,0.052397,0.056335,0.05645,0.056975,0.038511,0.016742,,,
6694,0.05483,0.027321,0.094953,0.094801,0.10322,0.099437,0.05825,0.052936,0.06139,0.058534,0.037634,0.014446,,,
6695,0.055051,0.026532,0.095541,0.094587,0.10515,0.10148,0.052752,0.055918,0.057605,0.05753,0.038272,0.014704,,,
6696,0.053961,0.028347,0.092371,0.09948,0.10175,0.097161,0.055334,0.058557,0.059136,0.055459,0.038257,0.015016,,,
6697,0.055434,0.029349,0.095898,0.10221,0.10316,0.098844,0.052135,0.051137,0.060188,0.053502,0.038567,0.015528,,,
6698,0.055237,0.027824,0.096339,0.098311,0.10224,0.10595,0.049064,0.053153,0.056508,0.049853,0.038589,0.014824,,,
6699,0.055726,0.027038,0.09884,0.098194,0.10255,0.10252,0.056343,0.050554,0.060421,0.050909,0.039414,0.016412,,,
6700,0.056032,0.028785,0.098359,0.09253,0.10454,0.10316,0.05721,0.050564,0.056536,0.053611,0.040231,0.017093,,,
6701,0.0556,0.028478,0.10043,0.089463,0.10484,0.097841,0.055459,0.043667,0.063048,0.049985,0.039239,0.015053,,,
6702,0.056177,0.029776,0.10221,0.094161,0.10057,0.096061,0.058448,0.048205,0.061436,0.052554,0.039435,0.015308,,,
6703,0.054209,0.027879,0.10695,0.090658,0.10764,0.099017,0.058901,0.046861,0.055393,0.05092,0.037902,0.012539,,,
6704,0.055455,0.029254,0.10093,0.092113,0.10542,0.10367,0.063567,0.045371,0.062062,0.046712,0.037392,0.0125,,,
6705,0.056014,0.027943,0.095751,0.088363,0.10677,0.098808,0.061937,0.042318,0.063633,0.048543,0.03928,0.014005,,,
6706,0.055469,0.028128,0.10496,0.089551,0.10959,0.10518,0.056584,0.042315,0.06139,0.053433,0.038702,0.014541,,,
6707,0.056707,0.026978,0.10159,0.094835,0.10491,0.095578,0.056593,0.050087,0.062111,0.048918,0.038518,0.013253,,,
6708,0.055002,0.026618,0.096241,0.095909,0.10585,0.10015,0.052973,0.049938,0.05939,0.053067,0.038715,0.014488,,,
6709,0.054547,0.025503,0.10068,0.098503,0.10561,0.10173,0.056977,0.045125,0.058961,0.053807,0.037882,0.014496,,,
6710,0.054563,0.02605,0.096905,0.095512,0.10396,0.10045,0.053263,0.047252,0.061451,0.055968,0.037674,0.015081,,,
6711,0.054558,0.025379,0.098564,0.095152,0.10513,0.10489,0.055922,0.048983,0.063938,0.05995,0.03825,0.015451,,,
6712,0.054939,0.024846,0.10126,0.092233,0.10671,0.097473,0.055001,0.045915,0.065897,0.057762,0.037379,0.01451,,,
6713,0.056108,0.025811,0.099529,0.095436,0.10588,0.09951,0.055893,0.046079,0.067697,0.060267,0.037381,0.014697,,,
6714,0.055837,0.026049,0.1029,0.091763,0.10803,0.099979,0.052822,0.044505,0.066719,0.06124,0.037341,0.012894,,,
6715,0.053657,0.026019,0.097696,0.090148,0.11101,0.103,0.059602,0.044392,0.062213,0.063603,0.038978,0.015482,,,
6716,0.05465,0.027527,0.098973,0.10104,0.10718,0.099168,0.058387,0.05226,0.057921,0.064026,0.038275,0.013177,,,
6717,0.056209,0.027923,0.098919,0.09586,0.10897,0.094234,0.05409,0.042974,0.06048,0.057729,0.040013,0.015812,,,
6718,0.056118,0.028526,0.098979,0.092913,0.10959,0.092275,0.055711,0.042031,0.065961,0.05599,0.038198,0.012855,,,
6719,0.055807,0.026703,0.099172,0.098103,0.10549,0.094998,0.056178,0.046875,0.056629,0.05962,0.039786,0.015796,,,
6720,0.054426,0.026485,0.098172,0.09696,0.11134,0.095431,0.056599,0.050232,0.061111,0.050724,0.039583,0.014895,,,
6721,0.056007,0.027293,0.099981,0.095963,0.10672,0.098522,0.060928,0.046304,0.060125,0.056142,0.040036,0.015077,,,
6722,0.056174,0.027705,0.10228,0.087176,0.11084,0.095137,0.062131,0.042244,0.05665,0.055479,0.038191,0.013413,,,
6723,0.054282,0.026108,0.10209,0.088722,0.10608,0.094307,0.057328,0.049034,0.057952,0.054137,0.040602,0.014722,,,
6724,0.054111,0.024832,0.1041,0.093285,0.10662,0.097516,0.056954,0.047511,0.062793,0.054213,0.041074,0.016965,,,
6725,0.054937,0.025983,0.10393,0.091586,0.10454,0.095681,0.058418,0.045304,0.061667,0.05619,0.039823,0.015208,,,
6726,0.054664,0.025823,0.097,0.095652,0.10536,0.10055,0.053093,0.051901,0.062644,0.054903,0.039851,0.014911,,,
6727,0.054138,0.025288,0.09853,0.093522,0.10461,0.098265,0.055099,0.047411,0.058309,0.057663,0.039181,0.013098,,,
6728,0.054072,0.025408,0.096037,0.094868,0.10104,0.093896,0.051803,0.046798,0.053416,0.048625,0.039496,0.012294,,,
6729,0.054098,0.025878,0.10411,0.093703,0.10443,0.091537,0.054686,0.046445,0.053198,0.049224,0.038912,0.012535,,,
6730,0.05369,0.026137,0.094286,0.095809,0.098559,0.091663,0.055442,0.050546,0.051101,0.049837,0.039848,0.014158,,,
6731,0.051968,0.026755,0.10425,0.096181,0.10755,0.092509,0.056502,0.053052,0.055378,0.044201,0.038138,0.011366,,,
6732,0.053278,0.024953,0.10425,0.093971,0.10352,0.092882,0.056023,0.045212,0.051844,0.049935,0.039716,0.014509,,,
6733,0.051396,0.025273,0.099705,0.1042,0.10028,0.092348,0.051893,0.054198,0.053249,0.045667,0.03864,0.014491,,,
6734,0.053754,0.025246,0.10023,0.10102,0.097985,0.088908,0.057111,0.051914,0.050271,0.045616,0.038285,0.014151,,,
6735,0.051646,0.024491,0.099647,0.10107,0.094962,0.090109,0.056543,0.05319,0.0523,0.043458,0.037843,0.012239,,,
6736,0.052233,0.025418,0.10166,0.1045,0.094896,0.089897,0.059274,0.059702,0.056697,0.04263,0.039072,0.015419,,,
6737,0.052096,0.025022,0.10087,0.10385,0.091623,0.092961,0.053848,0.055793,0.054079,0.046438,0.036959,0.012641,,,
6738,0.051972,0.024857,0.099529,0.10221,0.089489,0.095925,0.05693,0.056962,0.050995,0.04983,0.038336,0.013692,,,
6739,0.051223,0.024378,0.09851,0.10332,0.094239,0.094364,0.055768,0.060823,0.056107,0.047335,0.038913,0.014863,,,
6740,0.051301,0.023759,0.098078,0.10181,0.091351,0.10049,0.05371,0.054411,0.055701,0.049304,0.037645,0.012553,,,
6741,0.049098,0.023206,0.1019,0.095517,0.090468,0.098339,0.056901,0.051222,0.049931,0.049553,0.038329,0.014508,,,
6742,0.050852,0.024921,0.096843,0.095603,0.093608,0.097661,0.052723,0.056995,0.048408,0.047095,0.038631,0.014437,,,
6743,0.049036,0.02408,0.095956,0.098401,0.094616,0.092242,0.04845,0.060785,0.045441,0.045331,0.038149,0.013624,,,
6744,0.04909,0.022783,0.094371,0.094705,0.098881,0.092155,0.05066,0.056907,0.056659,0.04317,0.037987,0.014109,,,
6745,0.050673,0.025664,0.095367,0.098733,0.099987,0.091721,0.054268,0.057148,0.054681,0.045003,0.039018,0.015247,,,
6746,0.050179,0.024487,0.090946,0.096072,0.097592,0.092931,0.049237,0.056608,0.054857,0.043818,0.037654,0.012881,,,
6747,0.050019,0.025654,0.096661,0.095346,0.10142,0.092716,0.051765,0.056155,0.056624,0.042861,0.038794,0.015958,,,
6748,0.051398,0.025955,0.099222,0.099397,0.1014,0.090955,0.052779,0.061769,0.055434,0.043813,0.03874,0.014614,,,
6749,0.050538,0.025524,0.093289,0.098836,0.10527,0.092576,0.048352,0.06068,0.056058,0.040684,0.03868,0.015546,,,
6750,0.05159,0.025284,0.099493,0.099489,0.10319,0.090065,0.051498,0.058329,0.052951,0.043155,0.03825,0.014769,,,
6751,0.050323,0.024983,0.096835,0.10077,0.10611,0.087143,0.048244,0.058113,0.055284,0.044507,0.037852,0.013562,,,
6752,0.051196,0.024513,0.097422,0.097314,0.10285,0.084188,0.051791,0.056567,0.056226,0.043017,0.036606,0.01434,,,
6753,0.051919,0.024311,0.096414,0.10216,0.097938,0.086264,0.051057,0.062371,0.053677,0.040133,0.038329,0.015053,,,
6754,0.053196,0.02487,0.095687,0.10616,0.092584,0.084624,0.05388,0.0632,0.049198,0.04346,0.038614,0.016232,,,
6755,0.053171,0.024949,0.096497,0.11093,0.095337,0.085831,0.047321,0.064736,0.050216,0.043159,0.037763,0.01386,,,
6756,0.053111,0.023554,0.098905,0.11336,0.099002,0.08619,0.055106,0.059266,0.052101,0.040357,0.037255,0.012274,,,
6757,0.053518,0.026444,0.094947,0.10595,0.10013,0.087347,0.051339,0.059016,0.05326,0.041776,0.037673,0.014387,,,
6758,0.054127,0.026697,0.098962,0.1072,0.099847,0.08972,0.052224,0.057143,0.051297,0.047418,0.038532,0.015806,,,
6759,0.055833,0.027166,0.099913,0.1082,0.095003,0.088779,0.05322,0.056523,0.053346,0.044333,0.039373,0.015138,,,
6760,0.055867,0.025663,0.10103,0.11132,0.098408,0.095233,0.051645,0.053928,0.048201,0.051946,0.038563,0.016137,,,
6761,0.056539,0.027206,0.1069,0.10436,0.098371,0.096852,0.0545,0.054658,0.053487,0.0492,0.038791,0.013815,,,
6762,0.056184,0.02802,0.1048,0.10654,0.099431,0.092828,0.053856,0.055199,0.053448,0.048563,0.040761,0.016694,,,
6763,0.056792,0.027304,0.10154,0.10735,0.096217,0.093229,0.050008,0.059193,0.051901,0.048844,0.040151,0.016425,,,
6764,0.056729,0.027918,0.10288,0.10284,0.099142,0.091083,0.049225,0.055395,0.054729,0.047728,0.039466,0.017061,,,
6765,0.057955,0.029443,0.1089,0.10044,0.097479,0.087679,0.055783,0.057663,0.056832,0.048822,0.038542,0.015139,,,
6766,0.058107,0.029727,0.10563,0.099133,0.096713,0.089967,0.054411,0.055317,0.055257,0.046764,0.038181,0.014855,,,
6767,0.057701,0.030588,0.10382,0.10609,0.092323,0.086203,0.052475,0.060806,0.055003,0.044712,0.039081,0.019574,,,
6768,0.057467,0.029057,0.10598,0.10339,0.095661,0.086761,0.055668,0.057911,0.053922,0.042719,0.038027,0.013942,,,
6769,0.057209,0.029817,0.10175,0.10161,0.097432,0.089139,0.055684,0.05951,0.053084,0.045383,0.038695,0.014513,,,
6770,0.056852,0.028673,0.10159,0.10507,0.10029,0.090083,0.054631,0.060118,0.05436,0.049108,0.038964,0.015616,,,
6771,0.055685,0.029186,0.099892,0.10173,0.095116,0.088645,0.053568,0.062379,0.049047,0.049155,0.038352,0.013808,,,
6772,0.055533,0.027755,0.10208,0.10695,0.09755,0.090446,0.053034,0.061135,0.058771,0.047068,0.03866,0.015546,,,
6773,0.056596,0.028636,0.10043,0.10388,0.098188,0.08897,0.049927,0.061798,0.05295,0.047847,0.038108,0.015986,,,
6774,0.05651,0.029059,0.10098,0.10347,0.10035,0.090897,0.05137,0.064328,0.053986,0.045513,0.038928,0.015173,,,
6775,0.057926,0.029897,0.09816,0.10277,0.10056,0.089903,0.056235,0.061705,0.049359,0.047896,0.038021,0.016045,,,
6776,0.055729,0.030043,0.095488,0.10036,0.10459,0.094725,0.049229,0.061163,0.054274,0.045729,0.037851,0.015832,,,
6777,0.05647,0.029574,0.097926,0.10075,0.10465,0.090836,0.04954,0.061829,0.057618,0.042544,0.038458,0.016863,,,
6778,0.057118,0.030293,0.099004,0.099266,0.10142,0.093488,0.05104,0.062456,0.053092,0.042183,0.03952,0.017478,,,
6779,0.055087,0.02926,0.10483,0.10193,0.10467,0.087192,0.052778,0.066655,0.057209,0.042876,0.038423,0.01505,,,
6780,0.056278,0.029774,0.10369,0.10379,0.098872,0.095803,0.055816,0.062287,0.049608,0.048803,0.039113,0.018551,,,
6781,0.056566,0.028965,0.106,0.098156,0.097177,0.091729,0.055579,0.06316,0.045868,0.043614,0.038604,0.016437,,,
6782,0.056667,0.029916,0.10554,0.10346,0.09428,0.09762,0.052295,0.062263,0.049556,0.048213,0.03959,0.019521,,,
6783,0.057962,0.030527,0.10734,0.095189,0.09346,0.10001,0.04997,0.059831,0.046719,0.048732,0.039119,0.019274,,,
6784,0.056405,0.028655,0.10868,0.095269,0.093359,0.096597,0.05827,0.059893,0.04558,0.052374,0.039784,0.018867,,,
6785,0.057269,0.030086,0.10565,0.098536,0.093821,0.099316,0.053627,0.062893,0.049191,0.053895,0.039098,0.015971,,,
6786,0.057573,0.029377,0.10682,0.099862,0.094309,0.095857,0.052299,0.06146,0.048083,0.048426,0.039749,0.016462,,,
6787,0.057691,0.029791,0.10021,0.10088,0.094245,0.095928,0.054164,0.063735,0.050838,0.050109,0.04011,0.022556,,,
6788,0.057532,0.029194,0.10411,0.098388,0.097014,0.096099,0.057514,0.06042,0.049765,0.051754,0.040814,0.020931,,,
6789,0.057479,0.030912,0.10565,0.10244,0.093306,0.097223,0.05367,0.066822,0.049875,0.048406,0.040151,0.018993,,,
6790,0.0598,0.030813,0.10732,0.097817,0.093383,0.094429,0.052518,0.059004,0.044312,0.049001,0.040655,0.019615,,,
6791,0.059596,0.031478,0.10824,0.099132,0.087985,0.092875,0.052774,0.060642,0.042992,0.051117,0.039184,0.017004,,,
6792,0.05823,0.030792,0.10418,0.10116,0.08622,0.098692,0.049704,0.065544,0.042774,0.04981,0.037995,0.016313,,,
6793,0.059508,0.031862,0.10433,0.10265,0.090393,0.10056,0.051175,0.0627,0.047944,0.05439,0.039321,0.017768,,,
6794,0.059535,0.031316,0.10549,0.09747,0.092294,0.099045,0.05475,0.063714,0.049279,0.052851,0.039088,0.017526,,,
6795,0.060253,0.033293,0.1054,0.099222,0.08954,0.093463,0.055416,0.061261,0.04658,0.047143,0.038474,0.013632,,,
6796,0.061438,0.033415,0.10892,0.096316,0.090985,0.10139,0.055535,0.057241,0.046323,0.055746,0.039272,0.017599,,,
6797,0.061491,0.0326,0.10902,0.10175,0.08898,0.10197,0.054866,0.058944,0.044655,0.054225,0.038803,0.017499,,,
6798,0.060312,0.031514,0.10848,0.1035,0.08882,0.095783,0.055342,0.057817,0.046649,0.047072,0.03887,0.016184,,,
6799,0.061313,0.033231,0.10216,0.10343,0.090954,0.097955,0.047515,0.05814,0.051423,0.054557,0.038419,0.015062,,,
6800,0.060824,0.030887,0.10552,0.10359,0.095109,0.098988,0.052918,0.059704,0.051446,0.051994,0.039926,0.020897,,,
6801,0.061654,0.030987,0.09995,0.10757,0.095262,0.10289,0.050391,0.064552,0.051179,0.052557,0.040422,0.019157,,,
6802,0.061757,0.030723,0.10498,0.10317,0.090562,0.10122,0.045,0.056805,0.04712,0.048692,0.039906,0.019907,,,
6803,0.061744,0.031143,0.10418,0.1073,0.090595,0.10213,0.053264,0.060803,0.045893,0.051331,0.039475,0.016272,,,
6804,0.060683,0.028909,0.10575,0.10756,0.092538,0.10266,0.048145,0.059832,0.049686,0.054506,0.040415,0.021922,,,
6805,0.059568,0.027805,0.10412,0.10662,0.095199,0.10234,0.051809,0.05893,0.048824,0.053934,0.040542,0.019694,,,
6806,0.059923,0.029468,0.10502,0.10535,0.092535,0.10177,0.04883,0.057474,0.050784,0.051451,0.039034,0.023875,,,
6807,0.061351,0.029157,0.10489,0.10176,0.091067,0.10077,0.052192,0.056857,0.052024,0.054224,0.039961,0.023676,,,
6808,0.061081,0.03071,0.10071,0.093814,0.091666,0.10426,0.050676,0.052059,0.049532,0.054721,0.040301,0.022232,,,
6809,0.061356,0.030154,0.097556,0.092172,0.09337,0.1019,0.048027,0.055021,0.051765,0.056719,0.038787,0.01841,,,
6810,0.060618,0.029748,0.099105,0.089469,0.088358,0.096018,0.048372,0.047632,0.050644,0.051814,0.039192,0.020915,,,
6811,0.060883,0.030051,0.096789,0.091499,0.092308,0.10089,0.049887,0.053713,0.049508,0.047529,0.039053,0.021979,,,
6812,0.060717,0.028428,0.10107,0.091256,0.094559,0.1005,0.05044,0.048686,0.048411,0.048277,0.037794,0.020097,,,
6813,0.060553,0.028328,0.098419,0.087799,0.099644,0.096458,0.049684,0.045029,0.053648,0.04699,0.038005,0.016702,,,
6814,0.061467,0.027084,0.10036,0.089139,0.091249,0.10076,0.050682,0.047391,0.046949,0.050432,0.036709,0.015767,,,
6815,0.060833,0.027556,0.093157,0.091236,0.093889,0.10261,0.052083,0.048494,0.050706,0.049207,0.039349,0.02279,,,
6816,0.060886,0.027449,0.094665,0.09394,0.096518,0.10028,0.046123,0.051148,0.050948,0.052948,0.037654,0.020658,,,
6817,0.061225,0.027172,0.093696,0.096882,0.092435,0.10278,0.047208,0.05208,0.043314,0.054906,0.038077,0.021261,,,
6818,0.060425,0.026967,0.091124,0.097166,0.093399,0.097928,0.046172,0.055499,0.046392,0.050909,0.038383,0.018366,,,
6819,0.061259,0.027066,0.091963,0.097468,0.092522,0.10043,0.046049,0.056491,0.04591,0.047133,0.038397,0.019192,,,
6820,0.060569,0.027004,0.089754,0.096691,0.095833,0.10238,0.047103,0.052181,0.048678,0.048965,0.039912,0.023445,,,
6821,0.060781,0.02631,0.091822,0.0978,0.093181,0.1024,0.04845,0.049389,0.048489,0.052186,0.03817,0.020265,,,
6822,0.059759,0.025538,0.096444,0.10052,0.091178,0.10498,0.046501,0.053558,0.046678,0.054496,0.037698,0.019868,,,
6823,0.059703,0.027293,0.092824,0.09848,0.095209,0.10147,0.048011,0.048509,0.045501,0.051622,0.037029,0.01787,,,
6824,0.059491,0.02602,0.094546,0.099926,0.093191,0.10321,0.046836,0.049496,0.047891,0.055199,0.039301,0.021762,,,
6825,0.059139,0.025999,0.093427,0.098505,0.090604,0.10111,0.046707,0.052447,0.045447,0.054855,0.040107,0.02003,,,
6826,0.060261,0.027502,0.091037,0.094945,0.089446,0.10131,0.045286,0.052429,0.046373,0.054727,0.039975,0.018365,,,
6827,0.059491,0.026187,0.091306,0.098749,0.08799,0.096505,0.045848,0.049567,0.048557,0.052048,0.037456,0.018427,,,
6828,0.058386,0.026022,0.092363,0.096351,0.096358,0.095858,0.046827,0.046434,0.055433,0.049273,0.03867,0.019289,,,
6829,0.059815,0.025756,0.089392,0.094857,0.095676,0.098656,0.047643,0.045706,0.052081,0.051936,0.037868,0.017871,,,
6830,0.059423,0.028198,0.091985,0.097489,0.10051,0.097315,0.048157,0.046471,0.057285,0.048249,0.037869,0.017237,,,
6831,0.057526,0.025553,0.091297,0.091889,0.10363,0.10002,0.049997,0.044966,0.060408,0.050759,0.038185,0.017327,,,
6832,0.058921,0.028037,0.092347,0.093191,0.10173,0.1019,0.047104,0.042764,0.057469,0.053213,0.037356,0.015067,,,
6833,0.056477,0.026031,0.092824,0.090719,0.10009,0.10157,0.050059,0.043245,0.058698,0.049322,0.036798,0.014737,,,
6834,0.05772,0.025064,0.097104,0.090548,0.094519,0.098556,0.054954,0.046197,0.055745,0.051608,0.038213,0.015586,,,
6835,0.05727,0.025321,0.09616,0.093465,0.094183,0.097388,0.056375,0.047343,0.055041,0.051221,0.038553,0.016709,,,
6836,0.057492,0.024299,0.099835,0.09487,0.096488,0.094524,0.053209,0.049191,0.054123,0.049351,0.037913,0.015649,,,
6837,0.057193,0.023567,0.10138,0.094426,0.094194,0.097125,0.051976,0.052231,0.052896,0.049541,0.037691,0.014577,,,
6838,0.05626,0.02359,0.098583,0.095591,0.097653,0.093099,0.053366,0.047511,0.05631,0.047081,0.038633,0.016168,,,
6839,0.055967,0.023009,0.10447,0.092143,0.10218,0.095951,0.05683,0.047739,0.059816,0.051616,0.037296,0.015546,,,
6840,0.055961,0.023206,0.10091,0.092487,0.10169,0.096578,0.052489,0.046908,0.059477,0.048186,0.038012,0.016931,,,
6841,0.055753,0.022777,0.10171,0.093709,0.10323,0.095443,0.060747,0.053508,0.059973,0.048042,0.037074,0.015351,,,
6842,0.056439,0.024862,0.10525,0.091132,0.10437,0.091785,0.062205,0.050662,0.060881,0.045765,0.037392,0.016669,,,
6843,0.055068,0.022516,0.10111,0.093476,0.098105,0.094734,0.059275,0.049438,0.061872,0.044553,0.03688,0.016162,,,
6844,0.053619,0.022818,0.10552,0.09473,0.099097,0.093156,0.061702,0.048988,0.062741,0.043931,0.037937,0.016173,,,
6845,0.052842,0.022832,0.1025,0.092931,0.10115,0.091433,0.055648,0.050027,0.06179,0.045099,0.037785,0.017378,,,
6846,0.053443,0.02301,0.099112,0.094325,0.09931,0.092762,0.05821,0.051069,0.059059,0.047117,0.038035,0.016244,,,
6847,0.054188,0.024313,0.099245,0.092294,0.10116,0.092713,0.059055,0.046718,0.059424,0.045877,0.038089,0.016425,,,
6848,0.053619,0.023024,0.10547,0.091117,0.098792,0.091598,0.059472,0.049162,0.060446,0.049279,0.036877,0.014711,,,
6849,0.055115,0.02463,0.10116,0.095952,0.10278,0.089087,0.052723,0.047517,0.059635,0.048591,0.037196,0.015502,,,
6850,0.054619,0.023659,0.096989,0.093419,0.099393,0.089361,0.049826,0.049179,0.057032,0.045829,0.039019,0.017111,,,
6851,0.054214,0.024767,0.093988,0.096666,0.10223,0.092521,0.052419,0.051505,0.063914,0.049267,0.039523,0.015276,,,
6852,0.054902,0.024089,0.10196,0.09402,0.1016,0.090327,0.052463,0.04709,0.056127,0.046547,0.039933,0.017317,,,
6853,0.053321,0.024821,0.097402,0.093542,0.10435,0.09315,0.050894,0.051636,0.060669,0.046339,0.037863,0.015618,,,
6854,0.053637,0.024621,0.099437,0.096893,0.1031,0.09221,0.055765,0.049153,0.057131,0.044426,0.037561,0.014147,,,
6855,0.052181,0.024015,0.10255,0.089048,0.10353,0.089231,0.053764,0.047006,0.062037,0.045709,0.037327,0.015059,,,
6856,0.050886,0.025016,0.10197,0.092532,0.10396,0.090705,0.055559,0.04773,0.060169,0.047604,0.037897,0.014313,,,
6857,0.050906,0.023212,0.10131,0.086697,0.10696,0.095191,0.054114,0.044201,0.064696,0.046865,0.038773,0.016875,,,
6858,0.051692,0.025092,0.099868,0.089271,0.10515,0.093317,0.054648,0.043648,0.064531,0.048165,0.038873,0.01478,,,
6859,0.05175,0.025663,0.099852,0.088544,0.098781,0.096386,0.055531,0.041941,0.0586,0.046615,0.03762,0.014334,,,
6860,0.051953,0.026026,0.10647,0.088914,0.099328,0.10139,0.056068,0.042237,0.060066,0.050474,0.038266,0.014062,,,
6861,0.051662,0.024804,0.10075,0.085842,0.099771,0.09887,0.055312,0.044809,0.059648,0.049052,0.039288,0.016751,,,
6862,0.051966,0.025051,0.09866,0.089562,0.1082,0.095925,0.057211,0.042125,0.063442,0.045395,0.039264,0.016217,,,
6863,0.052844,0.026087,0.096587,0.092651,0.10936,0.099123,0.054298,0.049446,0.05931,0.048585,0.038519,0.016571,,,
6864,0.052141,0.023888,0.093609,0.091696,0.10535,0.095451,0.052843,0.047234,0.05981,0.047603,0.037658,0.014775,,,
6865,0.052265,0.023086,0.099443,0.08858,0.10369,0.091968,0.055416,0.041444,0.061551,0.044294,0.036531,0.014346,,,
6866,0.051224,0.022547,0.10011,0.091781,0.10346,0.091029,0.058856,0.045895,0.057538,0.04304,0.03784,0.016798,,,
6867,0.05097,0.024218,0.098046,0.089328,0.10756,0.09352,0.060163,0.049603,0.057749,0.04769,0.038711,0.014237,,,
6868,0.051544,0.022991,0.09804,0.090019,0.1031,0.095253,0.060226,0.050323,0.058869,0.051567,0.037921,0.015222,,,
6869,0.052097,0.02338,0.095888,0.090591,0.10463,0.09083,0.059082,0.047335,0.061178,0.049141,0.03821,0.01495,,,
6870,0.051844,0.023171,0.099321,0.093533,0.10244,0.095201,0.060458,0.049633,0.059952,0.047006,0.039741,0.016145,,,
6871,0.051071,0.022882,0.10046,0.090565,0.10108,0.091181,0.056831,0.047141,0.059934,0.048514,0.038402,0.015013,,,
6872,0.051364,0.024444,0.10201,0.087623,0.1064,0.095265,0.06009,0.043443,0.058373,0.048574,0.039699,0.016307,,,
6873,0.051828,0.024126,0.09892,0.09085,0.10008,0.098888,0.066333,0.046827,0.056982,0.050343,0.039127,0.016558,,,
6874,0.051393,0.023538,0.099988,0.092352,0.10807,0.099044,0.061944,0.051351,0.066516,0.048719,0.038728,0.017376,,,
6875,0.051328,0.023613,0.10105,0.094689,0.10628,0.094986,0.063764,0.047274,0.060283,0.046809,0.039497,0.018613,,,
6876,0.051056,0.023496,0.10099,0.088045,0.10621,0.097768,0.06217,0.045818,0.056164,0.046698,0.040416,0.017231,,,
6877,0.052267,0.025025,0.095811,0.093882,0.10034,0.092354,0.063931,0.050426,0.054345,0.048743,0.038891,0.015202,,,
6878,0.051772,0.023054,0.098843,0.096219,0.10078,0.094739,0.057337,0.052768,0.056533,0.0468,0.041169,0.018807,,,
6879,0.050858,0.023365,0.1029,0.095106,0.10497,0.094081,0.059984,0.051095,0.061212,0.044861,0.040946,0.017956,,,
6880,0.051461,0.023726,0.099871,0.095231,0.10584,0.090577,0.058992,0.054754,0.056615,0.045445,0.03815,0.014877,,,
6881,0.050797,0.024067,0.10141,0.096795,0.10702,0.097767,0.05978,0.05393,0.055014,0.052347,0.040148,0.017656,,,
6882,0.05143,0.02415,0.099916,0.09582,0.099873,0.091192,0.054707,0.051609,0.052173,0.047041,0.038578,0.016086,,,
6883,0.050154,0.023228,0.10498,0.095774,0.10423,0.093599,0.060374,0.055046,0.05881,0.047715,0.039094,0.017385,,,
6884,0.049731,0.023756,0.10632,0.10059,0.10284,0.098572,0.061505,0.061207,0.056375,0.050978,0.040536,0.017568,,,
6885,0.049987,0.022746,0.10429,0.10225,0.10427,0.098579,0.057364,0.060296,0.056871,0.049786,0.040057,0.016657,,,
6886,0.050051,0.021607,0.10489,0.10197,0.10049,0.097562,0.059425,0.062233,0.059933,0.046995,0.038792,0.01637,,,
6887,0.049362,0.022165,0.1065,0.1004,0.10056,0.10194,0.065769,0.063295,0.058095,0.051973,0.040271,0.017551,,,
6888,0.049575,0.020735,0.10655,0.10014,0.092408,0.097791,0.061916,0.056759,0.054307,0.044271,0.040079,0.018057,,,
6889,0.050952,0.023741,0.10367,0.10021,0.09347,0.099221,0.065244,0.059072,0.053127,0.043143,0.039063,0.015362,,,
6890,0.050671,0.022349,0.10221,0.10501,0.09955,0.10094,0.056498,0.060185,0.056453,0.049285,0.03883,0.015699,,,
6891,0.05028,0.022212,0.10343,0.10139,0.097835,0.097864,0.058054,0.06143,0.055182,0.047251,0.039579,0.018029,,,
6892,0.050398,0.023504,0.10259,0.10226,0.094354,0.094606,0.05708,0.053732,0.049877,0.046988,0.038649,0.014049,,,
6893,0.050451,0.021256,0.10237,0.10034,0.097124,0.09531,0.05544,0.056143,0.055914,0.042451,0.039544,0.017508,,,
6894,0.049736,0.02129,0.1014,0.10096,0.096929,0.099127,0.053447,0.059201,0.055698,0.043787,0.039955,0.018469,,,
6895,0.050268,0.022609,0.10259,0.097446,0.093123,0.094724,0.053267,0.058463,0.051361,0.04287,0.040335,0.019021,,,
6896,0.049442,0.021642,0.10705,0.098523,0.090591,0.094251,0.055334,0.05861,0.051303,0.044786,0.040085,0.017616,,,
6897,0.050715,0.02208,0.10642,0.099076,0.094144,0.094756,0.051843,0.058262,0.051391,0.04946,0.039361,0.016459,,,
6898,0.049954,0.021669,0.10211,0.099236,0.095906,0.094596,0.051107,0.058783,0.051112,0.046634,0.03946,0.018093,,,
6899,0.050195,0.023766,0.10905,0.1031,0.0901,0.097048,0.05528,0.054414,0.052997,0.042242,0.038671,0.016178,,,
6900,0.049211,0.022283,0.10652,0.10246,0.094412,0.096443,0.051722,0.05137,0.042766,0.043845,0.039765,0.019371,,,
6901,0.049048,0.021609,0.10941,0.095012,0.094292,0.093465,0.058662,0.04735,0.043181,0.039571,0.038229,0.016336,,,
6902,0.048635,0.022128,0.10684,0.095243,0.089865,0.093277,0.055347,0.048394,0.046399,0.042103,0.039344,0.017544,,,
6903,0.047755,0.021009,0.10764,0.093796,0.09234,0.091882,0.053866,0.049747,0.043549,0.041374,0.038891,0.017562,,,
6904,0.049425,0.020078,0.11277,0.092545,0.093959,0.096283,0.053453,0.052349,0.051334,0.046787,0.040499,0.017759,,,
6905,0.049667,0.022545,0.11267,0.096148,0.090386,0.089275,0.059746,0.057213,0.047066,0.044257,0.03952,0.016586,,,
6906,0.049803,0.022124,0.10203,0.093893,0.093997,0.091235,0.056098,0.052133,0.048982,0.039964,0.038619,0.014842,,,
6907,0.051335,0.021802,0.10752,0.095264,0.097633,0.085574,0.058337,0.058558,0.047906,0.041141,0.037221,0.013403,,,
6908,0.051224,0.023422,0.10447,0.094942,0.09582,0.091366,0.058699,0.055275,0.04832,0.0424,0.038719,0.015222,,,
6909,0.053244,0.023673,0.098164,0.094613,0.096934,0.09513,0.057768,0.055375,0.045455,0.046394,0.038217,0.015516,,,
6910,0.053609,0.024818,0.09654,0.095739,0.093683,0.091998,0.051808,0.058195,0.045097,0.045406,0.038166,0.014542,,,
6911,0.054187,0.024848,0.09901,0.093014,0.095785,0.095205,0.046199,0.054967,0.042008,0.041515,0.03901,0.016449,,,
6912,0.054934,0.024708,0.096412,0.10312,0.095887,0.093839,0.047175,0.057961,0.048755,0.045675,0.040326,0.02019,,,
6913,0.054421,0.02393,0.092025,0.099218,0.097748,0.093972,0.046018,0.056762,0.047617,0.048984,0.038266,0.016029,,,
6914,0.054605,0.025367,0.089989,0.098244,0.093388,0.099726,0.045038,0.054948,0.048913,0.048865,0.038528,0.016177,,,
6915,0.053851,0.025326,0.083327,0.096943,0.094545,0.095097,0.03991,0.053895,0.047202,0.046642,0.039088,0.01745,,,
6916,0.054997,0.024534,0.089672,0.095649,0.090964,0.097738,0.046165,0.051099,0.044096,0.05036,0.036529,0.013964,,,
6917,0.054553,0.024554,0.086195,0.092413,0.099623,0.09588,0.043982,0.051024,0.050218,0.050559,0.03856,0.016306,,,
6918,0.05434,0.025126,0.086753,0.098982,0.10057,0.094283,0.047153,0.057112,0.04992,0.047109,0.039426,0.021833,,,
6919,0.054028,0.023836,0.08901,0.095085,0.098489,0.10079,0.049976,0.05264,0.049083,0.051139,0.038381,0.017989,,,
6920,0.053564,0.025153,0.088403,0.093433,0.094485,0.092771,0.049603,0.049539,0.05108,0.050303,0.038248,0.016736,,,
6921,0.054251,0.024258,0.090731,0.090419,0.094108,0.099009,0.050077,0.05224,0.04888,0.047138,0.039957,0.019129,,,
6922,0.054523,0.025803,0.088167,0.089847,0.092228,0.10192,0.044527,0.051123,0.047403,0.049132,0.038621,0.017492,,,
6923,0.05322,0.023461,0.089913,0.092978,0.094723,0.098943,0.048978,0.055355,0.049194,0.047312,0.03774,0.017607,,,
6924,0.052653,0.023197,0.086615,0.097662,0.093958,0.10506,0.050185,0.052611,0.046101,0.055906,0.037418,0.01691,,,
6925,0.054252,0.025394,0.084094,0.095927,0.09652,0.098574,0.043186,0.05288,0.051264,0.053662,0.037622,0.017244,,,
6926,0.053086,0.024754,0.087126,0.099883,0.095474,0.1015,0.048893,0.053606,0.053613,0.055492,0.03747,0.014663,,,
6927,0.053584,0.025006,0.085335,0.097411,0.097371,0.094166,0.047087,0.054031,0.046893,0.052053,0.038656,0.01655,,,
6928,0.053658,0.024198,0.086369,0.092314,0.098385,0.094835,0.053037,0.050097,0.050601,0.045248,0.038791,0.02028,,,
6929,0.052888,0.02389,0.094342,0.092177,0.094399,0.10165,0.054397,0.047992,0.049772,0.050671,0.038554,0.019175,,,
6930,0.053789,0.025431,0.090549,0.09757,0.093526,0.099762,0.052419,0.048078,0.049253,0.049899,0.03696,0.015864,,,
6931,0.053711,0.025965,0.09066,0.095019,0.097483,0.10094,0.05334,0.053234,0.054237,0.052336,0.038431,0.017206,,,
6932,0.053664,0.025785,0.095853,0.097829,0.095658,0.096766,0.057531,0.05736,0.049489,0.051931,0.03811,0.01871,,,
6933,0.053544,0.026228,0.095425,0.098784,0.09206,0.095242,0.054569,0.052699,0.049128,0.05039,0.038545,0.020058,,,
6934,0.053928,0.025085,0.093339,0.099422,0.095813,0.10214,0.053362,0.057137,0.05131,0.052411,0.038542,0.020782,,,
6935,0.052788,0.02415,0.095417,0.09431,0.09279,0.09803,0.053437,0.053037,0.04969,0.049642,0.038897,0.018825,,,
6936,0.052833,0.023837,0.09347,0.091871,0.092172,0.096299,0.054441,0.052445,0.052389,0.051506,0.038691,0.018469,,,
6937,0.052634,0.024449,0.097825,0.097782,0.092739,0.1003,0.05386,0.052617,0.051557,0.051906,0.039291,0.020747,,,
6938,0.054328,0.025548,0.098367,0.095217,0.091733,0.099418,0.050197,0.052221,0.053193,0.051324,0.039626,0.023597,,,
6939,0.053815,0.024578,0.10018,0.099429,0.092831,0.10138,0.057286,0.052135,0.051786,0.055521,0.039907,0.02112,,,
6940,0.053893,0.026045,0.10204,0.095954,0.088673,0.10543,0.053776,0.058261,0.052079,0.054574,0.040374,0.02161,,,
6941,0.054068,0.024708,0.1017,0.093589,0.094182,0.10041,0.05397,0.053248,0.05665,0.052158,0.038684,0.01941,,,
6942,0.053363,0.024461,0.10119,0.093115,0.093209,0.097392,0.048544,0.051258,0.053633,0.055181,0.03871,0.021292,,,
6943,0.05357,0.023821,0.10092,0.099062,0.097228,0.10423,0.054294,0.055525,0.053191,0.056099,0.038609,0.021162,,,
6944,0.05331,0.024824,0.10233,0.094307,0.094868,0.099294,0.053275,0.053937,0.049152,0.05471,0.038107,0.017188,,,
6945,0.053327,0.023251,0.098269,0.094466,0.09605,0.10143,0.054133,0.051862,0.053278,0.054713,0.03991,0.021249,,,
6946,0.053361,0.022093,0.099173,0.099956,0.09465,0.097328,0.05708,0.051192,0.053511,0.054607,0.040054,0.020035,,,
6947,0.0529,0.0235,0.09617,0.095775,0.095238,0.096622,0.055897,0.054923,0.053023,0.052304,0.03839,0.017468,,,
6948,0.051186,0.022239,0.099386,0.09456,0.096488,0.097483,0.055717,0.051602,0.055009,0.050626,0.038157,0.017502,,,
6949,0.053647,0.02316,0.10088,0.089404,0.096356,0.10085,0.055625,0.047449,0.055354,0.047368,0.16552,0.15723,,,
6950,0.053085,0.023092,0.098354,0.090755,0.098698,0.10204,0.055346,0.050804,0.055261,0.057157,0.16074,0.15209,,,
6951,0.050848,0.022227,0.098626,0.094385,0.094631,0.10028,0.051477,0.046581,0.05269,0.051691,0.15612,0.14689,,,
6952,0.051725,0.02222,0.099371,0.099757,0.096318,0.10385,0.052907,0.052902,0.049688,0.0615,0.15174,0.14258,,,
6953,0.051371,0.022668,0.10064,0.092316,0.096038,0.10724,0.053467,0.047018,0.052927,0.061729,0.14732,0.13706,,,
6954,0.051527,0.022216,0.097663,0.094313,0.10009,0.106,0.056148,0.048849,0.056765,0.059591,0.14305,0.13173,,,
6955,0.051237,0.022195,0.10123,0.098394,0.092456,0.10803,0.05578,0.04965,0.051222,0.061018,0.1393,0.12723,,,
6956,0.052101,0.024493,0.10426,0.091516,0.094824,0.11022,0.059594,0.049144,0.051165,0.058733,0.13574,0.1243,,,
6957,0.051529,0.024313,0.096795,0.091226,0.092858,0.10905,0.057734,0.047254,0.04938,0.063575,0.13208,0.11954,,,
6958,0.052176,0.024225,0.10307,0.088683,0.095748,0.10684,0.055141,0.049076,0.051414,0.062095,0.12865,0.11638,,,
6959,0.053253,0.024544,0.10364,0.094038,0.096615,0.10586,0.057321,0.053885,0.054276,0.056176,0.12464,0.11155,,,
6960,0.053173,0.024457,0.096125,0.090816,0.097112,0.1043,0.05387,0.049043,0.050323,0.053551,0.12133,0.10573,,,
6961,0.052543,0.023467,0.099994,0.08627,0.095054,0.10357,0.054111,0.048676,0.053002,0.053712,0.11859,0.10462,,,
6962,0.051425,0.023417,0.10155,0.088282,0.095444,0.10278,0.053909,0.049214,0.054435,0.05342,0.1155,0.099669,,,
6963,0.050862,0.024928,0.10167,0.089349,0.094712,0.10281,0.055251,0.045921,0.053804,0.056593,0.11256,0.097485,,,
6964,0.050226,0.025291,0.096748,0.087229,0.096365,0.10539,0.055336,0.045159,0.055582,0.055714,0.10985,0.096288,,,
6965,0.051893,0.025403,0.094046,0.087542,0.096103,0.10405,0.054475,0.045803,0.053995,0.057291,0.10752,0.091482,,,
6966,0.051533,0.024963,0.10242,0.086111,0.090554,0.1046,0.059669,0.046326,0.050832,0.05628,0.10501,0.088939,,,
6967,0.051692,0.024131,0.093795,0.091586,0.088582,0.10033,0.054356,0.050277,0.051244,0.053251,0.10195,0.084341,,,
6968,0.050732,0.022551,0.098082,0.08902,0.091862,0.10092,0.05668,0.048008,0.05251,0.050229,0.09923,0.077954,,,
6969,0.051523,0.023591,0.095334,0.088303,0.091481,0.098631,0.05616,0.042693,0.052855,0.051115,0.098107,0.085612,,,
6970,0.050655,0.023281,0.098308,0.086348,0.094039,0.09999,0.058146,0.046717,0.05694,0.047813,0.095442,0.081021,,,
6971,0.051504,0.024156,0.099206,0.088446,0.094707,0.10021,0.05258,0.050066,0.057733,0.050186,0.093359,0.079299,,,
6972,0.052135,0.024558,0.095273,0.090059,0.094359,0.10126,0.056826,0.05358,0.054073,0.050181,0.091711,0.077005,,,
6973,0.051321,0.024251,0.097059,0.086873,0.091189,0.10248,0.05728,0.046223,0.055541,0.05421,0.089448,0.071771,,,
6974,0.052085,0.024958,0.095363,0.083562,0.090767,0.10389,0.053239,0.04696,0.051971,0.05721,0.087638,0.067396,,,
6975,0.051437,0.024141,0.09685,0.085617,0.096289,0.10286,0.051956,0.044529,0.053497,0.052227,0.085961,0.067145,,,
6976,0.051313,0.023829,0.093424,0.088926,0.097785,0.10598,0.05498,0.050805,0.056475,0.050678,0.083307,0.059599,,,
6977,0.050418,0.024205,0.094229,0.089462,0.09632,0.10599,0.056091,0.047842,0.059236,0.053371,0.083062,0.067051,,,
6978,0.05081,0.023442,0.094173,0.081651,0.095999,0.10939,0.054783,0.041145,0.054699,0.052416,0.08051,0.063682,,,
6979,0.051079,0.024187,0.091236,0.085262,0.098622,0.10392,0.054096,0.0459,0.059363,0.050607,0.079541,0.066446,,,
6980,0.051114,0.024051,0.095742,0.08437,0.095507,0.10369,0.057804,0.046806,0.050904,0.05407,0.077724,0.059306,,,
6981,0.051286,0.023364,0.097971,0.081996,0.096677,0.10442,0.057404,0.041765,0.055117,0.054559,0.076382,0.058425,,,
6982,0.050879,0.02265,0.098046,0.088983,0.099285,0.10045,0.057899,0.047882,0.056515,0.055367,0.076251,0.061125,,,
6983,0.051152,0.02402,0.10218,0.084944,0.096911,0.10168,0.056913,0.04302,0.052013,0.052558,0.073393,0.057391,,,
6984,0.051754,0.024401,0.098329,0.085144,0.099954,0.097142,0.054211,0.044208,0.053191,0.052736,0.072587,0.051818,,,
6985,0.050883,0.02387,0.097854,0.092175,0.098789,0.10219,0.057973,0.050582,0.052811,0.058945,0.072475,0.052883,,,
6986,0.050872,0.023256,0.096864,0.094922,0.10076,0.097708,0.057053,0.055,0.054566,0.056732,0.070417,0.049846,,,
6987,0.052391,0.023594,0.097893,0.09261,0.098842,0.09681,0.056315,0.050982,0.053004,0.056984,0.070209,0.054301,,,
6988,0.050798,0.022707,0.1024,0.094301,0.095209,0.09579,0.058798,0.050169,0.051102,0.058165,0.06864,0.051352,,,
6989,0.051643,0.022431,0.10499,0.09174,0.097226,0.096339,0.062979,0.052874,0.052922,0.056662,0.067501,0.04877,,,
6990,0.052177,0.022881,0.098674,0.098261,0.09406,0.10319,0.058663,0.05672,0.044921,0.057425,0.065935,0.043712,,,
6991,0.053637,0.024047,0.10154,0.098579,0.10024,0.10315,0.058955,0.053267,0.047313,0.056356,0.06471,0.043352,,,
6992,0.053183,0.023246,0.096773,0.099239,0.097188,0.10503,0.055097,0.053334,0.048455,0.055859,0.064407,0.044151,,,
6993,0.053034,0.022936,0.10154,0.10104,0.094637,0.10675,0.054648,0.053126,0.045518,0.056584,0.063519,0.045655,,,
6994,0.05252,0.022434,0.098898,0.099017,0.097171,0.10886,0.060334,0.052089,0.045675,0.060336,0.062621,0.039706,,,
6995,0.052928,0.022411,0.096546,0.10117,0.095684,0.10342,0.063199,0.050509,0.049186,0.057653,0.06239,0.042533,,,
6996,0.053022,0.024467,0.10256,0.10353,0.094811,0.10564,0.057865,0.048613,0.048333,0.061173,0.06154,0.040577,,,
6997,0.052903,0.023896,0.095504,0.10179,0.090175,0.10519,0.059145,0.050903,0.043626,0.055018,0.061599,0.039328,,,
6998,0.051863,0.023906,0.098284,0.1016,0.090108,0.099904,0.056853,0.049959,0.042633,0.056242,0.060318,0.035929,,,
6999,0.053024,0.024732,0.095532,0.097779,0.08627,0.10271,0.050531,0.046837,0.04987,0.05744,0.059346,0.035938,,,
7000,0.052768,0.024956,0.10057,0.096788,0.09017,0.1073,0.047493,0.048168,0.04756,0.057618,0.057815,0.029995,,,
7001,0.052719,0.025482,0.097163,0.096667,0.092663,0.11103,0.051434,0.045856,0.049194,0.057546,0.057486,0.036282,,,
7002,0.051205,0.024683,0.10148,0.095617,0.094509,0.11219,0.047913,0.048393,0.050352,0.059704,0.056465,0.032851,,,
7003,0.051488,0.025415,0.09471,0.092672,0.091612,0.10416,0.04758,0.046362,0.049115,0.058077,0.055906,0.034336,,,
7004,0.051384,0.025537,0.091706,0.090157,0.090942,0.11004,0.043299,0.042623,0.046069,0.054473,0.055056,0.031335,,,
7005,0.051875,0.025278,0.092859,0.093752,0.092146,0.10484,0.046135,0.045247,0.042898,0.053607,0.054072,0.030163,,,
7006,0.05179,0.024304,0.097105,0.09642,0.094581,0.10225,0.052909,0.045377,0.04619,0.050571,0.053849,0.027834,,,
7007,0.05244,0.02554,0.090527,0.094235,0.094033,0.10465,0.045025,0.044746,0.043826,0.055172,0.054031,0.031003,,,
7008,0.052324,0.022137,0.088135,0.091845,0.095091,0.10118,0.045799,0.0453,0.045919,0.053945,0.052508,0.027617,,,
7009,0.050582,0.022269,0.087504,0.087301,0.099971,0.10091,0.042183,0.042979,0.046279,0.055107,0.05242,0.02858,,,
7010,0.052908,0.022719,0.086668,0.093771,0.097935,0.10158,0.040127,0.047985,0.050164,0.054414,0.051286,0.023008,,,
7011,0.052914,0.023552,0.0832,0.091059,0.096857,0.10284,0.039832,0.043717,0.047906,0.05161,0.051317,0.027905,,,
7012,0.051264,0.02306,0.083901,0.09146,0.096556,0.099321,0.038548,0.047541,0.052681,0.047409,0.052108,0.035662,,,
7013,0.05211,0.022489,0.082699,0.093032,0.095002,0.099046,0.039925,0.046427,0.051689,0.051407,0.050582,0.027427,,,
7014,0.0514,0.023863,0.085342,0.090399,0.098044,0.096098,0.039313,0.045622,0.048952,0.051845,0.051356,0.037177,,,
7015,0.051499,0.022798,0.085166,0.086881,0.096201,0.091765,0.043065,0.042048,0.050107,0.048037,0.05123,0.036692,,,
7016,0.051055,0.022991,0.089376,0.089349,0.09584,0.098933,0.049891,0.045054,0.053655,0.053526,0.051111,0.035713,,,
7017,0.050416,0.022246,0.087313,0.085363,0.094397,0.096344,0.045029,0.040887,0.047955,0.054661,0.050439,0.03141,,,
7018,0.0503,0.02137,0.090792,0.082917,0.095228,0.091054,0.047033,0.043999,0.052181,0.052355,0.049812,0.033447,,,
7019,0.050103,0.020813,0.094149,0.088791,0.099099,0.093303,0.0453,0.046692,0.051906,0.049816,0.050217,0.031513,,,
7020,0.051642,0.023583,0.097099,0.084915,0.097584,0.090331,0.048925,0.047004,0.052927,0.051494,0.050164,0.034605,,,
7021,0.050202,0.021023,0.098214,0.087887,0.098995,0.091351,0.054346,0.049104,0.060255,0.048689,0.049799,0.032704,,,
7022,0.051991,0.021776,0.092731,0.087516,0.098828,0.092618,0.05531,0.047935,0.055671,0.051742,0.049124,0.02803,,,
7023,0.052011,0.022438,0.097496,0.085727,0.09967,0.095244,0.06036,0.049077,0.057777,0.048855,0.048,0.027155,,,
7024,0.052311,0.021464,0.09794,0.085245,0.095557,0.095082,0.055808,0.052964,0.058452,0.049859,0.048395,0.032575,,,
7025,0.051303,0.021058,0.097408,0.087162,0.10177,0.096718,0.055077,0.048659,0.055827,0.047321,0.047917,0.030457,,,
7026,0.05211,0.020315,0.095195,0.086639,0.093917,0.098495,0.053514,0.057585,0.05339,0.055385,0.047773,0.029809,,,
7027,0.050925,0.021248,0.097551,0.088637,0.094622,0.10136,0.057173,0.047094,0.057085,0.052863,0.046449,0.022992,,,
7028,0.050604,0.020774,0.09643,0.087139,0.0967,0.092155,0.054509,0.046525,0.059169,0.05275,0.047088,0.027945,,,
7029,0.050042,0.020803,0.090751,0.087726,0.092324,0.098421,0.05015,0.046598,0.054464,0.059255,0.046601,0.024666,,,
7030,0.050947,0.02223,0.093799,0.089268,0.096299,0.096131,0.050089,0.047314,0.059469,0.052928,0.046487,0.024454,,,
7031,0.051048,0.022173,0.093023,0.088695,0.099525,0.09258,0.048909,0.044896,0.060431,0.050831,0.045281,0.021731,,,
7032,0.050277,0.021327,0.090827,0.094249,0.10301,0.096529,0.049413,0.048681,0.063749,0.052977,0.04514,0.019975,,,
7033,0.049521,0.022702,0.096255,0.096291,0.095704,0.098797,0.050492,0.051703,0.056517,0.049808,0.045013,0.021071,,,
7034,0.051024,0.022872,0.093624,0.092347,0.099757,0.095673,0.047823,0.048519,0.058908,0.052231,0.044264,0.019198,,,
7035,0.049795,0.023921,0.092737,0.096543,0.099352,0.094065,0.048056,0.047205,0.057669,0.05187,0.043767,0.019891,,,
7036,0.051001,0.023575,0.095127,0.092351,0.099687,0.10028,0.047595,0.046471,0.057091,0.053421,0.042871,0.017338,,,
7037,0.051252,0.023611,0.093938,0.090935,0.10181,0.099417,0.04704,0.045723,0.060556,0.054187,0.043503,0.01769,,,
7038,0.049993,0.022683,0.097945,0.092424,0.097876,0.098486,0.05014,0.046964,0.056533,0.051593,0.043142,0.017201,,,
7039,0.052514,0.023929,0.094609,0.090813,0.099421,0.099159,0.049707,0.047749,0.05931,0.052883,0.042388,0.017134,,,
7040,0.051282,0.02319,0.092423,0.090425,0.094765,0.097875,0.047205,0.044554,0.052664,0.052955,0.043642,0.019111,,,
7041,0.05168,0.022899,0.092269,0.088097,0.099456,0.10069,0.045574,0.046957,0.057522,0.05706,0.043856,0.019327,,,
7042,0.053004,0.02448,0.08244,0.093626,0.095685,0.10048,0.044035,0.048982,0.056891,0.054426,0.04389,0.018519,,,
7043,0.053829,0.024795,0.085319,0.093304,0.096092,0.098121,0.044842,0.051525,0.055716,0.056355,0.043176,0.017413,,,
7044,0.052894,0.024875,0.088659,0.096593,0.097587,0.097729,0.047896,0.050415,0.050027,0.052313,0.043478,0.017838,,,
7045,0.05344,0.024996,0.088144,0.097823,0.098434,0.098621,0.046668,0.057348,0.050993,0.051839,0.043245,0.019056,,,
7046,0.052841,0.026195,0.087301,0.099709,0.097651,0.098149,0.045918,0.054739,0.053557,0.050475,0.043412,0.017701,,,
7047,0.05315,0.025348,0.089818,0.1033,0.095809,0.099597,0.046903,0.060032,0.050443,0.049976,0.043083,0.018011,,,
7048,0.052674,0.02483,0.088583,0.096427,0.096121,0.095687,0.043742,0.057359,0.058437,0.049182,0.042443,0.016312,,,
7049,0.053114,0.026499,0.091166,0.092441,0.094888,0.09343,0.044663,0.052891,0.057635,0.049657,0.04307,0.017762,,,
7050,0.053104,0.025577,0.092182,0.095651,0.095924,0.098096,0.046763,0.05404,0.061517,0.050081,0.042655,0.016624,,,
7051,0.053406,0.024998,0.092567,0.094394,0.097348,0.094599,0.044883,0.053092,0.06235,0.054962,0.04274,0.017694,,,
7052,0.052889,0.024106,0.09399,0.097018,0.09779,0.097236,0.046744,0.055802,0.064269,0.051899,0.042216,0.018925,,,
7053,0.052281,0.025576,0.089113,0.093994,0.094449,0.099758,0.047437,0.053869,0.064802,0.052838,0.041294,0.016388,,,
7054,0.051887,0.026471,0.091087,0.095634,0.096242,0.097749,0.047231,0.055791,0.061416,0.055717,0.040978,0.016337,,,
7055,0.052659,0.026193,0.088553,0.098797,0.096562,0.10182,0.046376,0.051888,0.060536,0.053508,0.043061,0.022114,,,
7056,0.053419,0.027265,0.096235,0.098407,0.097157,0.096277,0.046596,0.049647,0.058768,0.051012,0.041265,0.017468,,,
7057,0.052171,0.026657,0.088285,0.098343,0.093009,0.0976,0.042377,0.048595,0.05846,0.053431,0.04223,0.02621,,,
7058,0.051763,0.027365,0.088618,0.093583,0.096387,0.097556,0.04374,0.045412,0.059907,0.055491,0.042279,0.023094,,,
7059,0.053286,0.028188,0.086875,0.095098,0.098664,0.097349,0.043375,0.047367,0.058951,0.05287,0.041303,0.020362,,,
7060,0.052565,0.027382,0.080736,0.096696,0.09725,0.099933,0.040282,0.05073,0.055414,0.054433,0.041547,0.019726,,,
7061,0.052554,0.028155,0.081027,0.099931,0.095131,0.09705,0.043833,0.054371,0.049694,0.052699,0.040969,0.019282,,,
7062,0.052755,0.027319,0.083874,0.097869,0.099766,0.094962,0.041009,0.052991,0.050937,0.051324,0.041341,0.016842,,,
7063,0.052524,0.027858,0.083416,0.098859,0.095245,0.093474,0.038895,0.051195,0.052543,0.049499,0.04015,0.016195,,,
7064,0.051981,0.027132,0.085357,0.098741,0.097081,0.098254,0.040093,0.059161,0.051142,0.057582,0.040639,0.015754,,,
7065,0.053218,0.027619,0.08571,0.10051,0.09357,0.095085,0.04158,0.060351,0.051448,0.057249,0.039226,0.014931,,,
7066,0.052664,0.026353,0.077532,0.096652,0.098199,0.094626,0.040078,0.05357,0.050156,0.052793,0.03886,0.014132,,,
7067,0.052023,0.025927,0.079422,0.096523,0.094058,0.095244,0.036947,0.053833,0.05028,0.054514,0.038985,0.01384,,,
7068,0.052035,0.026946,0.081733,0.09873,0.090113,0.095706,0.041747,0.052818,0.050486,0.052614,0.038989,0.014176,,,
7069,0.051998,0.026295,0.086396,0.095296,0.095511,0.097596,0.045905,0.052909,0.049572,0.054249,0.039301,0.014036,,,
7070,0.05188,0.026263,0.084086,0.09694,0.092752,0.096726,0.041519,0.0531,0.053182,0.050603,0.03962,0.014392,,,
7071,0.052287,0.025883,0.088748,0.096643,0.094729,0.094344,0.050586,0.052716,0.052367,0.054453,0.039389,0.013664,,,
7072,0.052948,0.02693,0.08799,0.097117,0.095452,0.099132,0.044551,0.050594,0.050197,0.051801,0.039046,0.014588,,,
7073,0.052026,0.027398,0.091811,0.09945,0.094182,0.094555,0.050278,0.050228,0.0488,0.048359,0.041022,0.019583,,,
7074,0.053162,0.028277,0.088398,0.096302,0.093463,0.096765,0.051687,0.050323,0.04649,0.049429,0.040554,0.017565,,,
7075,0.052009,0.027334,0.093447,0.098117,0.096993,0.10255,0.052513,0.049307,0.047605,0.049047,0.040672,0.016777,,,
7076,0.052671,0.026995,0.093135,0.096779,0.089678,0.098111,0.055501,0.047155,0.049536,0.056945,0.039884,0.01624,,,
7077,0.052582,0.026805,0.093938,0.096333,0.10212,0.1036,0.05247,0.049046,0.056645,0.058531,0.039648,0.015633,,,
7078,0.053129,0.027643,0.097299,0.094671,0.10092,0.096635,0.050351,0.043897,0.057334,0.054095,0.039231,0.017052,,,
7079,0.052288,0.027447,0.094363,0.094655,0.094589,0.098108,0.051507,0.046209,0.056459,0.054969,0.038503,0.014539,,,
7080,0.052595,0.02723,0.097242,0.095056,0.10555,0.096839,0.053642,0.048458,0.061726,0.051714,0.039229,0.014274,,,
7081,0.051678,0.028557,0.094566,0.096875,0.10114,0.10376,0.054834,0.049744,0.056774,0.053587,0.039831,0.015973,,,
7082,0.050781,0.027748,0.09586,0.098605,0.094298,0.095042,0.054904,0.049396,0.051753,0.047967,0.03907,0.013463,,,
7083,0.051072,0.026395,0.094,0.09655,0.097142,0.095764,0.058343,0.046862,0.052226,0.051234,0.039068,0.014308,,,
7084,0.050821,0.026069,0.092804,0.094514,0.096507,0.096236,0.053342,0.048139,0.054398,0.049859,0.038958,0.014282,,,
7085,0.050936,0.026626,0.09095,0.095371,0.097647,0.097573,0.054559,0.049972,0.055525,0.04888,0.039013,0.014644,,,
7086,0.052092,0.026834,0.094569,0.0976,0.098984,0.093324,0.05483,0.049011,0.057089,0.046843,0.038994,0.013507,,,
7087,0.051284,0.026587,0.09696,0.094557,0.10019,0.094132,0.057889,0.052301,0.050311,0.047991,0.039059,0.013423,,,
7088,0.052298,0.02801,0.098205,0.092637,0.10419,0.094241,0.054795,0.047254,0.053786,0.047924,0.038323,0.01326,,,
7089,0.052799,0.026517,0.099211,0.090774,0.10149,0.094546,0.057253,0.052448,0.052849,0.047594,0.037927,0.013175,,,
7090,0.051728,0.026658,0.096175,0.094776,0.097828,0.09699,0.059446,0.055727,0.050744,0.05082,0.038769,0.016079,,,
7091,0.051441,0.025817,0.099331,0.095729,0.096855,0.091905,0.053055,0.053738,0.050559,0.052754,0.037265,0.013456,,,
7092,0.051101,0.025548,0.099763,0.096227,0.097156,0.096992,0.054956,0.051567,0.053727,0.05469,0.037625,0.014668,,,
7093,0.050912,0.024909,0.097971,0.093363,0.099692,0.096765,0.057115,0.048842,0.054465,0.050552,0.038441,0.016652,,,
7094,0.053039,0.026147,0.10298,0.09272,0.099252,0.094,0.055837,0.052876,0.050708,0.047934,0.038508,0.013611,,,
7095,0.052113,0.025501,0.10491,0.097237,0.09675,0.091417,0.054259,0.055513,0.049082,0.046362,0.037174,0.012672,,,
7096,0.05187,0.025253,0.10086,0.10282,0.095869,0.090436,0.052031,0.05824,0.054188,0.049166,0.037223,0.012942,,,
7097,0.053168,0.025416,0.10227,0.10068,0.093447,0.092697,0.055131,0.062725,0.051502,0.049974,0.037803,0.013134,,,
7098,0.053075,0.026935,0.10493,0.1011,0.091655,0.094953,0.054781,0.055779,0.052375,0.048846,0.037775,0.013639,,,
7099,0.053409,0.025859,0.1077,0.10432,0.097682,0.10015,0.059151,0.058916,0.057267,0.052892,0.038358,0.016556,,,
7100,0.052373,0.025351,0.10497,0.10898,0.099809,0.097471,0.057418,0.058884,0.05949,0.051776,0.037123,0.012701,,,
7101,0.052686,0.025067,0.10276,0.10702,0.093468,0.095642,0.050309,0.056038,0.052471,0.047203,0.036917,0.013393,,,
7102,0.051995,0.024013,0.10927,0.10376,0.09979,0.095333,0.059255,0.064775,0.055233,0.049232,0.036906,0.013292,,,
7103,0.051802,0.022592,0.10738,0.10186,0.10306,0.099541,0.059942,0.061071,0.055044,0.051995,0.03734,0.014345,,,
7104,0.050719,0.023706,0.10014,0.10431,0.098724,0.097508,0.054979,0.062272,0.05265,0.049561,0.037645,0.017177,,,
7105,0.0528,0.023532,0.10395,0.10406,0.097706,0.096549,0.05591,0.064205,0.051878,0.051093,0.037505,0.013882,,,
7106,0.051799,0.02325,0.10607,0.10049,0.10158,0.1002,0.049992,0.062109,0.05672,0.05234,0.038455,0.018082,,,
7107,0.051414,0.023686,0.10574,0.10294,0.096202,0.10399,0.055646,0.061194,0.056175,0.051877,0.038133,0.016239,,,
7108,0.05077,0.021654,0.10379,0.10366,0.097333,0.10148,0.049475,0.061121,0.05476,0.049216,0.038225,0.018651,,,
7109,0.050893,0.021138,0.10167,0.10605,0.10311,0.1025,0.053565,0.061705,0.059425,0.050877,0.038437,0.020422,,,
7110,0.050436,0.020233,0.10332,0.10157,0.10605,0.10332,0.057688,0.059494,0.062669,0.055239,0.037286,0.01476,,,
7111,0.051822,0.022155,0.10407,0.10542,0.101,0.10333,0.055474,0.059736,0.057985,0.053376,0.036853,0.013481,,,
7112,0.051241,0.021926,0.10907,0.1065,0.10577,0.09888,0.057821,0.061412,0.057008,0.048498,0.037415,0.013551,,,
7113,0.051809,0.023848,0.10348,0.10574,0.10669,0.10125,0.049522,0.062188,0.059169,0.051627,0.037101,0.013496,,,
7114,0.050964,0.022894,0.10133,0.10839,0.10703,0.097581,0.056378,0.06741,0.058414,0.055072,0.037201,0.012554,,,
7115,0.051917,0.023391,0.099407,0.11002,0.10266,0.097812,0.051172,0.067381,0.056095,0.051912,0.036627,0.014144,,,
7116,0.05313,0.025407,0.10147,0.10499,0.10365,0.10142,0.05748,0.058756,0.052304,0.051558,0.035927,0.012971,,,
7117,0.052059,0.025463,0.10472,0.10256,0.099579,0.099227,0.059506,0.059709,0.058692,0.050689,0.03744,0.016151,,,
7118,0.052907,0.024592,0.10356,0.10328,0.097583,0.097041,0.061966,0.054598,0.051906,0.051915,0.037299,0.014376,,,
7119,0.052681,0.024562,0.10155,0.10098,0.10106,0.1041,0.055551,0.056467,0.054515,0.058141,0.037025,0.015463,,,
7120,0.0534,0.025199,0.10216,0.10333,0.098275,0.10005,0.055998,0.060381,0.054918,0.050808,0.036431,0.013508,,,
7121,0.054251,0.024861,0.10227,0.10102,0.097738,0.10082,0.061404,0.055948,0.054293,0.054364,0.03732,0.013606,,,
7122,0.053853,0.026874,0.09581,0.098886,0.096591,0.10513,0.053761,0.054487,0.055522,0.057036,0.037548,0.016631,,,
7123,0.053494,0.025542,0.10095,0.10175,0.094037,0.10377,0.057559,0.054298,0.056464,0.055151,0.036515,0.01379,,,
7124,0.053653,0.026793,0.096919,0.097001,0.095075,0.10329,0.054117,0.05295,0.051382,0.054654,0.037471,0.017655,,,
7125,0.05331,0.026414,0.095406,0.1027,0.093975,0.10334,0.052707,0.053285,0.051988,0.055404,0.039093,0.020107,,,
7126,0.053262,0.027275,0.094455,0.1069,0.090974,0.10516,0.047387,0.056996,0.053026,0.052408,0.038913,0.025903,,,
7127,0.05335,0.027234,0.09787,0.10448,0.090228,0.096374,0.061066,0.054568,0.052699,0.053292,0.039034,0.023745,,,
7128,0.05261,0.026846,0.098229,0.099237,0.09027,0.096491,0.055641,0.053495,0.054049,0.04953,0.039326,0.023359,,,
7129,0.054186,0.027211,0.10197,0.10085,0.092011,0.10146,0.051274,0.052424,0.054104,0.05411,0.03929,0.019773,,,
7130,0.052803,0.026203,0.098428,0.096018,0.090587,0.096944,0.053934,0.050928,0.052872,0.050069,0.038915,0.016947,,,
7131,0.053864,0.02746,0.095022,0.098511,0.094282,0.095545,0.052461,0.059487,0.053668,0.054352,0.039735,0.026512,,,
7132,0.053059,0.025773,0.093732,0.097232,0.097684,0.094261,0.051617,0.055494,0.057789,0.058584,0.039675,0.020998,,,
7133,0.053215,0.025389,0.095104,0.094038,0.09768,0.093241,0.04688,0.053703,0.057993,0.057706,0.039536,0.020472,,,
7134,0.053588,0.025277,0.095548,0.098432,0.095921,0.092811,0.046576,0.054835,0.051697,0.052965,0.041166,0.026522,,,
7135,0.05294,0.026488,0.0905,0.097118,0.096579,0.089714,0.046231,0.056869,0.053689,0.048463,0.038902,0.022707,,,
7136,0.052625,0.025236,0.098003,0.099986,0.10183,0.091389,0.056499,0.059177,0.060106,0.052968,0.038593,0.022996,,,
7137,0.052798,0.025117,0.094605,0.10021,0.09964,0.09178,0.051412,0.053961,0.057652,0.050886,0.039981,0.023883,,,
7138,0.052787,0.025926,0.09331,0.096236,0.097799,0.097123,0.047186,0.052808,0.052058,0.049389,0.038489,0.017236,,,
7139,0.052997,0.025667,0.096831,0.098017,0.099704,0.097377,0.047517,0.056433,0.052871,0.053841,0.036994,0.015964,,,
7140,0.053832,0.026182,0.093753,0.096905,0.10124,0.099727,0.049483,0.057275,0.059685,0.054064,0.039723,0.020039,,,
7141,0.052943,0.025061,0.091242,0.09949,0.099724,0.1043,0.048667,0.054018,0.064945,0.055471,0.036616,0.012444,,,
7142,0.053143,0.025957,0.091173,0.098648,0.098993,0.10111,0.050849,0.05701,0.05995,0.053697,0.038602,0.023883,,,
7143,0.052185,0.025853,0.089806,0.098283,0.096159,0.099521,0.046045,0.050699,0.059557,0.056806,0.040143,0.023279,,,
7144,0.05091,0.024876,0.086061,0.10133,0.09642,0.10378,0.048557,0.055714,0.062661,0.059178,0.039668,0.022415,,,
7145,0.052357,0.026099,0.091643,0.099171,0.093479,0.10788,0.049932,0.054946,0.062161,0.062784,0.039589,0.020862,,,
7146,0.051442,0.025482,0.087542,0.097567,0.095465,0.10696,0.046981,0.05395,0.062795,0.066299,0.040802,0.024058,,,
7147,0.052937,0.024757,0.086784,0.10034,0.094147,0.10231,0.049595,0.052542,0.058674,0.062979,0.038999,0.01878,,,
7148,0.052335,0.026884,0.088828,0.096665,0.097379,0.10373,0.05033,0.048776,0.063852,0.06204,0.040536,0.019111,,,
7149,0.052909,0.027405,0.086982,0.096415,0.098593,0.10811,0.04873,0.050512,0.060108,0.060468,0.039607,0.021963,,,
7150,0.0529,0.026839,0.086739,0.094729,0.09873,0.10046,0.048034,0.053413,0.060129,0.059479,0.039636,0.022288,,,
7151,0.05262,0.027434,0.090269,0.096779,0.094716,0.099198,0.048375,0.05351,0.061775,0.056521,0.040127,0.019383,,,
7152,0.051176,0.026567,0.090991,0.10014,0.09537,0.10177,0.049501,0.054161,0.057044,0.05526,0.039872,0.019568,,,
7153,0.052841,0.026669,0.09276,0.099118,0.098656,0.10201,0.053601,0.055584,0.058382,0.05112,0.040744,0.021101,,,
7154,0.0529,0.027912,0.094109,0.10029,0.091326,0.10465,0.050928,0.054069,0.054074,0.057694,0.039457,0.017162,,,
7155,0.053314,0.028058,0.092946,0.098067,0.091337,0.10439,0.049825,0.05266,0.048398,0.056238,0.039385,0.017007,,,
7156,0.052732,0.027991,0.094132,0.10147,0.099387,0.10116,0.058091,0.05653,0.05547,0.050031,0.038758,0.014772,,,
7157,0.052262,0.02725,0.098222,0.099273,0.096686,0.099625,0.057648,0.0526,0.057391,0.052432,0.039008,0.020866,,,
7158,0.053914,0.026824,0.098837,0.094949,0.1037,0.1011,0.05405,0.052738,0.058956,0.053706,0.039543,0.015589,,,
7159,0.052351,0.02691,0.097333,0.096985,0.097014,0.10302,0.058025,0.046645,0.053326,0.051382,0.039174,0.019655,,,
7160,0.05088,0.027501,0.092996,0.095997,0.10122,0.10032,0.056699,0.049075,0.059903,0.046928,0.038694,0.017515,,,
7161,0.052325,0.027331,0.099761,0.099293,0.1008,0.10196,0.055462,0.046226,0.059354,0.049827,0.036534,0.01208,,,
7162,0.052608,0.027207,0.10221,0.097137,0.10156,0.098351,0.05107,0.049294,0.056426,0.048599,0.037333,0.017387,,,
7163,0.051969,0.026753,0.09734,0.098784,0.098622,0.098534,0.052617,0.051073,0.056977,0.052641,0.03706,0.015817,,,
7164,0.052214,0.026871,0.10166,0.099571,0.098743,0.097016,0.050399,0.050613,0.056722,0.051275,0.038361,0.01789,,,
7165,0.05141,0.026061,0.10374,0.098182,0.0979,0.10147,0.053031,0.047874,0.056745,0.051718,0.038602,0.016437,,,
7166,0.052793,0.0258,0.10091,0.097922,0.10441,0.095574,0.057112,0.0489,0.061597,0.051007,0.038665,0.015528,,,
7167,0.051127,0.026948,0.099399,0.095601,0.10466,0.093601,0.053224,0.049445,0.061651,0.04966,0.037528,0.012034,,,
7168,0.051896,0.026559,0.093575,0.097534,0.10466,0.096774,0.051724,0.05183,0.061168,0.054208,0.039504,0.025915,,,
7169,0.053003,0.026512,0.097004,0.098386,0.099108,0.099708,0.052327,0.049958,0.056036,0.052271,0.037895,0.019712,,,
7170,0.052796,0.027777,0.093578,0.096175,0.10167,0.098635,0.050068,0.05069,0.060546,0.060629,0.038731,0.019921,,,
7171,0.051421,0.026225,0.098122,0.10204,0.10472,0.10087,0.05544,0.057318,0.060043,0.06052,0.0394,0.019683,,,
7172,0.05182,0.028051,0.097131,0.096751,0.10324,0.10131,0.052205,0.048461,0.05687,0.059602,0.039182,0.017011,,,
7173,0.05305,0.029296,0.097261,0.10348,0.10137,0.10168,0.047669,0.056345,0.057461,0.054926,0.037361,0.013777,,,
7174,0.052103,0.027436,0.099594,0.099992,0.10484,0.1043,0.056237,0.057842,0.057294,0.054422,0.038936,0.0173,,,
7175,0.05187,0.028696,0.094213,0.098316,0.10277,0.10519,0.049673,0.058511,0.059066,0.057421,0.037981,0.013172,,,
7176,0.052168,0.027593,0.095305,0.10438,0.10092,0.10692,0.051601,0.057017,0.059659,0.051749,0.039169,0.020604,,,
7177,0.0526,0.028912,0.094708,0.10356,0.10257,0.10394,0.051133,0.059288,0.054821,0.048361,0.039139,0.020146,,,
7178,0.052563,0.028157,0.097099,0.10398,0.10269,0.10049,0.055397,0.054836,0.056269,0.047558,0.038097,0.017823,,,
7179,0.051186,0.026398,0.096856,0.10308,0.10356,0.099131,0.052589,0.056628,0.051145,0.052047,0.037808,0.015642,,,
7180,0.053444,0.027403,0.094704,0.099023,0.10218,0.10086,0.051055,0.050455,0.0569,0.054232,0.039106,0.016656,,,
7181,0.052858,0.027169,0.093558,0.097334,0.098339,0.098738,0.053488,0.052326,0.05613,0.052536,0.037737,0.01441,,,
7182,0.052927,0.027122,0.090932,0.099567,0.099782,0.098686,0.05327,0.050697,0.057791,0.049633,0.038992,0.014012,,,
7183,0.052225,0.025623,0.09575,0.10114,0.10043,0.10047,0.053484,0.05261,0.054652,0.053743,0.039243,0.013725,,,
7184,0.052747,0.0277,0.096596,0.094112,0.10027,0.098412,0.054115,0.049251,0.054065,0.055406,0.038033,0.012222,,,
7185,0.051963,0.027176,0.093496,0.095224,0.10552,0.098408,0.055646,0.045912,0.053589,0.055906,0.038545,0.013497,,,
7186,0.052554,0.026969,0.094443,0.097276,0.10509,0.10057,0.052873,0.048713,0.053181,0.05886,0.037676,0.011114,,,
7187,0.051943,0.025776,0.096906,0.099016,0.10061,0.098153,0.059135,0.049011,0.053043,0.055523,0.038245,0.013387,,,
7188,0.051903,0.025139,0.094718,0.09203,0.10205,0.097761,0.060788,0.047944,0.057302,0.059562,0.038843,0.013065,,,
7189,0.050853,0.024983,0.091076,0.096249,0.097796,0.10219,0.054459,0.052315,0.052189,0.065703,0.03845,0.013632,,,
7190,0.051511,0.024971,0.094204,0.093768,0.09825,0.10241,0.053517,0.048372,0.050326,0.064677,0.038737,0.013674,,,
7191,0.051182,0.024086,0.09269,0.097443,0.10105,0.10035,0.047449,0.050518,0.057057,0.064641,0.03803,0.013327,,,
7192,0.050566,0.02397,0.089227,0.096474,0.098787,0.10234,0.049171,0.049571,0.055918,0.061702,0.038055,0.011982,,,
7193,0.051162,0.024983,0.094288,0.099593,0.097767,0.10222,0.050212,0.052592,0.054374,0.061595,0.038575,0.01693,,,
7194,0.050652,0.024707,0.097834,0.098928,0.097774,0.10007,0.053788,0.055174,0.054926,0.062061,0.038818,0.014768,,,
7195,0.05134,0.025269,0.092442,0.097044,0.097812,0.10271,0.05248,0.050943,0.057474,0.063223,0.038944,0.014982,,,
7196,0.050499,0.024899,0.10029,0.10277,0.095298,0.098315,0.056936,0.052697,0.05774,0.061848,0.038678,0.016364,,,
7197,0.051542,0.02544,0.092484,0.097201,0.10148,0.099206,0.05526,0.052382,0.060523,0.057799,0.038153,0.01541,,,
7198,0.051547,0.025264,0.091351,0.09968,0.10078,0.10069,0.055781,0.054269,0.060169,0.057103,0.037825,0.014776,,,
7199,0.051033,0.024997,0.092995,0.10383,0.098136,0.10082,0.052048,0.054084,0.055551,0.061147,0.037508,0.016338,,,
7200,0.051034,0.025655,0.096558,0.098646,0.1033,0.10548,0.052777,0.050441,0.061556,0.058686,0.038347,0.018971,,,
7201,0.050265,0.025448,0.092593,0.099413,0.10652,0.10808,0.049853,0.052372,0.061894,0.061647,0.040341,0.027764,,,
7202,0.051131,0.024852,0.096234,0.098404,0.10406,0.10399,0.055394,0.050733,0.057478,0.058136,0.037957,0.015303,,,
7203,0.050948,0.026475,0.098921,0.10302,0.10184,0.10394,0.052752,0.054374,0.060041,0.0633,0.037783,0.013712,,,
7204,0.051106,0.02606,0.097452,0.10532,0.10095,0.099212,0.053107,0.057139,0.058597,0.053651,0.037277,0.015429,,,
7205,0.049946,0.025203,0.091743,0.10056,0.10674,0.096104,0.050756,0.051152,0.060425,0.058469,0.038177,0.012571,,,
7206,0.051256,0.026168,0.09251,0.10152,0.10582,0.096264,0.052653,0.051332,0.058286,0.055857,0.039378,0.020396,,,
7207,0.052331,0.028655,0.094174,0.099408,0.10134,0.099779,0.052582,0.050962,0.055959,0.060262,0.038957,0.018402,,,
7208,0.052697,0.027511,0.091515,0.10621,0.096868,0.10064,0.051708,0.060837,0.055999,0.062074,0.039415,0.018514,,,
7209,0.053553,0.028947,0.094141,0.10375,0.096294,0.10484,0.054177,0.055265,0.05259,0.05913,0.039344,0.018489,,,
7210,0.052573,0.027866,0.089589,0.10621,0.093118,0.10021,0.051917,0.053746,0.049985,0.066115,0.038006,0.014988,,,
7211,0.054291,0.027536,0.089498,0.10364,0.094722,0.095759,0.054207,0.058973,0.052581,0.061764,0.039159,0.020189,,,
7212,0.053162,0.02764,0.090057,0.10445,0.095202,0.10339,0.050289,0.057313,0.052862,0.057533,0.037311,0.013288,,,
7213,0.053722,0.026011,0.092312,0.10617,0.099472,0.097852,0.053952,0.058654,0.050105,0.052273,0.038914,0.019939,,,
7214,0.053104,0.026408,0.096928,0.10558,0.09537,0.10062,0.048767,0.058984,0.048374,0.057955,0.03807,0.019856,,,
7215,0.052972,0.02624,0.099933,0.10727,0.092486,0.10083,0.054216,0.056608,0.044356,0.060405,0.039313,0.020298,,,
7216,0.051266,0.026212,0.096655,0.10508,0.097622,0.097082,0.049997,0.053706,0.051715,0.054865,0.039248,0.02062,,,
7217,0.050344,0.025819,0.092407,0.11019,0.10148,0.094473,0.047415,0.059203,0.057032,0.054628,0.03857,0.017855,,,
7218,0.051448,0.026092,0.095314,0.10872,0.097768,0.090015,0.057319,0.057936,0.055804,0.051297,0.040858,0.022826,,,
7219,0.052129,0.026247,0.093251,0.1053,0.10001,0.094073,0.055156,0.055148,0.058192,0.056256,0.038473,0.016968,,,
7220,0.052636,0.027887,0.092732,0.10368,0.10008,0.09409,0.052279,0.053751,0.053042,0.057382,0.039464,0.018515,,,
7221,0.050958,0.025315,0.094476,0.10136,0.10266,0.098077,0.055379,0.051525,0.059327,0.057048,0.039911,0.024537,,,
7222,0.050619,0.025084,0.09766,0.099096,0.10185,0.096641,0.05851,0.052511,0.055152,0.058643,0.040156,0.02316,,,
7223,0.051318,0.026749,0.10025,0.10041,0.10113,0.09898,0.057621,0.053996,0.052147,0.063766,0.040618,0.027166,,,
7224,0.052076,0.026638,0.10302,0.10118,0.10101,0.09872,0.060561,0.05882,0.057073,0.060437,0.040644,0.021989,,,
7225,0.052998,0.026657,0.10306,0.096661,0.099247,0.1034,0.063383,0.053252,0.055074,0.061072,0.040632,0.026552,,,
7226,0.052165,0.026769,0.10008,0.098303,0.099068,0.095195,0.060641,0.057446,0.053025,0.059017,0.041933,0.032867,,,
7227,0.052761,0.02673,0.10001,0.10021,0.098534,0.094211,0.067512,0.060851,0.052984,0.058206,0.040148,0.019743,,,
7228,0.052673,0.025546,0.10055,0.097064,0.10065,0.094677,0.065739,0.053836,0.056869,0.054414,0.04036,0.020442,,,
7229,0.052555,0.026496,0.10108,0.096899,0.099563,0.091568,0.062151,0.054985,0.057802,0.053383,0.040338,0.021907,,,
7230,0.053145,0.026064,0.10366,0.097472,0.096021,0.097208,0.063189,0.056845,0.057498,0.053854,0.041443,0.028622,,,
7231,0.052782,0.027466,0.10155,0.09742,0.099102,0.095238,0.064655,0.050325,0.056234,0.057545,0.038883,0.02084,,,
7232,0.051955,0.027133,0.10119,0.095659,0.094095,0.095204,0.066153,0.05495,0.050191,0.057321,0.038555,0.021274,,,
7233,0.051726,0.027425,0.099319,0.089437,0.091626,0.094224,0.062313,0.050368,0.050034,0.054763,0.040444,0.028399,,,
7234,0.052465,0.02779,0.10349,0.093386,0.094051,0.09255,0.059825,0.050328,0.048912,0.050505,0.039635,0.023143,,,
7235,0.052456,0.027256,0.10122,0.095281,0.092066,0.093563,0.059031,0.055008,0.04382,0.051916,0.038401,0.02182,,,
7236,0.053089,0.026354,0.098832,0.092126,0.095006,0.090471,0.063863,0.051467,0.040869,0.047927,0.03987,0.020881,,,
7237,0.050481,0.025371,0.099693,0.097136,0.093036,0.092549,0.059735,0.055874,0.044159,0.048389,0.03921,0.026916,,,
7238,0.052996,0.027395,0.098296,0.098849,0.093191,0.091521,0.057872,0.055982,0.04649,0.049448,0.038592,0.023779,,,
7239,0.052016,0.025602,0.099209,0.092243,0.096126,0.085955,0.060323,0.048343,0.04636,0.044164,0.041292,0.03507,,,
7240,0.052065,0.025459,0.097992,0.095177,0.098508,0.094477,0.054997,0.050119,0.047895,0.047034,0.039604,0.018078,,,
7241,0.052138,0.024444,0.10055,0.0957,0.098056,0.092854,0.058096,0.052195,0.043662,0.049928,0.0403,0.025716,,,
7242,0.052365,0.025835,0.095148,0.099758,0.096933,0.092718,0.052168,0.051065,0.048206,0.051149,0.038486,0.01487,,,
7243,0.051734,0.024603,0.099789,0.098679,0.091069,0.091429,0.052394,0.054372,0.046307,0.04969,0.040444,0.020642,,,
7244,0.053314,0.025997,0.095254,0.099707,0.09939,0.091619,0.051406,0.053007,0.05261,0.04733,0.04016,0.024639,,,
7245,0.053155,0.025893,0.097109,0.09843,0.097899,0.0942,0.049851,0.0507,0.047012,0.049261,0.037923,0.015817,,,
7246,0.052823,0.026038,0.10143,0.10504,0.10107,0.092591,0.051688,0.053769,0.051504,0.051638,0.039134,0.016566,,,
7247,0.05311,0.027063,0.09717,0.098658,0.10048,0.093021,0.054935,0.055722,0.050951,0.054496,0.038786,0.017405,,,
7248,0.052716,0.026109,0.093069,0.099549,0.095639,0.091957,0.048474,0.057041,0.046348,0.05253,0.039225,0.01938,,,
7249,0.053035,0.026443,0.09764,0.10233,0.098027,0.099152,0.051465,0.056948,0.051692,0.055943,0.03963,0.021659,,,
7250,0.053357,0.025205,0.091666,0.10372,0.098882,0.09381,0.048332,0.055703,0.053788,0.056193,0.039664,0.020525,,,
7251,0.054106,0.025575,0.095765,0.10673,0.097825,0.098122,0.0563,0.056073,0.0535,0.057894,0.03979,0.018789,,,
7252,0.054159,0.025279,0.094876,0.107,0.093194,0.09743,0.053107,0.055989,0.050292,0.054812,0.038608,0.013921,,,
7253,0.054414,0.025971,0.09678,0.10481,0.097454,0.09954,0.050922,0.049941,0.052298,0.05862,0.040454,0.02443,,,
7254,0.055141,0.02651,0.097253,0.098626,0.098172,0.10416,0.052619,0.048928,0.051872,0.061733,0.039021,0.014982,,,
7255,0.056064,0.026902,0.095169,0.097353,0.097654,0.091567,0.050632,0.048793,0.052068,0.055226,0.038366,0.012993,,,
7256,0.055753,0.026036,0.094199,0.098807,0.09621,0.098833,0.050793,0.052264,0.054181,0.053966,0.038679,0.013348,,,
7257,0.057026,0.026844,0.096187,0.099363,0.09657,0.097311,0.051066,0.052345,0.050136,0.058556,0.038094,0.01473,,,
7258,0.056077,0.026313,0.093681,0.10702,0.097246,0.096966,0.046266,0.053947,0.05291,0.05677,0.038597,0.013625,,,
7259,0.056719,0.027518,0.095896,0.10137,0.092496,0.093899,0.051572,0.054201,0.049758,0.057978,0.038758,0.016489,,,
7260,0.055865,0.027729,0.10023,0.10592,0.092296,0.092668,0.052597,0.058911,0.053347,0.055885,0.039637,0.014161,,,
7261,0.056455,0.027989,0.10142,0.10927,0.093622,0.092635,0.049555,0.058818,0.058698,0.058057,0.040296,0.015559,,,
7262,0.057654,0.029941,0.10164,0.10664,0.085306,0.095742,0.046269,0.056806,0.046295,0.055936,0.03952,0.01636,,,
7263,0.057851,0.030129,0.099351,0.10676,0.091408,0.092316,0.052654,0.057176,0.050575,0.057287,0.040079,0.021033,,,
7264,0.055777,0.02911,0.09717,0.10288,0.096719,0.093634,0.049199,0.05366,0.054573,0.051824,0.040036,0.017361,,,
7265,0.055185,0.029478,0.09693,0.10737,0.094385,0.093351,0.050415,0.055977,0.051496,0.052849,0.041395,0.020186,,,
7266,0.056767,0.028263,0.092439,0.10474,0.095773,0.09243,0.049973,0.054226,0.053793,0.051026,0.040328,0.017447,,,
7267,0.056485,0.028629,0.094408,0.10058,0.096953,0.094061,0.046883,0.050811,0.05546,0.057219,0.041027,0.019131,,,
7268,0.05594,0.027995,0.092428,0.10239,0.096116,0.089576,0.047739,0.051309,0.052798,0.056055,0.040261,0.015536,,,
7269,0.055884,0.02838,0.092802,0.099642,0.095876,0.091452,0.048353,0.051587,0.047512,0.056509,0.039708,0.014498,,,
7270,0.055643,0.029016,0.095845,0.098505,0.0925,0.091904,0.051014,0.050243,0.05211,0.05455,0.039963,0.016136,,,
7271,0.054992,0.028398,0.095609,0.098315,0.087993,0.094214,0.046363,0.050529,0.044134,0.050109,0.039491,0.013705,,,
7272,0.055731,0.028082,0.096268,0.101,0.088686,0.095157,0.055575,0.051635,0.045829,0.05391,0.039764,0.013584,,,
7273,0.055933,0.028248,0.094568,0.097306,0.091319,0.09629,0.056338,0.050774,0.047542,0.056534,0.039898,0.014448,,,
7274,0.054669,0.02844,0.092406,0.097569,0.096013,0.094919,0.056182,0.052846,0.045653,0.054179,0.039144,0.014817,,,
7275,0.057267,0.029186,0.091669,0.099191,0.092959,0.095563,0.050153,0.053468,0.049781,0.059424,0.039744,0.014947,,,
7276,0.055994,0.027866,0.089208,0.10134,0.091285,0.095912,0.048887,0.047586,0.044742,0.05603,0.038891,0.013128,,,
7277,0.056068,0.027031,0.088018,0.091115,0.092758,0.094624,0.043605,0.045066,0.050066,0.055907,0.04112,0.019332,,,
7278,0.055368,0.026822,0.090496,0.098185,0.09337,0.099443,0.045034,0.047959,0.05493,0.058004,0.040029,0.01618,,,
7279,0.055468,0.025769,0.086429,0.091122,0.096206,0.10127,0.044056,0.045134,0.051516,0.052671,0.039628,0.015491,,,
7280,0.054895,0.026552,0.08843,0.095524,0.091827,0.099051,0.047173,0.049611,0.052079,0.0534,0.040807,0.018068,,,
7281,0.056955,0.026959,0.089222,0.096705,0.092569,0.097478,0.046629,0.046659,0.051877,0.05237,0.039877,0.014842,,,
7282,0.057252,0.028258,0.088214,0.095401,0.09119,0.093851,0.050553,0.045283,0.049789,0.053952,0.040175,0.014895,,,
7283,0.057231,0.027455,0.088499,0.094164,0.088683,0.091453,0.045753,0.046017,0.047355,0.052005,0.039949,0.015686,,,
7284,0.056677,0.025573,0.089284,0.091721,0.087593,0.094296,0.050476,0.047113,0.04192,0.05073,0.039531,0.017343,,,
7285,0.055532,0.025582,0.088226,0.096969,0.089495,0.099317,0.049619,0.050038,0.046242,0.055226,0.041039,0.019543,,,
7286,0.056141,0.026711,0.090292,0.095544,0.089743,0.10053,0.051977,0.050426,0.04759,0.048399,0.041291,0.016854,,,
7287,0.055825,0.025765,0.092648,0.090406,0.089433,0.094027,0.045829,0.04837,0.051452,0.046508,0.039749,0.015705,,,
7288,0.055859,0.024889,0.090657,0.090566,0.092833,0.094357,0.047678,0.047766,0.050628,0.052649,0.041727,0.021675,,,
7289,0.055993,0.02616,0.093496,0.095098,0.088493,0.097651,0.047255,0.049802,0.052528,0.055959,0.041112,0.020081,,,
7290,0.055654,0.026085,0.093627,0.092463,0.086823,0.095887,0.045377,0.045864,0.046628,0.050706,0.042014,0.020661,,,
7291,0.056947,0.027688,0.089594,0.089131,0.089258,0.099595,0.040502,0.04918,0.04804,0.049832,0.040364,0.018465,,,
7292,0.056693,0.027629,0.094016,0.089188,0.087985,0.099637,0.04678,0.045053,0.049885,0.053535,0.040681,0.018265,,,
7293,0.057404,0.028003,0.088978,0.091579,0.087599,0.094934,0.044255,0.046374,0.050098,0.047399,0.040576,0.016059,,,
7294,0.056245,0.027111,0.087688,0.09297,0.084658,0.10087,0.047436,0.046331,0.048833,0.050651,0.042586,0.019936,,,
7295,0.05675,0.028005,0.089404,0.089863,0.092132,0.093428,0.049051,0.041855,0.053081,0.051606,0.041568,0.018915,,,
7296,0.056408,0.026581,0.091029,0.092149,0.08949,0.092768,0.046485,0.039813,0.054205,0.051341,0.040317,0.017989,,,
7297,0.056371,0.026646,0.089231,0.087735,0.089114,0.092586,0.043952,0.044583,0.054436,0.05011,0.040666,0.015968,,,
7298,0.055179,0.025486,0.091223,0.0852,0.087046,0.091774,0.050167,0.042106,0.051163,0.050989,0.040569,0.014596,,,
7299,0.055108,0.025008,0.084801,0.092323,0.088234,0.092918,0.045895,0.04459,0.0496,0.047371,0.04105,0.019399,,,
7300,0.054559,0.025792,0.083737,0.091017,0.087151,0.088488,0.043535,0.046111,0.049731,0.045126,0.041228,0.018067,,,
7301,0.053435,0.024709,0.090388,0.088454,0.087594,0.08938,0.044229,0.048552,0.045748,0.044939,0.041077,0.016508,,,
7302,0.053959,0.024743,0.087636,0.090909,0.094647,0.093386,0.049613,0.048224,0.050559,0.048882,0.039957,0.014637,,,
7303,0.054016,0.024619,0.092275,0.094013,0.092398,0.093214,0.05211,0.049531,0.048042,0.048784,0.040351,0.015282,,,
7304,0.052689,0.025291,0.08812,0.090144,0.090945,0.089245,0.044262,0.047597,0.047369,0.045574,0.040508,0.01595,,,
7305,0.052808,0.026519,0.087934,0.093598,0.093403,0.090012,0.044613,0.047766,0.053145,0.041406,0.040691,0.015468,,,
7306,0.052514,0.025898,0.090973,0.091113,0.09459,0.096357,0.045899,0.04931,0.047464,0.052946,0.041396,0.018761,,,
7307,0.05387,0.025642,0.090957,0.089534,0.092873,0.097891,0.04727,0.046354,0.045928,0.051534,0.039218,0.013296,,,
7308,0.054202,0.026735,0.093199,0.091613,0.09475,0.10003,0.0542,0.053377,0.049277,0.051403,0.038869,0.01416,,,
7309,0.053794,0.025284,0.09621,0.090891,0.093766,0.10379,0.052207,0.050688,0.047522,0.055135,0.040332,0.016597,,,
7310,0.052978,0.025739,0.097083,0.089339,0.094222,0.10157,0.049317,0.047013,0.046414,0.058773,0.04106,0.019733,,,
7311,0.05319,0.026147,0.096509,0.091724,0.090154,0.10266,0.051873,0.049725,0.045618,0.055545,0.040096,0.014772,,,
7312,0.05167,0.024841,0.096295,0.087766,0.088134,0.097452,0.049166,0.051178,0.042841,0.058975,0.038826,0.01519,,,
7313,0.053436,0.025664,0.095412,0.088336,0.090852,0.10346,0.049554,0.052921,0.046251,0.0549,0.037894,0.014986,,,
7314,0.053427,0.02508,0.08908,0.089144,0.091947,0.099081,0.047866,0.048651,0.047083,0.050766,0.040505,0.021521,,,
7315,0.053081,0.02622,0.097928,0.089628,0.097608,0.10112,0.048411,0.04704,0.049307,0.04909,0.040007,0.019058,,,
7316,0.052911,0.025135,0.092816,0.092446,0.095941,0.10383,0.049911,0.04928,0.047731,0.054362,0.039854,0.016262,,,
7317,0.053963,0.024662,0.092989,0.089691,0.091674,0.10126,0.048648,0.049104,0.04537,0.056808,0.039543,0.015258,,,
7318,0.051901,0.024062,0.094439,0.088192,0.090662,0.10561,0.048831,0.048823,0.045305,0.059947,0.041346,0.027862,,,
7319,0.052651,0.025212,0.089597,0.08789,0.094241,0.10491,0.050549,0.048027,0.047284,0.057363,0.041689,0.023544,,,
7320,0.051842,0.022323,0.089653,0.090665,0.094307,0.11018,0.046975,0.053855,0.047728,0.060665,0.040635,0.018764,,,
7321,0.051177,0.02216,0.088429,0.090462,0.095688,0.10855,0.04535,0.055461,0.047409,0.058424,0.042254,0.020989,,,
7322,0.051438,0.021838,0.090035,0.091281,0.092089,0.10512,0.048731,0.051514,0.049252,0.05697,0.040479,0.020667,,,
7323,0.050939,0.023545,0.089869,0.089154,0.091093,0.10429,0.045832,0.050263,0.049596,0.055348,0.039573,0.01728,,,
7324,0.053115,0.023652,0.089667,0.092536,0.089844,0.098891,0.046847,0.053175,0.050553,0.048579,0.0401,0.021237,,,
7325,0.050891,0.02334,0.093103,0.090407,0.090737,0.099247,0.047436,0.051522,0.052345,0.051162,0.040218,0.018008,,,
7326,0.051298,0.024392,0.090072,0.081769,0.089605,0.1033,0.045234,0.046887,0.050715,0.055507,0.039526,0.017224,,,
7327,0.051608,0.022908,0.091466,0.086664,0.092436,0.10441,0.045556,0.05186,0.05296,0.056811,0.038702,0.014356,,,
7328,0.051265,0.023271,0.088714,0.090139,0.088246,0.10367,0.041662,0.050919,0.050268,0.051045,0.038714,0.014351,,,
7329,0.05143,0.022498,0.092228,0.087902,0.090831,0.10308,0.045737,0.04987,0.052193,0.056676,0.039067,0.015152,,,
7330,0.051716,0.022825,0.090104,0.085506,0.09331,0.10396,0.044065,0.052129,0.053136,0.05401,0.039955,0.017052,,,
7331,0.050372,0.022702,0.090734,0.084484,0.092271,0.10489,0.048447,0.04548,0.05275,0.056023,0.039179,0.014756,,,
7332,0.049809,0.021285,0.090188,0.084421,0.094223,0.1072,0.049403,0.045481,0.049276,0.053577,0.039141,0.015151,,,
7333,0.050391,0.022478,0.089976,0.085541,0.090866,0.10665,0.04999,0.04413,0.047005,0.051043,0.037822,0.014758,,,
7334,0.051655,0.023564,0.088366,0.084393,0.088148,0.10328,0.048394,0.044162,0.051204,0.051349,0.038013,0.014006,,,
7335,0.051883,0.022501,0.09079,0.085435,0.090308,0.098357,0.044527,0.046913,0.051825,0.044403,0.03866,0.013583,,,
7336,0.054083,0.023768,0.08591,0.084974,0.089866,0.096592,0.040905,0.046975,0.050162,0.046614,0.038236,0.013618,,,
7337,0.052414,0.023805,0.08564,0.087832,0.089019,0.099234,0.044835,0.051049,0.04768,0.050487,0.037676,0.013709,,,
7338,0.052342,0.023568,0.087688,0.089765,0.098174,0.1079,0.047813,0.050519,0.051277,0.048969,0.038368,0.013283,,,
7339,0.051398,0.023939,0.096033,0.088378,0.096169,0.10289,0.051794,0.049144,0.052176,0.052829,0.037958,0.013663,,,
7340,0.051195,0.022383,0.097251,0.089309,0.098204,0.10039,0.05375,0.046772,0.054745,0.047405,0.039212,0.016746,,,
7341,0.051893,0.023345,0.091448,0.086481,0.095321,0.10162,0.050149,0.049679,0.05318,0.049081,0.038107,0.013495,,,
7342,0.051053,0.023837,0.095043,0.092016,0.10086,0.10176,0.051158,0.050214,0.04902,0.048865,0.039638,0.014511,,,
7343,0.052129,0.023928,0.094438,0.087651,0.099354,0.093913,0.053646,0.049771,0.052486,0.048887,0.0398,0.013584,,,
7344,0.050866,0.023265,0.096855,0.091448,0.10192,0.099581,0.05072,0.04916,0.052911,0.053176,0.039159,0.015412,,,
7345,0.05199,0.022805,0.09715,0.090952,0.098238,0.098099,0.047184,0.047001,0.052798,0.052987,0.040748,0.018114,,,
7346,0.048846,0.02222,0.092202,0.09322,0.099219,0.10095,0.048653,0.046454,0.049156,0.05566,0.041232,0.017542,,,
7347,0.050828,0.023308,0.093482,0.087748,0.10292,0.10267,0.052438,0.052975,0.052533,0.053618,0.040234,0.01478,,,
7348,0.051014,0.022774,0.09621,0.085728,0.09895,0.099921,0.053596,0.048522,0.05185,0.050251,0.039324,0.014023,,,
7349,0.049668,0.022327,0.098066,0.086806,0.093075,0.096317,0.056003,0.048255,0.056241,0.051563,0.038874,0.015682,,,
7350,0.051539,0.02342,0.094089,0.089133,0.094544,0.10004,0.050217,0.049262,0.054308,0.05539,0.038433,0.014833,,,
7351,0.051492,0.022243,0.094995,0.088529,0.095844,0.0973,0.053885,0.045091,0.055597,0.052422,0.039201,0.021402,,,
7352,0.051652,0.022603,0.095829,0.09277,0.097882,0.097678,0.054355,0.048739,0.053532,0.054763,0.037941,0.016949,,,
7353,0.052581,0.023657,0.092077,0.094341,0.093846,0.099352,0.053711,0.049057,0.052787,0.056212,0.03901,0.016745,,,
7354,0.051834,0.023302,0.090279,0.08882,0.10081,0.099139,0.050676,0.044569,0.059555,0.051458,0.038992,0.018049,,,
7355,0.052148,0.023252,0.098948,0.08874,0.097852,0.1002,0.053449,0.048089,0.05637,0.056678,0.038634,0.015626,,,
7356,0.052238,0.023311,0.097387,0.093789,0.098686,0.098849,0.057065,0.045033,0.05776,0.051975,0.038583,0.016401,,,
7357,0.050349,0.022916,0.094963,0.093812,0.093128,0.10025,0.05457,0.046784,0.051348,0.051714,0.037794,0.01435,,,
7358,0.051288,0.02289,0.099005,0.090221,0.0968,0.105,0.057144,0.046153,0.054181,0.056477,0.037729,0.013643,,,
7359,0.050379,0.023128,0.0969,0.097053,0.09782,0.1041,0.053226,0.049595,0.054553,0.053604,0.041301,0.031824,,,
7360,0.050709,0.024124,0.097315,0.094596,0.10051,0.10253,0.05016,0.049318,0.058433,0.056054,0.041371,0.027094,,,
7361,0.048928,0.023092,0.096928,0.09326,0.099196,0.099964,0.05153,0.046803,0.054836,0.054219,0.039321,0.023935,,,
7362,0.04901,0.022887,0.098133,0.096884,0.1025,0.097723,0.044397,0.050636,0.05733,0.049295,0.040276,0.020804,,,
7363,0.051749,0.024223,0.099271,0.096012,0.098959,0.097562,0.044143,0.048742,0.058004,0.052311,0.038266,0.014741,,,
7364,0.050558,0.023936,0.097268,0.096048,0.099137,0.098603,0.045202,0.048071,0.056505,0.051409,0.039164,0.020905,,,
7365,0.051278,0.025477,0.095051,0.10301,0.098946,0.092532,0.051021,0.051628,0.055339,0.052161,0.03831,0.017837,,,
7366,0.051892,0.025289,0.094088,0.091783,0.098673,0.095175,0.047944,0.049096,0.056026,0.049617,0.038025,0.016339,,,
7367,0.052204,0.025554,0.095046,0.095193,0.10414,0.093232,0.051314,0.049329,0.058614,0.059282,0.037461,0.018306,,,
7368,0.05307,0.026,0.098464,0.091821,0.10137,0.09733,0.047397,0.045986,0.061138,0.055863,0.037958,0.016049,,,
7369,0.052026,0.025378,0.098756,0.094112,0.096325,0.096156,0.049019,0.049195,0.055285,0.062455,0.038025,0.017646,,,
7370,0.051552,0.024797,0.098286,0.091012,0.10631,0.09926,0.049189,0.048072,0.056031,0.064975,0.03877,0.017257,,,
7371,0.050704,0.024266,0.093871,0.087571,0.099347,0.09558,0.046612,0.046596,0.054119,0.061986,0.039152,0.016121,,,
7372,0.049916,0.023021,0.095054,0.086311,0.10414,0.098451,0.051087,0.0471,0.056877,0.063478,0.038941,0.015316,,,
7373,0.048746,0.022296,0.097926,0.090392,0.10589,0.096091,0.053374,0.047695,0.059169,0.059136,0.039571,0.021123,,,
7374,0.049769,0.021639,0.094421,0.092537,0.10612,0.099149,0.049022,0.050416,0.056448,0.06063,0.039545,0.016855,,,
7375,0.0491,0.020718,0.096501,0.091348,0.10536,0.097804,0.049949,0.052154,0.055647,0.064043,0.039619,0.018476,,,
7376,0.051095,0.02174,0.094141,0.08992,0.10599,0.09671,0.052647,0.045925,0.055799,0.063888,0.040411,0.021186,,,
7377,0.049209,0.021684,0.097458,0.092024,0.10614,0.096528,0.050848,0.046658,0.055894,0.061925,0.040844,0.020518,,,
7378,0.049925,0.019885,0.09864,0.089067,0.10373,0.097497,0.051888,0.052603,0.055489,0.063992,0.039933,0.020438,,,
7379,0.050672,0.021537,0.09618,0.089943,0.10196,0.1027,0.051281,0.051492,0.053278,0.065033,0.039854,0.020598,,,
7380,0.050671,0.022245,0.09521,0.088789,0.10026,0.10644,0.052164,0.048449,0.052732,0.063627,0.039047,0.017516,,,
7381,0.050713,0.020903,0.0906,0.088752,0.10356,0.1043,0.05314,0.052557,0.055476,0.062237,0.039299,0.016055,,,
7382,0.050779,0.020614,0.093198,0.095271,0.10116,0.10408,0.051375,0.052973,0.050944,0.059408,0.040043,0.016751,,,
7383,0.050109,0.020355,0.093543,0.096638,0.09876,0.10617,0.054532,0.053271,0.053447,0.059336,0.040617,0.019772,,,
7384,0.049877,0.021353,0.092002,0.095242,0.098031,0.10721,0.050619,0.053582,0.050724,0.060236,0.039686,0.016052,,,
7385,0.050017,0.022216,0.091047,0.098755,0.10087,0.10959,0.051086,0.056685,0.051811,0.058827,0.039779,0.016683,,,
7386,0.050008,0.02084,0.087542,0.09723,0.10574,0.10682,0.053252,0.054272,0.052287,0.058407,0.039333,0.015605,,,
7387,0.049343,0.021407,0.091714,0.099589,0.10227,0.101,0.048159,0.054164,0.05007,0.056555,0.040752,0.018967,,,
7388,0.049998,0.021691,0.092624,0.094577,0.1038,0.10572,0.048151,0.052461,0.051751,0.056622,0.038197,0.014082,,,
7389,0.048422,0.021219,0.089657,0.0971,0.10547,0.10455,0.042967,0.057343,0.051294,0.061224,0.04025,0.018212,,,
7390,0.04895,0.020489,0.092459,0.098344,0.1056,0.10142,0.047044,0.055345,0.053156,0.057716,0.039813,0.019587,,,
7391,0.049813,0.021918,0.089992,0.09866,0.10237,0.099926,0.045233,0.050725,0.051448,0.051877,0.039918,0.022823,,,
7392,0.049857,0.021941,0.087511,0.098499,0.097755,0.10091,0.049704,0.053306,0.053441,0.05922,0.03974,0.01949,,,
7393,0.050095,0.022059,0.093989,0.096535,0.096126,0.10028,0.053758,0.047836,0.04715,0.058353,0.040259,0.02674,,,
7394,0.049773,0.021984,0.091659,0.099564,0.098882,0.098329,0.047316,0.051033,0.055149,0.059386,0.040977,0.024415,,,
7395,0.04977,0.019976,0.089774,0.09793,0.10381,0.09921,0.045717,0.05101,0.05086,0.052949,0.04085,0.021671,,,
7396,0.04946,0.020338,0.090891,0.098526,0.10268,0.098476,0.043433,0.050997,0.051071,0.051625,0.040352,0.021735,,,
7397,0.049725,0.020027,0.088804,0.095068,0.10683,0.095761,0.043084,0.056705,0.055655,0.053477,0.039726,0.01712,,,
7398,0.048897,0.020092,0.091869,0.096729,0.10197,0.099002,0.04513,0.054074,0.053546,0.052116,0.041684,0.025759,,,
7399,0.048253,0.02084,0.089853,0.098815,0.10263,0.10098,0.047485,0.051486,0.053814,0.047483,0.040987,0.023202,,,
7400,0.049319,0.020707,0.091752,0.10124,0.10248,0.098699,0.045642,0.060282,0.052966,0.049593,0.040195,0.019272,,,
7401,0.048801,0.021368,0.091594,0.10181,0.097727,0.09869,0.052528,0.061536,0.054216,0.051546,0.04062,0.026027,,,
7402,0.048622,0.022053,0.090754,0.10424,0.098105,0.098459,0.052122,0.060736,0.052039,0.046502,0.041006,0.026711,,,
7403,0.049668,0.022679,0.088479,0.10248,0.09843,0.096346,0.04775,0.058818,0.05379,0.051186,0.040546,0.020633,,,
7404,0.049669,0.02189,0.097148,0.10511,0.095238,0.096465,0.047868,0.058225,0.055803,0.048401,0.040149,0.018863,,,
7405,0.050318,0.023209,0.092665,0.098473,0.09604,0.10032,0.045135,0.054162,0.054299,0.052213,0.041627,0.021986,,,
7406,0.050192,0.022165,0.092313,0.10121,0.092721,0.097821,0.046112,0.058032,0.052044,0.05155,0.041964,0.025646,,,
7407,0.050542,0.022267,0.093721,0.10299,0.093509,0.098077,0.050108,0.057439,0.051226,0.050313,0.041732,0.021978,,,
7408,0.050954,0.022846,0.094946,0.096451,0.09457,0.097491,0.049881,0.054775,0.050521,0.050136,0.042365,0.022819,,,
7409,0.051116,0.023233,0.095506,0.098266,0.093303,0.095585,0.051743,0.054551,0.053111,0.048507,0.041328,0.021282,,,
7410,0.05068,0.02216,0.092686,0.091781,0.095849,0.092415,0.0531,0.050153,0.056274,0.048981,0.042772,0.022119,,,
7411,0.049932,0.022433,0.095545,0.095812,0.097446,0.1027,0.056064,0.047286,0.054406,0.054928,0.039458,0.017373,,,
7412,0.050385,0.023179,0.094994,0.097017,0.095892,0.097162,0.052188,0.049008,0.053426,0.05212,0.039831,0.01725,,,
7413,0.050618,0.022122,0.10045,0.096322,0.095095,0.093663,0.053411,0.053013,0.046425,0.051669,0.040685,0.018202,,,
7414,0.050237,0.022546,0.10087,0.093236,0.094753,0.0925,0.060405,0.051511,0.044983,0.049521,0.040565,0.015839,,,
7415,0.051006,0.024672,0.10357,0.092082,0.087624,0.09632,0.057818,0.049502,0.045582,0.051097,0.039574,0.016941,,,
7416,0.051121,0.024181,0.10072,0.091262,0.084718,0.093129,0.05859,0.051179,0.042014,0.047871,0.039638,0.014813,,,
7417,0.050959,0.025418,0.10039,0.097606,0.089926,0.093503,0.054795,0.052517,0.040204,0.045507,0.040316,0.015956,,,
7418,0.051745,0.02575,0.099662,0.094617,0.08703,0.093689,0.054019,0.047651,0.041595,0.045964,0.039498,0.016589,,,
7419,0.050005,0.025409,0.09864,0.089105,0.092932,0.091947,0.055666,0.050001,0.049853,0.045378,0.039518,0.015481,,,
7420,0.05087,0.024284,0.10217,0.093157,0.092643,0.092114,0.056703,0.047196,0.04309,0.047674,0.040662,0.018948,,,
7421,0.050387,0.025641,0.10209,0.096044,0.092445,0.094711,0.055965,0.054692,0.048097,0.048481,0.040209,0.018872,,,
7422,0.049824,0.023957,0.10082,0.092838,0.096277,0.095319,0.055534,0.050972,0.051749,0.045006,0.039355,0.017943,,,
7423,0.052302,0.025182,0.098676,0.093093,0.093264,0.096131,0.050487,0.052882,0.052178,0.048309,0.04047,0.019898,,,
7424,0.05103,0.023925,0.095756,0.097502,0.098517,0.093601,0.05218,0.058604,0.053907,0.046029,0.039282,0.018295,,,
7425,0.05107,0.023905,0.092248,0.096046,0.093808,0.096631,0.049221,0.058606,0.049668,0.046516,0.040641,0.023081,,,
7426,0.049437,0.024599,0.093766,0.096278,0.094852,0.09234,0.048734,0.054475,0.047701,0.046809,0.039892,0.018769,,,
7427,0.050509,0.025829,0.092515,0.10097,0.093582,0.10061,0.04931,0.060176,0.050544,0.049886,0.039005,0.015853,,,
7428,0.050876,0.023989,0.098702,0.099218,0.08871,0.098122,0.050183,0.058961,0.045925,0.053712,0.041004,0.02003,,,
7429,0.0509,0.024018,0.092269,0.095341,0.093612,0.097978,0.048331,0.053064,0.050915,0.052705,0.040937,0.0218,,,
7430,0.049831,0.023269,0.092925,0.098415,0.096547,0.098569,0.049069,0.053854,0.049491,0.054106,0.04055,0.019241,,,
7431,0.050373,0.02544,0.088831,0.097618,0.09397,0.10072,0.041832,0.054807,0.047911,0.054207,0.040113,0.01791,,,
7432,0.050757,0.025726,0.096543,0.10141,0.093831,0.10389,0.044548,0.052837,0.048808,0.056819,0.041393,0.020113,,,
7433,0.050228,0.025455,0.094048,0.1035,0.096091,0.10052,0.045642,0.053909,0.046456,0.055881,0.041718,0.020258,,,
7434,0.049882,0.024786,0.09245,0.1013,0.098982,0.099938,0.050708,0.052286,0.049283,0.052091,0.04242,0.02282,,,
7435,0.051736,0.026317,0.094471,0.099754,0.10383,0.10048,0.047592,0.050855,0.049494,0.05523,0.041399,0.020369,,,
7436,0.052488,0.027674,0.095706,0.0983,0.10107,0.096772,0.048695,0.048024,0.04606,0.051013,0.041932,0.021294,,,
7437,0.05295,0.026991,0.09767,0.10296,0.10364,0.10052,0.047409,0.054367,0.05165,0.051631,0.043079,0.025872,,,
7438,0.052337,0.02645,0.093602,0.10367,0.097774,0.098047,0.044732,0.052716,0.050035,0.05322,0.042308,0.02835,,,
7439,0.051573,0.025816,0.089916,0.099938,0.098776,0.09813,0.048866,0.053124,0.05204,0.050678,0.041441,0.020068,,,
7440,0.050722,0.024373,0.091787,0.10185,0.1007,0.097893,0.047813,0.056999,0.052024,0.049329,0.042087,0.026772,,,
7441,0.049816,0.024513,0.095663,0.096188,0.09762,0.098732,0.052541,0.051321,0.054033,0.053189,0.041957,0.017715,,,
7442,0.051146,0.024961,0.094203,0.10142,0.099957,0.096618,0.048384,0.052354,0.052948,0.049781,0.039744,0.015522,,,
7443,0.050533,0.024116,0.095287,0.099922,0.10477,0.10167,0.048058,0.053185,0.052484,0.053166,0.040607,0.018682,,,
7444,0.051062,0.024015,0.09406,0.104,0.10199,0.10177,0.046886,0.055828,0.056429,0.053113,0.042453,0.018582,,,
7445,0.050891,0.02489,0.094152,0.10092,0.1014,0.10067,0.048072,0.053432,0.053327,0.054192,0.041105,0.017405,,,
7446,0.050943,0.025687,0.096616,0.099214,0.10434,0.10223,0.048838,0.052439,0.055453,0.052399,0.041632,0.018804,,,
7447,0.051592,0.025546,0.094875,0.097053,0.096853,0.10471,0.048568,0.050782,0.054689,0.059139,0.041919,0.017746,,,
7448,0.051483,0.025952,0.094418,0.089918,0.10129,0.09569,0.045595,0.050037,0.055215,0.04957,0.04229,0.018929,,,
7449,0.051563,0.025087,0.097584,0.088172,0.099549,0.097446,0.048923,0.044096,0.049642,0.051269,0.041331,0.018212,,,
7450,0.051845,0.024494,0.094655,0.089546,0.10092,0.099307,0.045566,0.050251,0.052675,0.053641,0.041516,0.0174,,,
7451,0.053498,0.026142,0.096832,0.090008,0.10027,0.10008,0.046237,0.048757,0.055499,0.052546,0.041841,0.017456,,,
7452,0.053322,0.025038,0.092874,0.098501,0.10563,0.10045,0.04695,0.050223,0.056819,0.053971,0.04252,0.019365,,,
7453,0.052846,0.025922,0.096118,0.094667,0.10566,0.099095,0.050121,0.049921,0.058111,0.056824,0.042155,0.019152,,,
7454,0.053377,0.025616,0.10063,0.091733,0.10373,0.099092,0.050892,0.04803,0.059913,0.056272,0.043524,0.023593,,,
7455,0.052654,0.025484,0.1026,0.09137,0.10469,0.10083,0.054278,0.048347,0.05594,0.06024,0.041049,0.017732,,,
7456,0.051879,0.025203,0.098998,0.088353,0.10224,0.098311,0.049891,0.044272,0.052879,0.058797,0.041408,0.019739,,,
7457,0.051613,0.024346,0.098702,0.087724,0.10304,0.09598,0.050608,0.051107,0.053375,0.057857,0.040734,0.016569,,,
7458,0.051785,0.025122,0.098615,0.087224,0.098336,0.1,0.047923,0.048321,0.050811,0.055912,0.040591,0.016339,,,
7459,0.052116,0.02579,0.096875,0.089671,0.10158,0.1007,0.052966,0.056559,0.050433,0.055492,0.040796,0.017828,,,
7460,0.05201,0.025674,0.09699,0.089695,0.10575,0.1032,0.051429,0.047882,0.057573,0.055789,0.040896,0.017423,,,
7461,0.050813,0.025448,0.096593,0.09174,0.10569,0.10082,0.048958,0.049889,0.055848,0.057751,0.041039,0.0185,,,
7462,0.052392,0.027221,0.098359,0.083871,0.10184,0.098192,0.053839,0.04343,0.052441,0.057485,0.039975,0.018338,,,
7463,0.051656,0.027344,0.090054,0.087438,0.10334,0.099931,0.04481,0.045865,0.053441,0.05134,0.038377,0.01632,,,
7464,0.051949,0.026041,0.092233,0.090537,0.10096,0.099692,0.047504,0.04875,0.054718,0.056383,0.040228,0.019736,,,
7465,0.051979,0.026126,0.090998,0.090885,0.1033,0.10382,0.047408,0.051263,0.05515,0.059987,0.041849,0.022918,,,
7466,0.050507,0.024876,0.098801,0.093307,0.10176,0.098644,0.056349,0.053997,0.056054,0.059383,0.04161,0.019456,,,
7467,0.050673,0.025036,0.098557,0.091498,0.10807,0.099392,0.053368,0.050611,0.058322,0.059615,0.039947,0.017068,,,
7468,0.050347,0.024991,0.10125,0.093188,0.10184,0.10093,0.058696,0.05264,0.052718,0.056798,0.042258,0.025015,,,
7469,0.050799,0.025026,0.09693,0.092837,0.10639,0.0982,0.052391,0.051183,0.058176,0.054871,0.042201,0.023411,,,
7470,0.050043,0.024183,0.097095,0.091669,0.10375,0.09958,0.051696,0.051279,0.053055,0.055065,0.040292,0.019132,,,
7471,0.05011,0.024713,0.096247,0.091157,0.10169,0.095692,0.053576,0.05698,0.052523,0.058414,0.042763,0.022166,,,
7472,0.050454,0.023577,0.094629,0.094055,0.10213,0.093779,0.048058,0.052125,0.051662,0.058414,0.040786,0.017982,,,
7473,0.049759,0.022196,0.09726,0.093877,0.10343,0.096382,0.050647,0.052625,0.052691,0.054761,0.04073,0.018741,,,
7474,0.049097,0.022016,0.10105,0.091472,0.1062,0.090946,0.054091,0.053219,0.051603,0.05399,0.041279,0.021744,,,
7475,0.048208,0.022413,0.099725,0.087815,0.10656,0.089979,0.052179,0.053404,0.050625,0.052865,0.041368,0.019727,,,
7476,0.049166,0.024676,0.091303,0.094417,0.09788,0.08777,0.048834,0.057722,0.044978,0.046134,0.042242,0.02463,,,
7477,0.050268,0.024203,0.094604,0.090826,0.10343,0.091676,0.048314,0.054796,0.052335,0.045372,0.041756,0.023258,,,
7478,0.050039,0.024205,0.096874,0.092288,0.09796,0.090605,0.051319,0.055412,0.045205,0.050651,0.039994,0.015973,,,
7479,0.048236,0.024569,0.099191,0.088537,0.099003,0.089396,0.051783,0.050998,0.047958,0.047061,0.039908,0.018153,,,
7480,0.049929,0.023149,0.10034,0.092996,0.096733,0.091316,0.047873,0.056585,0.05512,0.045709,0.040333,0.02022,,,
7481,0.049977,0.026113,0.097724,0.092567,0.091639,0.093763,0.047242,0.052006,0.048719,0.047844,0.0393,0.016228,,,
7482,0.050095,0.024494,0.098096,0.093223,0.096662,0.095546,0.046789,0.056835,0.053466,0.05081,0.039192,0.017761,,,
7483,0.049133,0.025916,0.10153,0.091431,0.099394,0.096682,0.050611,0.055703,0.052204,0.049604,0.039086,0.017701,,,
7484,0.049866,0.024547,0.095383,0.087259,0.096096,0.10183,0.047469,0.053256,0.050923,0.051763,0.039847,0.01803,,,
7485,0.050283,0.024505,0.09638,0.085182,0.095122,0.093735,0.048354,0.049775,0.049846,0.048641,0.040037,0.016057,,,
7486,0.050714,0.023783,0.095158,0.082107,0.097674,0.094799,0.049072,0.045588,0.049509,0.047509,0.041054,0.016663,,,
7487,0.050083,0.025523,0.097555,0.084146,0.094627,0.096686,0.050359,0.051831,0.049499,0.047526,0.040071,0.015425,,,
7488,0.050214,0.025735,0.10098,0.080023,0.097045,0.095168,0.04888,0.049638,0.046422,0.0509,0.040968,0.016627,,,
7489,0.051769,0.026585,0.096657,0.084901,0.094168,0.091332,0.042184,0.051123,0.047241,0.047135,0.041263,0.020657,,,
7490,0.050501,0.026221,0.098844,0.082223,0.094803,0.093255,0.050922,0.047695,0.047698,0.045953,0.040801,0.019581,,,
7491,0.050786,0.026282,0.096767,0.088924,0.098499,0.093886,0.05065,0.051866,0.051068,0.048331,0.040323,0.016819,,,
7492,0.050242,0.026185,0.097098,0.087219,0.097947,0.097933,0.047916,0.047371,0.049504,0.048093,0.040559,0.017158,,,
7493,0.050855,0.025659,0.097659,0.085335,0.099185,0.092718,0.047483,0.051946,0.046107,0.044214,0.039029,0.016194,,,
7494,0.051446,0.026335,0.093076,0.08894,0.10102,0.097778,0.044227,0.050221,0.049206,0.05229,0.040446,0.016659,,,
7495,0.051334,0.026135,0.093416,0.090275,0.09837,0.096148,0.044459,0.04878,0.049769,0.048293,0.039844,0.016585,,,
7496,0.051766,0.026062,0.094502,0.084265,0.098472,0.096464,0.050838,0.047811,0.049025,0.041909,0.040143,0.016497,,,
7497,0.050918,0.025236,0.10023,0.086318,0.098304,0.092713,0.047552,0.050911,0.044761,0.039481,0.039749,0.017637,,,
7498,0.05121,0.025492,0.09782,0.083182,0.097045,0.090412,0.050713,0.048886,0.049491,0.042571,0.040392,0.016692,,,
7499,0.05109,0.02514,0.097796,0.08617,0.096368,0.08788,0.055166,0.048517,0.044294,0.044027,0.040925,0.017942,,,
7500,0.051948,0.02696,0.094238,0.086388,0.10094,0.090657,0.050884,0.051821,0.046858,0.046211,0.040004,0.017231,,,
7501,0.050841,0.02567,0.093366,0.086618,0.10121,0.094733,0.052684,0.052679,0.054447,0.045743,0.03987,0.017566,,,
7502,0.052741,0.028072,0.094308,0.08549,0.093953,0.10051,0.054957,0.053222,0.048494,0.047311,0.040693,0.017133,,,
7503,0.053626,0.028323,0.093118,0.083325,0.091917,0.093557,0.054949,0.049557,0.047445,0.045585,0.040318,0.017308,,,
7504,0.05445,0.028054,0.099013,0.091122,0.087119,0.096813,0.057425,0.047929,0.047108,0.048142,0.04127,0.017929,,,
7505,0.054742,0.026673,0.093368,0.085927,0.087346,0.093633,0.053306,0.048516,0.047876,0.048085,0.040972,0.0189,,,
7506,0.054628,0.027856,0.097436,0.087405,0.088947,0.096236,0.057302,0.047844,0.049938,0.047415,0.041669,0.020291,,,
7507,0.053205,0.026335,0.091693,0.083045,0.08917,0.097803,0.054105,0.047374,0.050959,0.048237,0.040516,0.018807,,,
7508,0.053871,0.027879,0.099185,0.084235,0.088467,0.095888,0.055383,0.04426,0.05018,0.046937,0.041101,0.017524,,,
7509,0.05275,0.025595,0.096471,0.085779,0.085397,0.097201,0.053995,0.046813,0.049477,0.047193,0.040968,0.017354,,,
7510,0.0536,0.026211,0.095063,0.085367,0.08437,0.097576,0.050489,0.042766,0.049932,0.04994,0.038723,0.015465,,,
7511,0.052941,0.025782,0.09506,0.085217,0.08662,0.092188,0.053622,0.044728,0.046067,0.048017,0.039965,0.015959,,,
7512,0.052796,0.025539,0.0918,0.084601,0.086758,0.094012,0.047438,0.04396,0.044869,0.04969,0.040294,0.016953,,,
7513,0.052629,0.025011,0.09522,0.086203,0.086698,0.090698,0.053164,0.044354,0.044755,0.04817,0.04051,0.016097,,,
7514,0.052266,0.024972,0.094845,0.087325,0.086902,0.094407,0.049637,0.048637,0.04721,0.049981,0.040325,0.017713,,,
7515,0.053144,0.02547,0.09414,0.088154,0.08811,0.095376,0.05334,0.046689,0.047519,0.053479,0.040875,0.015615,,,
7516,0.051753,0.025266,0.093254,0.087664,0.094818,0.093489,0.048769,0.048004,0.051477,0.054029,0.039179,0.014685,,,
7517,0.051531,0.025185,0.095005,0.087544,0.091992,0.092781,0.04896,0.049387,0.053075,0.053569,0.041357,0.016554,,,
7518,0.050955,0.024513,0.094076,0.084117,0.092986,0.094364,0.049283,0.046165,0.054402,0.050947,0.0406,0.017011,,,
7519,0.051969,0.026553,0.089326,0.083576,0.08803,0.090916,0.046174,0.046189,0.052059,0.055565,0.039715,0.013936,,,
7520,0.051838,0.024421,0.094368,0.083394,0.09588,0.090864,0.0471,0.046209,0.054789,0.046841,0.040789,0.017882,,,
7521,0.051634,0.026095,0.093,0.081869,0.09352,0.088804,0.048024,0.043584,0.051478,0.051351,0.039593,0.013783,,,
7522,0.052756,0.025597,0.094785,0.084056,0.08659,0.089818,0.050717,0.044847,0.049132,0.048471,0.040398,0.017728,,,
7523,0.052419,0.025911,0.095365,0.078524,0.087858,0.092169,0.049193,0.042068,0.047266,0.050865,0.039952,0.017222,,,
7524,0.051891,0.025137,0.095902,0.081853,0.089543,0.096896,0.049148,0.042119,0.048223,0.054691,0.039864,0.015382,,,
7525,0.050518,0.024018,0.094495,0.085804,0.091875,0.0933,0.049917,0.04652,0.052167,0.050659,0.039734,0.013805,,,
7526,0.051374,0.024365,0.089786,0.08751,0.089956,0.092687,0.046296,0.045486,0.053407,0.050305,0.039013,0.014048,,,
7527,0.05179,0.025904,0.0995,0.084734,0.089003,0.090955,0.045291,0.04186,0.04798,0.052654,0.03943,0.015385,,,
7528,0.050361,0.025246,0.098908,0.082391,0.093446,0.090097,0.050383,0.039498,0.051458,0.046478,0.038562,0.012974,,,
7529,0.051022,0.025928,0.097812,0.084186,0.096738,0.090275,0.053514,0.04151,0.057175,0.053735,0.038515,0.013273,,,
7530,0.052643,0.026587,0.099132,0.084687,0.094179,0.086858,0.051188,0.040831,0.05881,0.050139,0.039745,0.016288,,,
7531,0.051624,0.026694,0.092624,0.085942,0.095831,0.091329,0.049621,0.040005,0.059197,0.054081,0.039459,0.014233,,,
7532,0.05196,0.025908,0.093069,0.086406,0.092077,0.090834,0.04693,0.036726,0.057945,0.050222,0.038038,0.012107,,,
7533,0.051802,0.02582,0.091383,0.085912,0.094835,0.090159,0.047343,0.043979,0.060187,0.052991,0.040909,0.021021,,,
7534,0.051669,0.025637,0.090389,0.084009,0.094717,0.095775,0.048189,0.041772,0.05615,0.058918,0.040995,0.01815,,,
7535,0.052526,0.026013,0.090908,0.089654,0.090536,0.092966,0.048607,0.043396,0.054637,0.054642,0.040637,0.01506,,,
7536,0.052473,0.025159,0.089956,0.087697,0.093901,0.094514,0.047679,0.047005,0.053313,0.057208,0.039744,0.013406,,,
7537,0.052109,0.025205,0.085805,0.085579,0.090051,0.093918,0.046394,0.042843,0.049636,0.052221,0.040092,0.01237,,,
7538,0.051616,0.024563,0.084554,0.086812,0.089336,0.091783,0.042311,0.041121,0.050124,0.053548,0.041007,0.01511,,,
7539,0.052404,0.026005,0.087301,0.082678,0.086832,0.094993,0.040297,0.039683,0.049124,0.055531,0.03933,0.012378,,,
7540,0.052072,0.023178,0.089267,0.087145,0.089474,0.095367,0.039288,0.040835,0.049013,0.055351,0.039896,0.013043,,,
7541,0.052018,0.025324,0.087407,0.08873,0.090279,0.090441,0.047221,0.044978,0.04975,0.050231,0.039823,0.01548,,,
7542,0.052582,0.024714,0.088852,0.083114,0.088231,0.090292,0.044925,0.045432,0.045675,0.050376,0.040049,0.018971,,,
7543,0.051947,0.025337,0.09049,0.085762,0.090353,0.095811,0.048376,0.043549,0.049274,0.054488,0.039967,0.018374,,,
7544,0.052519,0.025168,0.090166,0.085037,0.08985,0.093476,0.048016,0.041104,0.046766,0.052216,0.03805,0.013,,,
7545,0.052249,0.026151,0.097237,0.08555,0.095834,0.090517,0.056228,0.042218,0.058081,0.051339,0.039936,0.01388,,,
7546,0.051943,0.025947,0.093857,0.082436,0.093911,0.087224,0.052919,0.039292,0.051907,0.048635,0.041288,0.021105,,,
7547,0.053281,0.02509,0.094932,0.08449,0.093266,0.089876,0.053226,0.040368,0.052717,0.04848,0.039621,0.015352,,,
7548,0.052245,0.024874,0.096727,0.083598,0.091067,0.089996,0.052717,0.040948,0.046077,0.050695,0.041221,0.017763,,,
7549,0.051571,0.024453,0.096329,0.082448,0.092576,0.08612,0.04882,0.039314,0.047725,0.047875,0.041602,0.019359,,,
7550,0.051755,0.025358,0.094507,0.082626,0.089193,0.093949,0.050423,0.04121,0.049463,0.051382,0.041317,0.017638,,,
7551,0.052068,0.025458,0.091709,0.082972,0.089826,0.094749,0.051935,0.037603,0.047157,0.05135,0.04073,0.017038,,,
7552,0.051224,0.024896,0.094223,0.079367,0.093168,0.092525,0.05165,0.039257,0.051122,0.048872,0.038942,0.014109,,,
7553,0.050462,0.023614,0.097534,0.083462,0.095614,0.093291,0.052034,0.042411,0.050259,0.051291,0.039995,0.017525,,,
7554,0.051341,0.024846,0.098347,0.085238,0.095621,0.096727,0.05016,0.041411,0.051531,0.051063,0.039602,0.016846,,,
7555,0.051625,0.024784,0.095344,0.087948,0.091717,0.093361,0.048119,0.041218,0.050374,0.049171,0.038865,0.016499,,,
7556,0.051026,0.025017,0.093879,0.085177,0.089738,0.09541,0.048142,0.046107,0.046468,0.052779,0.040287,0.016424,,,
7557,0.051476,0.025337,0.090205,0.084982,0.093622,0.092604,0.047665,0.046861,0.047056,0.050224,0.039282,0.014276,,,
7558,0.050553,0.025835,0.090347,0.085552,0.095336,0.090673,0.047903,0.047051,0.047254,0.049044,0.039308,0.014852,,,
7559,0.049658,0.024896,0.091765,0.084486,0.092948,0.088021,0.050547,0.050078,0.046109,0.043082,0.040695,0.017123,,,
7560,0.049754,0.025609,0.090257,0.089267,0.094821,0.0953,0.045024,0.053181,0.053022,0.047528,0.040482,0.016477,,,
7561,0.050472,0.024737,0.090348,0.093958,0.092979,0.095108,0.047065,0.055077,0.045782,0.047309,0.039499,0.014029,,,
7562,0.051409,0.024949,0.092781,0.095486,0.094694,0.093883,0.049018,0.052516,0.047913,0.045763,0.038252,0.014188,,,
7563,0.050934,0.025399,0.090928,0.09409,0.089871,0.094854,0.045585,0.052426,0.047781,0.049383,0.040464,0.0153,,,
7564,0.049655,0.024255,0.09214,0.091832,0.09098,0.093754,0.04609,0.053619,0.049295,0.046148,0.040611,0.021634,,,
7565,0.049324,0.023836,0.092707,0.093491,0.092619,0.093242,0.04736,0.049929,0.046587,0.047194,0.040823,0.020443,,,
7566,0.050008,0.023324,0.092715,0.092061,0.086351,0.090242,0.043158,0.045782,0.046233,0.04074,0.03918,0.016451,,,
7567,0.049238,0.023126,0.093296,0.090925,0.087253,0.092393,0.049962,0.052403,0.045203,0.044532,0.039732,0.014044,,,
7568,0.05006,0.023747,0.092157,0.090903,0.089927,0.093976,0.047704,0.046427,0.045417,0.043693,0.039898,0.014657,,,
7569,0.048398,0.022834,0.092096,0.088206,0.092845,0.09667,0.048728,0.045918,0.048679,0.046688,0.039551,0.013731,,,
7570,0.049836,0.021953,0.098201,0.088986,0.097548,0.094384,0.049787,0.04507,0.053516,0.048855,0.039494,0.016042,,,
7571,0.049997,0.024274,0.10064,0.084062,0.089604,0.094812,0.049562,0.043459,0.050453,0.04706,0.04074,0.02233,,,
7572,0.049979,0.023482,0.093105,0.090898,0.093449,0.098579,0.051465,0.04952,0.054549,0.04756,0.041073,0.020668,,,
7573,0.048199,0.022814,0.094018,0.094253,0.092378,0.098138,0.049169,0.044645,0.05591,0.048292,0.040116,0.019633,,,
7574,0.049353,0.024617,0.092585,0.090326,0.094778,0.10099,0.046439,0.048312,0.053137,0.048908,0.039224,0.015115,,,
7575,0.049372,0.024587,0.094933,0.095039,0.088865,0.10023,0.046865,0.048353,0.052979,0.049263,0.040069,0.016082,,,
7576,0.050199,0.023619,0.089049,0.09131,0.091701,0.10122,0.044922,0.050231,0.056484,0.052671,0.040349,0.01555,,,
7577,0.049526,0.024813,0.092885,0.094066,0.092762,0.10754,0.047803,0.049319,0.053901,0.053279,0.038321,0.012661,,,
7578,0.049763,0.025501,0.088432,0.089501,0.09161,0.10562,0.046385,0.050642,0.051445,0.055078,0.039752,0.014208,,,
7579,0.050051,0.024618,0.086933,0.097742,0.088797,0.10311,0.047263,0.054829,0.050923,0.055133,0.038881,0.013117,,,
7580,0.050137,0.024825,0.08644,0.098657,0.087178,0.098573,0.043797,0.053066,0.051766,0.049265,0.04001,0.015307,,,
7581,0.049661,0.024494,0.090976,0.093041,0.095413,0.098273,0.049054,0.048349,0.054128,0.050506,0.040087,0.016012,,,
7582,0.04936,0.024555,0.089839,0.095049,0.091975,0.097193,0.040818,0.04598,0.052861,0.046786,0.039474,0.014338,,,
7583,0.050268,0.02435,0.08803,0.091831,0.09561,0.098087,0.046448,0.045328,0.052753,0.049005,0.039168,0.015986,,,
7584,0.049914,0.023505,0.089905,0.089774,0.10099,0.097546,0.043528,0.043944,0.054809,0.054693,0.040904,0.017913,,,
7585,0.049661,0.023879,0.089228,0.089212,0.10249,0.094323,0.044119,0.045388,0.056539,0.053074,0.039822,0.014763,,,
7586,0.048339,0.023601,0.094825,0.087387,0.10085,0.092253,0.045603,0.044792,0.060731,0.047128,0.039706,0.01332,,,
7587,0.04757,0.023238,0.098412,0.088912,0.096233,0.095182,0.047143,0.044096,0.054624,0.053814,0.040691,0.016639,,,
7588,0.047927,0.023052,0.093694,0.09084,0.09881,0.09375,0.046348,0.042718,0.058607,0.055028,0.038373,0.012895,,,
7589,0.0475,0.023264,0.095168,0.089903,0.099197,0.093838,0.046438,0.046228,0.059534,0.047993,0.040537,0.017503,,,
7590,0.047019,0.022509,0.096431,0.092046,0.099329,0.097921,0.047039,0.045559,0.057239,0.056288,0.041354,0.022232,,,
7591,0.04617,0.023448,0.093394,0.096714,0.099143,0.093891,0.040603,0.049429,0.059596,0.056704,0.04031,0.019267,,,
7592,0.047345,0.022671,0.096025,0.095128,0.093873,0.093509,0.044604,0.045034,0.05383,0.05169,0.03991,0.01995,,,
7593,0.046759,0.022648,0.102,0.094135,0.094206,0.094935,0.048914,0.050779,0.052672,0.05316,0.038776,0.015949,,,
7594,0.04869,0.022603,0.098339,0.095569,0.095904,0.094671,0.046525,0.046373,0.053309,0.04645,0.039199,0.016217,,,
7595,0.046492,0.022116,0.09877,0.097731,0.09206,0.093309,0.048725,0.0513,0.053392,0.048134,0.038351,0.013591,,,
7596,0.047329,0.02221,0.10155,0.095173,0.091021,0.095382,0.051429,0.045565,0.050194,0.043062,0.039255,0.01759,,,
7597,0.046994,0.022756,0.10233,0.092627,0.093022,0.095415,0.052278,0.046041,0.050323,0.049196,0.039729,0.015324,,,
7598,0.04649,0.022256,0.10049,0.09641,0.096054,0.092502,0.049639,0.052185,0.048581,0.046641,0.039893,0.0134,,,
7599,0.046448,0.021114,0.10005,0.099373,0.094754,0.095118,0.050898,0.047904,0.0466,0.052553,0.038507,0.012098,,,
7600,0.046527,0.021157,0.10246,0.092537,0.090091,0.097736,0.052394,0.049736,0.046867,0.046386,0.037543,0.011695,,,
7601,0.045703,0.020308,0.10135,0.096016,0.094378,0.1006,0.052954,0.04924,0.043352,0.050732,0.039175,0.016178,,,
7602,0.047242,0.022811,0.099512,0.098161,0.092892,0.098047,0.052848,0.0504,0.046901,0.053491,0.038316,0.014876,,,
7603,0.047848,0.023195,0.10264,0.087758,0.096759,0.096602,0.05299,0.047754,0.051588,0.046568,0.038156,0.011411,,,
7604,0.046459,0.022875,0.098,0.095773,0.096683,0.10169,0.054289,0.049959,0.05084,0.051223,0.03874,0.017871,,,
7605,0.048906,0.022601,0.097234,0.092684,0.10104,0.098269,0.054271,0.049766,0.050301,0.053094,0.03881,0.0165,,,
7606,0.049977,0.023312,0.093188,0.098784,0.095542,0.096441,0.053988,0.048803,0.049447,0.050069,0.039641,0.016879,,,
7607,0.049855,0.022896,0.10012,0.098733,0.093144,0.098765,0.053339,0.049215,0.049862,0.050716,0.038695,0.01388,,,
7608,0.050589,0.023552,0.098922,0.099445,0.094799,0.099608,0.052555,0.054449,0.051445,0.050465,0.038278,0.013737,,,
7609,0.050577,0.023496,0.099246,0.096868,0.098353,0.097647,0.054576,0.04091,0.050415,0.048318,0.039082,0.013332,,,
7610,0.050626,0.02317,0.099862,0.099335,0.096788,0.097493,0.05193,0.04534,0.053673,0.047551,0.038907,0.012662,,,
7611,0.050078,0.023266,0.093718,0.095164,0.097168,0.097366,0.047504,0.037961,0.055023,0.046474,0.040436,0.015335,,,
7612,0.049908,0.023125,0.094298,0.092769,0.099666,0.098193,0.05119,0.038528,0.054025,0.054156,0.040491,0.016324,,,
7613,0.050016,0.023481,0.096255,0.091707,0.097008,0.095547,0.052143,0.040607,0.056436,0.049579,0.040356,0.015038,,,
7614,0.049798,0.023522,0.092723,0.091468,0.094387,0.097148,0.04969,0.045118,0.050247,0.044776,0.03822,0.014082,,,
7615,0.050239,0.023276,0.091072,0.08912,0.098422,0.095934,0.05166,0.046119,0.054186,0.048335,0.039504,0.015076,,,
7616,0.049884,0.023576,0.089477,0.099001,0.098199,0.096237,0.048567,0.050412,0.053905,0.048814,0.040668,0.016676,,,
7617,0.050671,0.023541,0.092135,0.097439,0.098844,0.10357,0.048744,0.053487,0.060029,0.052813,0.038093,0.013382,,,
7618,0.051053,0.02398,0.0878,0.10026,0.096098,0.093738,0.043979,0.0515,0.057461,0.048567,0.040326,0.016343,,,
7619,0.049156,0.023249,0.091258,0.1005,0.099101,0.095875,0.04924,0.054708,0.062996,0.050978,0.040374,0.016052,,,
7620,0.050307,0.022185,0.098195,0.099703,0.099405,0.096539,0.048748,0.056122,0.06173,0.047959,0.040698,0.017184,,,
7621,0.050477,0.023849,0.095913,0.099886,0.10288,0.096491,0.053092,0.048123,0.057341,0.046754,0.040249,0.014363,,,
7622,0.050334,0.022812,0.09494,0.097669,0.098737,0.10075,0.053297,0.050398,0.05683,0.047541,0.040287,0.018525,,,
7623,0.050316,0.020721,0.094928,0.1002,0.10172,0.097293,0.052563,0.051671,0.05655,0.050825,0.041224,0.017473,,,
7624,0.049681,0.021212,0.097486,0.10136,0.098266,0.10043,0.051389,0.056061,0.054857,0.051319,0.042393,0.017696,,,
7625,0.050001,0.022226,0.092547,0.10075,0.10082,0.099442,0.04945,0.053571,0.055885,0.050772,0.040594,0.014682,,,
7626,0.05092,0.022899,0.09325,0.096381,0.094021,0.10596,0.051595,0.054679,0.051618,0.052302,0.040755,0.015659,,,
7627,0.048806,0.021365,0.094906,0.1005,0.099351,0.10102,0.051228,0.049805,0.054709,0.049507,0.040445,0.014252,,,
7628,0.049375,0.021679,0.096692,0.094809,0.09564,0.10325,0.051224,0.051663,0.051475,0.051448,0.040639,0.015379,,,
7629,0.049355,0.021649,0.10119,0.097346,0.10266,0.097433,0.053222,0.05105,0.058867,0.052574,0.041371,0.015785,,,
7630,0.048431,0.020977,0.10395,0.097063,0.10206,0.10134,0.054751,0.05535,0.059961,0.053135,0.040895,0.015722,,,
7631,0.047453,0.020842,0.1038,0.099456,0.10211,0.099515,0.056226,0.05456,0.056248,0.056265,0.0415,0.015815,,,
7632,0.048954,0.021957,0.10093,0.099996,0.097469,0.10084,0.053676,0.051989,0.05689,0.055637,0.041325,0.016522,,,
7633,0.049618,0.020459,0.10236,0.10327,0.099383,0.098041,0.056632,0.058451,0.055591,0.051619,0.041935,0.018983,,,
7634,0.04833,0.020272,0.098198,0.095291,0.092675,0.095127,0.057482,0.052468,0.054473,0.056875,0.040896,0.01836,,,
7635,0.047792,0.020398,0.10083,0.097153,0.095151,0.098664,0.054798,0.054857,0.054961,0.055855,0.041123,0.017184,,,
7636,0.049248,0.020783,0.10247,0.095231,0.095031,0.094541,0.053033,0.054458,0.05806,0.051405,0.042083,0.018091,,,
7637,0.048731,0.021467,0.10238,0.095641,0.095803,0.094307,0.057294,0.055677,0.054285,0.051185,0.042219,0.018718,,,
7638,0.047899,0.021983,0.10165,0.093846,0.092285,0.09399,0.053163,0.05259,0.055087,0.048605,0.041817,0.01803,,,
7639,0.04838,0.021223,0.096904,0.098505,0.093533,0.091594,0.051379,0.054546,0.059486,0.048491,0.041442,0.018002,,,
7640,0.048108,0.022116,0.094309,0.097172,0.092387,0.092133,0.050716,0.053339,0.058368,0.049364,0.042269,0.021135,,,
7641,0.048702,0.023047,0.098821,0.1003,0.091141,0.093883,0.056396,0.052139,0.054601,0.054402,0.040483,0.016463,,,
7642,0.047766,0.021519,0.098114,0.099016,0.091522,0.093125,0.05481,0.052312,0.051446,0.053479,0.040779,0.015428,,,
7643,0.048457,0.021446,0.098168,0.10137,0.093651,0.09356,0.052705,0.05439,0.052657,0.054274,0.041815,0.018505,,,
7644,0.04848,0.02218,0.10044,0.10443,0.095671,0.094113,0.05639,0.054717,0.051239,0.059855,0.042194,0.01835,,,
7645,0.046816,0.020217,0.097441,0.10064,0.090631,0.091043,0.056002,0.050582,0.047996,0.051247,0.041813,0.017245,,,
7646,0.047319,0.020875,0.097061,0.097155,0.090634,0.095479,0.052818,0.046987,0.050779,0.058168,0.042232,0.016478,,,
7647,0.047733,0.020907,0.096044,0.098105,0.088204,0.096323,0.054127,0.060322,0.051764,0.061722,0.041394,0.017056,,,
7648,0.047074,0.019517,0.097621,0.098855,0.08736,0.095785,0.056092,0.056204,0.045159,0.060764,0.041298,0.015756,,,
7649,0.046257,0.020378,0.091715,0.099783,0.087688,0.094821,0.049993,0.057427,0.049985,0.058649,0.042824,0.018408,,,
7650,0.046956,0.020338,0.088793,0.098094,0.095823,0.093578,0.047939,0.05692,0.055929,0.056931,0.041527,0.017992,,,
7651,0.046121,0.020246,0.091001,0.099512,0.087972,0.097375,0.049034,0.055315,0.048532,0.057912,0.041822,0.017795,,,
7652,0.045717,0.018667,0.097737,0.095073,0.089234,0.092029,0.052307,0.057053,0.050547,0.049144,0.042062,0.016767,,,
7653,0.04675,0.019275,0.099273,0.092702,0.08777,0.092198,0.055434,0.052272,0.049036,0.049614,0.040101,0.016199,,,
7654,0.045944,0.019692,0.097982,0.094405,0.088045,0.093606,0.052404,0.058108,0.048374,0.052623,0.040707,0.018452,,,
7655,0.046788,0.019803,0.09924,0.094652,0.08644,0.093553,0.051991,0.059811,0.046951,0.052257,0.041548,0.018094,,,
7656,0.04615,0.02057,0.099365,0.096793,0.089567,0.093212,0.055319,0.056067,0.047908,0.048622,0.040126,0.015789,,,
7657,0.047759,0.022435,0.098437,0.097278,0.089342,0.094198,0.052642,0.054529,0.045667,0.048875,0.04051,0.016441,,,
7658,0.046855,0.021388,0.09693,0.093169,0.085808,0.095204,0.050673,0.053135,0.040602,0.048017,0.041339,0.016865,,,
7659,0.047098,0.021327,0.10025,0.093507,0.087458,0.091854,0.058611,0.055465,0.043099,0.047458,0.042043,0.018886,,,
7660,0.047716,0.021273,0.097907,0.093416,0.08592,0.088932,0.058326,0.049771,0.041697,0.043691,0.040492,0.015943,,,
7661,0.048182,0.02279,0.095876,0.088957,0.08617,0.092744,0.057066,0.046276,0.044959,0.044495,0.040649,0.016178,,,
7662,0.048593,0.023675,0.09759,0.085733,0.086818,0.085968,0.056533,0.042144,0.053346,0.051228,0.040952,0.01732,,,
7663,0.047166,0.022734,0.094451,0.089259,0.08564,0.089799,0.055758,0.048996,0.046369,0.049112,0.040441,0.016795,,,
7664,0.048244,0.022317,0.093726,0.088487,0.088828,0.086881,0.055438,0.042428,0.049103,0.049063,0.041684,0.017893,,,
7665,0.048529,0.022229,0.097674,0.089861,0.092458,0.089023,0.057551,0.043326,0.048197,0.052146,0.040693,0.018644,,,
7666,0.047597,0.023095,0.093992,0.094853,0.093044,0.086605,0.054495,0.047971,0.049395,0.055965,0.042259,0.016801,,,
7667,0.048382,0.023872,0.095027,0.095319,0.091101,0.08945,0.055516,0.049808,0.046933,0.04915,0.041995,0.018818,,,
7668,0.046856,0.022556,0.096674,0.095086,0.08896,0.093141,0.057704,0.052181,0.043661,0.04914,0.042117,0.018147,,,
7669,0.047945,0.023534,0.097805,0.0949,0.085812,0.092993,0.055877,0.048099,0.047234,0.052132,0.041264,0.017055,,,
7670,0.047797,0.024305,0.093329,0.090895,0.085805,0.091337,0.055765,0.047246,0.045578,0.051929,0.041747,0.018548,,,
7671,0.048385,0.023585,0.094626,0.092938,0.09218,0.089447,0.058211,0.049858,0.049692,0.057341,0.042207,0.018375,,,
7672,0.046918,0.022785,0.092034,0.09427,0.097523,0.089843,0.051224,0.051754,0.056954,0.056372,0.042402,0.02026,,,
7673,0.046455,0.022948,0.088918,0.092661,0.091788,0.08837,0.053111,0.047255,0.051458,0.051999,0.042439,0.018476,,,
7674,0.046596,0.021679,0.092325,0.094175,0.095292,0.088638,0.057016,0.047117,0.058649,0.049599,0.041845,0.019042,,,
7675,0.045306,0.021289,0.091133,0.089374,0.096722,0.088763,0.05414,0.045126,0.056535,0.052997,0.041685,0.020314,,,
7676,0.046181,0.021691,0.090881,0.089764,0.10199,0.089708,0.054113,0.050717,0.05899,0.049258,0.041565,0.018659,,,
7677,0.047069,0.022878,0.093983,0.090242,0.098812,0.090783,0.052901,0.044501,0.058287,0.05042,0.041098,0.016483,,,
7678,0.046567,0.023197,0.095181,0.093516,0.096668,0.095746,0.054517,0.048915,0.055283,0.05059,0.041503,0.017525,,,
7679,0.045966,0.024137,0.09115,0.094195,0.098193,0.09098,0.053765,0.051142,0.055236,0.05129,0.041182,0.017673,,,
7680,0.045218,0.023305,0.087288,0.096241,0.093322,0.093317,0.051613,0.049664,0.05204,0.054007,0.042414,0.017805,,,
7681,0.045879,0.023692,0.088508,0.097578,0.090804,0.094374,0.05168,0.044388,0.046849,0.051348,0.041101,0.018122,,,
7682,0.04585,0.022601,0.085208,0.0924,0.089232,0.094585,0.050875,0.049884,0.050105,0.04748,0.041176,0.018538,,,
7683,0.044773,0.022779,0.084799,0.09269,0.096192,0.096354,0.049481,0.049915,0.051004,0.046849,0.04264,0.021117,,,
7684,0.045333,0.022886,0.088095,0.094135,0.092544,0.09861,0.045143,0.051957,0.050126,0.053202,0.040826,0.017801,,,
7685,0.047138,0.024156,0.087807,0.093301,0.095702,0.10069,0.048381,0.049944,0.048263,0.050355,0.040029,0.018962,,,
7686,0.046447,0.022352,0.089555,0.090639,0.093805,0.097975,0.047159,0.050594,0.053948,0.051677,0.041429,0.019877,,,
7687,0.046917,0.022711,0.090893,0.093781,0.088226,0.09821,0.047281,0.051413,0.046574,0.05015,0.041569,0.019919,,,
7688,0.046916,0.022985,0.087725,0.092106,0.08936,0.097957,0.045909,0.04622,0.047365,0.053303,0.041661,0.023147,,,
7689,0.046618,0.023947,0.091567,0.09295,0.092055,0.099731,0.047183,0.048836,0.051803,0.045836,0.03996,0.020221,,,
7690,0.046763,0.022387,0.090092,0.09413,0.091147,0.098953,0.045386,0.049483,0.050395,0.050057,0.041035,0.020395,,,
7691,0.046838,0.023208,0.090307,0.092699,0.089706,0.094291,0.047319,0.049805,0.04642,0.050502,0.040355,0.022442,,,
7692,0.047323,0.02317,0.087429,0.094448,0.085844,0.099263,0.043799,0.050555,0.041066,0.05009,0.040388,0.021115,,,
7693,0.046067,0.021984,0.091812,0.089246,0.088477,0.095593,0.044852,0.052636,0.045868,0.045696,0.041759,0.023017,,,
7694,0.047242,0.022987,0.08561,0.089571,0.089026,0.094173,0.043183,0.050854,0.045328,0.046296,0.04143,0.022761,,,
7695,0.046395,0.021501,0.087081,0.091205,0.087869,0.089185,0.04302,0.05034,0.042997,0.044912,0.041112,0.022154,,,
7696,0.045666,0.020697,0.088756,0.090758,0.08843,0.091667,0.044284,0.047101,0.042539,0.050226,0.042006,0.026382,,,
7697,0.046719,0.022537,0.088204,0.090816,0.086749,0.091566,0.039158,0.048655,0.045033,0.047543,0.041646,0.024223,,,
7698,0.04666,0.022863,0.090208,0.090896,0.086149,0.091611,0.049291,0.047857,0.046117,0.054193,0.041335,0.022467,,,
7699,0.047038,0.022396,0.086881,0.092855,0.086886,0.091151,0.043855,0.051745,0.047254,0.048182,0.041577,0.029236,,,
7700,0.045708,0.022174,0.086771,0.091777,0.087626,0.089631,0.046267,0.050488,0.044757,0.04618,0.03995,0.01844,,,
7701,0.046862,0.022291,0.081117,0.08615,0.084403,0.088995,0.042932,0.049653,0.044716,0.047373,0.04009,0.017893,,,
7702,0.047493,0.022793,0.085865,0.092128,0.08622,0.088235,0.047209,0.051439,0.048101,0.04714,0.040558,0.017148,,,
7703,0.045216,0.022106,0.087461,0.087657,0.088786,0.088469,0.042751,0.05227,0.047442,0.049145,0.040178,0.017391,,,
7704,0.045484,0.020772,0.081773,0.08588,0.08649,0.087434,0.044668,0.052141,0.051401,0.043831,0.039946,0.018475,,,
7705,0.045799,0.022278,0.087461,0.091428,0.093251,0.081975,0.048873,0.057671,0.047799,0.043459,0.039955,0.016957,,,
7706,0.045146,0.022482,0.089369,0.088722,0.08629,0.08721,0.051666,0.053291,0.045137,0.04839,0.038351,0.015618,,,
7707,0.045558,0.021961,0.088105,0.090014,0.085671,0.08844,0.051609,0.054231,0.04719,0.047233,0.041227,0.020414,,,
7708,0.046178,0.022206,0.088107,0.091359,0.09123,0.088637,0.04758,0.05314,0.054329,0.0419,0.04071,0.019667,,,
7709,0.046334,0.022781,0.087901,0.09031,0.088397,0.086059,0.04614,0.056807,0.055809,0.044304,0.042813,0.020318,,,
7710,0.04599,0.021453,0.090208,0.095152,0.08801,0.086972,0.041195,0.057369,0.048701,0.04404,0.042701,0.020819,,,
7711,0.045219,0.02136,0.089628,0.087542,0.088538,0.086949,0.046459,0.049643,0.049607,0.045959,0.041762,0.016937,,,
7712,0.045914,0.021634,0.089353,0.095685,0.08874,0.089053,0.044328,0.055919,0.054616,0.04309,0.040373,0.01705,,,
7713,0.045768,0.021319,0.09204,0.095727,0.09106,0.083505,0.047101,0.059481,0.050158,0.042535,0.041322,0.020606,,,
7714,0.045245,0.0209,0.090854,0.09339,0.08803,0.085036,0.048954,0.054606,0.05067,0.045319,0.040809,0.018359,,,
7715,0.045856,0.021404,0.09089,0.094889,0.087372,0.084946,0.048026,0.05407,0.047223,0.046762,0.040959,0.0183,,,
7716,0.045954,0.020127,0.097358,0.10243,0.088506,0.088748,0.049008,0.055747,0.049809,0.045119,0.041286,0.018754,,,
7717,0.045388,0.021941,0.096931,0.1023,0.09207,0.088641,0.054702,0.05517,0.051462,0.04729,0.039848,0.016888,,,
7718,0.046728,0.020092,0.096512,0.099835,0.092361,0.088386,0.05778,0.058285,0.050432,0.042208,0.04039,0.017349,,,
7719,0.046127,0.020592,0.098165,0.093637,0.092861,0.086599,0.057317,0.0588,0.047038,0.042801,0.040755,0.018026,,,
7720,0.047183,0.021388,0.094178,0.094286,0.094166,0.088252,0.052065,0.060633,0.052012,0.041633,0.040353,0.016874,,,
7721,0.046487,0.020597,0.091807,0.095971,0.087724,0.088861,0.04972,0.055234,0.045818,0.043112,0.040849,0.017858,,,
7722,0.046567,0.022317,0.091419,0.097938,0.090117,0.086998,0.053009,0.062106,0.050491,0.042371,0.040652,0.015029,,,
7723,0.04572,0.022354,0.089142,0.099822,0.096048,0.086426,0.051841,0.057403,0.05184,0.042348,0.04039,0.014985,,,
7724,0.046313,0.021913,0.090432,0.098812,0.093484,0.08926,0.053383,0.058539,0.051473,0.043465,0.040641,0.015048,,,
7725,0.046604,0.021634,0.091608,0.10266,0.098998,0.090965,0.051391,0.061602,0.050685,0.043814,0.041043,0.017943,,,
7726,0.047091,0.02196,0.096891,0.10452,0.093302,0.084717,0.050074,0.059846,0.048209,0.043363,0.041861,0.019374,,,
7727,0.046925,0.02153,0.0914,0.10778,0.094794,0.083853,0.049081,0.063191,0.044386,0.043149,0.040052,0.015536,,,
7728,0.047548,0.021758,0.089258,0.10741,0.097879,0.0832,0.050076,0.060465,0.046831,0.046535,0.041449,0.016013,,,
7729,0.046753,0.020313,0.091223,0.1068,0.09443,0.080919,0.052966,0.061537,0.045985,0.039814,0.040345,0.016015,,,
7730,0.046626,0.020381,0.09198,0.10287,0.095706,0.081213,0.048542,0.057392,0.050536,0.042178,0.041821,0.01873,,,
7731,0.046702,0.021158,0.093071,0.10247,0.092755,0.080374,0.049407,0.058696,0.045728,0.042461,0.040598,0.015695,,,
7732,0.046659,0.020883,0.099359,0.10565,0.094154,0.083053,0.053292,0.059391,0.045992,0.04482,0.041018,0.019204,,,
7733,0.046933,0.021122,0.096763,0.10382,0.096454,0.084438,0.053067,0.058427,0.050166,0.044287,0.040731,0.014233,,,
7734,0.046092,0.021046,0.095878,0.10531,0.095872,0.08807,0.051438,0.059327,0.051397,0.044086,0.041231,0.019462,,,
7735,0.045996,0.020557,0.096963,0.10521,0.097327,0.085414,0.04928,0.053973,0.049311,0.044763,0.041818,0.022003,,,
7736,0.046837,0.020986,0.091994,0.10083,0.095355,0.085665,0.049665,0.054948,0.054314,0.043075,0.04221,0.016495,,,
7737,0.046907,0.021545,0.091723,0.101,0.098337,0.085843,0.051946,0.051924,0.049914,0.041508,0.041512,0.018946,,,
7738,0.047858,0.021903,0.089411,0.10316,0.09943,0.087534,0.050854,0.051552,0.050834,0.044044,0.040109,0.016196,,,
7739,0.047643,0.021392,0.095521,0.094525,0.096402,0.092554,0.052865,0.050536,0.051213,0.05069,0.04113,0.017094,,,
7740,0.048288,0.020197,0.097016,0.094085,0.097043,0.094786,0.049411,0.053453,0.05413,0.048902,0.041418,0.01832,,,
7741,0.047357,0.02044,0.097437,0.09547,0.10213,0.097439,0.048386,0.050762,0.056386,0.050047,0.040838,0.016411,,,
7742,0.048361,0.021913,0.093703,0.094451,0.099523,0.093806,0.0473,0.054413,0.052438,0.047676,0.040042,0.015928,,,
7743,0.047424,0.022084,0.09197,0.096821,0.096371,0.09436,0.048016,0.054418,0.050295,0.053109,0.041886,0.023419,,,
7744,0.047142,0.023789,0.095112,0.095344,0.098394,0.095677,0.047022,0.052068,0.054425,0.053233,0.040533,0.018607,,,
7745,0.048713,0.022948,0.09493,0.096581,0.099975,0.093321,0.046705,0.050061,0.049667,0.049807,0.040925,0.019441,,,
7746,0.048619,0.022886,0.097173,0.097244,0.093395,0.092319,0.050175,0.053328,0.050954,0.052489,0.03953,0.017741,,,
7747,0.049517,0.022917,0.093936,0.095401,0.09722,0.088635,0.046107,0.051596,0.052789,0.043561,0.039342,0.013988,,,
7748,0.04875,0.021987,0.094485,0.097731,0.091425,0.089998,0.045108,0.052739,0.049136,0.048436,0.041253,0.022386,,,
7749,0.048361,0.021489,0.088685,0.093906,0.093163,0.090155,0.042341,0.054799,0.054123,0.044104,0.039441,0.018063,,,
7750,0.049576,0.021123,0.089049,0.090345,0.098205,0.086209,0.047258,0.048933,0.052821,0.042548,0.039151,0.016503,,,
7751,0.050644,0.022286,0.092375,0.091259,0.096108,0.091625,0.050295,0.053968,0.058768,0.046439,0.039176,0.015656,,,
7752,0.051328,0.021695,0.090555,0.091946,0.097193,0.091601,0.04672,0.051742,0.053409,0.045391,0.040017,0.01963,,,
7753,0.049965,0.021906,0.091087,0.098834,0.10077,0.093804,0.04375,0.057366,0.056711,0.046213,0.039596,0.017052,,,
7754,0.050311,0.021172,0.091967,0.095587,0.098807,0.096476,0.049606,0.056229,0.054797,0.052705,0.041022,0.022285,,,
7755,0.049314,0.020382,0.098337,0.092547,0.10179,0.094999,0.050968,0.057343,0.055432,0.051536,0.040639,0.020344,,,
7756,0.050946,0.022265,0.093743,0.092057,0.097096,0.097304,0.050565,0.053534,0.056344,0.056664,0.038968,0.016455,,,
7757,0.050161,0.021989,0.092538,0.090965,0.097431,0.098928,0.047442,0.05375,0.055046,0.055706,0.039785,0.016415,,,
7758,0.050591,0.021813,0.091896,0.092755,0.10244,0.097943,0.049897,0.055549,0.059917,0.055636,0.03947,0.015679,,,
7759,0.049516,0.020781,0.095981,0.09137,0.09314,0.095673,0.047891,0.055962,0.05405,0.051528,0.038692,0.014566,,,
7760,0.049047,0.020039,0.097072,0.09267,0.10014,0.093417,0.047161,0.055788,0.057069,0.049106,0.040625,0.017775,,,
7761,0.050646,0.021464,0.093023,0.092117,0.10116,0.095513,0.047024,0.050879,0.055791,0.052498,0.03985,0.01574,,,
7762,0.050929,0.021435,0.094696,0.092724,0.097049,0.093701,0.05378,0.052955,0.055279,0.051578,0.041183,0.016607,,,
7763,0.050107,0.02052,0.09671,0.08945,0.10373,0.095216,0.048923,0.049362,0.052403,0.055773,0.038971,0.015425,,,
7764,0.051023,0.021679,0.10303,0.089149,0.09671,0.097497,0.054901,0.046604,0.054372,0.060543,0.0378,0.013786,,,
7765,0.050848,0.022025,0.10256,0.090483,0.096986,0.098728,0.05308,0.04764,0.052625,0.055292,0.039296,0.01607,,,
7766,0.050954,0.02231,0.10257,0.087294,0.094765,0.098691,0.053165,0.044374,0.050303,0.05648,0.038911,0.016403,,,
7767,0.051219,0.022069,0.10005,0.082856,0.092887,0.098643,0.051921,0.046275,0.048306,0.052503,0.039487,0.016531,,,
7768,0.051079,0.020337,0.097037,0.087779,0.091822,0.10204,0.056693,0.042833,0.051092,0.055706,0.038878,0.016197,,,
7769,0.050443,0.020835,0.099093,0.081798,0.088552,0.097157,0.054156,0.038773,0.0514,0.054989,0.039405,0.015901,,,
7770,0.049901,0.020555,0.095874,0.090079,0.090711,0.096222,0.056344,0.046761,0.051964,0.052053,0.038725,0.015788,,,
7771,0.048971,0.021548,0.097383,0.088309,0.091468,0.094262,0.053003,0.039783,0.055165,0.052049,0.039265,0.016277,,,
7772,0.049442,0.021212,0.097204,0.093326,0.08599,0.096251,0.053261,0.046935,0.051901,0.054174,0.037962,0.016202,,,
7773,0.049082,0.021302,0.1001,0.090324,0.086144,0.096798,0.057585,0.045448,0.052842,0.057822,0.036874,0.015503,,,
7774,0.050391,0.023614,0.097882,0.091213,0.092622,0.095321,0.05648,0.04514,0.057647,0.055483,0.037508,0.017157,,,
7775,0.049124,0.022331,0.092673,0.08965,0.093151,0.096115,0.054842,0.046044,0.059407,0.051083,0.03957,0.018952,,,
7776,0.049387,0.02394,0.094514,0.086681,0.094843,0.098617,0.06072,0.042592,0.056302,0.054071,0.038467,0.01796,,,
7777,0.050113,0.024417,0.094314,0.088163,0.097616,0.096869,0.058234,0.044496,0.053267,0.049559,0.039212,0.021192,,,
7778,0.049005,0.024511,0.095088,0.087511,0.09809,0.10153,0.058496,0.046301,0.056993,0.054924,0.039336,0.017208,,,
7779,0.050748,0.02478,0.09192,0.089009,0.094354,0.09818,0.058647,0.044421,0.054252,0.051889,0.039519,0.018497,,,
7780,0.048341,0.021621,0.095459,0.088619,0.095987,0.098343,0.05613,0.043996,0.054754,0.048651,0.039983,0.017591,,,
7781,0.048893,0.023429,0.095265,0.090003,0.097938,0.10024,0.059412,0.044032,0.056602,0.049077,0.038572,0.016064,,,
7782,0.049527,0.023039,0.098453,0.091029,0.096905,0.1007,0.061591,0.047649,0.055169,0.052251,0.039554,0.018347,,,
7783,0.047831,0.022662,0.098713,0.089064,0.099325,0.097097,0.060982,0.04867,0.049349,0.049242,0.039009,0.016399,,,
7784,0.048257,0.023616,0.10018,0.084508,0.091579,0.092504,0.059029,0.044885,0.048813,0.046705,0.038647,0.016138,,,
7785,0.048848,0.023523,0.099415,0.087472,0.091915,0.09694,0.05636,0.045681,0.049682,0.051467,0.037802,0.015563,,,
7786,0.049522,0.022675,0.099941,0.084201,0.090091,0.095816,0.058213,0.042595,0.044719,0.047441,0.039429,0.01544,,,
7787,0.049053,0.022747,0.09781,0.088252,0.083349,0.098437,0.054999,0.045379,0.041988,0.043999,0.037785,0.017995,,,
7788,0.047896,0.022947,0.10148,0.087069,0.088646,0.095818,0.053721,0.046364,0.042474,0.049489,0.038291,0.017576,,,
7789,0.048819,0.022901,0.10565,0.088204,0.088648,0.095067,0.061883,0.046477,0.045689,0.049227,0.039296,0.016746,,,
7790,0.048528,0.022664,0.099728,0.088738,0.091609,0.097709,0.058204,0.047483,0.046399,0.047797,0.039994,0.016428,,,
7791,0.049696,0.023973,0.10382,0.097723,0.087558,0.096198,0.06145,0.053529,0.047228,0.048389,0.039577,0.016371,,,
7792,0.049197,0.023872,0.10334,0.097704,0.089359,0.093302,0.055447,0.050441,0.048424,0.044242,0.039884,0.018429,,,
7793,0.048867,0.023847,0.099122,0.094238,0.086146,0.091433,0.055088,0.052057,0.045263,0.048308,0.03938,0.015688,,,
7794,0.048917,0.023958,0.096965,0.091186,0.083263,0.092389,0.054744,0.052307,0.050457,0.04931,0.038823,0.015641,,,
7795,0.048306,0.022884,0.10226,0.094707,0.088518,0.099512,0.059062,0.055673,0.047295,0.048882,0.03918,0.016051,,,
7796,0.048698,0.02256,0.096123,0.10029,0.083151,0.093249,0.051963,0.057948,0.045946,0.047185,0.040846,0.017208,,,
7797,0.048099,0.023115,0.09455,0.10107,0.086228,0.094671,0.054928,0.057588,0.04485,0.047517,0.041403,0.020307,,,
7798,0.048985,0.023187,0.094064,0.096333,0.086865,0.09544,0.052569,0.057275,0.04722,0.047472,0.041862,0.020838,,,
7799,0.048361,0.024243,0.094069,0.096468,0.089832,0.093152,0.049123,0.058478,0.046485,0.044158,0.040937,0.022366,,,
7800,0.048865,0.023572,0.095548,0.098111,0.08543,0.088852,0.052825,0.058163,0.045333,0.039937,0.040427,0.020571,,,
7801,0.048346,0.023452,0.090915,0.1029,0.092388,0.090208,0.049162,0.062629,0.048078,0.044774,0.041501,0.0198,,,
7802,0.047076,0.021677,0.090885,0.09837,0.089977,0.08803,0.054268,0.059505,0.045298,0.047768,0.041343,0.023411,,,
7803,0.047689,0.022731,0.092587,0.099911,0.087215,0.096114,0.052639,0.059928,0.043293,0.055091,0.041744,0.021425,,,
7804,0.048449,0.02399,0.095262,0.099965,0.083725,0.098223,0.055955,0.05652,0.046065,0.056032,0.040094,0.020198,,,
7805,0.047695,0.023466,0.096382,0.10278,0.091908,0.094067,0.052152,0.06221,0.048529,0.054483,0.040825,0.020387,,,
7806,0.047601,0.02193,0.095285,0.10313,0.088435,0.098489,0.048742,0.058083,0.044843,0.05253,0.0408,0.020875,,,
7807,0.04816,0.022971,0.0953,0.10455,0.08847,0.098216,0.048514,0.063153,0.046484,0.053962,0.041657,0.02028,,,
7808,0.047418,0.023043,0.090363,0.099492,0.090921,0.098187,0.049306,0.060802,0.046395,0.052896,0.040346,0.018357,,,
7809,0.047538,0.022308,0.092958,0.1002,0.092127,0.098822,0.053408,0.056429,0.051674,0.055876,0.040306,0.02009,,,
7810,0.048837,0.022163,0.093079,0.099839,0.0906,0.098968,0.053759,0.057597,0.045098,0.053765,0.04022,0.016988,,,
7811,0.047825,0.023039,0.088948,0.096403,0.088468,0.097349,0.048661,0.056211,0.046422,0.049396,0.040999,0.020003,,,
7812,0.048554,0.023187,0.089404,0.10021,0.089039,0.094395,0.0493,0.056083,0.04745,0.049663,0.040608,0.018554,,,
7813,0.048499,0.022464,0.08942,0.094997,0.08671,0.095303,0.052894,0.056264,0.047707,0.048263,0.040245,0.017282,,,
7814,0.04823,0.023403,0.09156,0.095593,0.090663,0.094243,0.053229,0.054733,0.048566,0.050629,0.04005,0.026139,,,
7815,0.048398,0.02401,0.088384,0.0884,0.093645,0.097028,0.046146,0.04796,0.054142,0.050897,0.040783,0.022485,,,
7816,0.0479,0.023989,0.093337,0.092455,0.091908,0.095918,0.048644,0.052645,0.055325,0.053984,0.040404,0.018282,,,
7817,0.048842,0.025207,0.090797,0.095105,0.09561,0.095549,0.050747,0.051787,0.057942,0.05134,0.039905,0.020378,,,
7818,0.049711,0.024352,0.091501,0.095537,0.090331,0.093391,0.050519,0.055499,0.05514,0.049141,0.039535,0.021739,,,
7819,0.051047,0.026311,0.093909,0.093197,0.091239,0.09328,0.052203,0.056403,0.055327,0.052917,0.039175,0.018342,,,
7820,0.051577,0.026014,0.094358,0.090265,0.094528,0.093059,0.053886,0.052665,0.053258,0.051848,0.039894,0.018532,,,
7821,0.05004,0.024079,0.096089,0.091025,0.09372,0.091618,0.053495,0.051879,0.057372,0.051525,0.039967,0.021418,,,
7822,0.050363,0.023637,0.09746,0.09385,0.090445,0.087197,0.054467,0.047219,0.050094,0.04828,0.038859,0.017124,,,
7823,0.051937,0.025823,0.097087,0.090442,0.092697,0.090436,0.053928,0.050924,0.051691,0.047844,0.039885,0.01951,,,
7824,0.050703,0.026117,0.096389,0.087803,0.094032,0.085744,0.058228,0.042051,0.05572,0.04863,0.040654,0.022835,,,
7825,0.051393,0.027065,0.10049,0.090066,0.094092,0.088647,0.055109,0.044774,0.056868,0.045214,0.040236,0.020644,,,
7826,0.04972,0.026009,0.094847,0.089409,0.091733,0.090617,0.059909,0.049176,0.052922,0.047493,0.039706,0.021238,,,
7827,0.050174,0.026719,0.096403,0.089087,0.091836,0.087249,0.058506,0.052891,0.0519,0.044428,0.041237,0.021201,,,
7828,0.051311,0.026819,0.092592,0.092693,0.090534,0.08963,0.056366,0.05474,0.053898,0.052594,0.040033,0.018527,,,
7829,0.04958,0.026673,0.095484,0.091561,0.088276,0.091351,0.054779,0.055933,0.050026,0.052072,0.038793,0.016254,,,
7830,0.049607,0.027405,0.095197,0.0894,0.09151,0.09173,0.05345,0.052688,0.050373,0.053477,0.038687,0.016765,,,
7831,0.050673,0.025528,0.10289,0.0903,0.09029,0.08869,0.054992,0.050902,0.048706,0.050717,0.039152,0.017687,,,
7832,0.049828,0.026786,0.09905,0.090793,0.091061,0.087433,0.055415,0.055017,0.046153,0.050411,0.039193,0.020956,,,
7833,0.050982,0.027513,0.097445,0.092171,0.089963,0.081267,0.05661,0.054569,0.043122,0.050491,0.039843,0.019328,,,
7834,0.051279,0.027374,0.098909,0.085407,0.092572,0.086477,0.055397,0.053513,0.047021,0.051348,0.038799,0.019253,,,
7835,0.050619,0.025923,0.093562,0.089158,0.092248,0.088091,0.05485,0.057754,0.04843,0.047764,0.039478,0.019777,,,
7836,0.049415,0.025046,0.091406,0.093751,0.094667,0.087692,0.054391,0.058974,0.050021,0.047667,0.040854,0.01924,,,
7837,0.049646,0.025556,0.094001,0.095513,0.09116,0.084135,0.057329,0.06023,0.048836,0.044206,0.040126,0.019007,,,
7838,0.050209,0.026199,0.096153,0.097648,0.094721,0.084126,0.056353,0.058677,0.048102,0.043643,0.039265,0.017722,,,
7839,0.050851,0.026707,0.095245,0.090408,0.092248,0.084876,0.05591,0.052395,0.050171,0.044349,0.039547,0.019792,,,
7840,0.050242,0.025879,0.096453,0.091882,0.09485,0.086968,0.058921,0.053682,0.046465,0.047418,0.039313,0.01733,,,
7841,0.05046,0.026612,0.096748,0.088328,0.095008,0.088403,0.060186,0.053207,0.047722,0.045357,0.038647,0.01488,,,
7842,0.050024,0.025807,0.097216,0.090812,0.094705,0.086706,0.058443,0.055081,0.051236,0.050922,0.038759,0.01633,,,
7843,0.050006,0.024929,0.10029,0.091784,0.09346,0.09047,0.056928,0.055644,0.05249,0.047548,0.037856,0.014947,,,
7844,0.049212,0.024727,0.092295,0.091681,0.093712,0.095944,0.051394,0.056042,0.051345,0.044925,0.038372,0.014907,,,
7845,0.051285,0.025274,0.093094,0.092198,0.088895,0.090895,0.05228,0.054788,0.049895,0.047591,0.038626,0.014535,,,
7846,0.050106,0.02608,0.096529,0.095402,0.090636,0.089602,0.054474,0.058411,0.051992,0.050458,0.037747,0.01485,,,
7847,0.050585,0.026254,0.096046,0.094802,0.08601,0.089936,0.053305,0.052774,0.04816,0.045451,0.038233,0.016,,,
7848,0.049984,0.025011,0.097119,0.094869,0.08696,0.090341,0.054383,0.053945,0.051019,0.046773,0.037612,0.013439,,,
7849,0.050448,0.025716,0.094628,0.098573,0.089686,0.08865,0.050465,0.056447,0.05269,0.046487,0.038053,0.015041,,,
7850,0.050028,0.025853,0.10082,0.091979,0.09215,0.091057,0.05156,0.05525,0.055186,0.055487,0.038918,0.017226,,,
7851,0.051891,0.025491,0.095502,0.091628,0.08941,0.092479,0.049552,0.058626,0.052518,0.05275,0.038783,0.014812,,,
7852,0.050342,0.025183,0.094458,0.088157,0.08772,0.094498,0.055992,0.050767,0.054676,0.053747,0.037983,0.015469,,,
7853,0.050881,0.025519,0.093467,0.089308,0.086878,0.097804,0.052649,0.053394,0.047025,0.058188,0.037435,0.012798,,,
7854,0.049848,0.024997,0.094003,0.090232,0.091201,0.096284,0.058735,0.050813,0.050085,0.052604,0.037186,0.015642,,,
7855,0.049924,0.024766,0.091289,0.089412,0.086018,0.096501,0.051555,0.052352,0.048513,0.055004,0.037918,0.015203,,,
7856,0.050848,0.024645,0.092736,0.089878,0.090442,0.094066,0.052632,0.050743,0.052819,0.049483,0.037782,0.0133,,,
7857,0.051142,0.024056,0.095232,0.086392,0.08683,0.095121,0.053979,0.051289,0.046842,0.055827,0.039677,0.015297,,,
7858,0.05168,0.024443,0.092881,0.086631,0.088632,0.095094,0.055251,0.053673,0.052372,0.053531,0.03931,0.013656,,,
7859,0.051744,0.026114,0.093027,0.090299,0.087262,0.092247,0.055086,0.054187,0.051626,0.05196,0.04022,0.016023,,,
7860,0.050607,0.025292,0.098411,0.088136,0.093158,0.094642,0.054999,0.053671,0.048568,0.051257,0.040535,0.015915,,,
7861,0.051968,0.026056,0.098017,0.08595,0.092325,0.094668,0.052158,0.053733,0.050162,0.05207,0.040242,0.015322,,,
7862,0.051251,0.025919,0.098859,0.087352,0.086758,0.094918,0.051614,0.04951,0.050672,0.057005,0.039225,0.016054,,,
7863,0.051473,0.02564,0.097128,0.089583,0.087079,0.09979,0.051814,0.053327,0.048754,0.057631,0.039511,0.014312,,,
7864,0.052266,0.025917,0.093182,0.091516,0.089802,0.099263,0.052325,0.054424,0.04874,0.056886,0.040597,0.018001,,,
7865,0.050479,0.025437,0.098107,0.084211,0.090732,0.097714,0.046619,0.047935,0.049474,0.051804,0.038885,0.015425,,,
7866,0.050953,0.025971,0.099696,0.090506,0.088022,0.098838,0.051399,0.04994,0.041834,0.054063,0.039027,0.014989,,,
7867,0.05042,0.025997,0.096241,0.083813,0.085374,0.10234,0.048987,0.039258,0.040907,0.053836,0.038958,0.014227,,,
7868,0.050715,0.026547,0.098497,0.090207,0.089106,0.099986,0.056511,0.049649,0.046804,0.054574,0.039627,0.02162,,,
7869,0.05058,0.025682,0.096555,0.086417,0.091077,0.096711,0.057893,0.04845,0.047395,0.054322,0.039157,0.018217,,,
7870,0.050679,0.025096,0.093875,0.094722,0.089593,0.098595,0.052926,0.055323,0.045822,0.052397,0.038264,0.013959,,,
7871,0.052051,0.026445,0.092042,0.096104,0.089483,0.097301,0.053855,0.055214,0.044038,0.049883,0.039585,0.017242,,,
7872,0.05117,0.02573,0.09496,0.091357,0.083157,0.094633,0.055523,0.055533,0.043593,0.053805,0.038554,0.017551,,,
7873,0.05227,0.026683,0.094922,0.093009,0.089468,0.09312,0.054417,0.056512,0.046585,0.052424,0.037877,0.016078,,,
7874,0.052115,0.026003,0.089699,0.094291,0.087117,0.093364,0.052807,0.051981,0.049354,0.049865,0.038715,0.01831,,,
7875,0.052396,0.026776,0.089478,0.094042,0.089613,0.090702,0.048922,0.0487,0.050784,0.050378,0.038441,0.015747,,,
7876,0.052792,0.025691,0.090458,0.095165,0.089889,0.095733,0.051255,0.047904,0.048592,0.053301,0.039415,0.016214,,,
7877,0.052468,0.025147,0.092592,0.092811,0.09012,0.094743,0.044231,0.043671,0.04957,0.048326,0.037377,0.013077,,,
7878,0.051943,0.024538,0.089445,0.087841,0.091441,0.091024,0.047609,0.042823,0.046456,0.050071,0.0377,0.012918,,,
7879,0.051797,0.024418,0.091969,0.092373,0.089999,0.090712,0.050916,0.049158,0.050628,0.048287,0.038799,0.014314,,,
7880,0.052514,0.024232,0.090759,0.092175,0.091564,0.090433,0.048923,0.041584,0.045313,0.050612,0.038923,0.014159,,,
7881,0.052598,0.024622,0.091134,0.092009,0.085233,0.092453,0.049444,0.045941,0.04422,0.054044,0.039342,0.015649,,,
7882,0.053329,0.026038,0.090184,0.084659,0.08542,0.095657,0.044669,0.042484,0.051197,0.054339,0.039703,0.016355,,,
7883,0.053846,0.025359,0.091683,0.082667,0.088179,0.094686,0.051914,0.044477,0.052562,0.054316,0.038731,0.01428,,,
7884,0.053711,0.02532,0.087438,0.081433,0.086012,0.099178,0.052052,0.047905,0.052798,0.051996,0.038583,0.015886,,,
7885,0.054046,0.026615,0.091427,0.081216,0.080769,0.095007,0.0548,0.048748,0.046209,0.052264,0.038473,0.012636,,,
7886,0.054803,0.026285,0.093398,0.083659,0.083564,0.096076,0.05916,0.048069,0.047192,0.051033,0.038574,0.014259,,,
7887,0.055697,0.026142,0.094231,0.082778,0.086283,0.09578,0.059856,0.046379,0.053105,0.047912,0.038701,0.016227,,,
7888,0.055233,0.026351,0.092716,0.080101,0.085734,0.093266,0.057328,0.042379,0.049479,0.04609,0.037763,0.017066,,,
7889,0.054768,0.026755,0.093859,0.083033,0.082993,0.088485,0.055948,0.046067,0.045236,0.044591,0.037889,0.015637,,,
7890,0.054654,0.02735,0.088698,0.080873,0.087091,0.088973,0.053877,0.045671,0.051648,0.043087,0.037888,0.019663,,,
7891,0.054542,0.028422,0.09097,0.083615,0.087521,0.089904,0.051928,0.046571,0.050921,0.041091,0.039668,0.022318,,,
7892,0.054729,0.026239,0.089517,0.083803,0.090866,0.084398,0.053001,0.048729,0.048085,0.037925,0.038334,0.019293,,,
7893,0.05418,0.027069,0.090005,0.082956,0.093464,0.085908,0.05021,0.047771,0.053032,0.039861,0.038472,0.018485,,,
7894,0.053491,0.026932,0.092709,0.082394,0.093417,0.086343,0.052205,0.051068,0.050057,0.048297,0.039743,0.01939,,,
7895,0.054504,0.027941,0.098456,0.086992,0.094899,0.096086,0.049194,0.047084,0.051402,0.049795,0.039572,0.017797,,,
7896,0.054531,0.027018,0.091183,0.089792,0.090853,0.093032,0.04506,0.045436,0.052052,0.048277,0.040618,0.028141,,,
7897,0.054388,0.02759,0.097385,0.087527,0.090349,0.092655,0.054522,0.046761,0.050368,0.046095,0.040685,0.024977,,,
7898,0.055029,0.028627,0.097185,0.084539,0.089516,0.091868,0.050158,0.045649,0.047174,0.046356,0.039563,0.017353,,,
7899,0.054485,0.028981,0.099631,0.087565,0.091197,0.093987,0.056871,0.044606,0.052799,0.047418,0.039785,0.018083,,,
7900,0.055138,0.028875,0.10007,0.088969,0.094706,0.096014,0.052698,0.044617,0.053714,0.047613,0.040002,0.024361,,,
7901,0.05514,0.028633,0.099984,0.090929,0.090458,0.10051,0.055612,0.044295,0.05357,0.051178,0.038585,0.01818,,,
7902,0.053681,0.028512,0.10081,0.089863,0.088965,0.095352,0.058307,0.047908,0.05476,0.050678,0.039131,0.016745,,,
7903,0.054131,0.027835,0.097345,0.091698,0.08746,0.092429,0.055564,0.047534,0.047901,0.044135,0.0392,0.017212,,,
7904,0.052567,0.027855,0.099564,0.091486,0.083348,0.095626,0.057281,0.049956,0.045038,0.04242,0.040121,0.017843,,,
7905,0.054461,0.028453,0.1007,0.091002,0.085363,0.095022,0.058081,0.048237,0.041843,0.046739,0.03978,0.017669,,,
7906,0.052691,0.027964,0.096576,0.084695,0.086891,0.091368,0.059223,0.044296,0.048562,0.044373,0.040856,0.015964,,,
7907,0.052254,0.027621,0.093993,0.087528,0.084187,0.094822,0.053091,0.041504,0.046909,0.047381,0.040015,0.016666,,,
7908,0.052753,0.027689,0.09539,0.090684,0.091149,0.09126,0.0526,0.051169,0.049747,0.043356,0.039979,0.015269,,,
7909,0.051953,0.028393,0.097746,0.089031,0.08928,0.093196,0.052942,0.047419,0.048288,0.045781,0.039468,0.015014,,,
7910,0.05207,0.027205,0.093623,0.089219,0.08846,0.093789,0.054051,0.050715,0.046604,0.047311,0.039588,0.016795,,,
7911,0.052544,0.027318,0.094347,0.086249,0.084186,0.095469,0.047643,0.049199,0.048189,0.050962,0.038886,0.014692,,,
7912,0.052584,0.027215,0.096961,0.090361,0.086275,0.090626,0.053547,0.04939,0.050112,0.048225,0.039152,0.015941,,,
7913,0.053239,0.02615,0.10199,0.091988,0.086112,0.091322,0.057505,0.051147,0.049072,0.04816,0.037028,0.013411,,,
7914,0.052312,0.02579,0.094547,0.092534,0.08304,0.094749,0.052926,0.052936,0.042175,0.050215,0.038401,0.013675,,,
7915,0.05194,0.025583,0.10139,0.093718,0.085922,0.093971,0.053529,0.048748,0.039246,0.050645,0.039696,0.015256,,,
7916,0.052287,0.025942,0.10225,0.09335,0.0818,0.095314,0.0538,0.050596,0.041184,0.052575,0.039046,0.015446,,,
7917,0.052103,0.026463,0.097431,0.099024,0.087715,0.094765,0.054818,0.049534,0.044706,0.049953,0.039181,0.014195,,,
7918,0.052912,0.02493,0.099682,0.096348,0.085412,0.089952,0.053842,0.050336,0.043047,0.04724,0.041222,0.014378,,,
7919,0.05145,0.025036,0.095995,0.096435,0.086044,0.091353,0.048816,0.054181,0.044709,0.050473,0.040028,0.013682,,,
7920,0.051175,0.025348,0.10315,0.10188,0.086076,0.09058,0.052214,0.055692,0.044064,0.049161,0.040444,0.015699,,,
7921,0.051759,0.025653,0.10066,0.10281,0.083896,0.093479,0.05098,0.057097,0.045669,0.05306,0.040105,0.013781,,,
7922,0.051386,0.024886,0.10194,0.10507,0.085257,0.09644,0.058184,0.055768,0.0473,0.050096,0.040632,0.013145,,,
7923,0.051037,0.025342,0.0987,0.10498,0.085582,0.093841,0.058828,0.05429,0.044037,0.047066,0.040273,0.013327,,,
7924,0.052242,0.025236,0.099698,0.10421,0.085659,0.092781,0.055345,0.058916,0.046815,0.045259,0.0405,0.014652,,,
7925,0.05195,0.02529,0.092319,0.10481,0.083934,0.091724,0.050502,0.05634,0.044387,0.047994,0.039438,0.014799,,,
7926,0.05211,0.025633,0.094146,0.10215,0.089001,0.093022,0.053165,0.057745,0.046567,0.048217,0.041439,0.017358,,,
7927,0.052727,0.026018,0.091984,0.10601,0.087911,0.088906,0.047394,0.06029,0.047213,0.044417,0.039946,0.015784,,,
7928,0.051167,0.025768,0.092313,0.10073,0.086571,0.085512,0.049891,0.053991,0.046071,0.043808,0.041312,0.015527,,,
7929,0.051869,0.025292,0.088711,0.1023,0.087114,0.085154,0.048326,0.05359,0.045085,0.039983,0.039618,0.013859,,,
7930,0.051527,0.026811,0.089013,0.1021,0.0868,0.084179,0.053792,0.057189,0.043689,0.044945,0.039876,0.014921,,,
7931,0.05132,0.025626,0.088924,0.10261,0.089025,0.082789,0.054612,0.054367,0.052916,0.046042,0.040219,0.014973,,,
7932,0.050336,0.026041,0.089735,0.10697,0.092459,0.08125,0.050331,0.055719,0.05707,0.050612,0.040514,0.014097,,,
7933,0.049001,0.024806,0.088891,0.10603,0.088996,0.085011,0.046463,0.053531,0.051893,0.046468,0.039666,0.01655,,,
7934,0.049799,0.02615,0.093181,0.10222,0.093762,0.085999,0.050906,0.054747,0.053468,0.045859,0.039816,0.014086,,,
7935,0.050026,0.025352,0.091302,0.099192,0.094236,0.085965,0.052014,0.053358,0.051555,0.049037,0.039312,0.013478,,,
7936,0.049165,0.024317,0.092831,0.10261,0.095914,0.085915,0.050087,0.049298,0.052729,0.051604,0.03895,0.014257,,,
7937,0.049283,0.023228,0.090167,0.10033,0.093875,0.086438,0.046891,0.05001,0.053876,0.049768,0.040356,0.016096,,,
7938,0.050127,0.025295,0.093081,0.1048,0.090657,0.087155,0.048547,0.055294,0.048583,0.046642,0.039841,0.014259,,,
7939,0.050625,0.024862,0.093881,0.10252,0.092259,0.093704,0.047368,0.054377,0.050277,0.048994,0.040032,0.014534,,,
7940,0.049937,0.024688,0.095507,0.10029,0.09369,0.090178,0.050619,0.054362,0.050196,0.05377,0.040602,0.015678,,,
7941,0.049688,0.024793,0.095352,0.099836,0.091482,0.091855,0.05296,0.055046,0.049983,0.058332,0.039536,0.013641,,,
7942,0.050083,0.025379,0.088738,0.10468,0.095176,0.092531,0.046192,0.055879,0.047833,0.056724,0.039496,0.01487,,,
7943,0.050029,0.0256,0.094576,0.10571,0.09068,0.095825,0.047895,0.056762,0.04541,0.059466,0.041508,0.021778,,,
7944,0.05012,0.0257,0.095592,0.10465,0.092246,0.090737,0.048362,0.051354,0.049276,0.05938,0.039173,0.01499,,,
7945,0.049695,0.025284,0.098018,0.10709,0.092158,0.090139,0.054229,0.055295,0.053256,0.057332,0.040062,0.013111,,,
7946,0.051022,0.025982,0.092724,0.10482,0.092455,0.086299,0.053332,0.051576,0.047339,0.055676,0.039752,0.016919,,,
7947,0.050534,0.026071,0.096703,0.10378,0.094375,0.08728,0.049351,0.051628,0.049336,0.050249,0.041081,0.016307,,,
7948,0.05108,0.025902,0.093314,0.10024,0.093443,0.091749,0.048549,0.051644,0.0479,0.058637,0.040665,0.015063,,,
7949,0.050857,0.025351,0.095459,0.10511,0.091714,0.093679,0.053827,0.057107,0.054399,0.0606,0.038969,0.013216,,,
7950,0.051136,0.025573,0.094862,0.10413,0.09254,0.094946,0.056755,0.055373,0.051604,0.060013,0.039918,0.01339,,,
7951,0.048774,0.024023,0.096396,0.10352,0.093846,0.093687,0.054316,0.060175,0.053459,0.059759,0.041416,0.015223,,,
7952,0.049381,0.024455,0.095531,0.10023,0.097786,0.091467,0.053876,0.057997,0.056221,0.057283,0.040855,0.015079,,,
7953,0.048453,0.022503,0.093928,0.098379,0.09414,0.087379,0.052738,0.056751,0.048494,0.054112,0.042516,0.017419,,,
7954,0.048465,0.023301,0.099321,0.099166,0.095837,0.089814,0.056684,0.057208,0.053892,0.053428,0.040935,0.016493,,,
7955,0.049502,0.024119,0.097435,0.096539,0.091113,0.086553,0.055158,0.051414,0.051836,0.059235,0.040407,0.015026,,,
7956,0.049318,0.022496,0.099994,0.093223,0.099205,0.089971,0.055188,0.051173,0.05741,0.056251,0.040637,0.014699,,,
7957,0.048148,0.021742,0.097734,0.094009,0.093745,0.088154,0.055523,0.054679,0.051889,0.054763,0.040942,0.016776,,,
7958,0.049166,0.023079,0.10065,0.092445,0.095227,0.08698,0.056987,0.054106,0.050851,0.053151,0.042316,0.018465,,,
7959,0.049314,0.024844,0.098945,0.091418,0.095446,0.08929,0.055533,0.05808,0.050081,0.051966,0.040466,0.013923,,,
7960,0.049746,0.024905,0.09592,0.095179,0.087867,0.092427,0.056411,0.05309,0.049978,0.053294,0.040187,0.016355,,,
7961,0.048617,0.024468,0.092606,0.092036,0.092446,0.096064,0.055837,0.051415,0.05099,0.059248,0.040952,0.016331,,,
7962,0.048969,0.024611,0.091875,0.098898,0.092244,0.097693,0.047415,0.053546,0.049147,0.059107,0.041398,0.017405,,,
7963,0.048678,0.022158,0.090681,0.10166,0.091827,0.095379,0.050548,0.052562,0.052768,0.055931,0.040656,0.015798,,,
7964,0.048846,0.021611,0.092584,0.099824,0.094502,0.09672,0.052801,0.049401,0.049344,0.0547,0.04007,0.015332,,,
7965,0.048452,0.022098,0.090212,0.10187,0.088744,0.10147,0.051559,0.056432,0.048441,0.059122,0.041297,0.020304,,,
7966,0.048664,0.021662,0.092019,0.094442,0.092382,0.099179,0.049584,0.051174,0.050385,0.058021,0.041053,0.01825,,,
7967,0.047473,0.021528,0.095376,0.09833,0.092086,0.099011,0.047892,0.054548,0.048519,0.059898,0.041698,0.021481,,,
7968,0.047657,0.023131,0.093843,0.093851,0.090613,0.0981,0.047026,0.052023,0.049723,0.05825,0.039777,0.018269,,,
7969,0.047641,0.02329,0.092249,0.093205,0.094105,0.10003,0.049322,0.05211,0.056356,0.058052,0.041781,0.022282,,,
7970,0.047844,0.023497,0.095185,0.093999,0.095855,0.098411,0.043463,0.052005,0.056089,0.057961,0.042209,0.025607,,,
7971,0.047896,0.023342,0.098142,0.094971,0.095774,0.096123,0.049079,0.054203,0.053856,0.058197,0.040426,0.017419,,,
7972,0.047864,0.021536,0.097044,0.090572,0.093671,0.10062,0.049294,0.058075,0.054007,0.056612,0.040064,0.017252,,,
7973,0.04898,0.022517,0.098774,0.08833,0.092419,0.10064,0.050931,0.05557,0.051915,0.05752,0.039873,0.016232,,,
7974,0.049388,0.023581,0.095142,0.090877,0.094867,0.093691,0.047844,0.05796,0.0526,0.053435,0.04021,0.01757,,,
7975,0.048041,0.022796,0.097514,0.089103,0.093979,0.094293,0.047675,0.053189,0.05568,0.051227,0.039878,0.017489,,,
7976,0.049271,0.022111,0.097704,0.092154,0.097848,0.089163,0.0458,0.055169,0.056291,0.048368,0.040247,0.018199,,,
7977,0.048103,0.022231,0.096897,0.091144,0.093162,0.097719,0.049016,0.05205,0.052304,0.053192,0.039624,0.015596,,,
7978,0.04924,0.021828,0.092851,0.091324,0.095551,0.088115,0.045733,0.052207,0.055313,0.047692,0.039771,0.017156,,,
7979,0.048845,0.02153,0.094236,0.090064,0.095855,0.092704,0.050392,0.04846,0.053073,0.055711,0.038772,0.016395,,,
7980,0.048706,0.02134,0.095727,0.089549,0.097736,0.091695,0.048488,0.048241,0.054109,0.052144,0.040637,0.020176,,,
7981,0.049011,0.021152,0.094277,0.088931,0.097104,0.092305,0.051713,0.048368,0.054981,0.049779,0.0399,0.017683,,,
7982,0.048971,0.022113,0.095025,0.086005,0.097262,0.087596,0.048979,0.043229,0.053207,0.045347,0.038263,0.014665,,,
7983,0.047996,0.021247,0.097456,0.083258,0.094451,0.089999,0.044131,0.041584,0.053065,0.04753,0.040592,0.017082,,,
7984,0.048255,0.021437,0.095721,0.084579,0.094532,0.090078,0.052907,0.042829,0.054488,0.048254,0.040186,0.015522,,,
7985,0.048216,0.023233,0.092028,0.086575,0.091607,0.088364,0.048658,0.042063,0.049499,0.049413,0.038424,0.015446,,,
7986,0.04799,0.020834,0.094644,0.086117,0.094116,0.088172,0.052936,0.039985,0.051581,0.05222,0.040481,0.016928,,,
7987,0.04788,0.020293,0.089305,0.086961,0.096614,0.090165,0.04841,0.042434,0.050743,0.053484,0.039912,0.017214,,,
7988,0.048915,0.020737,0.091946,0.087826,0.099932,0.086421,0.050444,0.044364,0.053007,0.049798,0.038611,0.015972,,,
7989,0.048439,0.02004,0.094751,0.085077,0.095622,0.084031,0.050091,0.043339,0.051825,0.050309,0.039039,0.015827,,,
7990,0.049147,0.018811,0.094323,0.086125,0.096253,0.086091,0.048397,0.044536,0.050066,0.052412,0.03853,0.014935,,,
7991,0.047653,0.017673,0.089369,0.0848,0.089933,0.08903,0.04899,0.044821,0.049658,0.054635,0.038464,0.015843,,,
7992,0.047991,0.019182,0.092846,0.088478,0.08983,0.092827,0.053332,0.046536,0.048272,0.053197,0.039207,0.016036,,,
7993,0.04811,0.020079,0.091358,0.091595,0.089886,0.094023,0.052146,0.047702,0.052428,0.05078,0.037688,0.015258,,,
7994,0.049144,0.019724,0.096169,0.090127,0.086475,0.091842,0.057867,0.050805,0.049656,0.050855,0.037614,0.012886,,,
7995,0.048,0.01901,0.094693,0.089709,0.087978,0.096025,0.057677,0.048225,0.049079,0.051343,0.037927,0.013167,,,
7996,0.048367,0.018678,0.092052,0.0918,0.086784,0.089925,0.054171,0.049134,0.047743,0.046446,0.037557,0.015912,,,
7997,0.048859,0.020264,0.092287,0.086315,0.086156,0.085511,0.052432,0.045384,0.050853,0.044924,0.037888,0.014847,,,
7998,0.048317,0.020392,0.092394,0.092359,0.086755,0.088349,0.048808,0.049261,0.04452,0.044752,0.040576,0.019389,,,
7999,0.050069,0.022188,0.095602,0.08957,0.08855,0.087451,0.048182,0.051419,0.049621,0.045972,0.038326,0.017252,,,
8000,0.050049,0.023107,0.092467,0.08853,0.08972,0.089281,0.048812,0.050958,0.053248,0.046904,0.03796,0.013981,,,
8001,0.049377,0.021768,0.097785,0.090329,0.08677,0.090076,0.049287,0.050127,0.050283,0.047865,0.038805,0.015647,,,
8002,0.048117,0.021478,0.09919,0.087412,0.085016,0.092616,0.049957,0.048939,0.049879,0.048512,0.03747,0.01537,,,
8003,0.050243,0.023238,0.098251,0.088694,0.085057,0.088136,0.050294,0.048378,0.047781,0.047719,0.037198,0.014474,,,
8004,0.048395,0.021821,0.10135,0.085874,0.092741,0.093631,0.05083,0.046596,0.051884,0.047198,0.037963,0.015255,,,
8005,0.048291,0.022466,0.099932,0.090689,0.090138,0.091951,0.053276,0.049055,0.053243,0.049612,0.038435,0.01511,,,
8006,0.048012,0.023365,0.10038,0.087062,0.089938,0.091065,0.048854,0.049176,0.049093,0.048119,0.03783,0.015038,,,
8007,0.048225,0.023763,0.10043,0.087877,0.081969,0.089045,0.050473,0.044075,0.045466,0.045963,0.039897,0.017306,,,
8008,0.048484,0.024015,0.099608,0.090358,0.087394,0.088406,0.049904,0.04503,0.045185,0.046896,0.03761,0.014504,,,
8009,0.048799,0.023819,0.09687,0.087093,0.08906,0.089318,0.052959,0.042473,0.049954,0.049026,0.039363,0.016607,,,
8010,0.048005,0.022791,0.097248,0.082982,0.088494,0.089727,0.050733,0.038305,0.047086,0.048127,0.038644,0.016406,,,
8011,0.047097,0.021454,0.096264,0.08156,0.084525,0.086008,0.054155,0.037016,0.047041,0.049927,0.037903,0.015032,,,
8012,0.048837,0.023382,0.092397,0.084604,0.088953,0.083724,0.051019,0.039441,0.052353,0.044694,0.038792,0.014088,,,
8013,0.047339,0.022903,0.089388,0.081749,0.088458,0.082778,0.051078,0.043092,0.045531,0.047125,0.037662,0.013272,,,
8014,0.047902,0.02333,0.095703,0.085986,0.089436,0.082128,0.056202,0.045229,0.050372,0.049431,0.038864,0.016301,,,
8015,0.048816,0.023542,0.09429,0.087499,0.091336,0.083121,0.05238,0.045956,0.047932,0.047869,0.038379,0.013115,,,
8016,0.048623,0.024082,0.096238,0.086799,0.09281,0.086505,0.049836,0.044701,0.051741,0.049077,0.038892,0.014615,,,
8017,0.048921,0.023318,0.097217,0.088566,0.089824,0.08957,0.051486,0.043724,0.052451,0.049607,0.039504,0.014889,,,
8018,0.048594,0.022763,0.099112,0.091601,0.085236,0.092605,0.056202,0.047032,0.04903,0.048473,0.038978,0.015599,,,
8019,0.047635,0.02171,0.096148,0.088225,0.088811,0.091262,0.054612,0.039604,0.053141,0.049806,0.03779,0.011942,,,
8020,0.04891,0.02185,0.092483,0.08961,0.092865,0.09086,0.056747,0.038951,0.053967,0.052308,0.039294,0.013895,,,
8021,0.047417,0.021582,0.097439,0.087648,0.087066,0.086782,0.05872,0.043749,0.048718,0.050932,0.038753,0.012992,,,
8022,0.048071,0.021379,0.096124,0.093759,0.085963,0.091648,0.060592,0.048355,0.049896,0.051835,0.038482,0.012729,,,
8023,0.048817,0.023021,0.097119,0.097328,0.091797,0.089133,0.06065,0.054642,0.052931,0.047834,0.039073,0.014546,,,
8024,0.047679,0.022158,0.10033,0.095466,0.088515,0.089464,0.060556,0.050334,0.055341,0.051735,0.038424,0.013042,,,
8025,0.048437,0.021379,0.098507,0.096198,0.085716,0.093837,0.060932,0.052915,0.053194,0.049885,0.040706,0.016306,,,
8026,0.047553,0.021212,0.10036,0.094203,0.084701,0.095019,0.059302,0.051943,0.04997,0.053659,0.039463,0.01562,,,
8027,0.047681,0.021612,0.095388,0.096017,0.088004,0.098139,0.054082,0.054885,0.053911,0.054271,0.039458,0.014171,,,
8028,0.048189,0.022061,0.097399,0.097521,0.087999,0.094108,0.053279,0.058451,0.054063,0.045382,0.039317,0.014964,,,
8029,0.048568,0.022405,0.098974,0.1004,0.086401,0.093642,0.054729,0.065493,0.051532,0.046657,0.038951,0.01257,,,
8030,0.048819,0.022373,0.096771,0.097892,0.085279,0.093097,0.059773,0.056299,0.051944,0.044005,0.039476,0.016211,,,
8031,0.048667,0.021984,0.095624,0.096339,0.087418,0.091546,0.056684,0.057704,0.051662,0.044791,0.039439,0.013158,,,
8032,0.048789,0.022685,0.093923,0.097647,0.093116,0.091683,0.058946,0.061262,0.05219,0.047496,0.039573,0.012691,,,
8033,0.048981,0.022466,0.094825,0.096994,0.089544,0.09279,0.055711,0.060496,0.050522,0.047469,0.042029,0.022545,,,
8034,0.049018,0.021384,0.097071,0.094023,0.091617,0.090689,0.057909,0.0565,0.049233,0.046307,0.04184,0.023821,,,
8035,0.048695,0.021586,0.092079,0.09463,0.086979,0.091215,0.055935,0.061384,0.04882,0.045501,0.040905,0.016558,,,
8036,0.049143,0.022364,0.092456,0.092038,0.086949,0.095607,0.054285,0.061176,0.048768,0.043957,0.040373,0.02442,,,
8037,0.049757,0.022582,0.091119,0.088841,0.08599,0.096909,0.057498,0.060117,0.045228,0.046904,0.040802,0.01852,,,
8038,0.048879,0.022078,0.090993,0.094401,0.088001,0.094922,0.052453,0.06192,0.044404,0.049054,0.040039,0.018404,,,
8039,0.048993,0.022056,0.093898,0.087845,0.085775,0.091978,0.057802,0.05734,0.043534,0.051088,0.042074,0.02387,,,
8040,0.048936,0.021224,0.094058,0.0898,0.090948,0.089026,0.053627,0.05724,0.050922,0.040778,0.043464,0.026764,,,
8041,0.049411,0.022877,0.09567,0.088955,0.088359,0.089581,0.05687,0.056518,0.048987,0.043742,0.040412,0.019423,,,
8042,0.050299,0.02215,0.093258,0.091187,0.091242,0.087833,0.054899,0.057247,0.051282,0.041418,0.041053,0.023425,,,
8043,0.049252,0.022437,0.092531,0.093811,0.088734,0.086899,0.054149,0.058108,0.048301,0.042129,0.041173,0.022023,,,
8044,0.050577,0.021826,0.094621,0.091558,0.090428,0.083666,0.051226,0.050649,0.053341,0.044371,0.040519,0.019599,,,
8045,0.050137,0.022642,0.092579,0.094509,0.09015,0.088919,0.05361,0.060388,0.050445,0.04243,0.041193,0.021376,,,
8046,0.051838,0.022929,0.093937,0.096672,0.087507,0.085102,0.052823,0.06102,0.048788,0.041736,0.040338,0.014892,,,
8047,0.051098,0.0222,0.093989,0.097843,0.090548,0.083973,0.052098,0.056774,0.047763,0.040425,0.040829,0.021277,,,
8048,0.051669,0.02352,0.096115,0.098228,0.088998,0.084736,0.051095,0.057669,0.049031,0.045789,0.040535,0.020068,,,
8049,0.050245,0.022054,0.092002,0.099982,0.089879,0.087639,0.051417,0.054714,0.050632,0.045735,0.041164,0.019072,,,
8050,0.050279,0.022002,0.089859,0.10234,0.093027,0.087159,0.052427,0.057893,0.053231,0.046854,0.039713,0.016651,,,
8051,0.051206,0.021228,0.086665,0.10063,0.096674,0.082842,0.050928,0.059856,0.052155,0.042011,0.040194,0.015083,,,
8052,0.051814,0.021173,0.08965,0.10148,0.094963,0.084701,0.054253,0.063147,0.05167,0.040605,0.039439,0.014181,,,
8053,0.052206,0.021097,0.09093,0.096911,0.095146,0.084802,0.049079,0.059136,0.055777,0.040133,0.039807,0.015019,,,
8054,0.052469,0.022394,0.087674,0.098945,0.092851,0.085311,0.045639,0.059965,0.05023,0.045669,0.040673,0.01609,,,
8055,0.051827,0.021215,0.085378,0.10183,0.096253,0.086008,0.049822,0.059232,0.053774,0.048123,0.039773,0.014183,,,
8056,0.050868,0.021363,0.088816,0.10262,0.0954,0.087818,0.052691,0.061095,0.056861,0.046086,0.041072,0.023582,,,
8057,0.051299,0.020994,0.088132,0.09681,0.095436,0.091151,0.053887,0.054789,0.056619,0.044097,0.040329,0.020156,,,
8058,0.04941,0.020201,0.086492,0.097512,0.096438,0.089774,0.046945,0.056221,0.054849,0.045041,0.039339,0.016826,,,
8059,0.050443,0.020651,0.087386,0.097576,0.090512,0.09523,0.04565,0.050751,0.05247,0.045804,0.038831,0.016183,,,
8060,0.051404,0.021255,0.089037,0.096965,0.098716,0.093858,0.048269,0.053138,0.056679,0.04496,0.037997,0.01401,,,
8061,0.051054,0.019476,0.08808,0.093908,0.10082,0.093082,0.051331,0.055185,0.053183,0.037849,0.038196,0.013811,,,
8062,0.05021,0.021099,0.084748,0.090206,0.10136,0.095461,0.044689,0.052951,0.054047,0.045469,0.03795,0.01308,,,
8063,0.050403,0.020438,0.084548,0.099274,0.093943,0.093921,0.048325,0.060777,0.054751,0.042624,0.036551,0.012195,,,
8064,0.050685,0.020871,0.085726,0.097028,0.090895,0.092559,0.046784,0.059793,0.049411,0.04322,0.039811,0.017741,,,
8065,0.051142,0.021675,0.089699,0.098046,0.091374,0.088226,0.050601,0.059327,0.045535,0.046394,0.03938,0.015809,,,
8066,0.049144,0.020476,0.088177,0.09215,0.093164,0.08851,0.045123,0.05786,0.048515,0.039027,0.038259,0.014327,,,
8067,0.049462,0.021591,0.085957,0.09372,0.093708,0.088471,0.04855,0.058015,0.048379,0.040575,0.039403,0.014834,,,
8068,0.050265,0.020981,0.083736,0.092957,0.094089,0.088234,0.045721,0.061805,0.046045,0.040823,0.039747,0.018612,,,
8069,0.050749,0.020576,0.084713,0.091996,0.090303,0.087122,0.044083,0.056627,0.044348,0.039023,0.039071,0.016438,,,
8070,0.050227,0.021585,0.086668,0.091617,0.096257,0.090706,0.047575,0.05637,0.046589,0.039242,0.039413,0.016088,,,
8071,0.049618,0.022563,0.087325,0.089624,0.092943,0.090804,0.045676,0.056272,0.047793,0.040529,0.038865,0.014935,,,
8072,0.050186,0.022274,0.087515,0.091341,0.092047,0.089883,0.048722,0.055742,0.046553,0.043479,0.038643,0.015152,,,
8073,0.051088,0.023339,0.087198,0.092084,0.091839,0.090652,0.046533,0.05156,0.046026,0.042949,0.038294,0.015371,,,
8074,0.050771,0.022301,0.093035,0.093129,0.087143,0.086757,0.054767,0.055502,0.040714,0.035834,0.038974,0.015501,,,
8075,0.050625,0.022901,0.093221,0.094464,0.086288,0.085511,0.049353,0.049935,0.045915,0.038995,0.038773,0.014773,,,
8076,0.050723,0.022241,0.089803,0.092204,0.087124,0.086211,0.050023,0.052045,0.045228,0.0333,0.040011,0.016616,,,
8077,0.05065,0.022278,0.092779,0.090266,0.084184,0.087225,0.05123,0.050107,0.04828,0.041042,0.040226,0.015895,,,
8078,0.05115,0.023263,0.093839,0.089127,0.083068,0.089868,0.050935,0.049836,0.050821,0.039439,0.039688,0.015566,,,
8079,0.050998,0.022435,0.092039,0.088202,0.082108,0.087626,0.053846,0.052365,0.049138,0.043997,0.039737,0.016543,,,
8080,0.051324,0.023234,0.093138,0.083923,0.08424,0.092277,0.053815,0.047089,0.049801,0.047715,0.039516,0.017336,,,
8081,0.051292,0.022628,0.093142,0.083843,0.08845,0.088565,0.055338,0.042743,0.051325,0.040458,0.039947,0.016638,,,
8082,0.051515,0.023138,0.093291,0.089302,0.087092,0.090344,0.054416,0.046185,0.051858,0.04623,0.040244,0.017526,,,
8083,0.050634,0.022698,0.09068,0.091059,0.087227,0.089191,0.050109,0.051193,0.050963,0.041398,0.040477,0.018695,,,
8084,0.051522,0.022241,0.093237,0.088135,0.086557,0.092774,0.049205,0.049683,0.051671,0.047789,0.040562,0.01974,,,
8085,0.051529,0.023814,0.094287,0.089679,0.089408,0.091843,0.050826,0.049159,0.050254,0.044611,0.040736,0.020296,,,
8086,0.050959,0.024628,0.095167,0.087593,0.089554,0.086105,0.047237,0.052888,0.054303,0.042598,0.038988,0.01632,,,
8087,0.050145,0.022481,0.092666,0.087303,0.087459,0.083334,0.044181,0.051678,0.049235,0.035236,0.040872,0.021855,,,
8088,0.05047,0.021495,0.091679,0.087234,0.087984,0.085342,0.044205,0.050721,0.044256,0.045136,0.040323,0.018829,,,
8089,0.049783,0.021253,0.09127,0.085042,0.085949,0.084756,0.048503,0.052604,0.048901,0.042701,0.0409,0.025925,,,
8090,0.050157,0.02093,0.093985,0.088604,0.092835,0.08621,0.046334,0.050396,0.052489,0.05033,0.041365,0.021642,,,
8091,0.05043,0.02119,0.08701,0.087452,0.089097,0.089113,0.044913,0.048336,0.052349,0.054968,0.039829,0.020006,,,
8092,0.051301,0.022126,0.085429,0.087876,0.090092,0.089705,0.042656,0.052503,0.049418,0.049418,0.041085,0.019169,,,
8093,0.051219,0.022326,0.081322,0.086882,0.092332,0.09462,0.04014,0.047541,0.049426,0.049413,0.041103,0.021325,,,
8094,0.051567,0.022555,0.085508,0.090109,0.091579,0.095608,0.046078,0.046216,0.05164,0.048241,0.041156,0.021213,,,
8095,0.051048,0.022598,0.086354,0.089623,0.092576,0.092859,0.044222,0.049998,0.048956,0.048626,0.039237,0.017456,,,
8096,0.050115,0.022563,0.087017,0.088605,0.090256,0.090238,0.04479,0.048266,0.04794,0.043979,0.040196,0.01952,,,
8097,0.050923,0.021459,0.083194,0.092958,0.090589,0.089653,0.043329,0.048697,0.050525,0.044204,0.039886,0.024563,,,
8098,0.049974,0.022413,0.082629,0.092288,0.092435,0.091396,0.041334,0.049795,0.048673,0.048201,0.040017,0.02175,,,
8099,0.050309,0.023278,0.082943,0.091455,0.092878,0.091019,0.042781,0.049306,0.049239,0.054708,0.038033,0.017246,,,
8100,0.051205,0.023615,0.083895,0.087401,0.094,0.085701,0.045263,0.045375,0.048975,0.04479,0.03916,0.017151,,,
8101,0.051066,0.023462,0.085325,0.096203,0.092722,0.08583,0.044868,0.049257,0.049729,0.048811,0.040237,0.019309,,,
8102,0.050847,0.021762,0.082056,0.091795,0.091158,0.084674,0.042768,0.050319,0.046677,0.050429,0.039628,0.019055,,,
8103,0.051325,0.022287,0.08446,0.096591,0.090374,0.08638,0.045456,0.052292,0.051225,0.053123,0.040474,0.019347,,,
8104,0.05158,0.022303,0.088629,0.092555,0.085605,0.086977,0.051798,0.047605,0.049312,0.046857,0.040025,0.017548,,,
8105,0.050925,0.021698,0.088079,0.093746,0.088314,0.085845,0.048317,0.048832,0.047335,0.043392,0.039963,0.018516,,,
8106,0.051475,0.023196,0.084977,0.091365,0.091857,0.08536,0.045201,0.051524,0.045043,0.043204,0.039281,0.017077,,,
8107,0.05143,0.02183,0.088935,0.093765,0.094322,0.087337,0.047701,0.046774,0.049429,0.046672,0.039348,0.018074,,,
8108,0.052274,0.023926,0.083654,0.093565,0.090375,0.089693,0.043218,0.044921,0.048453,0.049268,0.038804,0.015487,,,
8109,0.052796,0.022771,0.087369,0.095895,0.089649,0.092345,0.042094,0.047102,0.049085,0.051014,0.037749,0.014885,,,
8110,0.051933,0.022142,0.080837,0.093738,0.090733,0.094235,0.042288,0.047135,0.047234,0.051912,0.0399,0.018831,,,
8111,0.052239,0.022794,0.081011,0.093209,0.089751,0.096869,0.042498,0.050015,0.045163,0.05259,0.038722,0.017312,,,
8112,0.053578,0.023553,0.083684,0.090791,0.090492,0.092024,0.038059,0.042024,0.046546,0.052867,0.040737,0.019205,,,
8113,0.053804,0.023541,0.084893,0.091637,0.09015,0.092046,0.041668,0.043219,0.046914,0.049396,0.04083,0.019585,,,
8114,0.053137,0.023935,0.084142,0.089006,0.092676,0.09739,0.042623,0.046983,0.04991,0.055323,0.040229,0.018354,,,
8115,0.052828,0.023643,0.086798,0.088854,0.092821,0.093584,0.043592,0.04913,0.052477,0.048262,0.038457,0.017002,,,
8116,0.054251,0.024981,0.086461,0.091021,0.093948,0.096792,0.043735,0.05059,0.051792,0.054097,0.039375,0.015976,,,
8117,0.05311,0.02326,0.083632,0.088139,0.092523,0.09302,0.042671,0.046555,0.050121,0.054161,0.039438,0.018471,,,
8118,0.053151,0.023422,0.082147,0.088719,0.09015,0.096833,0.040088,0.043978,0.049636,0.054656,0.039269,0.018,,,
8119,0.053464,0.023969,0.087128,0.087364,0.089205,0.096008,0.040007,0.048564,0.048955,0.052389,0.038248,0.017421,,,
8120,0.053417,0.023959,0.083233,0.089614,0.089055,0.093903,0.040177,0.053175,0.048056,0.049919,0.040311,0.021713,,,
8121,0.052952,0.023364,0.084333,0.085958,0.094036,0.095857,0.043206,0.047414,0.05581,0.054929,0.038609,0.016274,,,
8122,0.052836,0.022973,0.082962,0.090587,0.094861,0.096411,0.043344,0.046861,0.05346,0.051324,0.037641,0.014757,,,
8123,0.054372,0.023793,0.08446,0.088647,0.092597,0.092217,0.043875,0.044768,0.049922,0.052298,0.038213,0.018496,,,
8124,0.05468,0.023771,0.083372,0.089112,0.093229,0.091167,0.04123,0.050091,0.050781,0.050829,0.038262,0.017036,,,
8125,0.053729,0.023121,0.087794,0.090293,0.094002,0.094111,0.04361,0.049891,0.053541,0.047952,0.037303,0.016593,,,
8126,0.053386,0.023428,0.090402,0.087264,0.091198,0.091654,0.047591,0.049346,0.04986,0.048997,0.038508,0.016185,,,
8127,0.052932,0.023884,0.091095,0.091948,0.09395,0.090043,0.047368,0.047108,0.052608,0.050512,0.037195,0.014208,,,
8128,0.052879,0.023799,0.091869,0.092187,0.093079,0.086005,0.045883,0.051188,0.05096,0.049109,0.038535,0.016669,,,
8129,0.052814,0.024801,0.089954,0.092152,0.09436,0.091921,0.048666,0.051787,0.054024,0.049249,0.037855,0.014206,,,
8130,0.053662,0.025124,0.088913,0.091457,0.094441,0.089017,0.04383,0.052999,0.050699,0.045433,0.037164,0.014108,,,
8131,0.052597,0.024561,0.090549,0.08982,0.091977,0.089005,0.05031,0.047705,0.049029,0.045959,0.038735,0.01481,,,
8132,0.0515,0.023882,0.089078,0.090293,0.09218,0.094329,0.051992,0.04545,0.047204,0.046704,0.037194,0.013146,,,
8133,0.051319,0.023395,0.088756,0.09207,0.084585,0.093152,0.050329,0.046633,0.044412,0.045338,0.035634,0.012273,,,
8134,0.052237,0.023562,0.084069,0.092522,0.087454,0.086265,0.049224,0.04813,0.046676,0.04323,0.038282,0.014434,,,
8135,0.051661,0.023411,0.089597,0.089117,0.09227,0.08973,0.05313,0.046271,0.05525,0.044408,0.038369,0.020887,,,
8136,0.051475,0.022667,0.088831,0.091951,0.092686,0.089884,0.049497,0.044098,0.053937,0.042861,0.037459,0.015247,,,
8137,0.050672,0.022691,0.08742,0.087186,0.096987,0.087946,0.047516,0.047685,0.055865,0.04355,0.039025,0.022415,,,
8138,0.050534,0.022563,0.086919,0.088439,0.097559,0.087386,0.054294,0.046229,0.054886,0.041937,0.038987,0.019891,,,
8139,0.051441,0.021928,0.091884,0.088883,0.10177,0.090858,0.048855,0.048302,0.049373,0.044204,0.037821,0.015777,,,
8140,0.051187,0.022576,0.093865,0.092522,0.098716,0.090513,0.04823,0.051482,0.049471,0.045218,0.037746,0.012783,,,
8141,0.050666,0.02291,0.091702,0.087062,0.10008,0.089143,0.050339,0.046921,0.050693,0.046124,0.038081,0.01251,,,
8142,0.052126,0.023865,0.092705,0.085453,0.096723,0.094562,0.047557,0.04517,0.048579,0.048286,0.039468,0.016208,,,
8143,0.051514,0.023074,0.094882,0.087905,0.098472,0.094745,0.048952,0.050101,0.056548,0.05085,0.037701,0.015093,,,
8144,0.0504,0.023219,0.092116,0.091648,0.10207,0.095132,0.05194,0.050317,0.055692,0.051211,0.039,0.018121,,,
8145,0.051434,0.023622,0.092385,0.088823,0.099021,0.097472,0.051862,0.045836,0.052479,0.053706,0.03927,0.018663,,,
8146,0.050387,0.022903,0.091492,0.087712,0.10179,0.093745,0.049064,0.045111,0.052194,0.051728,0.040001,0.017013,,,
8147,0.051261,0.024941,0.09597,0.093477,0.10067,0.096855,0.052481,0.045536,0.050185,0.052607,0.038259,0.015181,,,
8148,0.051763,0.023749,0.10029,0.094704,0.096154,0.091859,0.051696,0.045926,0.049928,0.053123,0.039623,0.015338,,,
8149,0.050992,0.024589,0.095792,0.098104,0.097928,0.095891,0.048274,0.052795,0.045998,0.051323,0.03946,0.015954,,,
8150,0.051114,0.024347,0.095597,0.091003,0.093739,0.095022,0.050293,0.048276,0.049782,0.0491,0.039352,0.015881,,,
8151,0.051271,0.023718,0.097473,0.092837,0.094,0.094782,0.055009,0.043701,0.048098,0.046534,0.038235,0.014572,,,
8152,0.051729,0.024368,0.096589,0.087611,0.094054,0.091558,0.050188,0.044401,0.048308,0.048444,0.039118,0.01675,,,
8153,0.050358,0.024042,0.092093,0.089081,0.09512,0.092177,0.049841,0.043801,0.051267,0.0484,0.038357,0.016206,,,
8154,0.051141,0.024278,0.094553,0.089806,0.088869,0.094271,0.049242,0.043339,0.046592,0.051122,0.039439,0.017569,,,
8155,0.051884,0.024108,0.094795,0.09075,0.091121,0.094261,0.049991,0.042564,0.051278,0.051297,0.039566,0.019699,,,
8156,0.051974,0.024449,0.090435,0.091048,0.092513,0.096567,0.047173,0.044639,0.052308,0.049556,0.040129,0.018852,,,
8157,0.051422,0.025408,0.095913,0.089477,0.088578,0.090664,0.052357,0.047436,0.048544,0.052097,0.039101,0.017477,,,
8158,0.052721,0.023908,0.094751,0.091138,0.085618,0.092245,0.048831,0.042588,0.049143,0.05435,0.039313,0.017738,,,
8159,0.051847,0.023892,0.099748,0.090048,0.084759,0.10008,0.05067,0.042424,0.04593,0.058415,0.038006,0.015826,,,
8160,0.051796,0.02428,0.096429,0.090957,0.087159,0.097117,0.057059,0.043395,0.047727,0.060543,0.039854,0.022007,,,
8161,0.050896,0.023532,0.095028,0.089388,0.085821,0.095607,0.053625,0.045444,0.051474,0.059113,0.039523,0.021349,,,
8162,0.051407,0.024055,0.095051,0.088944,0.086866,0.094159,0.052484,0.044549,0.05439,0.060406,0.038898,0.015113,,,
8163,0.05114,0.024417,0.091167,0.080874,0.087902,0.095219,0.049725,0.033551,0.053651,0.061915,0.039608,0.020201,,,
8164,0.050612,0.024301,0.096592,0.087643,0.085986,0.096541,0.053657,0.043439,0.051323,0.061185,0.039444,0.018409,,,
8165,0.051414,0.023767,0.097215,0.087596,0.083627,0.095861,0.055529,0.041004,0.046757,0.063333,0.039604,0.021432,,,
8166,0.051865,0.024854,0.094031,0.088788,0.086375,0.097217,0.050022,0.043396,0.048332,0.059895,0.04073,0.022942,,,
8167,0.050853,0.023376,0.095826,0.089411,0.086689,0.098669,0.051362,0.046107,0.044201,0.068321,0.041303,0.024565,,,
8168,0.051192,0.023578,0.094364,0.095742,0.086354,0.096471,0.046506,0.049264,0.047684,0.057868,0.041056,0.021536,,,
8169,0.051419,0.024293,0.095261,0.092435,0.090242,0.095417,0.047722,0.05007,0.048086,0.058584,0.039633,0.018645,,,
8170,0.050877,0.023394,0.089198,0.089571,0.091994,0.095271,0.049751,0.04747,0.048296,0.057134,0.039769,0.019493,,,
8171,0.049862,0.023265,0.090452,0.090817,0.08641,0.097237,0.045905,0.052874,0.04624,0.05749,0.040439,0.019578,,,
8172,0.050776,0.02213,0.090651,0.093048,0.090111,0.09409,0.051007,0.050228,0.047488,0.056474,0.039106,0.018398,,,
8173,0.05104,0.022154,0.095303,0.092399,0.093011,0.096284,0.049739,0.052071,0.050307,0.057647,0.03879,0.017386,,,
8174,0.05115,0.023125,0.094841,0.091582,0.087405,0.09584,0.048279,0.053099,0.047631,0.057669,0.039765,0.017682,,,
8175,0.050603,0.022163,0.093155,0.09157,0.091811,0.098456,0.055642,0.049486,0.053454,0.057613,0.039985,0.01931,,,
8176,0.051298,0.022773,0.095743,0.091275,0.090601,0.095329,0.051135,0.053526,0.049235,0.058646,0.039311,0.021791,,,
8177,0.052152,0.022893,0.095889,0.093058,0.089423,0.093432,0.050206,0.052256,0.048216,0.05353,0.041201,0.0217,,,
8178,0.051416,0.022018,0.09553,0.097895,0.087909,0.098094,0.047327,0.054272,0.047758,0.058973,0.041803,0.024004,,,
8179,0.050654,0.022032,0.097734,0.094355,0.086592,0.095923,0.049859,0.056228,0.048777,0.055732,0.040843,0.021586,,,
8180,0.05143,0.021992,0.097318,0.097132,0.085043,0.096731,0.047425,0.054364,0.042778,0.057177,0.040069,0.02,,,
8181,0.051084,0.021433,0.097807,0.094542,0.086988,0.094516,0.047037,0.053181,0.043105,0.056406,0.040849,0.021655,,,
8182,0.051317,0.021352,0.093965,0.094134,0.08966,0.094811,0.04604,0.052351,0.044384,0.057316,0.042117,0.022774,,,
8183,0.050768,0.020997,0.095529,0.096863,0.089268,0.093048,0.045533,0.056262,0.043248,0.055445,0.039942,0.019139,,,
8184,0.050062,0.020495,0.096351,0.095605,0.08624,0.095098,0.044794,0.050314,0.039666,0.054527,0.042585,0.028294,,,
8185,0.052443,0.020625,0.097906,0.091828,0.090985,0.098236,0.044384,0.047834,0.045866,0.057332,0.042853,0.027869,,,
8186,0.050849,0.020192,0.09543,0.092373,0.092063,0.095495,0.045357,0.047918,0.044265,0.057825,0.041289,0.025463,,,
8187,0.051798,0.020887,0.095934,0.090025,0.092359,0.10037,0.046587,0.046339,0.045745,0.059608,0.043303,0.023764,,,
8188,0.051374,0.021523,0.094546,0.093384,0.086621,0.097249,0.046909,0.045489,0.041872,0.059539,0.041998,0.021923,,,
8189,0.052684,0.021384,0.095316,0.093706,0.087941,0.092606,0.046555,0.047151,0.042882,0.054236,0.041661,0.021177,,,
8190,0.051213,0.02083,0.091317,0.090665,0.089686,0.096677,0.042605,0.043555,0.042382,0.058444,0.042163,0.024636,,,
8191,0.05165,0.022442,0.092242,0.093887,0.095662,0.09728,0.04244,0.046701,0.044632,0.057646,0.041809,0.021858,,,
8192,0.053278,0.023098,0.087981,0.093803,0.093034,0.088269,0.041148,0.048903,0.041873,0.058181,0.042016,0.021484,,,
8193,0.052828,0.02135,0.090593,0.089002,0.095516,0.089724,0.039718,0.047575,0.04749,0.053538,0.041862,0.022053,,,
8194,0.052112,0.021255,0.090301,0.090667,0.095093,0.086338,0.044452,0.046394,0.051264,0.057421,0.041685,0.022668,,,
8195,0.051702,0.022124,0.091479,0.08726,0.094205,0.086843,0.045864,0.045265,0.049787,0.04835,0.04038,0.020715,,,
8196,0.051225,0.021199,0.087972,0.092318,0.09496,0.089263,0.049008,0.049946,0.051357,0.050824,0.041511,0.024831,,,
8197,0.050318,0.019447,0.090014,0.092275,0.095781,0.085413,0.049376,0.053636,0.051262,0.049707,0.040972,0.020514,,,
8198,0.051591,0.021305,0.090361,0.088393,0.088585,0.086236,0.048624,0.049236,0.050918,0.049184,0.041454,0.022776,,,
8199,0.050152,0.021311,0.093041,0.088493,0.092019,0.084084,0.050949,0.047024,0.057896,0.049758,0.040243,0.0208,,,
8200,0.050536,0.02099,0.089458,0.087871,0.090689,0.084887,0.047973,0.051175,0.051167,0.051562,0.042349,0.023114,,,
8201,0.050406,0.021233,0.090901,0.08926,0.091679,0.085668,0.048108,0.053284,0.050377,0.05266,0.041703,0.021939,,,
8202,0.050306,0.021573,0.089726,0.090448,0.091335,0.085337,0.046206,0.050565,0.052924,0.054009,0.041285,0.020055,,,
8203,0.050499,0.021556,0.091864,0.089344,0.092104,0.087544,0.043278,0.055323,0.052026,0.056207,0.041066,0.020233,,,
8204,0.049942,0.021788,0.093447,0.090426,0.094786,0.087705,0.045387,0.057716,0.055355,0.054535,0.041369,0.019395,,,
8205,0.050713,0.021547,0.095607,0.094203,0.092982,0.087562,0.049677,0.055947,0.05326,0.049036,0.040919,0.016548,,,
8206,0.049576,0.022383,0.08958,0.092585,0.089912,0.089471,0.046461,0.056578,0.050799,0.053892,0.042634,0.021519,,,
8207,0.050379,0.021987,0.090715,0.089079,0.083543,0.091927,0.047942,0.052873,0.045162,0.051304,0.0395,0.018473,,,
8208,0.050271,0.022477,0.088775,0.092064,0.08506,0.094599,0.052286,0.054079,0.044093,0.056491,0.039219,0.015519,,,
8209,0.050097,0.022015,0.086455,0.094214,0.086927,0.095187,0.049975,0.049182,0.041408,0.052787,0.039807,0.016468,,,
8210,0.050492,0.022255,0.088061,0.091995,0.087705,0.097828,0.050932,0.049966,0.03998,0.054106,0.039437,0.016515,,,
8211,0.050638,0.022694,0.092534,0.091489,0.085796,0.098622,0.048416,0.046684,0.042306,0.055424,0.041145,0.018187,,,
8212,0.048888,0.022065,0.095897,0.098341,0.087027,0.098785,0.049403,0.052126,0.040439,0.057661,0.04078,0.017843,,,
8213,0.049815,0.021861,0.094573,0.098225,0.086634,0.10251,0.048454,0.052739,0.040976,0.060151,0.041913,0.020547,,,
8214,0.049903,0.022815,0.09354,0.10117,0.08691,0.10016,0.051057,0.057094,0.044475,0.062964,0.040893,0.021136,,,
8215,0.049535,0.021481,0.093542,0.096121,0.08486,0.099588,0.053585,0.05321,0.03952,0.061673,0.039586,0.018472,,,
8216,0.051404,0.021404,0.092407,0.09724,0.088127,0.099597,0.054585,0.054502,0.043655,0.06225,0.039541,0.018278,,,
8217,0.051247,0.022182,0.087461,0.095297,0.091082,0.10286,0.043657,0.052576,0.047168,0.058731,0.040361,0.017201,,,
8218,0.050952,0.022391,0.086316,0.096884,0.08854,0.1011,0.045721,0.054036,0.042198,0.061255,0.039917,0.019768,,,
8219,0.051292,0.022146,0.089112,0.094453,0.089627,0.10172,0.045822,0.050845,0.043701,0.06155,0.040353,0.018696,,,
8220,0.051218,0.02303,0.088588,0.10195,0.08671,0.099218,0.046919,0.055491,0.045972,0.057863,0.040503,0.021045,,,
8221,0.051447,0.022062,0.085303,0.099014,0.085742,0.10056,0.041415,0.05313,0.046307,0.059658,0.039122,0.015773,,,
8222,0.050902,0.022039,0.087328,0.099494,0.083138,0.099114,0.043633,0.052023,0.047557,0.055481,0.039391,0.018771,,,
8223,0.050666,0.023398,0.08712,0.097798,0.08758,0.098773,0.042358,0.047392,0.050108,0.055139,0.037959,0.01609,,,
8224,0.050542,0.021649,0.088866,0.097551,0.088056,0.10261,0.047712,0.047179,0.047847,0.056631,0.039389,0.023126,,,
8225,0.050349,0.022299,0.091115,0.099947,0.087333,0.095581,0.049794,0.049517,0.047158,0.055021,0.038527,0.01497,,,
8226,0.050697,0.022667,0.08707,0.094196,0.091621,0.096426,0.045853,0.048221,0.050953,0.058141,0.039481,0.015448,,,
8227,0.050081,0.021984,0.086919,0.093603,0.091662,0.098089,0.045004,0.047145,0.053561,0.053518,0.038416,0.016768,,,
8228,0.050418,0.022279,0.087596,0.095078,0.088176,0.096623,0.05021,0.052721,0.051157,0.05214,0.037067,0.014859,,,
8229,0.050265,0.021179,0.090752,0.09609,0.08774,0.093185,0.046445,0.050338,0.048568,0.051331,0.037981,0.01631,,,
8230,0.049035,0.020394,0.090016,0.095775,0.091245,0.091967,0.048064,0.051234,0.05431,0.051485,0.038244,0.019297,,,
8231,0.050001,0.021511,0.089967,0.091465,0.093657,0.096649,0.051618,0.046991,0.051494,0.05753,0.037694,0.013631,,,
8232,0.049425,0.021839,0.084755,0.092375,0.086724,0.090871,0.042775,0.047474,0.04846,0.052565,0.037862,0.015133,,,
8233,0.050703,0.021655,0.088629,0.090588,0.093297,0.093391,0.050676,0.045656,0.052588,0.051184,0.038763,0.014959,,,
8234,0.04977,0.022613,0.083511,0.092667,0.092461,0.09139,0.0439,0.045515,0.05234,0.050256,0.039038,0.015669,,,
8235,0.050302,0.022041,0.087893,0.093555,0.08891,0.090784,0.047887,0.048013,0.050036,0.051606,0.037787,0.014358,,,
8236,0.049328,0.021556,0.093307,0.093447,0.091153,0.0923,0.049059,0.04851,0.052372,0.049785,0.037147,0.016806,,,
8237,0.049824,0.022321,0.08872,0.091969,0.092835,0.089484,0.046009,0.048852,0.049096,0.048253,0.038878,0.017512,,,
8238,0.050195,0.022962,0.091591,0.092454,0.091617,0.09268,0.046634,0.051487,0.04654,0.052039,0.038574,0.016202,,,
8239,0.049551,0.02182,0.092684,0.09442,0.088605,0.089352,0.048068,0.049763,0.047785,0.048021,0.03766,0.016877,,,
8240,0.050542,0.02258,0.094092,0.090699,0.091113,0.088065,0.04741,0.047084,0.045345,0.047493,0.037561,0.01618,,,
8241,0.049581,0.021235,0.090323,0.089812,0.091098,0.087604,0.044574,0.045456,0.044264,0.049002,0.038176,0.017548,,,
8242,0.049747,0.021513,0.093263,0.093301,0.090343,0.088396,0.051687,0.048208,0.048267,0.04947,0.037568,0.016508,,,
8243,0.049385,0.02188,0.097253,0.09277,0.091613,0.091505,0.050905,0.047831,0.050359,0.05154,0.037553,0.016429,,,
8244,0.049551,0.022197,0.099059,0.091734,0.089869,0.090973,0.052913,0.048531,0.048068,0.046775,0.037597,0.016141,,,
8245,0.049379,0.020929,0.10051,0.095034,0.087811,0.087421,0.049996,0.050309,0.051248,0.043529,0.037364,0.015248,,,
8246,0.049151,0.020711,0.10324,0.093943,0.089118,0.089771,0.053469,0.054017,0.049252,0.045019,0.037166,0.014804,,,
8247,0.050059,0.021527,0.097954,0.091603,0.085175,0.09312,0.055802,0.052625,0.045552,0.045417,0.037953,0.015879,,,
8248,0.049499,0.021154,0.099037,0.090059,0.086852,0.091539,0.051374,0.048983,0.04454,0.04573,0.037763,0.014375,,,
8249,0.0486,0.022253,0.099945,0.093404,0.08596,0.093754,0.055068,0.05317,0.047696,0.047107,0.036936,0.012866,,,
8250,0.049518,0.021335,0.097561,0.090845,0.085244,0.095899,0.052064,0.048857,0.049067,0.050916,0.037717,0.014004,,,
8251,0.048547,0.021449,0.098785,0.088124,0.089418,0.09829,0.047157,0.046016,0.046478,0.048761,0.037647,0.015389,,,
8252,0.048486,0.020074,0.10076,0.091085,0.090256,0.09841,0.052715,0.046717,0.046338,0.051585,0.038252,0.015554,,,
8253,0.048445,0.022639,0.097109,0.091805,0.088582,0.10048,0.048882,0.045192,0.043388,0.052263,0.039039,0.0183,,,
8254,0.048528,0.0219,0.093136,0.090492,0.084198,0.097674,0.045543,0.041523,0.040839,0.053092,0.039933,0.021438,,,
8255,0.048026,0.022063,0.093341,0.086273,0.085729,0.099341,0.047287,0.044729,0.045906,0.053239,0.038243,0.01515,,,
8256,0.04898,0.021406,0.094652,0.088784,0.088285,0.09339,0.047974,0.048041,0.046054,0.051374,0.037653,0.017345,,,
8257,0.049166,0.022025,0.095735,0.086364,0.087402,0.090071,0.046833,0.049141,0.043589,0.045212,0.038593,0.016571,,,
8258,0.04879,0.021705,0.092493,0.089731,0.087797,0.092444,0.046758,0.044857,0.045984,0.047897,0.039229,0.017813,,,
8259,0.048203,0.021584,0.086772,0.091156,0.089816,0.097064,0.046144,0.044966,0.049328,0.049863,0.038378,0.017277,,,
8260,0.049186,0.022831,0.091141,0.094114,0.087001,0.10007,0.043977,0.047682,0.047005,0.048206,0.039978,0.017951,,,
8261,0.047732,0.021286,0.087315,0.091161,0.092849,0.10088,0.04878,0.047424,0.046295,0.0499,0.036586,0.013633,,,
8262,0.048366,0.021898,0.088998,0.092948,0.091534,0.10033,0.049705,0.044884,0.047472,0.050892,0.03768,0.013739,,,
8263,0.04866,0.021007,0.086905,0.095789,0.098784,0.094984,0.046978,0.045747,0.05094,0.046973,0.038001,0.019845,,,
8264,0.048365,0.021522,0.085717,0.093629,0.09346,0.10011,0.048602,0.048512,0.052109,0.053283,0.03829,0.016971,,,
8265,0.048383,0.020801,0.087235,0.095821,0.097063,0.097217,0.047952,0.051829,0.049517,0.052515,0.037433,0.016581,,,
8266,0.048203,0.020963,0.085413,0.096294,0.095871,0.093951,0.046562,0.05304,0.050082,0.05309,0.037905,0.014472,,,
8267,0.046989,0.020351,0.089059,0.10273,0.096431,0.093814,0.050049,0.04927,0.052606,0.054008,0.037116,0.014699,,,
8268,0.047288,0.019849,0.087646,0.10095,0.095782,0.091348,0.044161,0.049953,0.051807,0.050865,0.037559,0.013881,,,
8269,0.04671,0.020024,0.092919,0.098889,0.098652,0.090864,0.045383,0.047283,0.057556,0.047614,0.036381,0.014279,,,
8270,0.046984,0.020179,0.088146,0.095005,0.094136,0.090551,0.043216,0.04887,0.05382,0.046834,0.036671,0.013176,,,
8271,0.045914,0.019766,0.087007,0.094164,0.094966,0.090005,0.045012,0.047973,0.053996,0.045104,0.037214,0.014904,,,
8272,0.04626,0.019014,0.091153,0.094227,0.098322,0.09319,0.044076,0.048244,0.055715,0.045238,0.036424,0.01263,,,
8273,0.045099,0.019149,0.089296,0.091497,0.095129,0.090231,0.043251,0.044409,0.053713,0.041153,0.036901,0.013889,,,
8274,0.045171,0.019026,0.089297,0.089259,0.092692,0.0913,0.041544,0.045005,0.051213,0.048733,0.036685,0.013362,,,
8275,0.045955,0.020124,0.090116,0.085006,0.094876,0.093597,0.040493,0.041771,0.052229,0.049495,0.037031,0.012835,,,
8276,0.045126,0.01974,0.091582,0.089657,0.094076,0.091886,0.043969,0.04914,0.050256,0.044861,0.03753,0.011877,,,
8277,0.04435,0.019018,0.094348,0.088723,0.091789,0.091317,0.049417,0.049181,0.046942,0.043444,0.037286,0.012374,,,
8278,0.043538,0.018478,0.090911,0.090756,0.091316,0.089209,0.045522,0.048186,0.044227,0.046821,0.037755,0.012325,,,
8279,0.044434,0.01838,0.091049,0.090185,0.093089,0.091306,0.045088,0.047503,0.050579,0.046921,0.037476,0.013245,,,
8280,0.043285,0.018243,0.087557,0.088653,0.093966,0.09247,0.043063,0.046717,0.047991,0.046093,0.038223,0.014719,,,
8281,0.044083,0.018492,0.092231,0.089345,0.095861,0.093071,0.049372,0.046261,0.051556,0.042239,0.037505,0.013495,,,
8282,0.044317,0.01867,0.090978,0.091353,0.093065,0.093672,0.049219,0.050909,0.049104,0.047739,0.036805,0.012815,,,
8283,0.0435,0.018134,0.090901,0.094151,0.09371,0.093377,0.048528,0.052546,0.049245,0.044839,0.038129,0.021866,,,
8284,0.044012,0.017831,0.089152,0.094219,0.093796,0.092101,0.044623,0.048038,0.049693,0.043336,0.03804,0.01618,,,
8285,0.043718,0.018453,0.089039,0.093063,0.096472,0.090575,0.049972,0.048273,0.04499,0.043398,0.038566,0.016441,,,
8286,0.043362,0.0189,0.088992,0.08661,0.096365,0.09085,0.044517,0.046441,0.047794,0.04395,0.039243,0.014598,,,
8287,0.04362,0.016713,0.088208,0.092746,0.091158,0.088049,0.047555,0.047292,0.045866,0.040968,0.038583,0.015414,,,
8288,0.042763,0.016792,0.092114,0.094201,0.094396,0.09227,0.047879,0.048212,0.046154,0.045438,0.038012,0.015944,,,
8289,0.042267,0.017287,0.091593,0.090527,0.087143,0.088621,0.046704,0.045595,0.044049,0.046066,0.037938,0.015468,,,
8290,0.043071,0.017822,0.095888,0.09033,0.089216,0.089959,0.045188,0.048066,0.047897,0.049823,0.038525,0.015219,,,
8291,0.042912,0.018423,0.092173,0.086813,0.087705,0.085536,0.0487,0.045995,0.044793,0.046977,0.038972,0.016564,,,
8292,0.043832,0.01802,0.094086,0.088221,0.089659,0.086718,0.049116,0.046765,0.051938,0.043105,0.038505,0.015351,,,
8293,0.043618,0.017507,0.098187,0.090721,0.093514,0.086639,0.051252,0.047808,0.050978,0.045678,0.038101,0.015592,,,
8294,0.043834,0.018955,0.095617,0.090223,0.091481,0.083736,0.051737,0.046975,0.048207,0.041582,0.038161,0.020022,,,
8295,0.044465,0.018737,0.10096,0.091677,0.088303,0.084776,0.051228,0.048169,0.04703,0.046147,0.039556,0.019208,,,
8296,0.043778,0.018595,0.09736,0.093478,0.090012,0.086933,0.051893,0.046098,0.05133,0.045,0.038863,0.018902,,,
8297,0.043397,0.017564,0.096279,0.090673,0.087917,0.085497,0.051937,0.041906,0.050905,0.042201,0.03812,0.014869,,,
8298,0.043578,0.017227,0.099089,0.094343,0.092124,0.085913,0.049627,0.044778,0.049471,0.042728,0.037407,0.013892,,,
8299,0.04374,0.017516,0.098276,0.094821,0.089209,0.086506,0.049236,0.04743,0.049675,0.043455,0.038624,0.014007,,,
8300,0.044247,0.01806,0.096764,0.092082,0.084327,0.083821,0.045858,0.047931,0.047269,0.042369,0.038213,0.014167,,,
8301,0.043487,0.017841,0.095752,0.093752,0.085532,0.086003,0.047671,0.049376,0.047744,0.044426,0.037924,0.014744,,,
8302,0.043898,0.018332,0.096283,0.093843,0.088012,0.086297,0.048517,0.045141,0.046554,0.045948,0.037436,0.013106,,,
8303,0.044892,0.01772,0.099825,0.094284,0.087792,0.085783,0.049827,0.048005,0.048307,0.042161,0.038143,0.014043,,,
8304,0.0446,0.0177,0.093981,0.093222,0.088705,0.089995,0.041933,0.046753,0.049956,0.047313,0.040774,0.019596,,,
8305,0.044983,0.017864,0.096086,0.095337,0.084827,0.087178,0.048067,0.044603,0.048507,0.045917,0.038778,0.01552,,,
8306,0.044044,0.018821,0.095944,0.10036,0.093757,0.090148,0.047071,0.052115,0.050441,0.045688,0.039302,0.017465,,,
8307,0.044216,0.019914,0.096668,0.09342,0.090529,0.085521,0.046199,0.049106,0.051944,0.043438,0.039163,0.016652,,,
8308,0.044943,0.01814,0.096559,0.097708,0.094245,0.088011,0.049784,0.049396,0.052697,0.045053,0.04102,0.023451,,,
8309,0.044485,0.019819,0.099208,0.099234,0.094652,0.087678,0.04595,0.049856,0.052525,0.041712,0.038703,0.017518,,,
8310,0.045045,0.020246,0.09357,0.095663,0.093892,0.088237,0.04755,0.047475,0.051007,0.046625,0.040109,0.017321,,,
8311,0.044721,0.019588,0.094224,0.10098,0.093831,0.088154,0.044542,0.052571,0.048723,0.050134,0.039522,0.01767,,,
8312,0.044771,0.0192,0.090541,0.097796,0.09252,0.087714,0.04028,0.049991,0.043713,0.046182,0.040749,0.023768,,,
8313,0.04424,0.019986,0.090793,0.098617,0.08995,0.089357,0.040902,0.054349,0.047653,0.050996,0.040519,0.024976,,,
8314,0.044383,0.020754,0.092594,0.096538,0.092058,0.087447,0.043732,0.053554,0.044717,0.050782,0.03949,0.017295,,,
8315,0.043889,0.020352,0.091799,0.097545,0.09438,0.086995,0.041768,0.057428,0.049536,0.049147,0.038324,0.019394,,,
8316,0.044328,0.019936,0.089758,0.097725,0.10007,0.088849,0.044862,0.058851,0.050537,0.048958,0.039958,0.018523,,,
8317,0.04465,0.019312,0.095964,0.098258,0.095655,0.08847,0.046852,0.059176,0.052739,0.046024,0.039084,0.018927,,,
8318,0.043623,0.020666,0.094364,0.093607,0.094486,0.089818,0.049229,0.052211,0.052921,0.045161,0.038374,0.016078,,,
8319,0.044623,0.020669,0.088834,0.097007,0.092494,0.087578,0.049074,0.053144,0.048294,0.048877,0.039629,0.01714,,,
8320,0.044902,0.02116,0.085725,0.092987,0.092001,0.090804,0.049769,0.045765,0.049574,0.049206,0.041368,0.02628,,,
8321,0.045188,0.021245,0.09089,0.093494,0.094203,0.088627,0.048495,0.04926,0.047376,0.0501,0.039436,0.017255,,,
8322,0.044078,0.020191,0.091641,0.095932,0.096801,0.09426,0.050404,0.051478,0.05023,0.052307,0.040247,0.019511,,,
8323,0.045414,0.021089,0.094155,0.098449,0.093367,0.086487,0.056468,0.054117,0.048386,0.048229,0.041823,0.022608,,,
8324,0.045576,0.021313,0.093711,0.095615,0.094297,0.087021,0.054572,0.05252,0.046388,0.048455,0.040378,0.020342,,,
8325,0.045171,0.020157,0.091052,0.093679,0.094945,0.087892,0.050466,0.051017,0.046295,0.049064,0.04009,0.017546,,,
8326,0.045241,0.020223,0.09135,0.094825,0.093179,0.088303,0.050842,0.05197,0.048641,0.050269,0.040689,0.022256,,,
8327,0.045426,0.021371,0.091619,0.090892,0.090099,0.08786,0.05185,0.049177,0.047549,0.048897,0.040525,0.019494,,,
8328,0.045489,0.02053,0.094161,0.093875,0.091074,0.090943,0.048528,0.049752,0.044735,0.055816,0.039326,0.016419,,,
8329,0.045458,0.021126,0.091763,0.095485,0.089302,0.091505,0.049609,0.049239,0.044968,0.048899,0.040388,0.017758,,,
8330,0.045899,0.022458,0.090992,0.090907,0.09169,0.093195,0.052677,0.045418,0.046122,0.056794,0.039537,0.016415,,,
8331,0.046926,0.0232,0.089647,0.093738,0.091194,0.091467,0.05009,0.045574,0.04311,0.056248,0.040327,0.020795,,,
8332,0.046655,0.02248,0.090086,0.093792,0.091903,0.094051,0.049725,0.044856,0.047895,0.057014,0.039861,0.017345,,,
8333,0.045935,0.021773,0.090332,0.092146,0.088021,0.094688,0.052786,0.046606,0.046924,0.055178,0.040027,0.018839,,,
8334,0.045864,0.021652,0.096217,0.094615,0.093232,0.088863,0.047739,0.048204,0.046339,0.053528,0.039573,0.016587,,,
8335,0.046093,0.022213,0.089406,0.094311,0.094507,0.08896,0.047004,0.04805,0.047831,0.05449,0.040357,0.019651,,,
8336,0.046332,0.021294,0.09124,0.093959,0.089754,0.088353,0.046242,0.046058,0.050561,0.054303,0.039276,0.017102,,,
8337,0.046225,0.021259,0.09474,0.090247,0.096091,0.084786,0.046316,0.04624,0.055417,0.052357,0.039593,0.020268,,,
8338,0.046629,0.021186,0.094014,0.095387,0.095559,0.090451,0.051032,0.048375,0.052955,0.052576,0.038762,0.016581,,,
8339,0.045443,0.022153,0.086412,0.089013,0.091781,0.086936,0.043903,0.046745,0.04828,0.050671,0.038873,0.016753,,,
8340,0.046979,0.022468,0.090717,0.086856,0.089031,0.088111,0.043408,0.044124,0.048408,0.052728,0.040929,0.020323,,,
8341,0.047275,0.022718,0.084452,0.090957,0.090024,0.08826,0.040618,0.047682,0.045263,0.05455,0.040192,0.018395,,,
8342,0.048054,0.02183,0.085129,0.092618,0.091753,0.088008,0.0428,0.04827,0.047576,0.057836,0.039332,0.017849,,,
8343,0.047394,0.022282,0.08606,0.092728,0.092376,0.088931,0.043612,0.049461,0.052904,0.052519,0.040065,0.022982,,,
8344,0.047375,0.021584,0.088521,0.092312,0.091273,0.084267,0.044292,0.051153,0.048096,0.0502,0.04054,0.018232,,,
8345,0.047031,0.02097,0.086215,0.094915,0.085188,0.089191,0.046934,0.048911,0.044431,0.054541,0.040364,0.016728,,,
8346,0.047667,0.021882,0.090567,0.091987,0.086653,0.088387,0.046535,0.049089,0.048884,0.05395,0.03913,0.013674,,,
8347,0.049219,0.021541,0.091898,0.093312,0.09142,0.087102,0.046691,0.048131,0.051532,0.051144,0.0397,0.015829,,,
8348,0.049217,0.021149,0.088546,0.091261,0.089019,0.08884,0.044193,0.045281,0.046506,0.048669,0.042269,0.021541,,,
8349,0.048045,0.020924,0.090602,0.091424,0.087415,0.085345,0.048569,0.046968,0.046247,0.0461,0.041708,0.020822,,,
8350,0.048381,0.02122,0.090723,0.093387,0.091051,0.091579,0.046383,0.049067,0.049709,0.049688,0.040349,0.019305,,,
8351,0.048104,0.020269,0.089931,0.093215,0.089169,0.094429,0.04683,0.046572,0.044166,0.052611,0.040863,0.022674,,,
8352,0.049379,0.021034,0.089656,0.093553,0.089187,0.091457,0.046552,0.047934,0.045689,0.046266,0.042095,0.021275,,,
8353,0.048935,0.022631,0.085547,0.092638,0.088377,0.090271,0.044941,0.046072,0.046815,0.043505,0.041457,0.020652,,,
8354,0.048793,0.021553,0.086599,0.096022,0.079657,0.092369,0.047638,0.051525,0.042546,0.045246,0.041294,0.01845,,,
8355,0.048938,0.021831,0.08666,0.094664,0.083682,0.09326,0.046298,0.05282,0.043249,0.048608,0.040402,0.017685,,,
8356,0.04912,0.02137,0.085551,0.0916,0.084127,0.099167,0.043155,0.050318,0.043665,0.050901,0.038809,0.013857,,,
8357,0.048977,0.021364,0.085916,0.093339,0.084745,0.096321,0.046684,0.053594,0.045237,0.050653,0.038674,0.014141,,,
8358,0.049044,0.022646,0.086827,0.093531,0.083599,0.099088,0.052053,0.051974,0.042986,0.050818,0.040066,0.0143,,,
8359,0.049787,0.022769,0.088806,0.092345,0.07993,0.094043,0.049604,0.050958,0.043095,0.047525,0.040622,0.016309,,,
8360,0.048747,0.022493,0.089687,0.088861,0.088584,0.097149,0.052688,0.047097,0.04382,0.049258,0.039309,0.014641,,,
8361,0.048764,0.021764,0.088392,0.085501,0.078088,0.095036,0.051547,0.047946,0.041455,0.050234,0.038417,0.013467,,,
8362,0.049995,0.021447,0.09059,0.090182,0.082649,0.093089,0.056575,0.046754,0.048218,0.04991,0.039475,0.014616,,,
8363,0.048584,0.02181,0.09017,0.094279,0.082914,0.091191,0.056695,0.048524,0.052017,0.047415,0.040139,0.015865,,,
8364,0.048296,0.021454,0.08976,0.09159,0.078146,0.098317,0.052039,0.049252,0.042477,0.047295,0.037659,0.01264,,,
8365,0.04911,0.022175,0.090735,0.089275,0.085409,0.092926,0.056433,0.048334,0.04616,0.044779,0.038441,0.015821,,,
8366,0.048767,0.022363,0.091089,0.089266,0.087203,0.097287,0.054171,0.047212,0.047535,0.053051,0.039252,0.015375,,,
8367,0.048317,0.022307,0.093661,0.087898,0.088788,0.095102,0.054907,0.046536,0.049023,0.046912,0.039115,0.01333,,,
8368,0.048843,0.023864,0.089579,0.090237,0.087531,0.098621,0.050166,0.047057,0.044903,0.050332,0.039019,0.013576,,,
8369,0.048982,0.022533,0.094226,0.088305,0.088554,0.092653,0.053524,0.046426,0.043477,0.045829,0.037911,0.01293,,,
8370,0.048768,0.022032,0.091052,0.088062,0.089337,0.087247,0.049622,0.042681,0.04483,0.044879,0.039026,0.013736,,,
8371,0.049792,0.023337,0.090963,0.089671,0.084838,0.094114,0.047568,0.046756,0.03956,0.046701,0.038607,0.013674,,,
8372,0.050521,0.023076,0.091669,0.088744,0.087409,0.093215,0.050612,0.043298,0.0411,0.046841,0.03799,0.013961,,,
8373,0.050788,0.024004,0.092448,0.092429,0.084695,0.093339,0.052723,0.051252,0.040915,0.050876,0.038971,0.014335,,,
8374,0.050045,0.024016,0.091676,0.09238,0.093673,0.093331,0.052644,0.047833,0.043756,0.049181,0.040368,0.015985,,,
8375,0.05086,0.025058,0.093221,0.091587,0.092041,0.097361,0.050674,0.046136,0.040716,0.052142,0.039118,0.014402,,,
8376,0.049224,0.025439,0.090627,0.08902,0.09206,0.096683,0.049646,0.04605,0.043772,0.052988,0.039699,0.016355,,,
8377,0.049554,0.024849,0.09324,0.092568,0.090924,0.096559,0.046405,0.046226,0.04823,0.050729,0.038879,0.015789,,,
8378,0.049824,0.025294,0.089553,0.089081,0.092649,0.096641,0.049346,0.045995,0.04609,0.054224,0.038968,0.017773,,,
8379,0.049597,0.023931,0.089691,0.089279,0.091083,0.09328,0.044648,0.046444,0.048742,0.053355,0.038911,0.016408,,,
8380,0.050282,0.025432,0.092739,0.093234,0.088668,0.090242,0.046644,0.045859,0.044608,0.04935,0.039289,0.019542,,,
8381,0.048439,0.02334,0.091412,0.093371,0.086534,0.08588,0.044864,0.040719,0.043615,0.049986,0.038889,0.015877,,,
8382,0.048959,0.025518,0.091526,0.093242,0.087574,0.089195,0.042867,0.046264,0.041585,0.050693,0.038654,0.014612,,,
8383,0.048911,0.023116,0.092935,0.091428,0.088002,0.086942,0.045579,0.045804,0.04267,0.050215,0.038782,0.016472,,,
8384,0.048313,0.021148,0.092527,0.09146,0.087366,0.086046,0.047923,0.047433,0.049265,0.050585,0.040778,0.023446,,,
8385,0.049277,0.021772,0.093834,0.088579,0.090148,0.093193,0.049773,0.043193,0.044115,0.056295,0.039335,0.01998,,,
8386,0.048474,0.022372,0.093926,0.087582,0.089057,0.091265,0.048836,0.04568,0.048889,0.049758,0.038695,0.021148,,,
8387,0.049781,0.024061,0.093809,0.092564,0.090174,0.092349,0.048938,0.042624,0.047098,0.058012,0.039473,0.021201,,,
8388,0.048344,0.02263,0.095554,0.094236,0.093159,0.094202,0.048115,0.045542,0.047099,0.060308,0.04012,0.016642,,,
8389,0.048211,0.021564,0.095929,0.092401,0.094381,0.093653,0.049589,0.043332,0.047301,0.056695,0.03866,0.013872,,,
8390,0.049128,0.021453,0.096643,0.092161,0.092163,0.090958,0.047248,0.043985,0.04523,0.056797,0.039469,0.015931,,,
8391,0.049078,0.022643,0.095112,0.094918,0.088831,0.092229,0.051557,0.046737,0.043575,0.057889,0.039982,0.01614,,,
8392,0.04906,0.022413,0.094555,0.095921,0.087759,0.096556,0.049818,0.048033,0.047577,0.054699,0.039779,0.015979,,,
8393,0.048069,0.022937,0.095999,0.090336,0.089342,0.096299,0.049711,0.049539,0.044344,0.057022,0.038732,0.015417,,,
8394,0.047897,0.022357,0.09538,0.09532,0.090562,0.095833,0.046487,0.051468,0.047627,0.053573,0.039889,0.018367,,,
8395,0.049083,0.023206,0.096283,0.093612,0.088643,0.091298,0.049972,0.050717,0.04498,0.055676,0.03906,0.017305,,,
8396,0.048706,0.023039,0.092843,0.10095,0.086867,0.093417,0.043857,0.051956,0.049493,0.056533,0.038928,0.016003,,,
8397,0.048744,0.02337,0.094469,0.09137,0.084729,0.095234,0.045546,0.047828,0.043611,0.060543,0.03926,0.017621,,,
8398,0.047933,0.023048,0.09147,0.092533,0.086209,0.090381,0.047505,0.047804,0.040799,0.057688,0.039184,0.016966,,,
8399,0.04931,0.02356,0.09492,0.092472,0.086151,0.090843,0.052654,0.046998,0.041443,0.05124,0.03911,0.020233,,,
8400,0.048073,0.023508,0.089874,0.091273,0.089556,0.090515,0.047665,0.047625,0.04333,0.053842,0.040796,0.019952,,,
8401,0.047946,0.022716,0.092848,0.092248,0.095469,0.089992,0.044111,0.046744,0.048068,0.051913,0.040297,0.017393,,,
8402,0.04946,0.026066,0.097008,0.094241,0.090181,0.088552,0.051728,0.047158,0.044392,0.05377,0.038835,0.015796,,,
8403,0.050475,0.025979,0.093793,0.094743,0.091586,0.09067,0.052654,0.045332,0.046677,0.053495,0.04025,0.016429,,,
8404,0.04935,0.025385,0.091362,0.093386,0.092338,0.085987,0.047734,0.044914,0.051813,0.053708,0.040046,0.014942,,,
8405,0.050113,0.026116,0.088292,0.092902,0.09259,0.086122,0.049209,0.042534,0.05001,0.048323,0.039376,0.016282,,,
8406,0.049533,0.023738,0.089841,0.09026,0.095481,0.092399,0.045111,0.041926,0.050297,0.048528,0.038178,0.015708,,,
8407,0.048672,0.023241,0.087719,0.088403,0.095396,0.089345,0.044607,0.043926,0.048751,0.04714,0.038588,0.015144,,,
8408,0.048466,0.023154,0.089536,0.086293,0.089872,0.090029,0.047427,0.042934,0.044689,0.045674,0.038354,0.015057,,,
8409,0.048146,0.022159,0.091399,0.088061,0.094529,0.085314,0.047981,0.048183,0.049371,0.047274,0.038941,0.016362,,,
8410,0.047011,0.021325,0.094766,0.085395,0.08664,0.088513,0.046502,0.042961,0.042444,0.042583,0.037969,0.014387,,,
8411,0.047654,0.023184,0.091124,0.088082,0.091226,0.086153,0.046374,0.046151,0.047586,0.042559,0.03842,0.017162,,,
8412,0.048673,0.021927,0.094248,0.090009,0.089319,0.085974,0.051634,0.045927,0.04205,0.046659,0.037725,0.015168,,,
8413,0.04841,0.022612,0.092578,0.08709,0.084968,0.086301,0.05234,0.043465,0.039003,0.043771,0.037848,0.014564,,,
8414,0.04894,0.023437,0.090275,0.088389,0.088,0.088453,0.053579,0.046961,0.043202,0.04454,0.037799,0.014351,,,
8415,0.047984,0.022895,0.093217,0.090297,0.089719,0.08966,0.05208,0.049139,0.042666,0.042409,0.037441,0.014156,,,
8416,0.048304,0.021374,0.094063,0.090554,0.091499,0.08992,0.049484,0.045219,0.040852,0.043587,0.038939,0.01571,,,
8417,0.047807,0.020974,0.097576,0.086137,0.087663,0.088749,0.051006,0.047933,0.042043,0.043802,0.037945,0.014427,,,
8418,0.048837,0.020013,0.093327,0.089397,0.090778,0.092064,0.048112,0.048549,0.044556,0.048359,0.037901,0.014432,,,
8419,0.048681,0.019999,0.094585,0.092717,0.09116,0.089535,0.049042,0.046265,0.048618,0.040257,0.037814,0.016646,,,
8420,0.048508,0.020328,0.091925,0.088653,0.087312,0.084895,0.049047,0.045858,0.040705,0.044613,0.039145,0.017514,,,
8421,0.049132,0.020826,0.09379,0.089466,0.08816,0.087818,0.052486,0.046352,0.046329,0.045607,0.038926,0.019006,,,
8422,0.048791,0.020235,0.090562,0.092795,0.089849,0.088683,0.047808,0.049608,0.048751,0.049946,0.037511,0.015743,,,
8423,0.047605,0.020152,0.091244,0.08995,0.091419,0.090681,0.049409,0.042778,0.048486,0.051695,0.037768,0.017987,,,
8424,0.047848,0.020897,0.086966,0.090433,0.088386,0.086759,0.048925,0.046354,0.04612,0.051972,0.038448,0.016108,,,
8425,0.047305,0.020706,0.088421,0.094497,0.089258,0.088023,0.05066,0.046351,0.048991,0.046319,0.037929,0.015359,,,
8426,0.048233,0.020559,0.088405,0.094211,0.08458,0.084927,0.049534,0.052031,0.046701,0.044994,0.039599,0.021148,,,
8427,0.047302,0.019873,0.085421,0.092621,0.08942,0.088202,0.04625,0.053977,0.048561,0.044734,0.039025,0.018081,,,
8428,0.047758,0.020587,0.086816,0.09165,0.089134,0.092006,0.045829,0.05173,0.04572,0.044696,0.03839,0.015054,,,
8429,0.047119,0.019747,0.087442,0.094687,0.087673,0.087463,0.041472,0.051142,0.047729,0.047648,0.038883,0.017772,,,
8430,0.048005,0.020307,0.086244,0.091047,0.091048,0.088174,0.043037,0.049335,0.047081,0.049666,0.038346,0.016642,,,
8431,0.047866,0.018502,0.086811,0.093787,0.086832,0.084553,0.042528,0.049797,0.048624,0.045321,0.037801,0.015058,,,
8432,0.046734,0.020621,0.091886,0.093227,0.090427,0.083663,0.04711,0.047931,0.05041,0.047814,0.039011,0.016333,,,
8433,0.047073,0.021043,0.091646,0.094588,0.090454,0.090065,0.045179,0.049575,0.047227,0.046483,0.037911,0.015215,,,
8434,0.047376,0.02054,0.088127,0.092592,0.089024,0.09022,0.041972,0.047657,0.049045,0.047846,0.036837,0.014362,,,
8435,0.045945,0.020099,0.085393,0.092774,0.09266,0.084754,0.043926,0.050128,0.053689,0.045214,0.037869,0.013982,,,
8436,0.04716,0.021002,0.088728,0.09745,0.088835,0.089475,0.04252,0.052477,0.054348,0.054368,0.03785,0.013915,,,
8437,0.047725,0.020494,0.091207,0.09312,0.087761,0.088999,0.045234,0.050174,0.05421,0.047577,0.037523,0.013485,,,
8438,0.046619,0.020106,0.09583,0.090305,0.092487,0.085903,0.048897,0.045966,0.051822,0.049635,0.039763,0.016733,,,
8439,0.04702,0.019328,0.092538,0.08956,0.088431,0.090119,0.046502,0.045134,0.0503,0.048011,0.038447,0.01462,,,
8440,0.045867,0.018777,0.086938,0.089338,0.089641,0.090437,0.044201,0.04751,0.046525,0.051433,0.038481,0.015077,,,
8441,0.046685,0.019713,0.085541,0.090067,0.090414,0.092687,0.043484,0.04415,0.052043,0.052324,0.039017,0.015326,,,
8442,0.046998,0.020139,0.089877,0.087444,0.09474,0.087705,0.045314,0.043064,0.05528,0.046604,0.039257,0.015372,,,
8443,0.047447,0.020529,0.092063,0.092322,0.094648,0.084456,0.042774,0.042885,0.051765,0.044926,0.039427,0.015167,,,
8444,0.048107,0.020898,0.09377,0.096777,0.09631,0.084269,0.045269,0.043395,0.051295,0.041834,0.039635,0.014352,,,
8445,0.047427,0.019272,0.094761,0.098326,0.099338,0.081883,0.047808,0.052272,0.054961,0.043275,0.03977,0.017468,,,
8446,0.047134,0.021302,0.096661,0.096263,0.097502,0.086477,0.050354,0.048465,0.056904,0.046866,0.039289,0.017829,,,
8447,0.047089,0.021158,0.092815,0.099098,0.096722,0.089635,0.044616,0.050209,0.050885,0.048564,0.041155,0.021611,,,
8448,0.047076,0.02203,0.091039,0.098322,0.095217,0.085559,0.044094,0.045381,0.05163,0.04133,0.04029,0.017679,,,
8449,0.047871,0.022462,0.09418,0.095236,0.094358,0.084761,0.04229,0.043697,0.052005,0.041603,0.041492,0.023167,,,
8450,0.047153,0.022723,0.09136,0.091127,0.093943,0.084533,0.039542,0.044733,0.049568,0.043747,0.04043,0.017756,,,
8451,0.047195,0.022465,0.089903,0.090634,0.093098,0.085436,0.041547,0.045848,0.047266,0.043437,0.039816,0.022251,,,
8452,0.047896,0.022626,0.088886,0.091005,0.090223,0.083576,0.041401,0.044825,0.049048,0.044541,0.039807,0.020595,,,
8453,0.04796,0.022766,0.091746,0.089805,0.09471,0.090843,0.043848,0.043011,0.050262,0.038908,0.038003,0.013151,,,
8454,0.04843,0.022762,0.087797,0.092104,0.094644,0.087921,0.042026,0.045004,0.048777,0.044041,0.038924,0.015309,,,
8455,0.047576,0.022369,0.089232,0.088163,0.093255,0.092093,0.04155,0.046795,0.047361,0.050849,0.041086,0.016895,,,
8456,0.048013,0.021872,0.087927,0.08994,0.094209,0.088017,0.039925,0.044888,0.048022,0.049203,0.041527,0.017845,,,
8457,0.048377,0.022088,0.08851,0.087413,0.09444,0.08711,0.040808,0.04578,0.046866,0.047824,0.040255,0.019214,,,
8458,0.048225,0.022253,0.089019,0.088158,0.091518,0.090982,0.042578,0.045923,0.043262,0.050645,0.041971,0.020619,,,
8459,0.048428,0.021614,0.090026,0.085266,0.096097,0.094583,0.039528,0.043223,0.048869,0.049995,0.042177,0.02651,,,
8460,0.049346,0.022347,0.091067,0.090159,0.091807,0.09439,0.045191,0.044897,0.043166,0.053693,0.040733,0.01856,,,
8461,0.048544,0.022321,0.090665,0.089944,0.088748,0.091659,0.045648,0.045403,0.043131,0.050574,0.040565,0.018182,,,
8462,0.049312,0.022307,0.088618,0.085604,0.090603,0.092084,0.044716,0.046749,0.043639,0.0512,0.040593,0.019404,,,
8463,0.048457,0.02365,0.090319,0.086651,0.086553,0.092051,0.042229,0.043246,0.045399,0.049861,0.040541,0.021005,,,
8464,0.049519,0.023075,0.089996,0.082375,0.089024,0.086933,0.041585,0.044332,0.045603,0.047203,0.039931,0.020561,,,
8465,0.048866,0.023575,0.090359,0.082211,0.087434,0.088514,0.046213,0.044554,0.044843,0.051508,0.040326,0.024079,,,
8466,0.048728,0.024418,0.09005,0.082594,0.088783,0.088086,0.049197,0.041365,0.045934,0.051259,0.040753,0.029793,,,
8467,0.049878,0.023365,0.089965,0.083093,0.088006,0.085397,0.048122,0.042999,0.048379,0.048228,0.041022,0.0258,,,
8468,0.049938,0.02441,0.088138,0.083396,0.09152,0.08649,0.047008,0.04273,0.054114,0.050289,0.03973,0.024628,,,
8469,0.049057,0.023904,0.091275,0.082377,0.087599,0.083366,0.048753,0.045575,0.05146,0.044263,0.039828,0.023709,,,
8470,0.049538,0.024761,0.08686,0.083557,0.093034,0.086725,0.050407,0.043862,0.052488,0.044065,0.039682,0.025043,,,
8471,0.04961,0.024238,0.092226,0.085963,0.092996,0.08695,0.051603,0.050893,0.050776,0.043181,0.040475,0.025473,,,
8472,0.049703,0.024141,0.090338,0.086281,0.09047,0.086831,0.051522,0.048066,0.051117,0.043939,0.040615,0.027051,,,
8473,0.050162,0.023414,0.089107,0.085719,0.092232,0.090265,0.046066,0.047647,0.048659,0.045307,0.042299,0.031562,,,
8474,0.050211,0.025955,0.089651,0.084842,0.092217,0.086546,0.045427,0.043554,0.049328,0.044012,0.04158,0.032456,,,
8475,0.05063,0.026692,0.090438,0.084356,0.092286,0.086547,0.048481,0.044848,0.050656,0.042903,0.041635,0.03102,,,
8476,0.050182,0.024603,0.095428,0.083806,0.094153,0.092037,0.052022,0.04386,0.048717,0.047427,0.041214,0.033395,,,
8477,0.050815,0.024472,0.091239,0.085446,0.095581,0.093093,0.049282,0.047146,0.049474,0.048136,0.043014,0.03766,,,
8478,0.050385,0.024669,0.093657,0.084164,0.091935,0.09156,0.051332,0.048431,0.044999,0.048591,0.043408,0.049307,,,
8479,0.050179,0.024058,0.090378,0.082896,0.095028,0.088331,0.053209,0.048139,0.048381,0.047986,0.040279,0.017372,,,
8480,0.050364,0.023817,0.087819,0.083291,0.096987,0.093125,0.053282,0.051091,0.050572,0.052312,0.039643,0.022782,,,
8481,0.050019,0.023155,0.085627,0.08335,0.096844,0.089261,0.050404,0.049091,0.048351,0.047273,0.03988,0.021193,,,
8482,0.051507,0.024959,0.092677,0.085953,0.094979,0.092092,0.053392,0.049575,0.047225,0.04852,0.041652,0.030241,,,
8483,0.05093,0.024492,0.08932,0.087072,0.090644,0.090027,0.05354,0.052867,0.04958,0.048197,0.041047,0.024261,,,
8484,0.0505,0.023698,0.089833,0.087025,0.086666,0.088157,0.051936,0.048869,0.045126,0.047639,0.039541,0.017256,,,
8485,0.049824,0.023932,0.092229,0.086813,0.092295,0.09337,0.054337,0.046447,0.050375,0.049088,0.039996,0.020475,,,
8486,0.050603,0.023863,0.092446,0.084521,0.088303,0.089901,0.048958,0.044969,0.048263,0.052451,0.038395,0.015517,,,
8487,0.0508,0.023723,0.093864,0.085388,0.088833,0.088526,0.053231,0.047556,0.049089,0.049797,0.039518,0.018336,,,
8488,0.050239,0.024383,0.09087,0.086372,0.086892,0.094233,0.04968,0.043564,0.046323,0.057383,0.03948,0.018965,,,
8489,0.050443,0.024723,0.095192,0.088526,0.09248,0.08993,0.050958,0.044318,0.050596,0.049656,0.041201,0.023947,,,
8490,0.050472,0.024428,0.09244,0.086753,0.088271,0.092592,0.049499,0.044482,0.047579,0.053426,0.038596,0.015777,,,
8491,0.051601,0.025398,0.091213,0.08479,0.093313,0.090571,0.0476,0.038609,0.052867,0.048255,0.040165,0.01686,,,
8492,0.050332,0.023929,0.090345,0.088039,0.08801,0.0918,0.050004,0.043821,0.051273,0.049185,0.041681,0.019268,,,
8493,0.050012,0.023457,0.088239,0.085875,0.093647,0.092603,0.04662,0.042414,0.052687,0.046905,0.039903,0.018243,,,
8494,0.049587,0.023561,0.086503,0.085434,0.090654,0.088988,0.045471,0.045124,0.054973,0.050582,0.038835,0.016083,,,
8495,0.049711,0.023686,0.091431,0.081113,0.097833,0.091091,0.045868,0.044372,0.05469,0.053979,0.038681,0.014784,,,
8496,0.048738,0.023447,0.091944,0.084728,0.098491,0.091855,0.048951,0.04444,0.052899,0.051877,0.039336,0.017205,,,
8497,0.049822,0.0231,0.09172,0.085659,0.086005,0.09129,0.049942,0.046712,0.048882,0.050619,0.04047,0.017261,,,
8498,0.047209,0.023695,0.090103,0.083809,0.088092,0.089846,0.045832,0.04483,0.048787,0.050938,0.040223,0.016534,,,
8499,0.048375,0.022587,0.094998,0.080207,0.088968,0.091301,0.04943,0.042918,0.052964,0.052063,0.040437,0.017093,,,
8500,0.048856,0.0226,0.094063,0.086581,0.088398,0.096915,0.050116,0.047192,0.052658,0.057396,0.040911,0.018258,,,
8501,0.048554,0.023224,0.095841,0.083669,0.091024,0.094975,0.050924,0.047467,0.053974,0.056965,0.0403,0.017685,,,
8502,0.048455,0.022494,0.094386,0.086451,0.089554,0.09408,0.04754,0.045851,0.049672,0.057437,0.042193,0.022534,,,
8503,0.04786,0.022202,0.0944,0.08421,0.095007,0.098594,0.05001,0.042458,0.055437,0.058264,0.041806,0.017878,,,
8504,0.048113,0.021862,0.095751,0.085981,0.095821,0.093601,0.048513,0.043002,0.049428,0.055529,0.040894,0.019052,,,
8505,0.048396,0.022504,0.096347,0.0842,0.090883,0.09883,0.048848,0.044852,0.048107,0.056643,0.04053,0.017485,,,
8506,0.048114,0.022,0.088048,0.084092,0.093385,0.095674,0.044358,0.044579,0.04833,0.054871,0.039663,0.014468,,,
8507,0.047394,0.023539,0.093426,0.084809,0.097039,0.096416,0.045618,0.040163,0.052401,0.057035,0.041084,0.018221,,,
8508,0.047778,0.022991,0.096129,0.081969,0.097474,0.094969,0.052055,0.040916,0.053073,0.054945,0.038411,0.013759,,,
8509,0.047012,0.022506,0.094585,0.081129,0.096006,0.092781,0.04893,0.040626,0.051548,0.05326,0.039781,0.0139,,,
8510,0.047626,0.023414,0.093824,0.07796,0.093064,0.095136,0.048962,0.038028,0.048638,0.052303,0.038608,0.014733,,,
8511,0.047704,0.024121,0.090237,0.084946,0.097512,0.095928,0.047901,0.04133,0.048549,0.056047,0.039272,0.015367,,,
8512,0.049638,0.025292,0.09155,0.083288,0.090468,0.094943,0.046792,0.044629,0.044675,0.05265,0.039691,0.01702,,,
8513,0.048118,0.024842,0.088648,0.0787,0.088673,0.092907,0.04666,0.041193,0.046111,0.057633,0.03968,0.01988,,,
8514,0.04727,0.024289,0.090369,0.078794,0.088663,0.09371,0.045666,0.044192,0.048948,0.058392,0.039006,0.016634,,,
8515,0.047738,0.024694,0.090179,0.082735,0.088735,0.09732,0.044199,0.043144,0.048386,0.057208,0.03885,0.015365,,,
8516,0.047547,0.02454,0.089529,0.084114,0.090151,0.097285,0.045283,0.043887,0.050747,0.05526,0.040486,0.021888,,,
8517,0.047356,0.024263,0.085954,0.086165,0.088106,0.097421,0.04236,0.048443,0.049532,0.055582,0.040112,0.018655,,,
8518,0.046704,0.023099,0.087873,0.08817,0.090504,0.097217,0.039979,0.046256,0.046241,0.052346,0.038383,0.01606,,,
8519,0.046667,0.023033,0.084889,0.087057,0.088608,0.095918,0.041227,0.048873,0.048295,0.05361,0.038619,0.013599,,,
8520,0.047935,0.022755,0.089564,0.089307,0.091632,0.091537,0.041322,0.047404,0.047658,0.051569,0.038722,0.015345,,,
8521,0.046802,0.021823,0.086815,0.08728,0.089404,0.093396,0.040252,0.044207,0.050289,0.050751,0.038615,0.015973,,,
8522,0.047256,0.021594,0.085541,0.088655,0.088113,0.096115,0.036027,0.044345,0.045014,0.055527,0.039608,0.018174,,,
8523,0.047116,0.022731,0.086632,0.085064,0.088662,0.092938,0.040676,0.04166,0.04396,0.050246,0.037669,0.014827,,,
8524,0.047299,0.022578,0.082711,0.086704,0.091849,0.092962,0.038736,0.044392,0.049476,0.053737,0.038419,0.015234,,,
8525,0.047793,0.022501,0.084684,0.083731,0.089504,0.096184,0.04,0.041697,0.048221,0.05476,0.036673,0.013605,,,
8526,0.04751,0.022908,0.083752,0.091111,0.090211,0.093366,0.038972,0.047324,0.048869,0.056259,0.038571,0.01556,,,
8527,0.046302,0.0233,0.088442,0.088661,0.09311,0.1012,0.045875,0.04595,0.049736,0.054888,0.039238,0.017077,,,
8528,0.048661,0.023909,0.086832,0.092747,0.087416,0.099076,0.041698,0.045078,0.044545,0.053127,0.03924,0.016057,,,
8529,0.048032,0.024183,0.085803,0.085461,0.087525,0.10205,0.043783,0.042404,0.046757,0.054987,0.039472,0.015125,,,
8530,0.047674,0.023051,0.085138,0.084702,0.088747,0.10393,0.044303,0.044151,0.04707,0.055009,0.038076,0.014484,,,
8531,0.048353,0.022624,0.088889,0.084778,0.08599,0.1002,0.046737,0.040914,0.044856,0.05487,0.040001,0.016444,,,
8532,0.048289,0.023471,0.089169,0.087496,0.091754,0.097861,0.047853,0.048206,0.047634,0.056383,0.039276,0.0173,,,
8533,0.048921,0.023689,0.090894,0.08994,0.09196,0.097853,0.049566,0.046866,0.048165,0.053103,0.039211,0.016836,,,
8534,0.048058,0.023056,0.088657,0.08736,0.093105,0.099915,0.047403,0.044219,0.049328,0.054907,0.039444,0.0157,,,
8535,0.048365,0.024059,0.090246,0.089917,0.095437,0.10029,0.049587,0.042878,0.051095,0.052055,0.038119,0.013597,,,
8536,0.047372,0.024686,0.095833,0.089151,0.095884,0.10088,0.048207,0.045939,0.049619,0.05641,0.037217,0.012716,,,
8537,0.046226,0.023351,0.090119,0.088079,0.093127,0.097037,0.048822,0.044893,0.046257,0.051473,0.040148,0.014085,,,
8538,0.048209,0.023185,0.094458,0.088676,0.095526,0.10084,0.050747,0.046262,0.048427,0.056815,0.039521,0.01382,,,
8539,0.047327,0.024607,0.088174,0.087119,0.09449,0.1016,0.043959,0.049319,0.045684,0.055738,0.039664,0.016893,,,
8540,0.046891,0.022796,0.088923,0.08946,0.092308,0.098358,0.044911,0.050623,0.04914,0.05699,0.038862,0.013703,,,
8541,0.047033,0.024173,0.091349,0.091078,0.092607,0.098414,0.050789,0.048671,0.050915,0.057714,0.040107,0.016964,,,
8542,0.047644,0.02384,0.088276,0.08882,0.087096,0.096375,0.050704,0.048358,0.049995,0.061175,0.039592,0.017111,,,
8543,0.047716,0.024042,0.090679,0.088239,0.092388,0.10009,0.055312,0.049316,0.04438,0.057297,0.038543,0.015257,,,
8544,0.047492,0.023515,0.088967,0.08546,0.091562,0.095809,0.053808,0.04645,0.050008,0.056197,0.038811,0.015812,,,
8545,0.046694,0.023203,0.086518,0.083471,0.097361,0.096943,0.053005,0.046508,0.054411,0.055071,0.037665,0.014047,,,
8546,0.046383,0.022728,0.088335,0.083145,0.098913,0.10051,0.051699,0.044694,0.048484,0.056199,0.037068,0.012082,,,
8547,0.046645,0.022542,0.090328,0.080649,0.098829,0.099175,0.049555,0.048061,0.049032,0.057497,0.037983,0.014505,,,
8548,0.047323,0.024211,0.086805,0.083553,0.096009,0.095901,0.050583,0.043211,0.053524,0.049007,0.037698,0.01433,,,
8549,0.047419,0.023831,0.087066,0.079517,0.096058,0.094536,0.045929,0.045533,0.050237,0.051756,0.03973,0.018245,,,
8550,0.047243,0.022766,0.088228,0.076532,0.09404,0.091956,0.049636,0.041102,0.052256,0.046191,0.039515,0.021819,,,
8551,0.046743,0.023455,0.089709,0.078214,0.096973,0.086606,0.050385,0.044577,0.05371,0.040877,0.037666,0.014634,,,
8552,0.046921,0.023035,0.086245,0.080815,0.091279,0.087693,0.050184,0.046152,0.052175,0.044144,0.037802,0.015693,,,
8553,0.047595,0.02367,0.081443,0.08,0.09301,0.091556,0.047921,0.049534,0.050778,0.04934,0.037615,0.013955,,,
8554,0.047543,0.023797,0.086389,0.082039,0.095446,0.096421,0.047265,0.043034,0.051641,0.050888,0.037632,0.013456,,,
8555,0.04675,0.023976,0.085327,0.080569,0.096121,0.094853,0.046613,0.043687,0.054511,0.050035,0.039358,0.019867,,,
8556,0.047525,0.0249,0.086783,0.079038,0.095939,0.0963,0.042852,0.044146,0.052839,0.050626,0.04002,0.019159,,,
8557,0.048256,0.024067,0.085909,0.080994,0.094725,0.095305,0.046306,0.043025,0.05214,0.051107,0.039174,0.019485,,,
8558,0.048291,0.024125,0.090071,0.079501,0.096364,0.093358,0.049613,0.040221,0.051294,0.051188,0.03849,0.017475,,,
8559,0.048395,0.024096,0.090811,0.078368,0.093553,0.0917,0.04551,0.041484,0.048859,0.050136,0.038527,0.016264,,,
8560,0.048983,0.024638,0.091743,0.077422,0.089439,0.098013,0.044073,0.039412,0.044562,0.053634,0.038811,0.021988,,,
8561,0.048254,0.024194,0.090814,0.078722,0.092874,0.098244,0.047205,0.040228,0.051258,0.052281,0.039038,0.019242,,,
8562,0.048828,0.024831,0.087358,0.076984,0.096054,0.09538,0.043757,0.037615,0.051668,0.048679,0.03911,0.017931,,,
8563,0.048269,0.023195,0.089382,0.077521,0.096039,0.090414,0.046136,0.040515,0.049702,0.047938,0.03986,0.020982,,,
8564,0.049455,0.02432,0.091263,0.077421,0.095009,0.090007,0.049595,0.03982,0.05444,0.048779,0.038995,0.018142,,,
8565,0.049081,0.023286,0.089829,0.079164,0.095476,0.09292,0.045561,0.040742,0.054539,0.055374,0.041266,0.024346,,,
8566,0.04869,0.023414,0.088503,0.079712,0.099904,0.092256,0.043232,0.039721,0.051295,0.049074,0.041185,0.025335,,,
8567,0.049525,0.023289,0.0852,0.081489,0.098989,0.090058,0.040651,0.043497,0.053912,0.05015,0.041571,0.02426,,,
8568,0.050046,0.024695,0.089769,0.085484,0.094393,0.092256,0.041105,0.044775,0.049515,0.04945,0.041831,0.024883,,,
8569,0.050194,0.023727,0.087459,0.084802,0.092972,0.093994,0.039418,0.044384,0.046931,0.054962,0.041197,0.024827,,,
8570,0.050465,0.024537,0.089425,0.081823,0.095197,0.088764,0.043093,0.041178,0.050143,0.046447,0.042005,0.020966,,,
8571,0.050897,0.024153,0.086225,0.080535,0.096292,0.088487,0.041866,0.036843,0.054359,0.045279,0.040834,0.019631,,,
8572,0.050679,0.024657,0.085898,0.08511,0.093955,0.089715,0.040022,0.037519,0.052589,0.050581,0.041197,0.020358,,,
8573,0.050292,0.024573,0.081545,0.086617,0.099331,0.093011,0.034392,0.044527,0.056192,0.046658,0.039965,0.018487,,,
8574,0.049705,0.024669,0.082721,0.090741,0.098741,0.092466,0.035924,0.04354,0.056879,0.047696,0.039677,0.016964,,,
8575,0.049691,0.024252,0.086278,0.086565,0.094305,0.093893,0.03874,0.044934,0.051235,0.049825,0.039531,0.017356,,,
8576,0.048991,0.023957,0.082487,0.084248,0.088606,0.093129,0.035866,0.042797,0.051716,0.047151,0.038702,0.01378,,,
8577,0.050159,0.024509,0.08741,0.084313,0.092125,0.094139,0.040273,0.040576,0.051404,0.048274,0.039092,0.013038,,,
8578,0.048923,0.023578,0.086822,0.083983,0.091283,0.092982,0.040191,0.044008,0.054316,0.047123,0.039874,0.016354,,,
8579,0.050038,0.023757,0.090528,0.084321,0.088062,0.088088,0.041369,0.042495,0.046831,0.047448,0.039029,0.016073,,,
8580,0.049119,0.02386,0.086015,0.086114,0.084615,0.09041,0.040687,0.043325,0.046993,0.049194,0.040052,0.01393,,,
8581,0.048915,0.023168,0.088816,0.086633,0.091736,0.091839,0.042369,0.040531,0.045676,0.050518,0.040628,0.018191,,,
8582,0.047784,0.022975,0.087894,0.084708,0.084883,0.089774,0.042701,0.038059,0.044448,0.050792,0.039788,0.017125,,,
8583,0.048159,0.023178,0.084894,0.086052,0.092435,0.092335,0.040257,0.041147,0.043935,0.050323,0.038764,0.013895,,,
8584,0.046773,0.023688,0.086432,0.08619,0.090449,0.091322,0.041586,0.044956,0.050921,0.051242,0.040696,0.018272,,,
8585,0.046613,0.022276,0.088302,0.086903,0.087184,0.091915,0.046776,0.044529,0.050537,0.052878,0.038584,0.013707,,,
8586,0.047394,0.022642,0.086188,0.087952,0.091439,0.09455,0.040724,0.044188,0.051463,0.054153,0.039735,0.016356,,,
8587,0.047349,0.021313,0.089274,0.08914,0.090771,0.09387,0.042625,0.04428,0.051002,0.052189,0.039517,0.014528,,,
8588,0.046864,0.021318,0.086725,0.088043,0.087161,0.095658,0.039655,0.042426,0.04933,0.048333,0.038559,0.012628,,,
8589,0.047544,0.021794,0.086384,0.087853,0.086564,0.099663,0.044991,0.047753,0.047914,0.051091,0.038414,0.012994,,,
8590,0.046999,0.021077,0.087603,0.086094,0.086938,0.098051,0.042151,0.046253,0.053378,0.051346,0.041929,0.02376,,,
8591,0.047625,0.020728,0.089771,0.086415,0.083823,0.092226,0.042394,0.044285,0.048335,0.048507,0.039501,0.019152,,,
8592,0.046547,0.020297,0.088186,0.085807,0.085152,0.092275,0.045416,0.046187,0.04691,0.044834,0.040732,0.018209,,,
8593,0.047451,0.020025,0.090429,0.09057,0.085116,0.090774,0.048544,0.048822,0.049266,0.047605,0.040076,0.02113,,,
8594,0.047354,0.020117,0.087484,0.090014,0.086348,0.087201,0.045143,0.048547,0.047496,0.046144,0.040626,0.019125,,,
8595,0.047277,0.020552,0.088106,0.088399,0.089306,0.091693,0.045119,0.045429,0.047025,0.049497,0.041573,0.02296,,,
8596,0.047212,0.020633,0.08631,0.090085,0.087863,0.09241,0.045633,0.049911,0.046368,0.048156,0.041609,0.020982,,,
8597,0.046511,0.019531,0.084636,0.086292,0.090273,0.092174,0.040463,0.047189,0.049413,0.048175,0.040718,0.021654,,,
8598,0.047356,0.020545,0.080807,0.0855,0.092215,0.094638,0.041056,0.043302,0.051492,0.046726,0.04059,0.019629,,,
8599,0.047867,0.020758,0.08474,0.084017,0.094251,0.094103,0.042038,0.043779,0.05054,0.048547,0.039715,0.022645,,,
8600,0.048702,0.020753,0.084217,0.083218,0.087172,0.091088,0.038271,0.045016,0.049513,0.045696,0.039598,0.017662,,,
8601,0.048607,0.021828,0.088684,0.086305,0.086872,0.087981,0.040451,0.047681,0.044905,0.046267,0.04133,0.022168,,,
8602,0.047937,0.020619,0.085744,0.083831,0.093706,0.090746,0.039052,0.047757,0.051762,0.042914,0.042258,0.021447,,,
8603,0.047994,0.021446,0.089154,0.088645,0.093675,0.08713,0.044056,0.048196,0.052545,0.043425,0.04087,0.016848,,,
8604,0.047785,0.020937,0.088909,0.088029,0.097074,0.086098,0.041986,0.045505,0.050455,0.04362,0.041337,0.019146,,,
8605,0.048567,0.021506,0.090622,0.08293,0.093154,0.085435,0.044371,0.039045,0.05112,0.040322,0.04205,0.018927,,,
8606,0.048378,0.020554,0.089895,0.082094,0.091203,0.085071,0.044081,0.041964,0.045754,0.042413,0.041833,0.019803,,,
8607,0.048381,0.020904,0.091669,0.086422,0.093239,0.083712,0.045257,0.04368,0.04867,0.043174,0.042014,0.0187,,,
8608,0.047816,0.0205,0.088397,0.084571,0.10001,0.086152,0.042979,0.043568,0.050831,0.045849,0.04077,0.017057,,,
8609,0.048365,0.020865,0.094967,0.087132,0.094957,0.087168,0.044404,0.043562,0.049557,0.046875,0.041514,0.016186,,,
8610,0.048627,0.021103,0.094065,0.080043,0.089899,0.089458,0.045063,0.040881,0.049816,0.047636,0.042401,0.021938,,,
8611,0.047758,0.021079,0.095379,0.083922,0.094541,0.091236,0.046974,0.043777,0.049894,0.047927,0.040359,0.018248,,,
8612,0.04829,0.019678,0.092999,0.085138,0.091081,0.090932,0.045829,0.044249,0.050345,0.046093,0.042999,0.023071,,,
8613,0.048375,0.019748,0.09178,0.086156,0.094168,0.090933,0.050091,0.043227,0.052702,0.045925,0.042253,0.017424,,,
8614,0.04883,0.019477,0.093852,0.085456,0.094696,0.092479,0.047863,0.043498,0.051975,0.050265,0.0421,0.02063,,,
8615,0.047835,0.019317,0.097181,0.088902,0.090238,0.086943,0.048307,0.04799,0.04939,0.049123,0.042258,0.018536,,,
8616,0.049132,0.021394,0.094926,0.086835,0.09481,0.091837,0.043106,0.046905,0.051399,0.047127,0.042041,0.021026,,,
8617,0.048908,0.020155,0.09564,0.08921,0.096093,0.09236,0.05001,0.049835,0.054903,0.050262,0.042668,0.019522,,,
8618,0.049047,0.020679,0.089016,0.089422,0.094617,0.092227,0.045908,0.052282,0.049006,0.05044,0.040549,0.016089,,,
8619,0.048746,0.020934,0.093617,0.086946,0.095641,0.094183,0.047734,0.050674,0.052218,0.056856,0.040195,0.017136,,,
8620,0.049187,0.021304,0.096286,0.086072,0.095038,0.097889,0.045425,0.046012,0.048318,0.052649,0.040101,0.015512,,,
8621,0.048741,0.020586,0.089887,0.087642,0.098957,0.094898,0.04845,0.049298,0.049891,0.054452,0.042373,0.021137,,,
8622,0.04856,0.019963,0.09211,0.09264,0.10137,0.096558,0.045037,0.051837,0.05213,0.055033,0.041286,0.019118,,,
8623,0.046369,0.019209,0.093242,0.089776,0.095315,0.096025,0.052245,0.047414,0.047691,0.055148,0.039928,0.015733,,,
8624,0.047504,0.019781,0.088488,0.090234,0.099301,0.090966,0.050813,0.046136,0.053565,0.052537,0.040522,0.015268,,,
8625,0.046483,0.020302,0.091375,0.09105,0.093951,0.09054,0.05232,0.048395,0.050997,0.053872,0.0413,0.020772,,,
8626,0.046267,0.019645,0.087837,0.086912,0.095077,0.090791,0.046146,0.042836,0.048281,0.05468,0.041268,0.019514,,,
8627,0.045981,0.019664,0.086359,0.085371,0.090745,0.091552,0.045621,0.043654,0.050002,0.052213,0.041325,0.018728,,,
8628,0.045261,0.01889,0.081907,0.08855,0.091217,0.08948,0.039161,0.042092,0.049607,0.051608,0.040807,0.018802,,,
8629,0.046078,0.018744,0.079463,0.083468,0.092735,0.091858,0.041326,0.043368,0.04734,0.050044,0.040273,0.017868,,,
8630,0.045859,0.020014,0.083551,0.08221,0.087877,0.088824,0.041174,0.043783,0.045099,0.048609,0.039933,0.017622,,,
8631,0.046807,0.020995,0.082955,0.082859,0.087487,0.091807,0.040577,0.042178,0.046221,0.049442,0.040724,0.023408,,,
8632,0.047659,0.020587,0.08619,0.083076,0.090131,0.092436,0.045774,0.040158,0.048997,0.053001,0.040193,0.019864,,,
8633,0.047835,0.020619,0.086675,0.076266,0.088162,0.091573,0.043458,0.034836,0.046285,0.051127,0.041512,0.024807,,,
8634,0.047938,0.020017,0.085861,0.07944,0.089687,0.090726,0.043849,0.038856,0.046671,0.04933,0.04108,0.021805,,,
8635,0.047532,0.019044,0.084996,0.077386,0.089963,0.095429,0.042509,0.039511,0.048233,0.046496,0.039741,0.017023,,,
8636,0.047299,0.019386,0.087446,0.074411,0.090246,0.091392,0.048682,0.033925,0.045346,0.046289,0.040882,0.021534,,,
8637,0.047448,0.019681,0.086091,0.081459,0.091005,0.090661,0.04544,0.040284,0.046766,0.043713,0.040756,0.02001,,,
8638,0.047685,0.018825,0.082702,0.075973,0.088715,0.090528,0.04437,0.040396,0.04898,0.043723,0.039723,0.018953,,,
8639,0.048389,0.019955,0.079572,0.078731,0.086697,0.087228,0.041746,0.038361,0.044632,0.045699,0.041029,0.019424,,,
8640,0.049033,0.021826,0.08454,0.076754,0.094799,0.089714,0.04287,0.034834,0.04352,0.045969,0.039244,0.015874,,,
8641,0.048625,0.021904,0.08405,0.077629,0.091333,0.09062,0.045082,0.039414,0.046543,0.046481,0.039533,0.017654,,,
8642,0.047833,0.020845,0.076585,0.078661,0.090999,0.089436,0.038695,0.03946,0.044663,0.049666,0.03773,0.013008,,,
8643,0.049103,0.021772,0.085361,0.080468,0.087106,0.085812,0.042339,0.040535,0.040945,0.045895,0.037573,0.013742,,,
8644,0.047828,0.021388,0.081842,0.082581,0.088297,0.090404,0.038941,0.039724,0.04024,0.050765,0.036431,0.012521,,,
8645,0.047476,0.021265,0.08112,0.088956,0.086979,0.089659,0.041753,0.044736,0.042551,0.050337,0.038025,0.016068,,,
8646,0.04843,0.021235,0.082078,0.0902,0.08537,0.086445,0.040163,0.046522,0.044269,0.047552,0.037848,0.013583,,,
8647,0.048198,0.02106,0.08027,0.089677,0.085933,0.088295,0.043364,0.046546,0.043837,0.047643,0.039845,0.017251,,,
8648,0.048059,0.020792,0.077414,0.093461,0.08256,0.083412,0.03976,0.047846,0.044457,0.040648,0.038169,0.014196,,,
8649,0.047452,0.020389,0.077921,0.090912,0.079555,0.089404,0.039988,0.042724,0.041508,0.04076,0.038199,0.015997,,,
8650,0.047822,0.020479,0.080421,0.087817,0.082203,0.091421,0.046848,0.045681,0.043824,0.042529,0.037838,0.018527,,,
8651,0.047468,0.020057,0.085176,0.088908,0.074864,0.089013,0.050034,0.048642,0.041967,0.041411,0.038526,0.019045,,,
8652,0.045838,0.020831,0.085501,0.090998,0.081258,0.093448,0.046282,0.042494,0.044802,0.04495,0.038756,0.017738,,,
8653,0.047333,0.020776,0.081129,0.092993,0.083023,0.089901,0.04583,0.046145,0.045382,0.040825,0.038857,0.017146,,,
8654,0.04779,0.020935,0.082145,0.090389,0.083776,0.088913,0.046083,0.048199,0.045131,0.042111,0.038205,0.014013,,,
8655,0.047284,0.019429,0.082086,0.092215,0.081425,0.089257,0.047737,0.053328,0.042158,0.04221,0.038783,0.018237,,,
8656,0.046523,0.020513,0.08823,0.087909,0.085034,0.087978,0.0525,0.046817,0.048552,0.040346,0.038749,0.0166,,,
8657,0.047464,0.020249,0.088496,0.088031,0.086834,0.096357,0.048585,0.044197,0.046605,0.049724,0.037163,0.013733,,,
8658,0.047394,0.019776,0.088566,0.087374,0.089779,0.091415,0.05209,0.048556,0.046896,0.044887,0.037527,0.012894,,,
8659,0.047797,0.020793,0.088151,0.088824,0.085185,0.093391,0.051151,0.048024,0.046217,0.043849,0.03829,0.01656,,,
8660,0.048375,0.020854,0.090025,0.08487,0.081462,0.096897,0.04989,0.047973,0.040483,0.048701,0.036777,0.013631,,,
8661,0.048678,0.021373,0.0906,0.086085,0.082957,0.095335,0.052452,0.046893,0.041388,0.04551,0.038729,0.017174,,,
8662,0.048571,0.020748,0.094734,0.083455,0.081103,0.08823,0.051733,0.046298,0.044133,0.037681,0.037947,0.014928,,,
8663,0.04801,0.021169,0.090359,0.087817,0.082905,0.090551,0.051345,0.05053,0.044744,0.041883,0.03812,0.01501,,,
8664,0.049497,0.022151,0.095732,0.090054,0.083382,0.091878,0.055068,0.053381,0.041063,0.039874,0.03776,0.015785,,,
8665,0.048936,0.022105,0.093871,0.086762,0.08491,0.092125,0.05002,0.043765,0.044958,0.041468,0.037766,0.014918,,,
8666,0.048918,0.02182,0.089196,0.08912,0.084749,0.094613,0.049233,0.048434,0.046302,0.03986,0.039058,0.015669,,,
8667,0.048216,0.020835,0.094197,0.087369,0.081881,0.094564,0.049402,0.046528,0.045299,0.043116,0.039327,0.015893,,,
8668,0.047972,0.020825,0.092337,0.0875,0.08369,0.096836,0.050043,0.047479,0.050735,0.042685,0.037899,0.016178,,,
8669,0.047996,0.019815,0.091885,0.084206,0.082525,0.093464,0.052723,0.045996,0.050006,0.04405,0.038065,0.012854,,,
8670,0.04758,0.020838,0.092408,0.081903,0.084876,0.091654,0.052588,0.044733,0.050439,0.042883,0.03951,0.014182,,,
8671,0.047685,0.020765,0.0939,0.086612,0.087249,0.088767,0.054587,0.047886,0.04991,0.042119,0.038694,0.014164,,,
8672,0.048155,0.019708,0.093705,0.086445,0.087033,0.091477,0.050814,0.046447,0.04677,0.03952,0.039416,0.014674,,,
8673,0.048422,0.021031,0.092756,0.085826,0.081356,0.092663,0.05315,0.044351,0.047635,0.044258,0.03803,0.013894,,,
8674,0.046717,0.019699,0.088017,0.087343,0.083122,0.090352,0.051136,0.042554,0.046341,0.04555,0.037625,0.013365,,,
8675,0.046664,0.021163,0.09572,0.083568,0.086093,0.090657,0.054662,0.045521,0.052263,0.044082,0.038066,0.014722,,,
8676,0.046035,0.020726,0.092202,0.087731,0.085864,0.093155,0.048601,0.047077,0.050064,0.048315,0.038006,0.012073,,,
8677,0.046498,0.022053,0.08782,0.088892,0.08573,0.095709,0.04789,0.048766,0.050024,0.051679,0.038825,0.01338,,,
8678,0.045328,0.020413,0.090051,0.088319,0.084738,0.091274,0.047708,0.044623,0.049861,0.047745,0.038709,0.014958,,,
8679,0.046202,0.020082,0.087608,0.083089,0.084018,0.094502,0.049426,0.039075,0.046146,0.051141,0.037694,0.017703,,,
8680,0.046182,0.02001,0.089493,0.090916,0.082787,0.093771,0.053658,0.044431,0.04997,0.049272,0.037657,0.015015,,,
8681,0.046385,0.019866,0.088677,0.086458,0.086926,0.093522,0.0495,0.040762,0.047459,0.051397,0.039327,0.017549,,,
8682,0.046282,0.020202,0.088511,0.082857,0.088583,0.091836,0.049188,0.042582,0.049557,0.049869,0.039341,0.014909,,,
8683,0.045521,0.019867,0.087802,0.085869,0.089487,0.094613,0.047566,0.041244,0.044847,0.052365,0.037661,0.013922,,,
8684,0.046052,0.020522,0.086679,0.084192,0.089229,0.096987,0.046215,0.041981,0.047805,0.05437,0.037936,0.016834,,,
8685,0.045845,0.021973,0.092257,0.083792,0.089715,0.09396,0.049014,0.041696,0.044941,0.052545,0.03793,0.014143,,,



==> results/Exp2Results_filtered.csv <==
Number_of_Iterations;Mean_LSTDVF_diff;Std_Dev_LSTD_VF_diff;Mean_LSTDAv_VF_diff;Std_Dev_LSTDAv_VF_diff;Mean_CTD_VF_diff;Std_Dev_CTD_VF_diff
1;0.63566;0.233;0.67338;0.19616;0.57611;0.22235
2;0.45415;0.23306;0.51323;0.23028;0.4492;0.26073
3;0.43891;0.28173;0.4426;0.24535;0.38013;0.23779
4;0.43019;0.30121;0.36551;0.20512;0.3812;0.33486
5;0.45111;0.2926;0.3778;0.26811;0.39912;0.34039
6;0.41161;0.31136;0.31704;0.22346;0.39606;0.30831
7;0.43442;0.33906;0.35553;0.27386;0.39126;0.30229
8;0.45823;0.35229;0.33218;0.27847;0.44187;0.32009
9;0.49513;0.39698;0.39966;0.3088;0.41068;0.32496
10;0.47343;0.40208;0.39028;0.29218;0.42052;0.32202
11;0.53124;0.38852;0.39834;0.27186;0.40867;0.30265
12;0.49648;0.37912;0.43814;0.30707;0.48993;0.38183
13;0.53055;0.38615;0.42491;0.33478;0.43407;0.33873
14;0.51613;0.38709;0.42531;0.3592;0.44726;0.33654
15;0.48919;0.34059;0.42631;0.36435;0.46847;0.39959
16;0.45427;0.3353;0.41697;0.30352;0.4648;0.41202
17;0.48761;0.38034;0.40387;0.28073;0.45227;0.40669
18;0.49054;0.4483;0.3628;0.2488;0.44878;0.38732
19;0.47667;0.37532;0.42523;0.3396;0.45702;0.41493
20;0.45588;0.35192;0.45274;0.36776;0.44766;0.31798
21;0.4868;0.38472;0.39853;0.27886;0.47401;0.36698
22;0.49998;0.40244;0.44341;0.31247;0.42923;0.31827
23;0.53424;0.42648;0.46267;0.32491;0.45688;0.33465
24;0.46447;0.3672;0.38181;0.23305;0.42059;0.3426
25;0.4595;0.32197;0.36138;0.20638;0.46431;0.36795
26;0.40825;0.27944;0.34175;0.22551;0.51507;0.35409
27;0.45177;0.30264;0.34809;0.22108;0.4256;0.29505
28;0.45481;0.30746;0.39547;0.29128;0.39261;0.26109
29;0.42449;0.2822;0.40145;0.27911;0.43389;0.29559
30;0.42367;0.30209;0.38823;0.27604;0.42999;0.27094
31;0.41754;0.30902;0.38611;0.24943;0.42957;0.31541
32;0.42624;0.31653;0.37933;0.27979;0.39221;0.28057
33;0.46728;0.34465;0.41493;0.26807;0.37686;0.28024
34;0.47437;0.34408;0.37698;0.24975;0.43441;0.34772
35;0.48179;0.33909;0.37287;0.23538;0.43319;0.30208
36;0.47806;0.36525;0.35389;0.23637;0.40394;0.28475
37;0.43508;0.32183;0.37758;0.24219;0.4117;0.30559
38;0.44987;0.28693;0.35305;0.24397;0.41055;0.30162
39;0.42477;0.30582;0.41744;0.22719;0.3977;0.30879
40;0.41661;0.34421;0.43474;0.25791;0.41809;0.31158
41;0.47172;0.39342;0.39707;0.27876;0.41336;0.24768
42;0.47755;0.38594;0.37409;0.24952;0.41969;0.3017
43;0.43497;0.36284;0.37172;0.24273;0.40321;0.29744
44;0.44242;0.28853;0.35867;0.26783;0.38164;0.24245
45;0.45086;0.30301;0.38246;0.25934;0.40058;0.26689
46;0.45369;0.28993;0.35825;0.27556;0.41846;0.30948
47;0.40486;0.25299;0.37482;0.27885;0.42007;0.30787
48;0.40746;0.2865;0.38048;0.27089;0.43602;0.30652
49;0.40859;0.24426;0.39446;0.25542;0.47598;0.31588
50;0.39504;0.24137;0.38469;0.25629;0.44723;0.31767
51;0.3914;0.23849;0.41138;0.28885;0.39666;0.27175
52;0.37699;0.21433;0.39369;0.25667;0.40266;0.29599
53;0.38784;0.26126;0.35895;0.23026;0.41086;0.28908
54;0.39107;0.25674;0.37302;0.22587;0.40695;0.28587
55;0.35849;0.24062;0.3866;0.26193;0.38632;0.27914
56;0.37489;0.24499;0.38978;0.28245;0.40811;0.28804
57;0.38726;0.30572;0.36862;0.25499;0.40519;0.27214
58;0.36228;0.27869;0.32245;0.20013;0.4212;0.28256
59;0.38456;0.26457;0.35093;0.20873;0.35099;0.23026
60;0.37268;0.25807;0.33079;0.21827;0.40279;0.31951
61;0.34738;0.23204;0.34599;0.27801;0.4373;0.30165
62;0.40232;0.27266;0.37824;0.26227;0.43441;0.31484
63;0.39063;0.25083;0.39534;0.27657;0.39153;0.26513
64;0.39271;0.25401;0.39861;0.24229;0.35422;0.23634
65;0.36691;0.23212;0.36901;0.22139;0.3659;0.24777
66;0.34732;0.25994;0.38275;0.27614;0.3899;0.25848
67;0.39127;0.32921;0.38368;0.27402;0.36996;0.23952
68;0.37805;0.34921;0.40274;0.27928;0.4146;0.24825
69;0.35841;0.22675;0.41258;0.2804;0.37261;0.2198
70;0.2927;0.23232;0.40654;0.27283;0.35825;0.2422
71;0.34286;0.26491;0.3542;0.24481;0.37371;0.25759
72;0.41462;0.30021;0.33682;0.22218;0.35979;0.27406
73;0.41087;0.28895;0.31592;0.19157;0.37009;0.22913
74;0.36756;0.26578;0.36941;0.25106;0.3493;0.24
75;0.34565;0.23573;0.36863;0.25565;0.33776;0.20558
76;0.3313;0.22812;0.35822;0.2924;0.33492;0.21069
77;0.36271;0.23535;0.39524;0.28906;0.35;0.23157
78;0.34363;0.22013;0.34284;0.24847;0.36047;0.27334
79;0.30865;0.22158;0.34824;0.23556;0.35004;0.22586
80;0.31469;0.20956;0.34454;0.21049;0.3632;0.25105
81;0.31642;0.21947;0.33732;0.19963;0.38164;0.242
82;0.31737;0.22249;0.38146;0.21469;0.37947;0.2334
83;0.31968;0.22867;0.32393;0.19108;0.38125;0.27076
84;0.30486;0.18905;0.35483;0.22067;0.42132;0.2697
85;0.33983;0.22339;0.32063;0.22035;0.40836;0.30108
86;0.35396;0.19457;0.37002;0.22459;0.35342;0.24943
87;0.34697;0.20066;0.3625;0.23217;0.34946;0.23844
88;0.34601;0.22323;0.34741;0.2198;0.35666;0.24251
89;0.32529;0.20595;0.3335;0.21583;0.33326;0.19827
90;0.36641;0.2191;0.36408;0.24713;0.35632;0.20802
91;0.30349;0.22951;0.38039;0.29069;0.2984;0.17431
92;0.33091;0.25152;0.32448;0.24911;0.33381;0.2152
93;0.33911;0.18463;0.33768;0.23165;0.33246;0.21407
94;0.32968;0.20869;0.31076;0.22912;0.32846;0.2291
95;0.33373;0.20933;0.32806;0.24408;0.34795;0.23737
96;0.31957;0.21159;0.30041;0.23735;0.37455;0.26242
97;0.32064;0.19467;0.30164;0.19905;0.35079;0.29595
98;0.35723;0.22323;0.31871;0.23418;0.3606;0.27533
99;0.38246;0.23682;0.31937;0.21834;0.35309;0.24973
100;0.3813;0.23723;0.31221;0.19606;0.33868;0.23143
101;0.33274;0.19963;0.33907;0.23811;0.32192;0.20085
102;0.31952;0.22293;0.34112;0.24118;0.35224;0.23169
103;0.32955;0.20733;0.34886;0.23226;0.36136;0.22961
104;0.34069;0.23502;0.37891;0.24729;0.31108;0.22065
105;0.32173;0.24463;0.37042;0.24541;0.34188;0.21578
106;0.34631;0.26681;0.33801;0.20231;0.35905;0.23025
107;0.36124;0.26644;0.33418;0.20773;0.33299;0.22524
108;0.30845;0.24027;0.35396;0.25191;0.34519;0.22841
109;0.32492;0.22073;0.33056;0.2345;0.37113;0.2438
110;0.29837;0.19317;0.31891;0.23727;0.37397;0.28697
111;0.31502;0.21392;0.35654;0.22112;0.38004;0.26943
112;0.33072;0.22389;0.33142;0.23273;0.36997;0.25075
113;0.30777;0.21196;0.3301;0.22067;0.34105;0.24787
114;0.31599;0.20084;0.36422;0.21684;0.34716;0.22152
115;0.33459;0.19461;0.3327;0.21657;0.33577;0.20635
116;0.31334;0.20832;0.32568;0.20057;0.2915;0.16709
117;0.30639;0.19232;0.35562;0.21687;0.29157;0.1753
118;0.30245;0.17889;0.331;0.23352;0.27771;0.17068
119;0.2962;0.18518;0.31766;0.2308;0.29784;0.19665
120;0.28807;0.17019;0.31578;0.21534;0.35387;0.22178
121;0.30834;0.20724;0.33618;0.2049;0.36722;0.21796
122;0.31778;0.22231;0.30437;0.20648;0.35948;0.24741
123;0.32707;0.23022;0.32973;0.20109;0.36554;0.24744
124;0.35182;0.24212;0.30723;0.20863;0.30486;0.20876
125;0.32254;0.21518;0.3259;0.19499;0.28093;0.1968
126;0.3168;0.20504;0.32267;0.20836;0.30894;0.21678
127;0.29985;0.20535;0.35216;0.20507;0.29897;0.2269
128;0.32358;0.21651;0.32904;0.21168;0.34633;0.24008
129;0.32148;0.22617;0.32188;0.21146;0.3135;0.19661
130;0.32601;0.20417;0.32097;0.22035;0.3299;0.19452
131;0.31335;0.21344;0.32312;0.20015;0.30984;0.18983
132;0.31009;0.18709;0.29771;0.19538;0.31347;0.18114
133;0.31515;0.19447;0.29026;0.17715;0.31543;0.20059
134;0.32734;0.2449;0.2679;0.15516;0.31598;0.20572
135;0.30944;0.23125;0.27338;0.19919;0.35275;0.25801
136;0.32059;0.21628;0.29957;0.2028;0.3137;0.21851
137;0.32509;0.24361;0.31625;0.17679;0.33687;0.21263
138;0.32572;0.20823;0.297;0.17853;0.32621;0.21474
139;0.32069;0.2108;0.27754;0.17177;0.31602;0.21681
140;0.29579;0.19115;0.32973;0.20153;0.31711;0.19294
141;0.30858;0.2395;0.30038;0.17477;0.32157;0.20058
142;0.30296;0.23175;0.31093;0.18063;0.30278;0.20214
143;0.28763;0.19466;0.3004;0.19616;0.30252;0.19522
144;0.27727;0.19093;0.27367;0.20678;0.284;0.17161
145;0.29947;0.18862;0.27873;0.17908;0.30222;0.22344
146;0.30271;0.17768;0.3124;0.19942;0.2893;0.2199
147;0.29702;0.19131;0.31912;0.23694;0.30445;0.2064
148;0.27967;0.1867;0.33396;0.237;0.30207;0.2102
149;0.2774;0.17609;0.35757;0.2203;0.32714;0.22566
150;0.30891;0.16943;0.36679;0.24016;0.29099;0.17238
151;0.30478;0.18117;0.32767;0.21097;0.33374;0.21545
152;0.29611;0.17126;0.30896;0.18342;0.32899;0.19417
153;0.29561;0.19768;0.31418;0.17396;0.2836;0.17467
154;0.31366;0.19712;0.32681;0.21855;0.30523;0.18306
155;0.28528;0.16764;0.32264;0.19543;0.28567;0.16708
156;0.29593;0.17741;0.31278;0.18378;0.26682;0.17308
157;0.29;0.18631;0.29569;0.19462;0.2454;0.16973
158;0.29762;0.18999;0.30406;0.21284;0.29641;0.19791
159;0.30335;0.18059;0.33098;0.22471;0.27468;0.17133
160;0.31047;0.19724;0.31199;0.22016;0.28437;0.18183
161;0.29291;0.18521;0.31042;0.21941;0.28133;0.17077
162;0.26011;0.16566;0.32116;0.21445;0.27855;0.18716
163;0.26607;0.14976;0.31552;0.20642;0.27005;0.17105
164;0.30196;0.17714;0.32807;0.20218;0.26842;0.13025
165;0.29173;0.1672;0.30723;0.20319;0.26015;0.14241
166;0.31345;0.20537;0.28513;0.17211;0.23606;0.14699
167;0.31695;0.18424;0.27967;0.16707;0.29314;0.18067
168;0.29623;0.1979;0.30446;0.20375;0.27511;0.19695
169;0.28222;0.1877;0.31687;0.20264;0.28501;0.17649
170;0.28559;0.18016;0.2965;0.19387;0.28396;0.17514
171;0.27001;0.15125;0.29179;0.18157;0.26685;0.14555
172;0.26864;0.14975;0.2942;0.1913;0.26369;0.19748
173;0.26608;0.15682;0.28693;0.16613;0.29251;0.21018
174;0.28294;0.17112;0.29858;0.19536;0.29687;0.19844
175;0.29419;0.1998;0.29146;0.19021;0.29013;0.18269
176;0.30772;0.21534;0.30436;0.18826;0.27094;0.16906
177;0.27743;0.18477;0.31233;0.2101;0.27091;0.16753
178;0.24599;0.15119;0.33683;0.22438;0.25033;0.16487
179;0.29072;0.20843;0.31222;0.21721;0.27574;0.15836
180;0.27468;0.19676;0.31075;0.21451;0.25909;0.16961
181;0.26236;0.1759;0.31105;0.20559;0.26092;0.16487
182;0.2698;0.18673;0.3199;0.20868;0.28527;0.17974
183;0.24374;0.15179;0.27216;0.16851;0.2732;0.18482
184;0.27048;0.17192;0.27853;0.20969;0.26209;0.15842
185;0.24367;0.16213;0.3034;0.21665;0.26182;0.183
186;0.25615;0.13694;0.29936;0.2172;0.27621;0.18009
187;0.26151;0.16262;0.30359;0.20858;0.2447;0.16373
188;0.26377;0.17153;0.28955;0.19868;0.28025;0.1676
189;0.26499;0.17849;0.30076;0.20344;0.27421;0.16509
190;0.26938;0.18305;0.28233;0.17731;0.289;0.18814
191;0.25156;0.17627;0.29079;0.18163;0.26386;0.15939
192;0.27229;0.18523;0.30571;0.17946;0.26824;0.17109
193;0.27616;0.15976;0.30109;0.18739;0.28368;0.18159
194;0.26309;0.1613;0.27207;0.1695;0.25403;0.16718
195;0.2651;0.15184;0.2985;0.20163;0.23523;0.15947
196;0.26903;0.19403;0.28806;0.20014;0.25284;0.16731
197;0.2927;0.19806;0.29003;0.20267;0.25399;0.17878
198;0.2666;0.19645;0.30568;0.1913;0.27795;0.18116
199;0.2654;0.19167;0.30309;0.18068;0.29157;0.17914
200;0.28585;0.19968;0.2991;0.1765;0.28285;0.14823
201;0.29964;0.18951;0.29529;0.16764;0.27607;0.16405
202;0.3046;0.17552;0.30194;0.17629;0.26643;0.16854
203;0.29613;0.16526;0.28001;0.193;0.2526;0.1698
204;0.26074;0.15571;0.28175;0.19758;0.28747;0.19848
205;0.26691;0.14517;0.27318;0.2149;0.27717;0.16903
206;0.28208;0.16441;0.27749;0.20557;0.28336;0.18165
207;0.23859;0.13193;0.30086;0.22334;0.2733;0.18012
208;0.26122;0.18159;0.30166;0.22055;0.28981;0.17283
209;0.2713;0.16548;0.28292;0.19858;0.27;0.15314
210;0.2602;0.16003;0.28756;0.17023;0.26537;0.17238
211;0.26889;0.17046;0.27421;0.15982;0.26503;0.15978
212;0.26969;0.16537;0.29546;0.16982;0.26463;0.15153
213;0.26072;0.1626;0.27077;0.17825;0.25331;0.15726
214;0.25701;0.15971;0.30058;0.18138;0.27304;0.15516
215;0.25161;0.15911;0.31436;0.17981;0.27172;0.16494
216;0.26112;0.16648;0.28395;0.17387;0.26915;0.17337
217;0.26638;0.17597;0.3049;0.17676;0.26867;0.18215
218;0.27525;0.18153;0.26013;0.16129;0.26722;0.16609
219;0.25767;0.16625;0.27678;0.20164;0.26422;0.17426
220;0.25591;0.17298;0.2867;0.19961;0.2639;0.18142
221;0.2546;0.16454;0.30562;0.22065;0.25778;0.16517
222;0.25575;0.1705;0.29462;0.19977;0.23853;0.16023
223;0.25142;0.16693;0.30411;0.21286;0.25099;0.15543
224;0.26091;0.16465;0.28837;0.18618;0.24871;0.14333
225;0.25708;0.1464;0.31876;0.20696;0.25986;0.14742
226;0.23583;0.1609;0.31157;0.22231;0.23595;0.13462
227;0.2465;0.15426;0.31057;0.21366;0.24643;0.13956
228;0.23965;0.1535;0.30912;0.20076;0.25741;0.13387
229;0.23821;0.13819;0.29847;0.19651;0.25681;0.16029
230;0.24852;0.13303;0.30823;0.1994;0.23436;0.14024
231;0.25628;0.14991;0.32137;0.20637;0.2636;0.17292
232;0.26403;0.16281;0.30124;0.18631;0.2644;0.15607
233;0.24337;0.14584;0.28283;0.1809;0.24904;0.14181
234;0.24238;0.13289;0.2796;0.17767;0.26163;0.14965
235;0.25232;0.14912;0.29729;0.17401;0.24644;0.16138
236;0.25006;0.15434;0.28376;0.17135;0.27518;0.16596
237;0.27899;0.15722;0.2854;0.17817;0.25668;0.18084
238;0.25962;0.16426;0.30494;0.19529;0.25862;0.16085
239;0.25872;0.15284;0.28507;0.18768;0.27765;0.17203
240;0.27315;0.15506;0.29853;0.19161;0.26994;0.15277
241;0.26591;0.16243;0.26935;0.19018;0.26675;0.18271
242;0.25598;0.13608;0.28832;0.2006;0.25981;0.18167
243;0.25997;0.1656;0.28548;0.18296;0.26213;0.19039
244;0.24828;0.13801;0.2736;0.1877;0.26886;0.16786
245;0.22786;0.134;0.25639;0.1532;0.26953;0.16932
246;0.25662;0.15923;0.2957;0.19641;0.27421;0.1674
247;0.24806;0.13391;0.28304;0.17655;0.28283;0.18627
248;0.24017;0.14563;0.26379;0.18953;0.27443;0.18035
249;0.2522;0.1799;0.27059;0.18488;0.25546;0.17084
250;0.24595;0.14201;0.26686;0.1708;0.26801;0.18113
251;0.23022;0.14037;0.29159;0.19965;0.26739;0.16874
252;0.21557;0.12613;0.27197;0.17837;0.26942;0.16622
253;0.23099;0.12691;0.26984;0.17137;0.28784;0.16192
254;0.2366;0.12621;0.2788;0.17824;0.26154;0.16345
255;0.23288;0.13136;0.28185;0.20352;0.22659;0.13727
256;0.24755;0.12571;0.27494;0.20381;0.22556;0.13186
257;0.22184;0.12613;0.26642;0.1909;0.22354;0.12803
258;0.23279;0.12686;0.25839;0.15835;0.22189;0.13561
259;0.24682;0.14987;0.25668;0.15239;0.21776;0.13325
260;0.24149;0.14737;0.26504;0.17301;0.2289;0.14843
261;0.24139;0.13095;0.27249;0.16001;0.25477;0.14954
262;0.24518;0.14982;0.2461;0.16877;0.24335;0.14724
263;0.22649;0.13223;0.23328;0.13453;0.24184;0.15262
264;0.22369;0.12673;0.25446;0.16589;0.26226;0.16259
265;0.2769;0.15398;0.2564;0.18066;0.25101;0.13929
266;0.257;0.15539;0.26435;0.17375;0.25196;0.16799
267;0.28162;0.17697;0.26553;0.16949;0.22836;0.14829
268;0.27015;0.16382;0.2599;0.16582;0.25353;0.15874
269;0.2741;0.15095;0.25977;0.16182;0.24539;0.16509
270;0.25477;0.1403;0.265;0.15049;0.26313;0.16597
271;0.23506;0.14361;0.26652;0.1779;0.22444;0.13116
272;0.24224;0.12813;0.2591;0.16555;0.24646;0.14629
273;0.24244;0.12125;0.24388;0.17315;0.25683;0.157
274;0.23441;0.11208;0.28629;0.21856;0.23564;0.13167
275;0.23677;0.13401;0.3122;0.20871;0.23428;0.11892
276;0.22643;0.11585;0.3265;0.22432;0.24252;0.12755
277;0.23242;0.13292;0.31038;0.20972;0.22556;0.13094
278;0.2136;0.13214;0.31508;0.19201;0.21102;0.12448
279;0.21205;0.12716;0.28268;0.1753;0.23856;0.13601
280;0.22421;0.13638;0.27924;0.15219;0.24958;0.13979
281;0.21011;0.13408;0.29702;0.17434;0.27134;0.16724
282;0.22064;0.12059;0.28794;0.16229;0.2687;0.14525
283;0.21826;0.13553;0.27491;0.16808;0.28977;0.18001
284;0.20796;0.14361;0.27443;0.15445;0.2632;0.17235
285;0.20995;0.13956;0.28614;0.17578;0.25092;0.16851
286;0.22957;0.15525;0.2954;0.17465;0.23588;0.15943
287;0.21666;0.12955;0.30246;0.20284;0.22809;0.13371
288;0.2218;0.13936;0.26126;0.18572;0.24077;0.16391
289;0.21901;0.15039;0.27168;0.18321;0.24134;0.14401
290;0.21771;0.14789;0.274;0.18584;0.23588;0.13708
291;0.2164;0.13665;0.25574;0.18453;0.2291;0.13009
292;0.23269;0.14417;0.27665;0.19006;0.21895;0.12563
293;0.24095;0.13387;0.26572;0.17261;0.22348;0.12646
294;0.2219;0.13005;0.28624;0.18995;0.22111;0.14083
295;0.22222;0.13317;0.27763;0.20283;0.22196;0.13256
296;0.21609;0.13818;0.2746;0.19751;0.22644;0.13855
297;0.22774;0.14945;0.2465;0.13936;0.23722;0.13967
298;0.23028;0.14467;0.25855;0.15609;0.2075;0.14053
299;0.22413;0.13515;0.26923;0.15822;0.23575;0.12441
300;0.21441;0.12216;0.25074;0.15486;0.21984;0.13293
301;0.21932;0.12431;0.23987;0.17581;0.2105;0.10386
302;0.21689;0.1277;0.2551;0.16324;0.2104;0.12336
303;0.22385;0.12774;0.26533;0.16207;0.20715;0.12353
304;0.22049;0.12917;0.29221;0.16729;0.21006;0.13021
305;0.21543;0.12966;0.27032;0.15823;0.22397;0.13867
306;0.23925;0.14072;0.25422;0.16104;0.22467;0.14388
307;0.22992;0.12632;0.27109;0.18171;0.2271;0.13086
308;0.21655;0.12624;0.27037;0.17839;0.23763;0.13299
309;0.23868;0.13694;0.28141;0.18355;0.22372;0.13554
310;0.23511;0.13612;0.2663;0.16036;0.23134;0.13421
311;0.23066;0.14339;0.27358;0.15948;0.22994;0.14143
312;0.22016;0.13676;0.26416;0.15604;0.24156;0.12992
313;0.22542;0.12664;0.25049;0.1399;0.24512;0.15259
314;0.21908;0.12206;0.27487;0.15504;0.24871;0.14503
315;0.22842;0.13402;0.27674;0.15999;0.23854;0.15213
316;0.21628;0.12543;0.25447;0.16255;0.22462;0.14275
317;0.22116;0.12995;0.25307;0.16216;0.22877;0.13056
318;0.21601;0.12365;0.26447;0.16661;0.21956;0.12325
319;0.21109;0.13527;0.25568;0.15106;0.2223;0.1503
320;0.21151;0.12414;0.26701;0.16751;0.25459;0.14653
321;0.21793;0.14157;0.27806;0.17126;0.245;0.1445
322;0.22296;0.13601;0.28784;0.19154;0.27084;0.15679
323;0.22606;0.14009;0.27;0.1863;0.27067;0.15716
324;0.22599;0.1366;0.26623;0.14229;0.23873;0.14472
325;0.20963;0.12658;0.25203;0.13834;0.21743;0.13217
326;0.21858;0.13362;0.2772;0.15947;0.21501;0.12454
327;0.22113;0.12295;0.27916;0.15922;0.21071;0.12187
328;0.22229;0.1235;0.26297;0.15108;0.23645;0.13974
329;0.22159;0.13393;0.24878;0.1521;0.22133;0.12703
330;0.21822;0.13562;0.24914;0.14349;0.21373;0.11343
331;0.2214;0.12118;0.25264;0.16026;0.22506;0.12681
332;0.23485;0.14547;0.24937;0.14954;0.21421;0.13064
333;0.23146;0.14245;0.25222;0.14657;0.21773;0.12715
334;0.23816;0.13848;0.25946;0.15618;0.23142;0.1267
335;0.231;0.14843;0.25753;0.1572;0.24256;0.13662
336;0.23201;0.13731;0.28496;0.17417;0.21802;0.11513
337;0.22326;0.14346;0.28179;0.16801;0.22728;0.13491
338;0.23233;0.15618;0.26091;0.14048;0.20943;0.11576
339;0.22951;0.15482;0.25773;0.1545;0.24315;0.13266
340;0.23209;0.13861;0.27576;0.15489;0.23222;0.14765
341;0.21965;0.13046;0.26399;0.13973;0.21668;0.14259
342;0.24449;0.13513;0.28944;0.17439;0.2245;0.14157
343;0.22683;0.13487;0.27276;0.161;0.22468;0.1496
344;0.21813;0.12231;0.3025;0.20143;0.22574;0.14251
345;0.227;0.13745;0.30628;0.19383;0.21253;0.12712
346;0.22873;0.14655;0.31674;0.19739;0.21888;0.14083
347;0.22213;0.13269;0.27853;0.17541;0.21648;0.12301
348;0.21165;0.13443;0.26944;0.16806;0.22904;0.13999
349;0.21799;0.12881;0.2728;0.18623;0.21701;0.13024
350;0.21594;0.12842;0.2652;0.15624;0.21978;0.11017
351;0.20744;0.13445;0.28481;0.17476;0.21997;0.1215
352;0.2318;0.13622;0.26893;0.16904;0.23399;0.1415
353;0.23411;0.12997;0.25338;0.16214;0.21084;0.12761
354;0.21355;0.11456;0.26564;0.15852;0.22636;0.12405
355;0.21638;0.12152;0.27968;0.16337;0.21456;0.13581
356;0.20595;0.12326;0.25993;0.18743;0.23503;0.13215
357;0.21279;0.1061;0.25685;0.17079;0.24516;0.13079
358;0.20719;0.1204;0.26281;0.14369;0.22625;0.14261
359;0.20047;0.1125;0.25165;0.14718;0.21345;0.12102
360;0.20106;0.1215;0.27502;0.14759;0.23108;0.1241
361;0.20836;0.10558;0.25867;0.16409;0.20239;0.11905
362;0.20039;0.11899;0.2605;0.16369;0.22341;0.12274
363;0.19798;0.11661;0.24775;0.16441;0.23207;0.14318
364;0.20621;0.12572;0.2368;0.16628;0.22045;0.13133
365;0.19876;0.12703;0.22657;0.14708;0.19907;0.11401
366;0.21836;0.11947;0.25844;0.17547;0.21443;0.12199
367;0.20622;0.13;0.27703;0.1827;0.2014;0.11974
368;0.20997;0.12516;0.2604;0.14787;0.20446;0.11395
369;0.20359;0.1176;0.23928;0.16438;0.18026;0.099131
370;0.21028;0.12797;0.23554;0.1593;0.18897;0.10116
371;0.2226;0.12881;0.23001;0.14573;0.17777;0.10822
372;0.23184;0.13459;0.22575;0.14168;0.18996;0.11136
373;0.22654;0.13751;0.26292;0.16832;0.18502;0.11291
374;0.21947;0.12127;0.25585;0.15356;0.19168;0.11054
375;0.20659;0.11844;0.27625;0.17885;0.18547;0.1008
376;0.20179;0.11288;0.26478;0.15636;0.17508;0.1077
377;0.19121;0.1148;0.25516;0.1469;0.19119;0.10499
378;0.1727;0.1048;0.23901;0.14595;0.18612;0.11242
379;0.18463;0.11339;0.23348;0.12908;0.19734;0.1079
380;0.19039;0.11625;0.23184;0.12575;0.19969;0.1047
381;0.17945;0.10164;0.23194;0.1231;0.20353;0.11753
382;0.18984;0.093608;0.24905;0.15912;0.20058;0.10947
383;0.18702;0.10536;0.25476;0.18481;0.2002;0.10856
384;0.19137;0.10986;0.27557;0.1837;0.2039;0.11504
385;0.18779;0.092721;0.2841;0.16736;0.20317;0.12107
386;0.20772;0.13403;0.28848;0.15892;0.20803;0.13003
387;0.21946;0.13083;0.27785;0.17543;0.19912;0.13403
388;0.22428;0.13667;0.27188;0.15827;0.20229;0.11318
389;0.23196;0.13448;0.26382;0.14869;0.20459;0.129
390;0.21613;0.1106;0.26424;0.18055;0.20986;0.11909
391;0.21281;0.11506;0.25778;0.1783;0.21626;0.12426
392;0.20652;0.12408;0.25573;0.17814;0.22266;0.1293
393;0.20227;0.10757;0.25313;0.18107;0.22382;0.12752
394;0.19269;0.10917;0.25292;0.14203;0.21328;0.1238
395;0.19511;0.10524;0.26748;0.18089;0.22626;0.13351
396;0.21113;0.11556;0.26884;0.14926;0.22383;0.12987
397;0.21263;0.1185;0.2543;0.14698;0.20175;0.12844
398;0.20536;0.1143;0.24825;0.15071;0.20849;0.12271
399;0.19871;0.12323;0.28176;0.16933;0.20841;0.11561
400;0.19889;0.10528;0.27317;0.15265;0.19633;0.1173
401;0.19084;0.11083;0.26554;0.16977;0.20098;0.12566
402;0.20775;0.12191;0.24853;0.15226;0.19265;0.12003
403;0.21055;0.1295;0.26845;0.1561;0.21032;0.12736
404;0.20259;0.12704;0.2613;0.15866;0.21719;0.11802
405;0.2167;0.12985;0.2475;0.14895;0.20735;0.11851
406;0.21531;0.13519;0.2526;0.15212;0.20763;0.12218
407;0.22891;0.13162;0.23682;0.13808;0.19812;0.12097
408;0.21937;0.12575;0.23644;0.12644;0.21169;0.12755
409;0.21771;0.12875;0.23274;0.13448;0.19729;0.12266
410;0.20608;0.1228;0.25052;0.15287;0.20441;0.11661
411;0.21316;0.14204;0.25328;0.13443;0.18996;0.10178
412;0.21292;0.1226;0.24785;0.1276;0.21622;0.11515
413;0.20603;0.12948;0.23615;0.13334;0.21508;0.10826
414;0.20052;0.12182;0.2444;0.13937;0.19425;0.098581
415;0.20408;0.12114;0.25212;0.14852;0.2014;0.10838
416;0.20954;0.1232;0.25661;0.16502;0.2118;0.11902
417;0.2105;0.1163;0.23556;0.13658;0.20681;0.12249
418;0.19571;0.10159;0.25268;0.17404;0.20422;0.12923
419;0.22015;0.11329;0.25132;0.15803;0.18078;0.10355
420;0.19879;0.10952;0.2535;0.168;0.19111;0.1123
421;0.20329;0.1166;0.26815;0.17191;0.19507;0.11554
422;0.19858;0.11456;0.25744;0.16446;0.20562;0.13414
423;0.18908;0.11033;0.25942;0.1673;0.19932;0.12121
424;0.20733;0.11451;0.25072;0.17636;0.20329;0.12004
425;0.20874;0.13478;0.25501;0.17531;0.18744;0.10451
426;0.2055;0.13423;0.25334;0.17501;0.17818;0.10014
427;0.20475;0.12234;0.24107;0.1669;0.18518;0.12244
428;0.21107;0.12311;0.23822;0.15864;0.1771;0.10363
429;0.20447;0.1185;0.25027;0.15234;0.17995;0.10383
430;0.18994;0.11671;0.26719;0.17084;0.17238;0.094385
431;0.20048;0.10983;0.27209;0.15015;0.17264;0.12402
432;0.19885;0.10712;0.25916;0.16627;0.18222;0.1196
433;0.20201;0.10828;0.26467;0.16021;0.16949;0.11334
434;0.18623;0.10228;0.24095;0.14584;0.16743;0.10948
435;0.20379;0.1247;0.24213;0.12533;0.17191;0.11095
436;0.20153;0.11805;0.22744;0.13433;0.16508;0.11486
437;0.1895;0.11048;0.22518;0.13744;0.16811;0.11876
438;0.19013;0.11962;0.22664;0.14134;0.18086;0.11758
439;0.20394;0.11906;0.23016;0.15248;0.18214;0.11267
440;0.19982;0.12204;0.23178;0.12563;0.19504;0.12178
441;0.2045;0.1171;0.21748;0.12646;0.18781;0.13066
442;0.20572;0.12683;0.23622;0.14251;0.18902;0.11997
443;0.22133;0.13856;0.22165;0.12562;0.19616;0.1093
444;0.21563;0.12632;0.24609;0.14221;0.19735;0.11667
445;0.20523;0.12232;0.24586;0.15518;0.19651;0.12198
446;0.21417;0.11614;0.24395;0.15483;0.1951;0.10736
447;0.20943;0.11437;0.23499;0.13977;0.1969;0.10946
448;0.19176;0.094652;0.22246;0.13297;0.18811;0.1128
449;0.19511;0.11017;0.22354;0.14419;0.19991;0.12064
450;0.19667;0.11714;0.24419;0.16013;0.19141;0.11652
451;0.18553;0.10895;0.22766;0.14564;0.20296;0.11266
452;0.19253;0.12001;0.21228;0.14507;0.19654;0.10803
453;0.18846;0.1113;0.23175;0.1381;0.19101;0.10987
454;0.18569;0.10165;0.24403;0.16413;0.19812;0.10877
455;0.20093;0.12923;0.24523;0.15035;0.20905;0.11242
456;0.20041;0.1223;0.25647;0.15295;0.19423;0.11216
457;0.20351;0.12802;0.24346;0.15247;0.19563;0.12273
458;0.19693;0.11673;0.24143;0.14725;0.19458;0.11094
459;0.20834;0.12832;0.23448;0.14962;0.18819;0.12085
460;0.21658;0.12756;0.22937;0.13293;0.19125;0.10948
461;0.21079;0.11529;0.24028;0.15934;0.20585;0.1067
462;0.22363;0.13306;0.25436;0.16073;0.17331;0.083979
463;0.20113;0.11268;0.2516;0.14918;0.17901;0.099827
464;0.18945;0.11013;0.25319;0.15097;0.18171;0.095133
465;0.21087;0.11939;0.24033;0.15834;0.17825;0.10669
466;0.19992;0.1113;0.23296;0.16579;0.18127;0.099421
467;0.20362;0.11114;0.24123;0.13803;0.19574;0.12149
468;0.20815;0.13349;0.24977;0.15189;0.19831;0.11667
469;0.20355;0.12397;0.22477;0.13825;0.19184;0.11387
470;0.19726;0.11616;0.23181;0.1392;0.1944;0.1068
471;0.1924;0.11878;0.23496;0.12978;0.1955;0.10332
472;0.17634;0.10651;0.23317;0.15398;0.19574;0.09759
473;0.18082;0.10863;0.25834;0.15311;0.19208;0.096229
474;0.17107;0.10458;0.24349;0.15668;0.18645;0.10519
475;0.176;0.092386;0.24437;0.15686;0.17787;0.097264
476;0.17531;0.11047;0.25736;0.15723;0.17416;0.10261
477;0.1814;0.10394;0.24432;0.1496;0.17419;0.092408
478;0.17988;0.099843;0.23102;0.12879;0.17517;0.093181
479;0.18061;0.10348;0.24151;0.12621;0.18556;0.091768
480;0.18412;0.10336;0.23792;0.16285;0.18347;0.09847
481;0.1855;0.11867;0.24033;0.16049;0.18148;0.093025
482;0.18061;0.093472;0.2516;0.15377;0.16813;0.085471
483;0.18459;0.098366;0.24178;0.14427;0.17267;0.092846
484;0.17903;0.095342;0.26021;0.15547;0.1842;0.10655
485;0.18273;0.10278;0.24173;0.14844;0.20831;0.11113
486;0.17711;0.11097;0.23746;0.12836;0.19594;0.10721
487;0.16716;0.10285;0.20848;0.12673;0.19248;0.11034
488;0.18313;0.11761;0.22937;0.13587;0.18447;0.10017
489;0.18946;0.13156;0.21546;0.14197;0.19294;0.10877
490;0.19014;0.12457;0.2167;0.12413;0.1799;0.094801
491;0.18575;0.11562;0.21175;0.1073;0.17347;0.095373
492;0.19162;0.12711;0.22585;0.13732;0.17834;0.094914
493;0.18898;0.12205;0.21862;0.1344;0.17415;0.096301
494;0.18922;0.12678;0.23732;0.15074;0.16542;0.095487
495;0.18887;0.1188;0.24351;0.15344;0.17151;0.10475
496;0.20359;0.12489;0.2418;0.14394;0.15544;0.090701
497;0.17509;0.10875;0.24005;0.12322;0.1643;0.094114
498;0.18458;0.1025;0.24086;0.14573;0.16243;0.093744
499;0.18549;0.11011;0.23989;0.14387;0.17222;0.096058
500;0.18886;0.10801;0.25005;0.14434;0.1932;0.094154
501;0.19636;0.11894;0.23628;0.12985;0.1734;0.088263
502;0.17753;0.10867;0.23086;0.11133;0.18141;0.10168
503;0.18894;0.1087;0.22858;0.12407;0.18848;0.11621
504;0.18915;0.11562;0.2324;0.13007;0.19862;0.13229
505;0.19191;0.10694;0.21987;0.12863;0.19587;0.1175
506;0.18185;0.10017;0.23863;0.15649;0.18382;0.11082
507;0.16849;0.088379;0.24059;0.16068;0.18219;0.10431
508;0.1771;0.10501;0.25511;0.16368;0.18733;0.10811
509;0.17683;0.10972;0.22657;0.15226;0.17204;0.10237
510;0.1822;0.10095;0.23202;0.14955;0.1894;0.10258
511;0.18385;0.10065;0.21302;0.13615;0.19522;0.11487
512;0.17978;0.1042;0.21748;0.13428;0.20438;0.11761
513;0.18995;0.1109;0.22921;0.1232;0.1937;0.10657
514;0.17281;0.098295;0.20831;0.11486;0.18894;0.11008
515;0.19603;0.10756;0.2064;0.13283;0.19715;0.098654
516;0.19361;0.10163;0.22019;0.13945;0.18018;0.10196
517;0.18589;0.10002;0.24383;0.17015;0.19203;0.10777
518;0.17897;0.099538;0.24507;0.14665;0.19539;0.10384
519;0.17545;0.10488;0.2501;0.14695;0.19113;0.10593
520;0.17405;0.098608;0.24459;0.13461;0.21291;0.098999
521;0.18086;0.10426;0.23761;0.1511;0.19522;0.10827
522;0.16867;0.09306;0.23472;0.15209;0.19963;0.10545
523;0.17139;0.091995;0.21964;0.12799;0.18201;0.10218
524;0.17629;0.09302;0.22079;0.14191;0.1787;0.10515
525;0.16459;0.093569;0.2315;0.14482;0.18211;0.10537
526;0.16922;0.093407;0.24069;0.14377;0.17149;0.096301
527;0.1779;0.091388;0.21914;0.13732;0.1763;0.10075
528;0.16945;0.097217;0.21681;0.14681;0.18009;0.10383
529;0.17706;0.093654;0.23604;0.1498;0.17549;0.097095
530;0.16849;0.10033;0.2216;0.14068;0.18259;0.10711
531;0.16925;0.097711;0.23876;0.13627;0.19361;0.099427
532;0.18057;0.10326;0.22816;0.12752;0.18645;0.10559
533;0.17731;0.097584;0.23669;0.133;0.17842;0.09818
534;0.16595;0.090901;0.19944;0.12901;0.17558;0.10157
535;0.1793;0.10179;0.22177;0.14015;0.18681;0.10793
536;0.18767;0.095971;0.2129;0.1232;0.17916;0.095206
537;0.18699;0.10866;0.22193;0.12832;0.16529;0.098539
538;0.18668;0.10955;0.21434;0.13589;0.17208;0.10115
539;0.18919;0.10491;0.23021;0.14678;0.17799;0.10295
540;0.18659;0.10091;0.23973;0.13859;0.18684;0.108
541;0.19015;0.10025;0.23044;0.13786;0.17852;0.10087
542;0.19062;0.10636;0.22989;0.14137;0.18376;0.10248
543;0.18851;0.11785;0.23217;0.12399;0.17177;0.098475
544;0.17727;0.096664;0.22561;0.12941;0.17421;0.10059
545;0.17552;0.095474;0.21482;0.12378;0.1683;0.10245
546;0.16758;0.093178;0.22972;0.11872;0.1638;0.088748
547;0.16797;0.09172;0.21264;0.12087;0.17018;0.10402
548;0.16933;0.10087;0.2201;0.14509;0.16458;0.092882
549;0.1809;0.099935;0.22526;0.14891;0.15799;0.096189
550;0.1835;0.095222;0.22877;0.1206;0.17615;0.10746
551;0.17466;0.097523;0.23421;0.12438;0.1629;0.097322
552;0.17079;0.092231;0.22645;0.13721;0.17135;0.1016
553;0.17463;0.10798;0.22762;0.14417;0.1592;0.097272
554;0.17222;0.097887;0.21516;0.12696;0.16529;0.086165
555;0.17411;0.10908;0.20872;0.1316;0.15992;0.099362
556;0.18295;0.10777;0.21607;0.12698;0.15502;0.084158
557;0.18749;0.11646;0.21573;0.12768;0.15338;0.09113
558;0.18432;0.12593;0.21087;0.11771;0.15025;0.08493
559;0.18183;0.11564;0.22659;0.14036;0.15078;0.084195
560;0.17024;0.10627;0.22176;0.13615;0.16012;0.090148
561;0.17826;0.099077;0.21877;0.13681;0.15984;0.09457
562;0.16911;0.10148;0.20988;0.12732;0.15438;0.088658
563;0.17756;0.10006;0.2081;0.13188;0.16332;0.094782
564;0.16017;0.089015;0.23137;0.15554;0.15925;0.092119
565;0.16033;0.082615;0.23301;0.14699;0.16227;0.09909
566;0.1619;0.086167;0.20814;0.14069;0.17419;0.096568
567;0.16435;0.10107;0.20095;0.12074;0.17302;0.085803
568;0.16898;0.10405;0.20382;0.10785;0.17504;0.086664
569;0.17971;0.10465;0.18533;0.091338;0.18529;0.10725
570;0.16706;0.095618;0.20809;0.12279;0.17813;0.10088
571;0.16707;0.083978;0.19956;0.11515;0.17274;0.098274
572;0.14784;0.075334;0.19501;0.10786;0.16437;0.096311
573;0.15039;0.079078;0.19919;0.12728;0.18225;0.10188
574;0.16018;0.084486;0.20418;0.1331;0.17838;0.10442
575;0.15465;0.084805;0.22681;0.14608;0.17371;0.099529
576;0.15643;0.090353;0.22052;0.13276;0.16601;0.099004
577;0.17498;0.091063;0.22394;0.11803;0.1743;0.10034
578;0.18008;0.095193;0.21303;0.10936;0.16942;0.092757
579;0.17229;0.099047;0.21822;0.1285;0.17363;0.096433
580;0.17963;0.098319;0.21547;0.13075;0.17136;0.087277
581;0.1792;0.095218;0.20483;0.10913;0.16435;0.098878
582;0.17745;0.1002;0.22195;0.13462;0.16452;0.094629
583;0.16933;0.092829;0.21191;0.14964;0.17839;0.098497
584;0.16768;0.09032;0.21704;0.1414;0.17366;0.099161
585;0.16534;0.087535;0.23007;0.1542;0.16361;0.088305
586;0.15641;0.081121;0.2125;0.142;0.16035;0.095113
587;0.17429;0.10765;0.23225;0.143;0.16517;0.099629
588;0.15915;0.095825;0.23118;0.136;0.15938;0.089075
589;0.16927;0.10214;0.20462;0.11583;0.16956;0.10087
590;0.16684;0.11069;0.22129;0.13578;0.15999;0.083016
591;0.16212;0.10591;0.2084;0.12612;0.16181;0.088202
592;0.16481;0.099838;0.21767;0.11865;0.15301;0.084568
593;0.16427;0.10965;0.22263;0.13639;0.16694;0.086482
594;0.15921;0.099722;0.22181;0.13063;0.16431;0.097096
595;0.16549;0.10076;0.23915;0.14028;0.17102;0.097268
596;0.16971;0.10673;0.24102;0.13887;0.16553;0.097758
597;0.16303;0.093826;0.22527;0.14377;0.16386;0.094705
598;0.16673;0.097612;0.22277;0.13637;0.16593;0.09188
599;0.17073;0.099629;0.22275;0.12489;0.17011;0.096176
600;0.17362;0.10027;0.21763;0.1333;0.17169;0.10227
601;0.18774;0.10701;0.24003;0.14539;0.16567;0.10138
602;0.18407;0.10251;0.23939;0.15293;0.17906;0.097542
603;0.18656;0.097886;0.23964;0.14173;0.18343;0.09891
604;0.1703;0.097056;0.21609;0.14254;0.18532;0.10552
605;0.1703;0.10557;0.22431;0.13739;0.17341;0.10099
606;0.17516;0.11037;0.22311;0.14062;0.1838;0.10256
607;0.17848;0.10958;0.2147;0.1342;0.19364;0.10087
608;0.17274;0.11719;0.20753;0.12394;0.18252;0.1001
609;0.18312;0.11771;0.21802;0.13234;0.18182;0.10276
610;0.18451;0.12336;0.215;0.13034;0.17228;0.093841
611;0.19737;0.11554;0.19993;0.11768;0.1805;0.099661
612;0.1961;0.10913;0.21506;0.12413;0.18403;0.10203
613;0.17353;0.10005;0.22182;0.13018;0.18443;0.10716
614;0.16617;0.094541;0.21903;0.12666;0.1825;0.11175
615;0.16434;0.107;0.21067;0.12237;0.17713;0.10596
616;0.16725;0.10151;0.21895;0.14648;0.17916;0.1054
617;0.18071;0.099486;0.21543;0.13823;0.19012;0.099792
618;0.16671;0.10058;0.20701;0.12731;0.18364;0.10296
619;0.17437;0.10983;0.19573;0.12029;0.18053;0.10257
620;0.17089;0.10763;0.21257;0.12625;0.18149;0.10357
621;0.15909;0.10227;0.2284;0.13212;0.17639;0.098621
622;0.16353;0.09538;0.21325;0.11887;0.18081;0.092315
623;0.17209;0.10837;0.21064;0.13279;0.1749;0.086312
624;0.1733;0.10355;0.20113;0.11425;0.16958;0.086541
625;0.16763;0.11099;0.21402;0.1305;0.15705;0.075654
626;0.15495;0.097378;0.21385;0.1284;0.15667;0.084395
627;0.15793;0.099888;0.22334;0.13323;0.14837;0.077834
628;0.17384;0.10782;0.22756;0.12162;0.14974;0.080254
629;0.16201;0.096719;0.19995;0.10179;0.15822;0.086178
630;0.16613;0.096952;0.20778;0.13357;0.15451;0.084299
631;0.17303;0.11505;0.20631;0.13621;0.15032;0.088402
632;0.1874;0.11349;0.18671;0.12371;0.15129;0.081418
633;0.18337;0.10959;0.19608;0.12203;0.15858;0.086905
634;0.18405;0.10602;0.21048;0.12563;0.15942;0.086738
635;0.17584;0.10137;0.21517;0.14141;0.16041;0.090092
636;0.17081;0.10025;0.20971;0.12991;0.15547;0.09029
637;0.15802;0.092171;0.21105;0.12118;0.17149;0.093936
638;0.15887;0.092758;0.20181;0.12715;0.17185;0.10662
639;0.15883;0.098122;0.20997;0.1236;0.16278;0.098236
640;0.16179;0.093755;0.19889;0.12652;0.16764;0.098014
641;0.16964;0.091426;0.21669;0.11357;0.16513;0.093525
642;0.15126;0.087779;0.20478;0.11548;0.16342;0.092748
643;0.16975;0.094109;0.18658;0.10351;0.16754;0.09897
644;0.18004;0.095621;0.20009;0.12286;0.16297;0.098436
645;0.16723;0.089551;0.19991;0.12928;0.17592;0.10598
646;0.16132;0.091369;0.19451;0.10891;0.17366;0.093788
647;0.16445;0.078773;0.20491;0.12132;0.17183;0.097485
648;0.15644;0.088012;0.18762;0.12295;0.15926;0.086497
649;0.14827;0.08305;0.21855;0.13456;0.15691;0.093543
650;0.15422;0.083418;0.21398;0.13288;0.15949;0.090488
651;0.15821;0.081076;0.21248;0.12402;0.16233;0.09536
652;0.15889;0.094142;0.22166;0.12825;0.15901;0.09264
653;0.16392;0.091988;0.22878;0.13115;0.16341;0.098858
654;0.17321;0.10398;0.2172;0.12279;0.16951;0.097592
655;0.16226;0.091515;0.20412;0.12202;0.16691;0.098859
656;0.16016;0.098755;0.21493;0.12507;0.15988;0.088753
657;0.14966;0.074418;0.20112;0.11082;0.16463;0.089918
658;0.15186;0.084505;0.20942;0.1292;0.16554;0.090792
659;0.149;0.08307;0.18531;0.12172;0.16766;0.092675
660;0.16676;0.094793;0.19472;0.1211;0.16832;0.084492
661;0.15841;0.085797;0.18768;0.10488;0.16747;0.093774
662;0.16614;0.097998;0.20072;0.11596;0.16301;0.094138
663;0.17723;0.088604;0.20233;0.12024;0.16236;0.10771
664;0.17289;0.10471;0.19719;0.11834;0.16427;0.090499
665;0.16832;0.10486;0.20009;0.11858;0.162;0.090592
666;0.16903;0.10635;0.21005;0.11669;0.16954;0.10044
667;0.16664;0.10534;0.20058;0.1039;0.17527;0.11582
668;0.17011;0.094577;0.18226;0.10178;0.15713;0.093715
669;0.16301;0.096094;0.17498;0.10345;0.16848;0.094041
670;0.16638;0.095871;0.19139;0.106;0.16988;0.09875
671;0.16813;0.093266;0.18267;0.10533;0.1706;0.10299
672;0.1754;0.09091;0.1879;0.10532;0.16587;0.096333
673;0.17602;0.09579;0.19817;0.11371;0.17286;0.088889
674;0.17608;0.09223;0.18925;0.10189;0.17345;0.10217
675;0.16336;0.0897;0.19411;0.099905;0.17012;0.094386
676;0.16041;0.086552;0.19797;0.12023;0.16467;0.096031
677;0.16152;0.089811;0.21839;0.12361;0.16275;0.091955
678;0.16379;0.081113;0.19495;0.12074;0.15666;0.099562
679;0.16222;0.08193;0.20007;0.1109;0.16716;0.10087
680;0.15956;0.085086;0.18899;0.10308;0.16976;0.10599
681;0.15596;0.086352;0.18058;0.11413;0.17133;0.099422
682;0.15925;0.093644;0.19427;0.11046;0.17441;0.091913
683;0.15237;0.082106;0.18669;0.088924;0.16577;0.10007
684;0.15734;0.080617;0.18888;0.11041;0.17269;0.099645
685;0.14991;0.084496;0.19064;0.10569;0.18653;0.11342
686;0.14877;0.090843;0.18114;0.10839;0.16423;0.098951
687;0.15101;0.082799;0.19188;0.10322;0.17955;0.10394
688;0.15027;0.090822;0.19115;0.10942;0.16691;0.098194
689;0.15884;0.096104;0.19894;0.10973;0.17194;0.099051
690;0.15557;0.084222;0.19552;0.11032;0.17663;0.091716
691;0.15561;0.087306;0.20676;0.13326;0.16247;0.096785
692;0.1621;0.1068;0.19578;0.10897;0.17053;0.097785
693;0.15456;0.097043;0.1948;0.1268;0.16661;0.097913
694;0.15732;0.097065;0.19161;0.1215;0.1627;0.089307
695;0.15245;0.077453;0.19827;0.12633;0.14759;0.082224
696;0.15489;0.076376;0.18883;0.12111;0.16093;0.094321
697;0.14516;0.072884;0.20308;0.13601;0.15897;0.092494
698;0.13631;0.078737;0.18557;0.12843;0.14652;0.081481
699;0.14332;0.076797;0.20977;0.13847;0.14774;0.081947
700;0.14625;0.080873;0.2235;0.15114;0.14089;0.079442
701;0.15842;0.10095;0.23205;0.14341;0.15119;0.091974
702;0.15293;0.084396;0.2245;0.13222;0.14956;0.088244
703;0.13808;0.078369;0.22068;0.12276;0.15789;0.083386
704;0.13499;0.076088;0.21396;0.13701;0.16549;0.093441
705;0.1405;0.075971;0.22654;0.14824;0.17092;0.092398
706;0.14833;0.083758;0.23825;0.13649;0.16463;0.094884
707;0.14069;0.070974;0.20686;0.12069;0.17671;0.1056
708;0.13471;0.081795;0.19815;0.13125;0.18381;0.1029
709;0.14726;0.086443;0.20792;0.12183;0.1648;0.086805
710;0.14862;0.098239;0.19974;0.11397;0.16971;0.1062
711;0.1508;0.10147;0.19314;0.10157;0.16044;0.09569
712;0.15778;0.099405;0.20768;0.11401;0.16665;0.092842
713;0.15193;0.089757;0.19134;0.11011;0.15981;0.095438
714;0.15311;0.093747;0.19828;0.11946;0.16715;0.10572
715;0.15564;0.085158;0.1988;0.11126;0.15635;0.097121
716;0.15959;0.086353;0.18965;0.12147;0.14529;0.08301
717;0.16091;0.083549;0.19774;0.10383;0.15897;0.092556
718;0.14765;0.080342;0.20032;0.12817;0.15275;0.092283
719;0.15634;0.091656;0.19227;0.11546;0.15001;0.090209
720;0.15152;0.092946;0.19993;0.11405;0.14907;0.083365
721;0.16207;0.10406;0.20158;0.11914;0.15276;0.090005
722;0.146;0.092314;0.20368;0.11719;0.14589;0.081288
723;0.15531;0.096253;0.18997;0.11369;0.15344;0.080436
724;0.16429;0.10249;0.19166;0.11719;0.15013;0.095042
725;0.16301;0.094464;0.18475;0.10524;0.16844;0.094392
726;0.17145;0.093176;0.19519;0.10873;0.16428;0.09719
727;0.16024;0.086844;0.17906;0.10061;0.15912;0.098485
728;0.15638;0.080864;0.1888;0.09885;0.15978;0.093154
729;0.15792;0.086363;0.17819;0.091463;0.157;0.08539
730;0.15251;0.08397;0.18806;0.094995;0.15558;0.080252
731;0.1543;0.095781;0.18334;0.10184;0.15206;0.092021
732;0.14614;0.088953;0.19807;0.11584;0.15225;0.094915
733;0.14907;0.088601;0.18597;0.10794;0.15315;0.093255
734;0.1626;0.083853;0.18161;0.11567;0.15036;0.083042
735;0.16738;0.096346;0.19127;0.12198;0.15781;0.091802
736;0.14672;0.080231;0.19127;0.10432;0.1587;0.08091
737;0.1518;0.080099;0.20609;0.12605;0.16241;0.091459
738;0.14189;0.070234;0.2052;0.12274;0.16298;0.095125
739;0.14976;0.076771;0.20507;0.12066;0.15757;0.088069
740;0.15016;0.086161;0.2068;0.12039;0.16189;0.099202
741;0.12943;0.066342;0.19859;0.13781;0.16403;0.096092
742;0.1533;0.083543;0.17972;0.1126;0.1644;0.10372
743;0.14978;0.070475;0.20108;0.12597;0.16521;0.10767
744;0.14908;0.077427;0.20563;0.13938;0.17699;0.094126
745;0.14231;0.07582;0.19271;0.11896;0.18311;0.10416
746;0.14373;0.074958;0.19584;0.12274;0.16641;0.10321
747;0.14948;0.077063;0.18468;0.11642;0.15923;0.10061
748;0.14395;0.078334;0.18921;0.11426;0.15989;0.10596
749;0.14976;0.089462;0.1878;0.1124;0.15904;0.10272
750;0.15314;0.083006;0.18964;0.1041;0.15695;0.088401
751;0.15138;0.083272;0.17371;0.092963;0.16074;0.09124
752;0.15703;0.082672;0.18121;0.1165;0.15577;0.081132
753;0.14089;0.080404;0.17924;0.12117;0.1578;0.10613
754;0.14271;0.077271;0.18773;0.11151;0.16166;0.10413
755;0.14615;0.081679;0.20061;0.13589;0.16948;0.1011
756;0.14331;0.073865;0.1941;0.13624;0.16789;0.09389
757;0.15584;0.080822;0.18842;0.12344;0.16885;0.09695
758;0.15051;0.077984;0.17569;0.11277;0.15715;0.097617
759;0.14739;0.08522;0.19447;0.11918;0.16564;0.094658
760;0.14967;0.088392;0.17755;0.1215;0.1566;0.096775
761;0.1516;0.086347;0.19014;0.11847;0.16116;0.093331
762;0.1448;0.08279;0.18365;0.12242;0.16327;0.094257
763;0.15311;0.075967;0.18046;0.10288;0.1586;0.098047
764;0.15314;0.084565;0.20573;0.1194;0.16258;0.099069
765;0.16186;0.093928;0.1958;0.11751;0.1681;0.098416
766;0.15636;0.088599;0.18832;0.11598;0.16067;0.10074
767;0.15734;0.092718;0.19913;0.11674;0.1616;0.098599
768;0.15275;0.10362;0.20073;0.12216;0.16281;0.098331
769;0.13891;0.094119;0.18385;0.10432;0.15283;0.09966
770;0.14734;0.09916;0.19381;0.12389;0.15203;0.09886
771;0.14721;0.093022;0.19257;0.1046;0.17079;0.10712
772;0.13869;0.083838;0.19376;0.10708;0.16746;0.10512
773;0.1336;0.072589;0.19673;0.12627;0.16516;0.10188
774;0.1336;0.079532;0.20345;0.12874;0.16816;0.099045
775;0.12885;0.073079;0.20714;0.1206;0.162;0.097339
776;0.13335;0.076411;0.22709;0.1312;0.14918;0.088115
777;0.13693;0.08505;0.20826;0.12309;0.14701;0.083467
778;0.13052;0.083329;0.20319;0.11894;0.15388;0.084724
779;0.1465;0.08788;0.19893;0.12211;0.14375;0.084408
780;0.15438;0.095155;0.20503;0.1219;0.1408;0.08501
781;0.15663;0.099799;0.19617;0.11917;0.13964;0.080385
782;0.14871;0.099522;0.21152;0.12446;0.14792;0.088641
783;0.14715;0.088235;0.20227;0.11759;0.14729;0.089918
784;0.14258;0.07996;0.19203;0.12097;0.14108;0.078869
785;0.15704;0.087953;0.19942;0.13189;0.13957;0.077958
786;0.14039;0.080601;0.18894;0.11285;0.14626;0.082712
787;0.13707;0.081335;0.19765;0.10933;0.14219;0.076858
788;0.14785;0.096877;0.19327;0.12143;0.1455;0.077845
789;0.14993;0.085286;0.2014;0.12296;0.13889;0.072285
790;0.14428;0.082761;0.19153;0.11756;0.13548;0.083218
791;0.14944;0.083306;0.1829;0.10605;0.14456;0.094445
792;0.14515;0.076977;0.19518;0.11361;0.14133;0.08369
793;0.14093;0.074431;0.19543;0.12343;0.13987;0.082588
794;0.14399;0.079384;0.20211;0.11087;0.13822;0.085956
795;0.15331;0.081251;0.18425;0.10858;0.14087;0.078062
796;0.14451;0.078438;0.19272;0.11926;0.13974;0.080661
797;0.13748;0.076195;0.18923;0.13107;0.14376;0.086413
798;0.13895;0.078941;0.19404;0.13205;0.14418;0.069456
799;0.14075;0.078821;0.22023;0.13147;0.14889;0.077715
800;0.13518;0.074675;0.22253;0.13006;0.13957;0.083375
801;0.13301;0.078415;0.20949;0.12622;0.13571;0.080568
802;0.13438;0.077573;0.21326;0.11744;0.1363;0.081436
803;0.13258;0.07943;0.19553;0.12708;0.14637;0.083395
804;0.13001;0.074665;0.21306;0.12971;0.14356;0.091838
805;0.14199;0.085081;0.19635;0.12286;0.13797;0.084517
806;0.14237;0.073951;0.20507;0.13146;0.14461;0.086354
807;0.14063;0.07683;0.21392;0.12864;0.15166;0.089349
808;0.14881;0.083888;0.20591;0.13595;0.15274;0.090612
809;0.16789;0.095471;0.2272;0.14527;0.15266;0.095035
810;0.14785;0.089202;0.20644;0.13243;0.15623;0.096004
811;0.16005;0.099442;0.2209;0.12811;0.14569;0.086923
812;0.16446;0.10598;0.21568;0.12055;0.14466;0.083287
813;0.16827;0.10672;0.19279;0.10669;0.14525;0.085188
814;0.16424;0.0992;0.20709;0.11293;0.1504;0.083152
815;0.14856;0.094666;0.19088;0.11826;0.15034;0.082773
816;0.14828;0.091141;0.20494;0.12454;0.15413;0.089538
817;0.15326;0.086658;0.19832;0.1057;0.16701;0.091905
818;0.14801;0.077152;0.19513;0.1206;0.15379;0.097943
819;0.15358;0.085475;0.1947;0.12187;0.15516;0.091909
820;0.14707;0.082541;0.19883;0.11064;0.14667;0.085314
821;0.14866;0.081921;0.19448;0.11377;0.14674;0.083593
822;0.14449;0.083321;0.19777;0.11906;0.14384;0.084961
823;0.15563;0.089559;0.1909;0.11156;0.14625;0.082909
824;0.15328;0.089042;0.20008;0.12473;0.13876;0.087094
825;0.15777;0.090596;0.19519;0.11017;0.14263;0.080995
826;0.16004;0.084411;0.17897;0.10722;0.13636;0.079475
827;0.16066;0.089198;0.19776;0.11248;0.1355;0.077905
828;0.15109;0.082764;0.19918;0.12117;0.13171;0.075466
829;0.15806;0.089855;0.19066;0.11108;0.13621;0.08063
830;0.14313;0.081487;0.1872;0.11315;0.14441;0.091623
831;0.15341;0.084206;0.19074;0.10805;0.14593;0.08722
832;0.14913;0.082372;0.19196;0.11617;0.1375;0.079629
833;0.15148;0.088582;0.19009;0.11567;0.14411;0.090962
834;0.13863;0.07869;0.19059;0.105;0.14605;0.092322
835;0.13914;0.086056;0.19077;0.10461;0.14811;0.083511
836;0.15285;0.081068;0.19893;0.11352;0.14992;0.079629
837;0.1487;0.079697;0.20087;0.10678;0.14093;0.076518
838;0.1475;0.071671;0.2057;0.11121;0.14524;0.071898
839;0.15327;0.07196;0.20325;0.10592;0.13437;0.070537
840;0.15196;0.076144;0.17977;0.096786;0.13591;0.075662
841;0.16182;0.082804;0.18359;0.096944;0.12991;0.067204
842;0.14693;0.075649;0.18755;0.11516;0.13884;0.068709
843;0.15182;0.080718;0.18928;0.11433;0.14518;0.072128
844;0.14408;0.07671;0.17741;0.099457;0.13655;0.067996
845;0.14809;0.074833;0.19608;0.11556;0.13235;0.076118
846;0.14941;0.082131;0.19799;0.12335;0.13097;0.066943
847;0.14313;0.076733;0.20377;0.12471;0.13365;0.072499
848;0.14026;0.066181;0.20442;0.12148;0.1304;0.075518
849;0.14421;0.071523;0.20426;0.1218;0.13092;0.073985
850;0.13552;0.069103;0.21141;0.1124;0.13252;0.072911
851;0.13218;0.077602;0.21564;0.11797;0.13927;0.07961
852;0.14061;0.078784;0.18329;0.10595;0.12425;0.066424
853;0.13125;0.073385;0.20451;0.11984;0.13201;0.072307
854;0.14228;0.079049;0.20462;0.12093;0.13188;0.085479
855;0.14194;0.079998;0.18817;0.10875;0.13481;0.082287
856;0.13499;0.078718;0.19913;0.10782;0.13842;0.081831
857;0.13527;0.075852;0.19512;0.12174;0.13704;0.075233
858;0.14988;0.077615;0.20736;0.11434;0.13888;0.0782
859;0.14444;0.074426;0.19881;0.12277;0.14346;0.073181
860;0.14824;0.083333;0.19723;0.11955;0.14323;0.070804
861;0.14664;0.083766;0.18899;0.11313;0.13799;0.075328
862;0.14742;0.080035;0.18565;0.11215;0.14712;0.082968
863;0.14637;0.071722;0.19746;0.11624;0.14367;0.073017
864;0.14219;0.072469;0.19772;0.11028;0.15251;0.085845
865;0.14725;0.075081;0.20897;0.13425;0.13985;0.077845
866;0.14946;0.087035;0.21327;0.13374;0.14824;0.079306
867;0.13942;0.078185;0.19505;0.13159;0.14268;0.078966
868;0.14038;0.082411;0.18813;0.11046;0.13647;0.072625
869;0.13958;0.078542;0.19234;0.12042;0.13904;0.078302
870;0.14046;0.089093;0.19559;0.11468;0.12052;0.066114
871;0.13329;0.077354;0.19113;0.10127;0.12774;0.061486
872;0.13905;0.073862;0.19125;0.10539;0.12974;0.068011
873;0.14778;0.077803;0.18168;0.10184;0.12896;0.064055
874;0.14693;0.06943;0.19853;0.12559;0.13073;0.06961
875;0.14243;0.070097;0.18836;0.11845;0.13026;0.067882
876;0.14429;0.073305;0.19018;0.10516;0.12873;0.067041
877;0.14298;0.070215;0.18011;0.09425;0.1304;0.079057
878;0.14621;0.08209;0.18453;0.11217;0.13365;0.07329
879;0.14581;0.072782;0.19403;0.12479;0.13831;0.078587
880;0.13799;0.073661;0.18272;0.1163;0.1365;0.078693
881;0.13927;0.080216;0.1861;0.11001;0.13683;0.078936
882;0.13662;0.080452;0.19598;0.12626;0.12891;0.064759
883;0.14088;0.084222;0.20312;0.13595;0.14222;0.089742
884;0.15971;0.094186;0.18462;0.12395;0.14332;0.088566
885;0.15495;0.091403;0.20023;0.12486;0.13846;0.085995
886;0.14735;0.081064;0.20924;0.1419;0.1401;0.082741
887;0.14448;0.073583;0.20929;0.13717;0.14098;0.075268
888;0.13056;0.074108;0.20504;0.12786;0.13641;0.083659
889;0.13904;0.07519;0.20421;0.12369;0.12371;0.070906
890;0.13469;0.070699;0.19419;0.12574;0.14158;0.077582
891;0.13665;0.070687;0.18058;0.11684;0.13489;0.074586
892;0.13842;0.074326;0.18419;0.11916;0.12875;0.071665
893;0.12797;0.060864;0.18545;0.12466;0.12971;0.071851
894;0.13044;0.067964;0.1896;0.13275;0.13913;0.071449
895;0.13513;0.067268;0.18568;0.11406;0.14185;0.067193
896;0.12817;0.069959;0.18436;0.11084;0.13561;0.070271
897;0.12387;0.060513;0.19237;0.10276;0.13148;0.063874
898;0.12949;0.070195;0.19256;0.11155;0.1393;0.068905
899;0.13451;0.075082;0.17599;0.12205;0.13755;0.068264
900;0.13191;0.069866;0.17784;0.1241;0.14131;0.069367
901;0.14539;0.073668;0.18158;0.11867;0.14715;0.068964
902;0.14243;0.08216;0.19751;0.12294;0.15771;0.084042
903;0.14114;0.078123;0.19929;0.14163;0.1476;0.078108
904;0.1511;0.081151;0.19072;0.1231;0.15997;0.082329
905;0.14886;0.087428;0.2031;0.10985;0.15815;0.084789
906;0.14282;0.077861;0.20498;0.11997;0.15781;0.080833
907;0.14279;0.073609;0.21464;0.12342;0.16421;0.079216
908;0.136;0.074284;0.20818;0.12202;0.15383;0.074958
909;0.13763;0.072113;0.19877;0.12107;0.15573;0.081125
910;0.13977;0.071474;0.1903;0.098827;0.15232;0.082435
911;0.13328;0.074605;0.18906;0.11336;0.15023;0.090874
912;0.13842;0.076151;0.19004;0.11016;0.15888;0.086457
913;0.1492;0.082346;0.19125;0.10682;0.16328;0.084073
914;0.14245;0.078308;0.20315;0.11148;0.16348;0.093226
915;0.14826;0.080198;0.19079;0.10854;0.16142;0.088474
916;0.14625;0.080837;0.18395;0.099844;0.15826;0.094456
917;0.14252;0.080746;0.16203;0.10016;0.15603;0.094461
918;0.1418;0.075961;0.1846;0.11503;0.15628;0.09924
919;0.13633;0.079419;0.18735;0.11302;0.16464;0.10897
920;0.13612;0.080448;0.19993;0.11817;0.15702;0.09747
921;0.13179;0.07022;0.17678;0.099509;0.16017;0.093513
922;0.12607;0.067814;0.18062;0.1024;0.15877;0.096737
923;0.13598;0.076983;0.18525;0.12874;0.16067;0.09541
924;0.13251;0.07037;0.17364;0.11249;0.16758;0.095338
925;0.13211;0.083673;0.18003;0.11053;0.15132;0.088094
926;0.13405;0.084741;0.16624;0.10393;0.15411;0.08863
927;0.1342;0.078929;0.16718;0.11623;0.14662;0.08779
928;0.12803;0.08046;0.17127;0.10511;0.15485;0.084789
929;0.13014;0.083254;0.16939;0.11378;0.14985;0.088249
930;0.13832;0.083828;0.19822;0.12717;0.14668;0.080169
931;0.12853;0.078354;0.17221;0.10912;0.1437;0.073646
932;0.13591;0.08391;0.17737;0.096702;0.14215;0.081764
933;0.13375;0.076982;0.16978;0.096196;0.14595;0.083621
934;0.14078;0.084406;0.17566;0.10348;0.13863;0.071304
935;0.14193;0.087122;0.17765;0.08875;0.13774;0.074127
936;0.14221;0.081483;0.17316;0.092248;0.13914;0.075492
937;0.14755;0.085346;0.17542;0.099352;0.14327;0.080157
938;0.13865;0.075208;0.18039;0.099779;0.14622;0.077502
939;0.13819;0.073802;0.17362;0.10565;0.13577;0.07378
940;0.13864;0.071464;0.16931;0.1028;0.13243;0.079716
941;0.13168;0.074229;0.16689;0.09147;0.14376;0.093588
942;0.13898;0.082416;0.17424;0.096838;0.13677;0.075337
943;0.14194;0.086449;0.18289;0.10166;0.14528;0.088188
944;0.1497;0.085262;0.18063;0.10005;0.14022;0.082133
945;0.14675;0.089801;0.18757;0.11842;0.14074;0.075759
946;0.12861;0.079704;0.18848;0.099019;0.14385;0.073898
947;0.13721;0.080122;0.17654;0.10634;0.1391;0.076132
948;0.13976;0.07913;0.19952;0.12329;0.14422;0.074707
949;0.12459;0.081909;0.19775;0.12734;0.14168;0.079118
950;0.13705;0.08465;0.19109;0.12519;0.15221;0.075584
951;0.14073;0.084605;0.19458;0.11281;0.15279;0.080501
952;0.14628;0.087691;0.18204;0.11171;0.15097;0.091661
953;0.1415;0.085138;0.18469;0.11123;0.15809;0.091893
954;0.14279;0.088068;0.17724;0.10467;0.15062;0.088345
955;0.13539;0.076205;0.19206;0.11334;0.14025;0.083796
956;0.1346;0.075686;0.19256;0.10467;0.15531;0.082363
957;0.13333;0.072686;0.18253;0.10818;0.149;0.076151
958;0.13171;0.08156;0.19881;0.11598;0.14597;0.086651
959;0.13093;0.083185;0.17495;0.1133;0.14682;0.078917
960;0.13313;0.082354;0.18267;0.11886;0.1415;0.070386
961;0.13224;0.074966;0.19114;0.11666;0.14666;0.078124
962;0.13253;0.072309;0.18324;0.10872;0.14775;0.080919
963;0.13602;0.068416;0.18841;0.11258;0.14511;0.077093
964;0.12687;0.069386;0.18903;0.11613;0.14628;0.074218
965;0.12323;0.064157;0.19161;0.1113;0.13804;0.073706
966;0.12253;0.062076;0.1839;0.1043;0.14787;0.076262
967;0.12103;0.065842;0.1749;0.10239;0.14161;0.075021
968;0.13026;0.075582;0.18663;0.10855;0.13538;0.072199
969;0.13407;0.075257;0.19187;0.099159;0.13513;0.071247
970;0.14014;0.075071;0.19163;0.10907;0.13584;0.067211
971;0.13063;0.075484;0.17436;0.099636;0.14039;0.069725
972;0.12284;0.072296;0.16633;0.091836;0.13937;0.075361
973;0.12627;0.073328;0.17779;0.098608;0.13609;0.078461
974;0.1283;0.071557;0.16666;0.1052;0.13041;0.071621
975;0.12091;0.069321;0.17526;0.12059;0.13807;0.072887
976;0.12061;0.061781;0.19648;0.12705;0.1379;0.07947
977;0.12252;0.068802;0.1896;0.12234;0.13906;0.067556
978;0.12732;0.068969;0.19124;0.11492;0.13009;0.065077
979;0.12874;0.06956;0.19621;0.11372;0.12421;0.067569
980;0.13338;0.066245;0.1896;0.11213;0.12929;0.067621
981;0.13045;0.076289;0.19739;0.10697;0.12364;0.068208
982;0.12833;0.071504;0.19306;0.12099;0.12433;0.066985
983;0.12578;0.075229;0.18146;0.11437;0.12656;0.064332
984;0.11713;0.07001;0.17368;0.10844;0.14025;0.077782
985;0.13421;0.072803;0.19086;0.11088;0.13976;0.072624
986;0.13748;0.070829;0.1865;0.1052;0.13768;0.072038
987;0.13868;0.07607;0.19011;0.11655;0.13749;0.074956
988;0.1379;0.077768;0.16881;0.098093;0.13738;0.077259
989;0.13748;0.06888;0.18087;0.11549;0.14036;0.073974
990;0.13232;0.069876;0.19021;0.11885;0.13459;0.067646
991;0.12713;0.077042;0.18181;0.10251;0.13847;0.078387
992;0.12323;0.067309;0.19244;0.11647;0.13427;0.074886
993;0.12894;0.068731;0.19723;0.10448;0.12923;0.072268
994;0.11737;0.058336;0.18724;0.10987;0.13669;0.074892
995;0.11959;0.067064;0.17896;0.11988;0.13252;0.072578
996;0.11476;0.068912;0.19395;0.12248;0.14128;0.071131
997;0.11711;0.073492;0.19582;0.12299;0.12935;0.064665
998;0.12962;0.068033;0.18523;0.11942;0.12579;0.063915
999;0.1223;0.065647;0.17965;0.11094;0.1284;0.067566
1000;0.12497;0.075796;0.18059;0.11161;0.13252;0.07578
1001;0.13052;0.072832;0.17895;0.1132;0.1374;0.070721
1002;0.12877;0.073491;0.1838;0.10361;0.14353;0.075973
1003;0.12951;0.075502;0.19505;0.12065;0.13254;0.07025
1004;0.12371;0.074096;0.19038;0.1161;0.1278;0.066677
1005;0.12443;0.075004;0.18763;0.11414;0.12054;0.063412
1006;0.12252;0.07127;0.18698;0.10355;0.12664;0.070579
1007;0.12639;0.065628;0.17782;0.10384;0.12111;0.066371
1008;0.12268;0.072381;0.17046;0.098295;0.12111;0.061158
1009;0.13187;0.071052;0.1762;0.099849;0.11917;0.060746
1010;0.12504;0.065755;0.18801;0.1081;0.12493;0.067551
1011;0.12832;0.071756;0.17191;0.10342;0.1247;0.070088
1012;0.12859;0.069336;0.1732;0.099782;0.13225;0.070235
1013;0.12629;0.069779;0.17266;0.10301;0.13403;0.070931
1014;0.13932;0.068452;0.16992;0.097575;0.12958;0.067317
1015;0.13309;0.06959;0.16362;0.096898;0.12453;0.071087
1016;0.13185;0.067095;0.15902;0.091967;0.12361;0.070761
1017;0.13125;0.073879;0.1643;0.089515;0.12041;0.072206
1018;0.13044;0.073612;0.15344;0.089605;0.12373;0.070282
1019;0.12237;0.069832;0.16805;0.10005;0.1191;0.070976
1020;0.12826;0.076032;0.16281;0.10417;0.12473;0.078622
1021;0.13274;0.071441;0.17032;0.11517;0.12036;0.071576
1022;0.13002;0.073322;0.16818;0.10406;0.12288;0.084799
1023;0.12584;0.069096;0.17379;0.11131;0.13301;0.081217
1024;0.12949;0.070053;0.16861;0.10873;0.14363;0.081799
1025;0.13495;0.071343;0.17138;0.10205;0.14101;0.080291
1026;0.13823;0.073567;0.18123;0.11837;0.13728;0.081723
1027;0.13814;0.075309;0.18243;0.10747;0.14424;0.077017
1028;0.13578;0.070209;0.18416;0.10909;0.14145;0.079163
1029;0.13966;0.075378;0.18834;0.11737;0.1351;0.075704
1030;0.13172;0.069378;0.18204;0.1079;0.1354;0.077556
1031;0.1284;0.078916;0.17976;0.096517;0.13263;0.076131
1032;0.13838;0.0766;0.1789;0.11355;0.13183;0.079208
1033;0.12867;0.072032;0.18438;0.11745;0.13979;0.084876
1034;0.13041;0.078628;0.1776;0.09532;0.12754;0.072981
1035;0.133;0.081176;0.17558;0.09799;0.13309;0.083255
1036;0.1312;0.075387;0.1696;0.093656;0.13236;0.082434
1037;0.12377;0.078415;0.18145;0.09997;0.13706;0.093032
1038;0.12863;0.0756;0.16944;0.1033;0.13773;0.084295
1039;0.13052;0.07452;0.1714;0.093494;0.14149;0.08239
1040;0.12649;0.071065;0.17552;0.090012;0.13308;0.079585
1041;0.13512;0.07969;0.18344;0.10393;0.14115;0.082614
1042;0.12988;0.0758;0.18157;0.10972;0.13842;0.083953
1043;0.12828;0.073984;0.18275;0.099943;0.13512;0.079447
1044;0.12348;0.06746;0.19428;0.10941;0.13858;0.083582
1045;0.12849;0.081056;0.17964;0.099163;0.13012;0.074303
1046;0.12555;0.078131;0.17067;0.1021;0.12791;0.072245
1047;0.13163;0.080268;0.18468;0.10549;0.12617;0.070926
1048;0.13306;0.07729;0.16337;0.10106;0.12768;0.074219
1049;0.13105;0.081485;0.17139;0.10738;0.12778;0.072741
1050;0.13129;0.084554;0.17513;0.10293;0.1361;0.079892
1051;0.13083;0.08581;0.18845;0.12004;0.13651;0.076237
1052;0.12824;0.085056;0.18017;0.10642;0.13298;0.076913
1053;0.1218;0.073122;0.18352;0.11156;0.13146;0.072562
1054;0.12483;0.078387;0.17154;0.11484;0.13406;0.075806
1055;0.12632;0.072744;0.19254;0.12137;0.13513;0.072106
1056;0.12501;0.069272;0.17848;0.10933;0.12916;0.071136
1057;0.12407;0.067546;0.17818;0.11562;0.12763;0.074877
1058;0.13477;0.073695;0.17526;0.10456;0.12453;0.069255
1059;0.13318;0.072735;0.1726;0.098767;0.13227;0.070874
1060;0.13933;0.07667;0.17222;0.098624;0.12526;0.068025
1061;0.12939;0.074451;0.16431;0.091161;0.12522;0.076878
1062;0.13217;0.073138;0.1701;0.093516;0.12743;0.072253
1063;0.13152;0.077949;0.17181;0.10672;0.13063;0.071795
1064;0.13314;0.080675;0.16221;0.095318;0.1256;0.070294
1065;0.12358;0.072371;0.18221;0.10868;0.12537;0.065328
1066;0.13119;0.081154;0.17783;0.10006;0.1269;0.063869
1067;0.13226;0.071244;0.18709;0.1133;0.13637;0.075459
1068;0.13633;0.071535;0.18895;0.11053;0.13723;0.084091
1069;0.13527;0.078942;0.19026;0.11615;0.13521;0.078793
1070;0.13097;0.07345;0.18625;0.10805;0.13713;0.071474
1071;0.1227;0.070334;0.18376;0.11626;0.12695;0.072345
1072;0.11832;0.071504;0.17431;0.09996;0.12699;0.071777
1073;0.12767;0.070852;0.18154;0.11671;0.11806;0.065309
1074;0.12481;0.064277;0.18651;0.11157;0.12887;0.073577
1075;0.12458;0.067679;0.17663;0.11097;0.12793;0.07693
1076;0.12619;0.06757;0.17485;0.10629;0.12497;0.067889
1077;0.12633;0.066417;0.18864;0.10913;0.12238;0.06294
1078;0.12661;0.068235;0.18615;0.10476;0.12363;0.067195
1079;0.1111;0.05948;0.17848;0.10684;0.12287;0.064695
1080;0.12306;0.067213;0.17409;0.11005;0.13422;0.075745
1081;0.12804;0.063253;0.18603;0.11629;0.12748;0.079532
1082;0.123;0.067235;0.18034;0.11668;0.12068;0.073403
1083;0.12831;0.073286;0.17295;0.11906;0.12458;0.073492
1084;0.11572;0.066779;0.1796;0.10993;0.13201;0.078263
1085;0.12375;0.068209;0.1887;0.12649;0.12495;0.074437
1086;0.12516;0.075469;0.1892;0.13636;0.12474;0.076065
1087;0.12522;0.076492;0.19286;0.1205;0.11779;0.071144
1088;0.12876;0.072608;0.18411;0.12104;0.11546;0.067113
1089;0.12986;0.073607;0.19218;0.11367;0.11479;0.069594
1090;0.11925;0.064671;0.17917;0.10866;0.12181;0.062715
1091;0.12006;0.066901;0.19251;0.12066;0.11862;0.065736
1092;0.11874;0.059452;0.19965;0.11374;0.12401;0.067847
1093;0.12399;0.062831;0.19151;0.11922;0.13113;0.068162
1094;0.11199;0.05869;0.19437;0.1257;0.13101;0.075054
1095;0.11524;0.062426;0.1946;0.11929;0.12366;0.062325
1096;0.11325;0.061526;0.18649;0.11385;0.12631;0.06306
1097;0.11763;0.059173;0.19481;0.11101;0.12598;0.075679
1098;0.12127;0.0677;0.19462;0.12902;0.12916;0.070161
1099;0.10973;0.055298;0.2038;0.12251;0.12971;0.071594
1100;0.11954;0.065642;0.1949;0.11479;0.12344;0.064494
1101;0.11918;0.064812;0.1939;0.11433;0.11801;0.067926
1102;0.11635;0.06468;0.18224;0.099976;0.12344;0.069772
1103;0.11866;0.061947;0.20408;0.099146;0.12323;0.068236
1104;0.11602;0.051942;0.20114;0.11438;0.11986;0.062748
1105;0.11337;0.051605;0.19064;0.12078;0.12171;0.062201
1106;0.11206;0.056596;0.17578;0.11185;0.11833;0.062887
1107;0.11827;0.054574;0.18459;0.11785;0.12515;0.06078
1108;0.11685;0.052985;0.19024;0.10854;0.12835;0.065977
1109;0.12508;0.069395;0.18239;0.10417;0.12072;0.064705
1110;0.12575;0.066992;0.17378;0.10438;0.11825;0.063214
1111;0.12853;0.065039;0.18074;0.10798;0.12041;0.062464
1112;0.1198;0.062997;0.18585;0.10895;0.12083;0.06953
1113;0.12527;0.063509;0.19039;0.1018;0.12187;0.069669
1114;0.12097;0.061274;0.18125;0.091404;0.1325;0.070588
1115;0.11869;0.055887;0.17217;0.10072;0.1275;0.076728
1116;0.11064;0.059096;0.1713;0.092175;0.12961;0.06736
1117;0.11546;0.064834;0.17926;0.095536;0.13165;0.071715
1118;0.11709;0.06556;0.188;0.10937;0.12831;0.072482
1119;0.11142;0.064076;0.19104;0.11168;0.12825;0.072371
1120;0.10907;0.060878;0.18258;0.11025;0.12747;0.069973
1121;0.11502;0.063347;0.17424;0.11332;0.12767;0.062152
1122;0.11576;0.066194;0.19095;0.10957;0.11801;0.0592
1123;0.1152;0.063071;0.18878;0.10807;0.12155;0.060392
1124;0.11932;0.068831;0.19358;0.11321;0.1205;0.062976
1125;0.12461;0.077498;0.19213;0.099451;0.11591;0.057233
1126;0.12328;0.077668;0.18121;0.10342;0.1175;0.061659
1127;0.11462;0.070588;0.16835;0.088564;0.12092;0.058678
1128;0.11523;0.070426;0.17999;0.096823;0.12311;0.057569
1129;0.12524;0.075873;0.1789;0.0999;0.12536;0.059955
1130;0.12162;0.073308;0.18221;0.098365;0.12436;0.063824
1131;0.12606;0.070267;0.18133;0.09907;0.12645;0.067526
1132;0.1252;0.06811;0.1858;0.10087;0.1303;0.072775
1133;0.11842;0.06961;0.18824;0.11066;0.12209;0.06317
1134;0.12255;0.067846;0.18659;0.099131;0.12106;0.064117
1135;0.12425;0.076302;0.18592;0.10429;0.12168;0.060391
1136;0.1234;0.071058;0.16964;0.09869;0.1257;0.060135
1137;0.12587;0.067843;0.18762;0.11124;0.1219;0.060992
1138;0.12007;0.066751;0.17508;0.099619;0.12421;0.065728
1139;0.11647;0.069247;0.18038;0.094019;0.12172;0.061345
1140;0.12416;0.07145;0.17204;0.08523;0.12181;0.063044
1141;0.11938;0.067429;0.17334;0.089217;0.12059;0.067894
1142;0.12477;0.069072;0.16935;0.082517;0.12;0.066508
1143;0.12301;0.077825;0.1774;0.09169;0.1162;0.06461
1144;0.13237;0.071081;0.16293;0.082935;0.11802;0.063699
1145;0.12872;0.074411;0.16664;0.088133;0.12315;0.071504
1146;0.12566;0.073828;0.16587;0.091122;0.12755;0.066309
1147;0.12486;0.069812;0.15907;0.088738;0.1335;0.072985
1148;0.12799;0.073177;0.15431;0.077308;0.12783;0.071433
1149;0.12898;0.066073;0.16216;0.090266;0.13309;0.075952
1150;0.1286;0.069112;0.15482;0.088738;0.13342;0.072798
1151;0.12974;0.072085;0.16536;0.088065;0.12835;0.075823
1152;0.1261;0.076289;0.17169;0.095442;0.12684;0.067411
1153;0.13098;0.077342;0.15918;0.083382;0.12899;0.064261
1154;0.13271;0.074738;0.165;0.090354;0.12722;0.063499
1155;0.12159;0.067391;0.17431;0.097718;0.11963;0.063416
1156;0.12682;0.075883;0.16412;0.087035;0.11302;0.065513
1157;0.124;0.066253;0.1711;0.10159;0.11585;0.06012
1158;0.13266;0.070689;0.16714;0.096456;0.11204;0.060183
1159;0.13072;0.064782;0.17723;0.10606;0.11976;0.063204
1160;0.13605;0.075742;0.16725;0.097074;0.11449;0.057081
1161;0.12772;0.061245;0.18983;0.10492;0.11622;0.055489
1162;0.13066;0.067626;0.19586;0.11814;0.11012;0.060291
1163;0.13482;0.068774;0.1937;0.10617;0.11356;0.058467
1164;0.13175;0.06668;0.18339;0.099135;0.1165;0.058649
1165;0.13148;0.070605;0.1743;0.10286;0.11786;0.060553
1166;0.13481;0.074031;0.18426;0.10945;0.12215;0.063016
1167;0.13448;0.07356;0.17691;0.11711;0.11945;0.056523
1168;0.13149;0.066496;0.18939;0.10913;0.1199;0.062209
1169;0.13115;0.068871;0.17909;0.10537;0.11248;0.060393
1170;0.13099;0.071254;0.18112;0.10531;0.11145;0.058401
1171;0.13829;0.070784;0.17511;0.11223;0.10771;0.056564
1172;0.13413;0.06935;0.18116;0.11341;0.10145;0.053854
1173;0.13248;0.065887;0.17075;0.10313;0.11124;0.054509
1174;0.13081;0.063015;0.17758;0.096829;0.11209;0.057518
1175;0.13041;0.066301;0.18774;0.10582;0.11236;0.058385
1176;0.13128;0.067938;0.17104;0.10832;0.11387;0.054786
1177;0.13254;0.071328;0.17602;0.11016;0.11778;0.057677
1178;0.12575;0.071135;0.17559;0.094003;0.11565;0.059058
1179;0.1297;0.06713;0.18771;0.10457;0.12167;0.064316
1180;0.12807;0.07482;0.17314;0.1013;0.11347;0.060884
1181;0.13384;0.077613;0.1713;0.10389;0.11887;0.063315
1182;0.13543;0.077486;0.16916;0.1005;0.11705;0.060517
1183;0.13409;0.077112;0.17488;0.092991;0.11028;0.050067
1184;0.13572;0.07612;0.17695;0.10924;0.10693;0.048393
1185;0.13731;0.077076;0.18194;0.10252;0.11673;0.063887
1186;0.13504;0.073364;0.17513;0.099353;0.11313;0.064899
1187;0.12666;0.068619;0.16847;0.094383;0.12116;0.068794
1188;0.12794;0.075049;0.18001;0.089333;0.11507;0.064361
1189;0.13125;0.074719;0.18009;0.094356;0.11131;0.067262
1190;0.12513;0.07133;0.1778;0.10465;0.1144;0.062842
1191;0.13072;0.073654;0.17818;0.11668;0.11724;0.062717
1192;0.1209;0.063695;0.16667;0.10815;0.12331;0.068827
1193;0.12348;0.072724;0.17167;0.10011;0.11619;0.066372
1194;0.12777;0.072771;0.18388;0.11371;0.11514;0.065231
1195;0.12713;0.066096;0.18559;0.11171;0.11764;0.067099
1196;0.12778;0.069928;0.16912;0.10705;0.11291;0.064521
1197;0.12647;0.066255;0.17304;0.10902;0.11473;0.06829
1198;0.1239;0.067793;0.17769;0.1091;0.1167;0.067424
1199;0.11303;0.058812;0.17379;0.10518;0.12147;0.063693
1200;0.12289;0.061893;0.17623;0.10654;0.11851;0.0583
1201;0.12049;0.059478;0.17048;0.097792;0.11856;0.060168
1202;0.11434;0.060634;0.17527;0.092401;0.11314;0.062835
1203;0.11615;0.061732;0.16879;0.086093;0.12139;0.066372
1204;0.11928;0.057892;0.17603;0.098146;0.11455;0.062339
1205;0.11758;0.071018;0.17751;0.10525;0.11385;0.058314
1206;0.11739;0.0757;0.16924;0.10189;0.11864;0.064331
1207;0.12397;0.072317;0.17212;0.097907;0.12101;0.065523
1208;0.11873;0.067977;0.17114;0.09393;0.12228;0.06
1209;0.11565;0.067156;0.16948;0.095745;0.11131;0.056516
1210;0.11996;0.069098;0.1593;0.09566;0.11555;0.063136
1211;0.11935;0.069301;0.15805;0.087935;0.11427;0.060388
1212;0.11615;0.068758;0.16077;0.083355;0.11176;0.062521
1213;0.12065;0.063017;0.15413;0.087094;0.1154;0.058387
1214;0.1244;0.066847;0.14906;0.082235;0.11213;0.05816
1215;0.11955;0.063166;0.15909;0.087557;0.11285;0.053952
1216;0.11393;0.058812;0.15803;0.085575;0.11029;0.052452
1217;0.12008;0.06613;0.15018;0.090645;0.10718;0.047578
1218;0.11844;0.059535;0.17412;0.095968;0.11623;0.058426
1219;0.11754;0.063141;0.14597;0.080551;0.10954;0.060781
1220;0.12074;0.060542;0.15491;0.083835;0.11872;0.059851
1221;0.11838;0.067985;0.14652;0.077446;0.11789;0.063478
1222;0.12362;0.064991;0.15798;0.081775;0.10676;0.062859
1223;0.11738;0.062941;0.14823;0.084182;0.11481;0.062969
1224;0.12572;0.067905;0.15929;0.086913;0.10885;0.055642
1225;0.12335;0.069513;0.15057;0.08124;0.11358;0.057024
1226;0.1297;0.075224;0.16237;0.095997;0.11586;0.056813
1227;0.1179;0.067823;0.17626;0.090563;0.12056;0.058355
1228;0.12335;0.072049;0.1791;0.10554;0.11448;0.061239
1229;0.12166;0.06959;0.16961;0.097461;0.11718;0.06587
1230;0.12262;0.066408;0.17584;0.10555;0.11873;0.062349
1231;0.13048;0.070066;0.16613;0.095201;0.113;0.063508
1232;0.12643;0.070894;0.16888;0.10391;0.1182;0.064956
1233;0.13218;0.071915;0.16988;0.098095;0.12004;0.068055
1234;0.12746;0.072696;0.1678;0.096817;0.1257;0.070352
1235;0.12383;0.067271;0.17273;0.10622;0.12794;0.06708
1236;0.12953;0.070639;0.16463;0.10568;0.12248;0.064183
1237;0.11818;0.068874;0.16687;0.11365;0.11604;0.058344
1238;0.11278;0.061875;0.17481;0.098592;0.11848;0.065539
1239;0.1172;0.062955;0.16376;0.094207;0.11856;0.059012
1240;0.11195;0.056387;0.15731;0.092563;0.11653;0.062519
1241;0.11282;0.060235;0.17125;0.097611;0.11022;0.0588
1242;0.11748;0.063494;0.17483;0.093724;0.11748;0.06719
1243;0.11427;0.064263;0.16916;0.093034;0.11201;0.066515
1244;0.11446;0.057275;0.16363;0.10258;0.11463;0.065644
1245;0.11554;0.061191;0.16355;0.096235;0.1163;0.064894
1246;0.11392;0.061834;0.1603;0.097896;0.12125;0.068055
1247;0.11011;0.064159;0.16595;0.10452;0.11837;0.065549
1248;0.11487;0.062833;0.15655;0.10389;0.11747;0.067169
1249;0.11913;0.067725;0.16879;0.10679;0.12054;0.065106
1250;0.10644;0.060625;0.1773;0.090339;0.12396;0.064238
1251;0.11443;0.070072;0.16837;0.085698;0.12199;0.062035
1252;0.11205;0.066963;0.15928;0.081132;0.12266;0.064227
1253;0.11589;0.06008;0.16229;0.090674;0.11375;0.058439
1254;0.11123;0.061574;0.17667;0.096379;0.1206;0.056134
1255;0.1156;0.058671;0.16483;0.094673;0.11933;0.060495
1256;0.1138;0.057223;0.17578;0.10459;0.11869;0.062378
1257;0.10862;0.057102;0.1793;0.097288;0.11741;0.06244
1258;0.11043;0.057982;0.18072;0.10973;0.11751;0.062797
1259;0.11288;0.055775;0.18551;0.11059;0.11887;0.061456
1260;0.11483;0.062279;0.17372;0.10926;0.11722;0.061521
1261;0.11849;0.067118;0.18454;0.10571;0.1166;0.063983
1262;0.12162;0.073965;0.17812;0.10729;0.11428;0.060397
1263;0.11499;0.06816;0.17369;0.10973;0.11598;0.060209
1264;0.11814;0.06732;0.16689;0.094301;0.11571;0.064868
1265;0.11419;0.063786;0.16938;0.099735;0.11417;0.054683
1266;0.11867;0.064098;0.19107;0.10392;0.11763;0.059629
1267;0.1255;0.065078;0.18042;0.098763;0.11433;0.064408
1268;0.12762;0.065706;0.17603;0.095241;0.11875;0.065878
1269;0.12828;0.06569;0.1794;0.097435;0.11723;0.065044
1270;0.12778;0.071293;0.1769;0.10189;0.10594;0.064151
1271;0.12825;0.066503;0.16099;0.096208;0.11557;0.065639
1272;0.12905;0.068812;0.1591;0.09671;0.11377;0.063555
1273;0.12602;0.069983;0.16473;0.10184;0.108;0.062889
1274;0.12735;0.068547;0.1614;0.10194;0.11183;0.061113
1275;0.13033;0.073578;0.15514;0.08648;0.10945;0.058111
1276;0.1333;0.07678;0.14655;0.089674;0.11248;0.057734
1277;0.13093;0.067997;0.14759;0.089534;0.11077;0.057268
1278;0.13156;0.07038;0.15023;0.094482;0.10974;0.064099
1279;0.1318;0.076066;0.1518;0.094709;0.11349;0.062526
1280;0.12407;0.07307;0.1478;0.094286;0.11813;0.06463
1281;0.12368;0.067836;0.16107;0.093624;0.11721;0.068354
1282;0.12569;0.067822;0.15605;0.10021;0.11756;0.064163
1283;0.12773;0.065877;0.15341;0.10486;0.10826;0.05918
1284;0.1244;0.061962;0.16222;0.097059;0.11012;0.065759
1285;0.12184;0.06014;0.15913;0.097102;0.11252;0.062453
1286;0.1277;0.063095;0.1556;0.098536;0.11623;0.065095
1287;0.1239;0.063661;0.16542;0.091346;0.12179;0.069724
1288;0.12124;0.067278;0.16151;0.089533;0.12003;0.067977
1289;0.12095;0.069443;0.16526;0.090738;0.11305;0.060024
1290;0.11765;0.065355;0.16563;0.099405;0.11641;0.064389
1291;0.11841;0.068783;0.17276;0.10516;0.11414;0.067679
1292;0.1162;0.069;0.16697;0.099131;0.11533;0.068515
1293;0.11759;0.070185;0.17944;0.096133;0.12587;0.071319
1294;0.10566;0.061298;0.1748;0.10034;0.11786;0.061537
1295;0.1075;0.060363;0.17208;0.094716;0.11894;0.065209
1296;0.1158;0.06768;0.1701;0.093833;0.12175;0.070855
1297;0.11027;0.063697;0.16724;0.097175;0.1209;0.068254
1298;0.10942;0.058721;0.16163;0.092505;0.12702;0.069883
1299;0.10743;0.061751;0.17317;0.096537;0.12546;0.072467
1300;0.11099;0.06327;0.16104;0.088059;0.12241;0.07392
1301;0.10698;0.063822;0.15777;0.087683;0.12171;0.068116
1302;0.10836;0.065231;0.14558;0.080945;0.12486;0.068369
1303;0.11011;0.065448;0.14718;0.089426;0.12205;0.071489
1304;0.1027;0.065291;0.16736;0.11308;0.12934;0.076659
1305;0.10215;0.062242;0.16758;0.10464;0.1286;0.065537
1306;0.10061;0.05788;0.16387;0.096627;0.12004;0.067866
1307;0.1073;0.057604;0.15443;0.10284;0.1196;0.063584
1308;0.10628;0.055461;0.15819;0.099994;0.12179;0.06731
1309;0.10846;0.060728;0.15782;0.09915;0.11814;0.070678
1310;0.099721;0.055769;0.15425;0.085205;0.12113;0.074829
1311;0.098992;0.053247;0.1602;0.079826;0.12621;0.074692
1312;0.11175;0.057078;0.15229;0.078635;0.11458;0.065597
1313;0.10526;0.056986;0.15805;0.09086;0.11753;0.067456
1314;0.10414;0.053239;0.15762;0.094248;0.11556;0.066969
1315;0.11033;0.055878;0.14495;0.082332;0.10993;0.064763
1316;0.11624;0.070266;0.16289;0.0887;0.10873;0.06151
1317;0.11817;0.068023;0.1608;0.08687;0.11384;0.061471
1318;0.11946;0.072032;0.15919;0.080889;0.11035;0.062027
1319;0.11627;0.065601;0.16183;0.080703;0.11655;0.062789
1320;0.11559;0.066084;0.17549;0.090537;0.11669;0.065111
1321;0.11683;0.063361;0.1637;0.086315;0.11936;0.0642
1322;0.11134;0.064947;0.16222;0.089288;0.12628;0.062792
1323;0.11036;0.060037;0.15026;0.08584;0.11848;0.05927
1324;0.10834;0.063095;0.16642;0.11082;0.1221;0.063656
1325;0.10713;0.061888;0.1737;0.098721;0.10945;0.057914
1326;0.10798;0.063704;0.18292;0.10735;0.11569;0.066489
1327;0.10692;0.064983;0.16516;0.095241;0.10832;0.060233
1328;0.112;0.066042;0.16529;0.09634;0.10192;0.055082
1329;0.1095;0.065862;0.15723;0.09783;0.10523;0.053331
1330;0.1226;0.067049;0.16411;0.084444;0.10463;0.059752
1331;0.1198;0.0669;0.17654;0.094785;0.1083;0.069423
1332;0.11395;0.064623;0.1672;0.088042;0.10548;0.062458
1333;0.1182;0.066372;0.15722;0.090954;0.1116;0.074112
1334;0.1152;0.06669;0.16803;0.086665;0.1078;0.069219
1335;0.11758;0.061791;0.17339;0.092072;0.10625;0.065102
1336;0.11054;0.06376;0.17408;0.099756;0.1008;0.066715
1337;0.11328;0.066691;0.15966;0.097187;0.10418;0.068945
1338;0.11581;0.065388;0.19022;0.10447;0.10422;0.064792
1339;0.1198;0.06503;0.16682;0.095507;0.10476;0.062919
1340;0.12923;0.06781;0.16397;0.089636;0.10557;0.066355
1341;0.12484;0.068914;0.18005;0.10852;0.10312;0.059399
1342;0.12886;0.061986;0.17987;0.098948;0.10561;0.066793
1343;0.12225;0.06537;0.17279;0.10281;0.10969;0.065798
1344;0.12197;0.060018;0.1673;0.096599;0.10833;0.072944
1345;0.11972;0.062961;0.17292;0.11915;0.10354;0.06722
1346;0.12281;0.064564;0.17522;0.10743;0.10795;0.068089
1347;0.12001;0.062313;0.17685;0.10333;0.10642;0.061761
1348;0.12277;0.069104;0.18404;0.10807;0.11573;0.07045
1349;0.11835;0.064022;0.17036;0.1081;0.10985;0.065046
1350;0.12087;0.061138;0.1825;0.1048;0.10758;0.061545
1351;0.12121;0.062482;0.16804;0.11898;0.11105;0.069042
1352;0.11983;0.060821;0.18821;0.11287;0.11449;0.071514
1353;0.11716;0.063369;0.18565;0.10495;0.11008;0.071025
1354;0.12965;0.066192;0.18336;0.098683;0.1102;0.067021
1355;0.1227;0.064077;0.18653;0.096551;0.11689;0.07494
1356;0.11846;0.06293;0.17404;0.10209;0.11887;0.06741
1357;0.1204;0.057547;0.1841;0.11225;0.12181;0.071924
1358;0.11478;0.066181;0.17262;0.10779;0.12115;0.078619
1359;0.11392;0.064973;0.17458;0.10238;0.12204;0.074708
1360;0.11272;0.065851;0.1693;0.11872;0.13102;0.076723
1361;0.11209;0.056558;0.17053;0.11388;0.11942;0.072205
1362;0.1079;0.058895;0.16119;0.095001;0.11721;0.075618
1363;0.11051;0.057596;0.16653;0.11451;0.11147;0.067427
1364;0.10235;0.054348;0.16511;0.11113;0.11371;0.078718
1365;0.1018;0.056823;0.15787;0.11139;0.10747;0.065488
1366;0.10744;0.055552;0.15871;0.10714;0.11768;0.064036
1367;0.10535;0.057345;0.16584;0.097921;0.11535;0.07326
1368;0.10229;0.061972;0.15678;0.099657;0.11643;0.064455
1369;0.11426;0.064956;0.15959;0.093362;0.11026;0.068542
1370;0.10601;0.061957;0.16534;0.092794;0.10775;0.064279
1371;0.10578;0.063147;0.15936;0.10132;0.10656;0.065474
1372;0.10798;0.060968;0.15975;0.098073;0.10891;0.059326
1373;0.10697;0.055205;0.16559;0.10874;0.10275;0.058422
1374;0.10262;0.055441;0.16396;0.092495;0.11009;0.062264
1375;0.10839;0.058019;0.15889;0.10222;0.11458;0.061494
1376;0.10781;0.058247;0.1701;0.10079;0.11158;0.063908
1377;0.11337;0.059973;0.15881;0.090773;0.10946;0.06181
1378;0.10982;0.058559;0.1764;0.096867;0.10832;0.061457
1379;0.10931;0.059302;0.16345;0.091426;0.11125;0.063741
1380;0.10576;0.057444;0.14975;0.087345;0.1105;0.06788
1381;0.10547;0.054769;0.15414;0.085412;0.11352;0.062039
1382;0.10465;0.059293;0.15924;0.079532;0.10981;0.061172
1383;0.10668;0.058994;0.17417;0.096271;0.1071;0.056786
1384;0.10883;0.061752;0.17174;0.08405;0.11259;0.060913
1385;0.10665;0.058408;0.17141;0.09731;0.11452;0.057162
1386;0.11255;0.06227;0.17522;0.1076;0.11258;0.061587
1387;0.10145;0.061141;0.16637;0.10246;0.11865;0.062493
1388;0.11181;0.069506;0.1576;0.099011;0.11223;0.061015
1389;0.11513;0.073744;0.1692;0.10302;0.10735;0.057828
1390;0.11364;0.069194;0.16923;0.10162;0.10525;0.061808
1391;0.12212;0.074924;0.16079;0.10398;0.11453;0.067509
1392;0.11878;0.06489;0.16086;0.091617;0.10706;0.06062
1393;0.11473;0.067474;0.16664;0.089077;0.11352;0.066834
1394;0.12109;0.066657;0.1524;0.079527;0.11793;0.062436
1395;0.1253;0.076342;0.15538;0.094647;0.11153;0.057884
1396;0.11476;0.069929;0.1543;0.092485;0.11101;0.06488
1397;0.11678;0.073029;0.14845;0.087522;0.11774;0.064918
1398;0.11405;0.067593;0.15611;0.090016;0.11844;0.065141
1399;0.11317;0.069085;0.15643;0.087312;0.11457;0.069032
1400;0.1121;0.061285;0.16066;0.10261;0.12195;0.06963
1401;0.11676;0.063758;0.16279;0.097103;0.11449;0.065602
1402;0.11287;0.058866;0.15816;0.093587;0.11889;0.073864
1403;0.11343;0.061343;0.16456;0.089375;0.11707;0.069438
1404;0.11103;0.061669;0.15672;0.11146;0.12305;0.07552
1405;0.11288;0.068737;0.16308;0.097859;0.1219;0.075941
1406;0.10865;0.063139;0.17638;0.10362;0.11813;0.073988
1407;0.11637;0.071238;0.17156;0.10811;0.11572;0.07321
1408;0.10901;0.067616;0.16172;0.096353;0.11613;0.074414
1409;0.11048;0.068676;0.16125;0.099308;0.11465;0.069982
1410;0.11435;0.072125;0.16245;0.099148;0.12495;0.072172
1411;0.12093;0.070396;0.17243;0.11093;0.10777;0.070904
1412;0.12093;0.067727;0.16803;0.10515;0.11419;0.072826
1413;0.11571;0.068449;0.15793;0.089371;0.11212;0.071332
1414;0.11874;0.069004;0.16584;0.093622;0.11351;0.071136
1415;0.1143;0.061891;0.16605;0.096612;0.11538;0.065651
1416;0.11441;0.061898;0.17326;0.096272;0.11231;0.064872
1417;0.11364;0.060919;0.16088;0.087358;0.10466;0.05931
1418;0.11218;0.059266;0.16507;0.093751;0.10987;0.068261
1419;0.11132;0.059896;0.16078;0.088542;0.11636;0.071724
1420;0.11441;0.063882;0.15206;0.091985;0.11629;0.067742
1421;0.10596;0.062183;0.15921;0.093938;0.11828;0.06844
1422;0.11216;0.06752;0.15618;0.08971;0.11959;0.066009
1423;0.11274;0.063091;0.15707;0.095176;0.11399;0.061901
1424;0.11522;0.062117;0.16053;0.096529;0.11074;0.063276
1425;0.11315;0.065512;0.15625;0.093585;0.11266;0.065437
1426;0.10899;0.061704;0.15734;0.094752;0.11459;0.062649
1427;0.11303;0.062419;0.13739;0.079753;0.11447;0.064597
1428;0.10916;0.059626;0.15343;0.088754;0.11384;0.065542
1429;0.10251;0.058914;0.15019;0.08066;0.11034;0.057152
1430;0.10598;0.057519;0.14846;0.078992;0.11075;0.056983
1431;0.106;0.064006;0.15127;0.092848;0.11225;0.05531
1432;0.10412;0.060488;0.14889;0.090888;0.1133;0.061386
1433;0.098056;0.058398;0.15003;0.095593;0.11332;0.055508
1434;0.10289;0.061935;0.14484;0.087689;0.10994;0.05739
1435;0.09793;0.06433;0.15181;0.091131;0.11162;0.058088
1436;0.1008;0.057546;0.16535;0.087607;0.11307;0.060091
1437;0.099018;0.056146;0.15943;0.078462;0.11472;0.065583
1438;0.10118;0.061726;0.16332;0.084025;0.11317;0.067951
1439;0.10318;0.065913;0.15744;0.081578;0.10986;0.062558
1440;0.10658;0.059356;0.16129;0.081745;0.11254;0.060613
1441;0.10631;0.060647;0.16834;0.084483;0.10884;0.067985
1442;0.10298;0.065348;0.1621;0.087069;0.11388;0.066989
1443;0.10187;0.061729;0.15452;0.085043;0.11249;0.062975
1444;0.11173;0.063336;0.1578;0.092263;0.11873;0.068597
1445;0.10492;0.063243;0.14874;0.080589;0.11801;0.061887
1446;0.1031;0.062704;0.15902;0.093703;0.11518;0.059093
1447;0.099651;0.063527;0.15643;0.08426;0.11268;0.062207
1448;0.10383;0.061662;0.16002;0.093142;0.1149;0.061276
1449;0.10384;0.060378;0.15619;0.09709;0.11928;0.064376
1450;0.10643;0.062376;0.15734;0.099083;0.11775;0.057594
1451;0.10784;0.065417;0.16091;0.093676;0.11178;0.057885
1452;0.10907;0.066831;0.15251;0.089262;0.11333;0.059704
1453;0.10973;0.061392;0.16894;0.083484;0.10761;0.054373
1454;0.11137;0.062966;0.15036;0.072679;0.10851;0.058513
1455;0.11247;0.059158;0.15853;0.086803;0.11358;0.057663
1456;0.10836;0.058029;0.15;0.083329;0.10901;0.056489
1457;0.10537;0.058108;0.15088;0.076448;0.11464;0.063577
1458;0.10611;0.059563;0.15018;0.077466;0.11188;0.060793
1459;0.10445;0.057361;0.15399;0.077963;0.11853;0.057474
1460;0.10798;0.063073;0.16004;0.096644;0.12014;0.059859
1461;0.10709;0.060167;0.15944;0.10041;0.11901;0.062495
1462;0.10945;0.067924;0.15341;0.087424;0.12056;0.068962
1463;0.10777;0.05708;0.15317;0.08442;0.12157;0.066185
1464;0.11025;0.059044;0.17395;0.097629;0.11739;0.07397
1465;0.11085;0.061016;0.17179;0.089376;0.11991;0.070802
1466;0.11349;0.060862;0.16136;0.092127;0.12306;0.077345
1467;0.10978;0.062807;0.16087;0.099732;0.12248;0.068573
1468;0.11633;0.065372;0.15396;0.08748;0.12462;0.069917
1469;0.11387;0.068806;0.14526;0.084903;0.11603;0.06426
1470;0.10721;0.06156;0.15791;0.088403;0.11258;0.058952
1471;0.10701;0.059494;0.15515;0.09083;0.11217;0.062893
1472;0.10993;0.057037;0.16123;0.086976;0.1117;0.063988
1473;0.11209;0.058186;0.15084;0.084328;0.10955;0.059604
1474;0.11061;0.055299;0.16369;0.089428;0.10821;0.058445
1475;0.10663;0.060566;0.15951;0.087531;0.11217;0.059518
1476;0.10885;0.061213;0.16328;0.089051;0.11152;0.058902
1477;0.10843;0.057332;0.16543;0.09818;0.11564;0.064784
1478;0.10431;0.056789;0.16543;0.096869;0.10699;0.062221
1479;0.1028;0.056386;0.17025;0.096308;0.10638;0.059607
1480;0.10011;0.058478;0.17416;0.10229;0.11603;0.068288
1481;0.10303;0.057685;0.16203;0.095246;0.10943;0.059403
1482;0.1015;0.055636;0.17718;0.10535;0.10973;0.059386
1483;0.10761;0.061968;0.1766;0.11068;0.11037;0.054741
1484;0.10782;0.060581;0.1687;0.10277;0.11123;0.055576
1485;0.10625;0.060542;0.16337;0.091808;0.10754;0.053665
1486;0.10972;0.057285;0.1613;0.08784;0.10363;0.050766
1487;0.1064;0.059097;0.16812;0.099013;0.10731;0.060597
1488;0.10361;0.05919;0.15001;0.089406;0.10811;0.05125
1489;0.10759;0.057261;0.15844;0.094026;0.10946;0.059669
1490;0.10739;0.056155;0.16757;0.10833;0.10866;0.061514
1491;0.10495;0.056576;0.16938;0.11142;0.10648;0.058759
1492;0.10124;0.057273;0.16045;0.093152;0.10231;0.052199
1493;0.10916;0.055686;0.15296;0.095976;0.10125;0.050098
1494;0.10931;0.052277;0.16058;0.10263;0.10576;0.056349
1495;0.10758;0.057388;0.15726;0.085438;0.10683;0.055699
1496;0.10812;0.060179;0.16784;0.097426;0.10787;0.052574
1497;0.10588;0.056211;0.17491;0.10268;0.10601;0.058232
1498;0.11091;0.061742;0.17408;0.095701;0.10681;0.060369
1499;0.10336;0.058149;0.16572;0.085509;0.10855;0.059888
1500;0.10264;0.056255;0.1572;0.086578;0.10111;0.053261
1501;0.10698;0.059125;0.15822;0.085986;0.10246;0.048677
1502;0.10644;0.055332;0.15907;0.094992;0.10597;0.046824
1503;0.11192;0.057909;0.17419;0.091902;0.10343;0.045073
1504;0.10413;0.054406;0.1556;0.08147;0.10402;0.052131
1505;0.11117;0.056329;0.16715;0.088678;0.099483;0.052533
1506;0.10999;0.058444;0.15869;0.083364;0.10454;0.051408
1507;0.10987;0.060614;0.15403;0.079889;0.10665;0.049349
1508;0.1057;0.056683;0.16466;0.091296;0.11118;0.052333
1509;0.10388;0.050666;0.16931;0.09252;0.1101;0.054141
1510;0.10114;0.05398;0.17297;0.091545;0.10723;0.054508
1511;0.10283;0.057018;0.16511;0.093696;0.11076;0.05752
1512;0.10759;0.061882;0.15918;0.092951;0.10566;0.056298
1513;0.10289;0.062145;0.16236;0.096989;0.10541;0.054741
1514;0.10714;0.065294;0.16988;0.10061;0.10176;0.051827
1515;0.11661;0.065244;0.15745;0.096762;0.096975;0.046168
1516;0.10751;0.059668;0.15291;0.099064;0.10068;0.051683
1517;0.10633;0.063145;0.16524;0.098724;0.09769;0.045849
1518;0.10273;0.060926;0.15931;0.10365;0.098365;0.050768
1519;0.10647;0.067083;0.1642;0.096214;0.10156;0.050703
1520;0.10468;0.057556;0.15922;0.088871;0.10297;0.058169
1521;0.10426;0.057858;0.1667;0.078612;0.10677;0.06123
1522;0.10755;0.062634;0.16074;0.084871;0.10479;0.057951
1523;0.1051;0.058323;0.16314;0.09884;0.10623;0.059655
1524;0.10857;0.065655;0.15938;0.10417;0.10682;0.064863
1525;0.10471;0.063872;0.15123;0.082783;0.10659;0.061851
1526;0.10765;0.057968;0.15323;0.089775;0.11257;0.064507
1527;0.10899;0.056902;0.15374;0.089206;0.11097;0.067771
1528;0.10464;0.055436;0.16408;0.096351;0.11083;0.06724
1529;0.1011;0.057654;0.15832;0.078225;0.111;0.062626
1530;0.10828;0.055995;0.16349;0.085583;0.11066;0.064387
1531;0.108;0.056614;0.15421;0.083623;0.11415;0.060011
1532;0.10811;0.059914;0.15213;0.087833;0.11187;0.055524
1533;0.1051;0.059766;0.14808;0.090522;0.11465;0.056527
1534;0.10622;0.058994;0.1464;0.085839;0.10822;0.050496
1535;0.10471;0.055131;0.15229;0.095424;0.1054;0.0548
1536;0.10648;0.064286;0.13988;0.08491;0.10739;0.05235
1537;0.098729;0.055646;0.14682;0.088477;0.10805;0.055516
1538;0.10522;0.062745;0.13366;0.085446;0.10607;0.055212
1539;0.10307;0.06442;0.13727;0.07801;0.10123;0.052815
1540;0.1011;0.066245;0.14402;0.08262;0.10405;0.053223
1541;0.1042;0.065699;0.13687;0.088907;0.10173;0.059051
1542;0.10783;0.068584;0.14271;0.085412;0.1071;0.062519
1543;0.10683;0.068165;0.15815;0.090169;0.099138;0.052907
1544;0.10789;0.066622;0.1503;0.081368;0.1012;0.051005
1545;0.11392;0.067577;0.14539;0.077985;0.10535;0.057474
1546;0.10884;0.065051;0.14218;0.083743;0.10625;0.055927
1547;0.11032;0.065429;0.13686;0.077549;0.10731;0.060115
1548;0.11128;0.066494;0.14979;0.084995;0.10581;0.062489
1549;0.1126;0.065603;0.13926;0.083473;0.10988;0.063308
1550;0.11345;0.064825;0.15098;0.086249;0.105;0.059732
1551;0.11179;0.05835;0.14471;0.075677;0.10642;0.06464
1552;0.11193;0.061663;0.14914;0.075968;0.10347;0.058102
1553;0.11381;0.064212;0.14663;0.075084;0.10625;0.058413
1554;0.11439;0.05684;0.15579;0.079363;0.10984;0.057343
1555;0.1095;0.059669;0.15525;0.083691;0.10722;0.057001
1556;0.107;0.056685;0.15028;0.08372;0.10213;0.052064
1557;0.10627;0.059323;0.15065;0.086959;0.10467;0.05424
1558;0.10552;0.054801;0.16196;0.094476;0.10355;0.053485
1559;0.10402;0.056021;0.15006;0.084298;0.098097;0.052441
1560;0.11119;0.06315;0.14546;0.086723;0.10025;0.045213
1561;0.10678;0.055715;0.14943;0.081408;0.10155;0.051729
1562;0.1056;0.055031;0.15165;0.085459;0.10135;0.05147
1563;0.11067;0.054637;0.14566;0.076473;0.10204;0.05394
1564;0.10457;0.058881;0.14957;0.079595;0.098461;0.051621
1565;0.10263;0.059276;0.15465;0.083097;0.099766;0.053272
1566;0.10491;0.053319;0.14594;0.076043;0.0974;0.057512
1567;0.10855;0.059414;0.1462;0.085464;0.10099;0.052535
1568;0.10637;0.055446;0.15441;0.079708;0.096294;0.049264
1569;0.10215;0.053597;0.14144;0.072831;0.096793;0.051925
1570;0.10503;0.057792;0.1414;0.075034;0.097993;0.0517
1571;0.1025;0.057064;0.14288;0.081095;0.098077;0.051024
1572;0.10649;0.057481;0.14637;0.077724;0.1005;0.054256
1573;0.10695;0.061706;0.14979;0.089034;0.10613;0.052023
1574;0.10815;0.059139;0.14037;0.081946;0.10124;0.0511
1575;0.11479;0.057997;0.14898;0.078069;0.10025;0.056862
1576;0.11466;0.058734;0.1442;0.085815;0.095875;0.056964
1577;0.11084;0.056719;0.1499;0.073377;0.0934;0.057555
1578;0.10549;0.056529;0.14649;0.082683;0.095756;0.057625
1579;0.10977;0.062927;0.14319;0.073375;0.097764;0.056401
1580;0.10725;0.057549;0.14186;0.078489;0.095677;0.0506
1581;0.10364;0.061351;0.15211;0.084414;0.097409;0.049432
1582;0.10539;0.061616;0.1498;0.081229;0.096796;0.053256
1583;0.1067;0.059901;0.14737;0.089847;0.096627;0.052599
1584;0.10651;0.054515;0.15144;0.086792;0.10205;0.056517
1585;0.10642;0.063153;0.15047;0.086986;0.098042;0.054131
1586;0.10855;0.060794;0.162;0.086134;0.099027;0.053372
1587;0.10552;0.060933;0.15328;0.086452;0.10203;0.056094
1588;0.10248;0.058548;0.15819;0.090148;0.10036;0.0547
1589;0.1051;0.061175;0.16185;0.090439;0.10133;0.054965
1590;0.10548;0.060982;0.16074;0.090394;0.096941;0.056034
1591;0.10051;0.06343;0.16299;0.098201;0.10575;0.061676
1592;0.10461;0.061335;0.16401;0.10021;0.10011;0.058517
1593;0.10487;0.056642;0.15844;0.097974;0.10321;0.059293
1594;0.10135;0.056959;0.1647;0.11735;0.09994;0.05305
1595;0.10501;0.056186;0.16839;0.10628;0.1029;0.058236
1596;0.10426;0.057169;0.17449;0.10897;0.10074;0.055028
1597;0.10247;0.059967;0.16476;0.10028;0.097807;0.056439
1598;0.10081;0.059965;0.17212;0.10079;0.099495;0.058273
1599;0.10555;0.060297;0.17151;0.096139;0.099583;0.055684
1600;0.099056;0.056289;0.18203;0.10465;0.10689;0.056785
1601;0.10001;0.052983;0.17641;0.10388;0.10016;0.054859
1602;0.096786;0.055135;0.16897;0.10086;0.097929;0.05667
1603;0.099824;0.053222;0.1633;0.11374;0.10615;0.057867
1604;0.091976;0.054526;0.16883;0.10276;0.1022;0.056627
1605;0.097088;0.057196;0.17001;0.10817;0.096314;0.054168
1606;0.10077;0.055939;0.17456;0.10042;0.094067;0.05009
1607;0.096295;0.053279;0.16758;0.091423;0.094286;0.054999
1608;0.10206;0.055682;0.16942;0.093566;0.098267;0.048726
1609;0.1008;0.054999;0.15273;0.099103;0.09316;0.050533
1610;0.10222;0.055953;0.16089;0.10596;0.09645;0.053513
1611;0.10006;0.055109;0.1636;0.097148;0.097924;0.049818
1612;0.098853;0.053444;0.16966;0.10458;0.090698;0.048655
1613;0.10386;0.054588;0.16674;0.10399;0.093746;0.046589
1614;0.10134;0.058875;0.16779;0.11792;0.095442;0.054152
1615;0.10429;0.062537;0.1692;0.12027;0.093958;0.053431
1616;0.10568;0.057644;0.17608;0.10625;0.096534;0.057582
1617;0.11058;0.054481;0.1716;0.10745;0.093796;0.052745
1618;0.1098;0.056476;0.17379;0.10054;0.091939;0.055299
1619;0.10741;0.0559;0.16844;0.10895;0.089372;0.049985
1620;0.11174;0.055325;0.16914;0.1051;0.094768;0.052325
1621;0.10322;0.049251;0.16887;0.10504;0.094525;0.050256
1622;0.10321;0.04806;0.15704;0.098088;0.090443;0.050975
1623;0.1045;0.047811;0.16639;0.10237;0.098672;0.055724
1624;0.10051;0.048528;0.16675;0.093827;0.097551;0.049468
1625;0.098362;0.044312;0.15741;0.090554;0.093341;0.0474
1626;0.10361;0.050347;0.15019;0.087721;0.097878;0.04892
1627;0.1008;0.053135;0.14287;0.081941;0.10339;0.052403
1628;0.1032;0.060842;0.142;0.085223;0.10274;0.049294
1629;0.10152;0.063912;0.14068;0.07824;0.096906;0.050718
1630;0.10499;0.062211;0.14607;0.087195;0.10353;0.051659
1631;0.10691;0.057021;0.15223;0.090814;0.10378;0.050301
1632;0.10119;0.050991;0.16108;0.097264;0.10514;0.046208
1633;0.11023;0.058831;0.14899;0.084536;0.10552;0.049153
1634;0.10642;0.057951;0.16075;0.09372;0.1028;0.04922
1635;0.10573;0.058652;0.1649;0.092834;0.098767;0.048943
1636;0.10201;0.052182;0.16954;0.09721;0.095052;0.048899
1637;0.10585;0.057826;0.15841;0.087596;0.092519;0.046111
1638;0.1056;0.058803;0.16371;0.09434;0.10206;0.053863
1639;0.10129;0.054437;0.15049;0.086757;0.1005;0.059277
1640;0.10434;0.057817;0.14914;0.083832;0.095757;0.046126
1641;0.10336;0.057094;0.15085;0.080964;0.09504;0.047315
1642;0.10165;0.051384;0.15506;0.090043;0.094698;0.049068
1643;0.10509;0.055358;0.1458;0.077776;0.097259;0.053149
1644;0.10083;0.055426;0.14642;0.079318;0.099703;0.056619
1645;0.098811;0.058419;0.14093;0.078546;0.10117;0.05026
1646;0.1044;0.060355;0.14972;0.083424;0.092888;0.051651
1647;0.10387;0.058952;0.15746;0.086526;0.099816;0.052187
1648;0.099423;0.058408;0.14961;0.084784;0.10039;0.051383
1649;0.10558;0.05975;0.14825;0.072911;0.097691;0.052989
1650;0.10249;0.057901;0.14512;0.073409;0.097901;0.053186
1651;0.10494;0.06194;0.15487;0.078388;0.096515;0.051758
1652;0.10673;0.06533;0.16109;0.079648;0.098581;0.05414
1653;0.10562;0.06076;0.15908;0.084303;0.096137;0.054497
1654;0.10808;0.059635;0.15813;0.096481;0.10005;0.057192
1655;0.11143;0.056695;0.14956;0.096013;0.10439;0.052616
1656;0.10665;0.055253;0.14768;0.079349;0.10374;0.055393
1657;0.11218;0.054784;0.14699;0.071803;0.10349;0.057969
1658;0.11557;0.059453;0.14283;0.073436;0.10358;0.05578
1659;0.11242;0.055548;0.13972;0.067138;0.097891;0.047148
1660;0.10708;0.055633;0.15321;0.090547;0.10339;0.053917
1661;0.10928;0.055281;0.15715;0.083086;0.10181;0.053712
1662;0.1077;0.051131;0.1402;0.073257;0.1012;0.051149
1663;0.11261;0.053594;0.13702;0.074804;0.10275;0.056725
1664;0.10772;0.056872;0.14023;0.071593;0.099465;0.05753
1665;0.11161;0.058092;0.13859;0.07448;0.099611;0.053225
1666;0.10806;0.060136;0.14116;0.088321;0.10263;0.054217
1667;0.10798;0.05873;0.15075;0.081581;0.10197;0.052236
1668;0.10455;0.059079;0.14772;0.08689;0.10406;0.048792
1669;0.10341;0.057723;0.14504;0.08353;0.10183;0.048661
1670;0.10793;0.057818;0.14586;0.074378;0.10862;0.052573
1671;0.10128;0.055824;0.13325;0.070596;0.1052;0.053568
1672;0.10136;0.04878;0.13926;0.070687;0.10658;0.054583
1673;0.10017;0.053716;0.14366;0.081085;0.10126;0.051348
1674;0.09912;0.054154;0.13737;0.067702;0.10339;0.05924
1675;0.10109;0.053619;0.14621;0.076317;0.10609;0.05533
1676;0.097215;0.050958;0.14874;0.076779;0.11264;0.057899
1677;0.092046;0.047625;0.14642;0.078619;0.11136;0.055281
1678;0.095845;0.052535;0.15364;0.086037;0.1142;0.062501
1679;0.095561;0.048982;0.15446;0.087243;0.10673;0.062003
1680;0.094552;0.051632;0.14291;0.080099;0.10746;0.058806
1681;0.094293;0.051205;0.16024;0.091355;0.10689;0.061385
1682;0.093963;0.050394;0.1627;0.093702;0.10253;0.055322
1683;0.097196;0.055302;0.16501;0.1001;0.10391;0.054982
1684;0.099942;0.054346;0.16384;0.093799;0.10044;0.055106
1685;0.098998;0.054736;0.16765;0.099114;0.10096;0.054791
1686;0.10468;0.053229;0.16431;0.093328;0.10005;0.050759
1687;0.10065;0.054933;0.15517;0.086553;0.09851;0.052277
1688;0.10229;0.057346;0.14931;0.080535;0.10284;0.055742
1689;0.10033;0.054312;0.14747;0.076012;0.10064;0.053316
1690;0.10207;0.054975;0.14136;0.075972;0.10417;0.048788
1691;0.1004;0.053233;0.14158;0.076191;0.10341;0.053766
1692;0.099488;0.055047;0.13979;0.082918;0.10388;0.053237
1693;0.094882;0.05189;0.14583;0.086952;0.10419;0.061551
1694;0.096735;0.052614;0.1524;0.088208;0.10758;0.062964
1695;0.096698;0.055089;0.15416;0.08522;0.10176;0.058515
1696;0.092396;0.048921;0.15021;0.082158;0.10215;0.054599
1697;0.094041;0.048759;0.15806;0.090162;0.10242;0.053717
1698;0.092717;0.046595;0.14583;0.082428;0.10332;0.054703
1699;0.093959;0.044698;0.1453;0.078078;0.10761;0.054327
1700;0.093646;0.048428;0.16455;0.0883;0.099135;0.052917
1701;0.095231;0.044972;0.15889;0.091979;0.1004;0.050861
1702;0.096707;0.050531;0.16069;0.093518;0.097385;0.051881
1703;0.092546;0.048818;0.15973;0.084235;0.10115;0.055408
1704;0.092773;0.052843;0.16739;0.090851;0.10427;0.049561
1705;0.093933;0.052723;0.16632;0.099785;0.094885;0.044733
1706;0.091408;0.053171;0.1621;0.10171;0.099739;0.045487
1707;0.093662;0.052632;0.17259;0.094012;0.10297;0.049255
1708;0.094225;0.051323;0.16921;0.096138;0.096976;0.046505
1709;0.097155;0.058989;0.15195;0.074809;0.097165;0.047159
1710;0.094071;0.053085;0.14353;0.081573;0.095295;0.046419
1711;0.09423;0.051629;0.14274;0.07958;0.09318;0.044225
1712;0.096249;0.051082;0.14602;0.085401;0.095371;0.051005
1713;0.092755;0.05127;0.15194;0.08068;0.09569;0.048253
1714;0.098632;0.055594;0.15457;0.087049;0.10116;0.050739
1715;0.10268;0.05861;0.15874;0.095949;0.10019;0.053303
1716;0.10061;0.054767;0.1657;0.096849;0.096246;0.053987
1717;0.094593;0.049544;0.16233;0.092043;0.099275;0.055898
1718;0.099717;0.051794;0.15211;0.091924;0.098863;0.057428
1719;0.099032;0.059428;0.16072;0.091829;0.10024;0.058839
1720;0.096746;0.053769;0.15361;0.091449;0.097039;0.053059
1721;0.095684;0.059722;0.15921;0.097011;0.095864;0.054058
1722;0.10036;0.060324;0.15335;0.087512;0.097772;0.049105
1723;0.097425;0.060012;0.15119;0.10205;0.094473;0.04749
1724;0.097376;0.056521;0.15457;0.097846;0.10036;0.05087
1725;0.096711;0.059017;0.14684;0.092255;0.098207;0.049352
1726;0.098072;0.058479;0.14771;0.092241;0.1034;0.056146
1727;0.097876;0.056744;0.15465;0.086897;0.1077;0.057484
1728;0.095536;0.060903;0.15254;0.087487;0.10147;0.056164
1729;0.09512;0.055513;0.14385;0.084813;0.10413;0.060036
1730;0.097698;0.057575;0.14817;0.089431;0.11181;0.060218
1731;0.09621;0.055296;0.14623;0.093553;0.10362;0.056624
1732;0.093909;0.053746;0.15131;0.092117;0.10304;0.056912
1733;0.096031;0.054507;0.14735;0.083977;0.10806;0.058978
1734;0.087751;0.054703;0.15617;0.097409;0.10966;0.058571
1735;0.097962;0.054245;0.15227;0.096657;0.10858;0.05834
1736;0.092865;0.048165;0.14916;0.092945;0.1074;0.059886
1737;0.099689;0.060332;0.15041;0.084324;0.11122;0.064939
1738;0.096184;0.054122;0.15179;0.08252;0.15461;0.1308
1739;0.0948;0.053042;0.15803;0.088346;0.15019;0.12599
1740;0.09095;0.050395;0.15872;0.097946;0.14593;0.12137
1741;0.09392;0.049681;0.1557;0.09208;0.14187;0.11679
1742;0.092181;0.051785;0.16309;0.093157;0.13788;0.11245
1743;0.097819;0.052998;0.15671;0.088251;0.13425;0.10885
1744;0.093605;0.053111;0.16087;0.091598;0.13025;0.10426
1745;0.095053;0.055059;0.15521;0.095185;0.12703;0.099956
1746;0.096828;0.053828;0.17389;0.10764;0.12373;0.09803
1747;0.097699;0.056038;0.16841;0.092821;0.12084;0.094887
1748;0.098985;0.052777;0.15956;0.092925;0.11734;0.090323
1749;0.099702;0.052437;0.17195;0.096145;0.11446;0.08626
1750;0.099371;0.049522;0.16989;0.096034;0.1118;0.084514
1751;0.10105;0.055378;0.16108;0.092814;0.10882;0.080636
1752;0.10173;0.057251;0.17424;0.10182;0.10635;0.077958
1753;0.10093;0.056015;0.16978;0.10099;0.10341;0.073854
1754;0.10346;0.055845;0.15631;0.079586;0.1015;0.071539
1755;0.10244;0.057026;0.1562;0.0836;0.098618;0.067435
1756;0.09951;0.056424;0.1587;0.084909;0.096674;0.068465
1757;0.10225;0.057877;0.1636;0.087699;0.094845;0.068102
1758;0.10802;0.05853;0.15943;0.084895;0.093174;0.064408
1759;0.10554;0.057587;0.15236;0.08865;0.091288;0.061702
1760;0.10872;0.057135;0.15016;0.085948;0.089577;0.062002
1761;0.10555;0.055187;0.16439;0.09203;0.087433;0.061003
1762;0.10933;0.059491;0.15549;0.084974;0.08577;0.056878
1763;0.10944;0.057772;0.156;0.093973;0.084066;0.055194
1764;0.10576;0.059172;0.15706;0.080613;0.081599;0.051628
1765;0.10476;0.056338;0.1538;0.089902;0.080676;0.05075
1766;0.1044;0.051737;0.15602;0.080929;0.079201;0.049142
1767;0.10606;0.058765;0.14397;0.077586;0.077832;0.048524
1768;0.10984;0.057048;0.14667;0.089749;0.075607;0.045074
1769;0.10997;0.059167;0.14201;0.086106;0.074206;0.042291
1770;0.10456;0.06136;0.14821;0.081389;0.072987;0.040511
1771;0.10738;0.058364;0.14747;0.086427;0.071783;0.038913
1772;0.10468;0.057619;0.15185;0.087172;0.071136;0.039651
1773;0.10449;0.054128;0.16111;0.08955;0.070174;0.038694
1774;0.104;0.056169;0.16514;0.097179;0.068342;0.037243
1775;0.10318;0.054513;0.15103;0.10088;0.067658;0.036462
1776;0.10125;0.054597;0.15283;0.099368;0.066565;0.035421
1777;0.099445;0.055214;0.1556;0.10184;0.064531;0.032163
1778;0.098672;0.056728;0.16929;0.1015;0.064387;0.034286
1779;0.10209;0.053955;0.14935;0.092916;0.064039;0.031848
1780;0.1041;0.057286;0.15663;0.09664;0.06213;0.029332
1781;0.099145;0.057156;0.15233;0.092128;0.062295;0.030816
1782;0.10536;0.057769;0.1507;0.086908;0.060657;0.027811
1783;0.10134;0.058711;0.15008;0.088619;0.060543;0.029325
1784;0.095049;0.055714;0.1509;0.086308;0.059285;0.028032
1785;0.093108;0.04965;0.15127;0.084033;0.058367;0.026421
1786;0.097391;0.054009;0.16194;0.084823;0.058173;0.025925
1787;0.093715;0.056324;0.14196;0.074984;0.056713;0.025394
1788;0.096595;0.061693;0.14329;0.076605;0.056193;0.023016
1789;0.091638;0.061103;0.14719;0.073346;0.054889;0.023799
1790;0.096457;0.059566;0.14246;0.075016;0.055047;0.024892
1791;0.098708;0.057872;0.14208;0.080615;0.054389;0.023717
1792;0.095885;0.054829;0.14122;0.084979;0.054294;0.02473
1793;0.097251;0.058708;0.14789;0.084717;0.053909;0.024077
1794;0.098255;0.059511;0.13854;0.074632;0.053133;0.024629
1795;0.097004;0.062447;0.12793;0.076226;0.052521;0.023125
1796;0.10021;0.060352;0.15182;0.095722;0.051672;0.022536
1797;0.10116;0.055189;0.15995;0.098446;0.051928;0.023007
1798;0.10251;0.055025;0.15622;0.089731;0.05199;0.024236
1799;0.095649;0.055087;0.1539;0.090283;0.051799;0.023494
1800;0.091062;0.052712;0.15463;0.09056;0.050821;0.02258
1801;0.094859;0.05049;0.15533;0.084999;0.05001;0.021497
1802;0.091687;0.055626;0.14022;0.080088;0.050537;0.023753
1803;0.092931;0.057654;0.14859;0.084654;0.049263;0.021157
1804;0.090217;0.056649;0.15714;0.092086;0.049084;0.021084
1805;0.096145;0.052845;0.15775;0.088833;0.048874;0.0218
1806;0.094502;0.056075;0.14576;0.091308;0.048986;0.022993
1807;0.099999;0.058445;0.14619;0.090127;0.04768;0.021343
1808;0.10574;0.05854;0.14298;0.092968;0.048106;0.020486
1809;0.10149;0.060768;0.14606;0.078391;0.047681;0.02056
1810;0.10409;0.058129;0.15419;0.083029;0.047582;0.021726
1811;0.10228;0.056127;0.14885;0.092371;0.047324;0.020923
1812;0.098473;0.053443;0.15096;0.082588;0.046695;0.018843
1813;0.098542;0.052373;0.14568;0.07632;0.046153;0.017872
1814;0.094733;0.050295;0.14058;0.072656;0.045422;0.018028
1815;0.094854;0.049503;0.14152;0.083749;0.045659;0.018779
1816;0.09634;0.046697;0.14215;0.080427;0.045416;0.018511
1817;0.09151;0.044565;0.14379;0.085315;0.046004;0.019323
1818;0.08852;0.045171;0.14745;0.091622;0.045446;0.01988
1819;0.090967;0.041984;0.13866;0.078466;0.045426;0.018837
1820;0.096578;0.048687;0.14508;0.078824;0.045008;0.017706
1821;0.09439;0.046885;0.13512;0.068767;0.044404;0.016907
1822;0.091128;0.045651;0.14281;0.07931;0.043736;0.016681
1823;0.094073;0.049079;0.13806;0.069843;0.044211;0.018226
1824;0.09032;0.045931;0.13661;0.080969;0.043612;0.017321
1825;0.095836;0.056332;0.13835;0.075702;0.043047;0.01713
1826;0.094495;0.054007;0.13302;0.07524;0.043685;0.017403
1827;0.095139;0.05746;0.14496;0.075893;0.043424;0.01787
1828;0.094924;0.055219;0.13532;0.072889;0.043318;0.017117
1829;0.099914;0.053248;0.15506;0.086554;0.042395;0.016411
1830;0.096851;0.059281;0.15493;0.093506;0.042542;0.016818
1831;0.09611;0.053177;0.14574;0.082821;0.042943;0.017931
1832;0.093939;0.052752;0.15253;0.088926;0.04145;0.016638
1833;0.093322;0.053745;0.16829;0.094857;0.042484;0.016983
1834;0.096376;0.05364;0.16211;0.086864;0.042467;0.018119
1835;0.096444;0.050829;0.14973;0.090886;0.042325;0.01643
1836;0.096768;0.054461;0.16056;0.10156;0.041815;0.016864
1837;0.099976;0.054005;0.15886;0.095159;0.042072;0.015668
1838;0.098827;0.051808;0.1561;0.094201;0.042446;0.014938
1839;0.098048;0.057409;0.15521;0.091937;0.041911;0.016591
1840;0.10024;0.05868;0.15611;0.086089;0.041233;0.015953
1841;0.10359;0.059558;0.14952;0.09712;0.041154;0.015797
1842;0.10188;0.056699;0.15975;0.083363;0.041326;0.015847
1843;0.098713;0.058575;0.15121;0.084629;0.041597;0.015265
1844;0.090062;0.0566;0.14957;0.08726;0.041452;0.015518
1845;0.09648;0.062623;0.14688;0.09372;0.042336;0.015953
1846;0.098126;0.057749;0.14903;0.082298;0.042336;0.016705
1847;0.10166;0.060911;0.15073;0.091683;0.04183;0.016296
1848;0.099784;0.058571;0.15403;0.089661;0.042123;0.015895
1849;0.10093;0.062656;0.14988;0.086478;0.042483;0.017922
1850;0.094109;0.061031;0.15482;0.090422;0.041107;0.015412
1851;0.098558;0.065399;0.15169;0.087516;0.042577;0.016955
1852;0.097898;0.060104;0.15091;0.085809;0.04223;0.01619
1853;0.097452;0.060494;0.14796;0.089491;0.041234;0.015663
1854;0.099277;0.059251;0.1589;0.086898;0.041183;0.014982
1855;0.098106;0.058453;0.16126;0.076521;0.040727;0.015093
1856;0.097777;0.061705;0.15467;0.08493;0.041921;0.015051
1857;0.098994;0.060923;0.14821;0.086589;0.041362;0.015454
1858;0.10004;0.060806;0.15346;0.087444;0.040122;0.015297
1859;0.099816;0.057822;0.14986;0.089373;0.039583;0.014927
1860;0.10061;0.060216;0.14953;0.081739;0.039587;0.015179
1861;0.10216;0.059472;0.14019;0.078684;0.039499;0.015058
1862;0.1044;0.05901;0.14073;0.074765;0.040492;0.018191
1863;0.10615;0.060476;0.13838;0.078395;0.039944;0.01623
1864;0.10189;0.057538;0.14197;0.089004;0.040108;0.016727
1865;0.10216;0.058279;0.14758;0.0904;0.039809;0.018793
1866;0.10224;0.061461;0.14188;0.089651;0.039353;0.016919
1867;0.10262;0.060756;0.13633;0.088227;0.039605;0.016086
1868;0.10128;0.060177;0.14406;0.08933;0.039257;0.01456
1869;0.10414;0.05783;0.14831;0.092152;0.039458;0.014773
1870;0.096891;0.052156;0.14735;0.098718;0.039978;0.015803
1871;0.096942;0.050289;0.14581;0.093387;0.039249;0.015648
1872;0.099185;0.056204;0.1487;0.091909;0.037825;0.012981
1873;0.10057;0.056944;0.15747;0.085946;0.03803;0.015352
1874;0.095332;0.052537;0.15535;0.090773;0.03967;0.017091
1875;0.099833;0.061029;0.15468;0.095683;0.039805;0.019422
1876;0.097237;0.056887;0.16502;0.10506;0.037918;0.017023
1877;0.098294;0.057548;0.15697;0.096442;0.038383;0.015909
1878;0.09628;0.057089;0.16125;0.1115;0.037804;0.015939
1879;0.095062;0.053558;0.16079;0.10439;0.037809;0.015822
1880;0.09388;0.056422;0.16115;0.095183;0.037142;0.014517
1881;0.094235;0.05342;0.15358;0.090169;0.037815;0.015719
1882;0.096287;0.051971;0.15774;0.10061;0.037989;0.017137
1883;0.091167;0.049145;0.14313;0.094995;0.037853;0.014945
1884;0.092373;0.046932;0.14859;0.090403;0.03816;0.015133
1885;0.094183;0.049985;0.15316;0.08125;0.038066;0.016383
1886;0.09337;0.051279;0.14795;0.080053;0.037936;0.015151
1887;0.093198;0.048555;0.14297;0.084878;0.038361;0.017962
1888;0.092798;0.049742;0.14457;0.084012;0.037461;0.015127
1889;0.095737;0.049972;0.15173;0.08674;0.037258;0.0147
1890;0.095291;0.049823;0.14605;0.089249;0.037694;0.013236
1891;0.097989;0.050721;0.14677;0.084308;0.037802;0.013095
1892;0.097739;0.053493;0.1529;0.092369;0.037428;0.014276
1893;0.10018;0.054308;0.14763;0.080231;0.037004;0.014071
1894;0.10051;0.05374;0.13623;0.079339;0.037109;0.013956
1895;0.098448;0.054105;0.14108;0.086163;0.037359;0.014436
1896;0.098197;0.05257;0.13187;0.078911;0.037166;0.015112
1897;0.093071;0.047801;0.13545;0.092543;0.036875;0.014598
1898;0.093824;0.050027;0.15125;0.095655;0.037206;0.01457
1899;0.091784;0.048835;0.13963;0.083836;0.036754;0.013928
1900;0.091567;0.051066;0.13865;0.086939;0.037725;0.017391
1901;0.095533;0.051544;0.14137;0.086078;0.038224;0.017907
1902;0.09329;0.050102;0.13208;0.076142;0.03799;0.017207
1903;0.091614;0.049785;0.14084;0.095195;0.037997;0.016652
1904;0.090888;0.047607;0.14617;0.084128;0.037174;0.015267
1905;0.09149;0.052044;0.14188;0.087312;0.037568;0.017569
1906;0.093321;0.054378;0.14629;0.091799;0.038143;0.017834
1907;0.091931;0.055829;0.14971;0.090793;0.03761;0.015026
1908;0.092606;0.054722;0.15419;0.09487;0.036823;0.015951
1909;0.092933;0.056678;0.15808;0.09485;0.037053;0.015657
1910;0.089642;0.054521;0.166;0.098544;0.036417;0.013941
1911;0.093325;0.056746;0.16004;0.095267;0.036282;0.013322
1912;0.094565;0.054123;0.15642;0.087308;0.037555;0.016072
1913;0.090821;0.058675;0.14566;0.081363;0.036012;0.013616
1914;0.094621;0.053048;0.15819;0.087027;0.036345;0.013218
1915;0.089959;0.055816;0.14983;0.082859;0.037125;0.013897
1916;0.094957;0.060682;0.16789;0.094342;0.036054;0.013608
1917;0.094885;0.056178;0.15392;0.087589;0.036212;0.013759
1918;0.095338;0.058053;0.15629;0.087662;0.036374;0.013548
1919;0.09661;0.056501;0.15076;0.083865;0.037445;0.014733
1920;0.09776;0.056854;0.15949;0.090792;0.03682;0.013782
1921;0.091587;0.053794;0.14913;0.089456;0.036348;0.013652
1922;0.09147;0.056187;0.15869;0.091557;0.036836;0.013343
1923;0.091312;0.058346;0.15769;0.093716;0.036466;0.013278
1924;0.089421;0.057181;0.15332;0.092672;0.036607;0.014421
1925;0.090469;0.056412;0.15665;0.091863;0.037586;0.014702
1926;0.091755;0.057389;0.15658;0.094625;0.037324;0.014814
1927;0.092669;0.054494;0.14621;0.089151;0.036759;0.014177
1928;0.088844;0.054436;0.14511;0.090517;0.03796;0.015067
1929;0.094317;0.055669;0.14534;0.089477;0.038538;0.015312
1930;0.092877;0.051863;0.15199;0.092377;0.037844;0.014799
1931;0.093672;0.054433;0.14986;0.082644;0.037122;0.013882
1932;0.093302;0.057599;0.15082;0.082753;0.038463;0.014863
1933;0.092985;0.057054;0.15366;0.089898;0.037462;0.014401
1934;0.094582;0.057705;0.1528;0.087816;0.037515;0.016769
1935;0.0942;0.05258;0.14868;0.080991;0.037408;0.013559
1936;0.092993;0.049684;0.14823;0.07876;0.038469;0.01507
1937;0.096492;0.05111;0.1496;0.082297;0.04036;0.01891
1938;0.092257;0.052935;0.15047;0.081496;0.039154;0.018273
1939;0.097553;0.055894;0.14528;0.078987;0.039674;0.019772
1940;0.096665;0.057833;0.14068;0.083504;0.039258;0.01825
1941;0.099619;0.05432;0.14175;0.092559;0.038108;0.014513
1942;0.097761;0.056209;0.13887;0.085077;0.037162;0.013882
1943;0.090622;0.05324;0.15145;0.095037;0.040224;0.023315
1944;0.098117;0.0528;0.14442;0.088861;0.039411;0.020062
1945;0.097305;0.05725;0.15765;0.095667;0.039685;0.019051
1946;0.095096;0.05867;0.15946;0.09996;0.038247;0.015269
1947;0.094885;0.055197;0.14941;0.090665;0.039594;0.017805
1948;0.094279;0.052041;0.15216;0.098146;0.03752;0.01392
1949;0.091553;0.053488;0.14694;0.094584;0.038917;0.01905
1950;0.091357;0.049889;0.14753;0.098184;0.039271;0.017701
1951;0.093581;0.056085;0.15497;0.094408;0.040036;0.022541
1952;0.099019;0.057158;0.15287;0.08884;0.039686;0.020321
1953;0.099968;0.056035;0.14827;0.084171;0.038983;0.018091
1954;0.094288;0.055421;0.15805;0.091978;0.040261;0.019839
1955;0.095072;0.053823;0.15576;0.089838;0.039623;0.017837
1956;0.09396;0.054885;0.14216;0.084459;0.038169;0.019342
1957;0.090381;0.05458;0.14417;0.087666;0.039091;0.021927
1958;0.092925;0.058864;0.13908;0.092134;0.039761;0.01942
1959;0.092885;0.052217;0.1515;0.082435;0.039922;0.023489
1960;0.093231;0.050799;0.1364;0.079682;0.040224;0.020817
1961;0.096396;0.049701;0.14366;0.084012;0.038839;0.015289
1962;0.093365;0.054514;0.13846;0.073848;0.041042;0.02275
1963;0.092228;0.053777;0.13847;0.076553;0.040651;0.022197
1964;0.09128;0.058117;0.14069;0.075075;0.040522;0.020783
1965;0.095241;0.053547;0.13704;0.07987;0.040008;0.021661
1966;0.09334;0.051436;0.13772;0.0835;0.040954;0.029606
1967;0.09256;0.055957;0.13911;0.079133;0.040582;0.024751
1968;0.093873;0.056177;0.14549;0.084804;0.041335;0.02319
1969;0.087749;0.054867;0.14013;0.07714;0.041163;0.02423
1970;0.087909;0.051819;0.14254;0.075602;0.040903;0.020042
1971;0.09086;0.055929;0.13519;0.072645;0.040022;0.019237
1972;0.090603;0.048976;0.12723;0.069602;0.040534;0.021264
1973;0.086413;0.053149;0.14213;0.087423;0.040619;0.018563
1974;0.088104;0.054838;0.13226;0.080625;0.038941;0.015335
1975;0.087617;0.054378;0.13273;0.073422;0.03881;0.016999
1976;0.089434;0.054288;0.14108;0.072582;0.039606;0.018839
1977;0.086937;0.053826;0.13428;0.071947;0.039444;0.018175
1978;0.084126;0.051185;0.1429;0.070133;0.037838;0.015955
1979;0.087481;0.052566;0.15011;0.082463;0.038132;0.014613
1980;0.087734;0.053534;0.15264;0.082822;0.038615;0.01873
1981;0.083274;0.051495;0.14832;0.084495;0.0378;0.016133
1982;0.084387;0.050874;0.14794;0.083549;0.038213;0.017583
1983;0.085537;0.050345;0.14765;0.087866;0.037911;0.016643
1984;0.091194;0.053554;0.14196;0.086483;0.037887;0.016046
1985;0.089529;0.052521;0.13335;0.074667;0.037188;0.014675
1986;0.090973;0.051074;0.14465;0.071678;0.036933;0.014913
1987;0.090814;0.050697;0.14089;0.069441;0.037938;0.017187
1988;0.096735;0.052208;0.1453;0.073588;0.036673;0.014672
1989;0.089803;0.049825;0.13857;0.080499;0.037482;0.014082
1990;0.09469;0.053593;0.13465;0.083907;0.038041;0.014972
1991;0.09433;0.052208;0.13538;0.080078;0.038717;0.017253
1992;0.09583;0.05315;0.14373;0.083156;0.038903;0.016402
1993;0.090748;0.048419;0.14606;0.08313;0.038982;0.016253
1994;0.090492;0.046936;0.14427;0.076797;0.038102;0.018627
1995;0.093722;0.051052;0.14576;0.086447;0.038291;0.016295
1996;0.092771;0.049977;0.14844;0.088892;0.037844;0.015877
1997;0.089786;0.049426;0.16007;0.083835;0.037318;0.01413
1998;0.089462;0.054504;0.15935;0.082698;0.036856;0.014948
1999;0.093645;0.055768;0.15056;0.080378;0.036273;0.013753
2000;0.093512;0.049498;0.14658;0.079717;0.037155;0.013954
2001;0.093972;0.053373;0.14501;0.079879;0.038693;0.022223
2002;0.094749;0.054111;0.14327;0.070074;0.038182;0.019111
2003;0.095996;0.054695;0.14753;0.070636;0.037711;0.016311
2004;0.095657;0.052079;0.14673;0.06808;0.037844;0.01767
2005;0.091585;0.049464;0.14072;0.075575;0.037955;0.015274
2006;0.097232;0.053157;0.14579;0.07603;0.038356;0.019887
2007;0.09293;0.047983;0.14358;0.07613;0.038611;0.019018
2008;0.094111;0.048596;0.14685;0.078268;0.037947;0.0157
2009;0.092948;0.049979;0.14624;0.081589;0.037426;0.015344
2010;0.097165;0.054177;0.15295;0.087461;0.037555;0.015406
2011;0.095547;0.049065;0.14023;0.081176;0.037095;0.013525
2012;0.092335;0.05209;0.14841;0.081335;0.037652;0.0149
2013;0.095377;0.052181;0.14928;0.088818;0.037897;0.013678
2014;0.094101;0.049226;0.14753;0.089401;0.038133;0.013991
2015;0.088846;0.04532;0.146;0.083333;0.037612;0.012945
2016;0.089789;0.046518;0.14436;0.087985;0.03716;0.014382
2017;0.089739;0.04673;0.15207;0.091393;0.036987;0.013065
2018;0.090577;0.044013;0.15166;0.094718;0.036858;0.013515
2019;0.090524;0.046816;0.15489;0.093214;0.037073;0.013551
2020;0.087181;0.04597;0.15336;0.090821;0.037741;0.014972
2021;0.083273;0.046008;0.15945;0.091519;0.038508;0.014944
2022;0.086598;0.04306;0.15084;0.093155;0.038091;0.013753
2023;0.089007;0.042333;0.16708;0.094316;0.037433;0.016008
2024;0.087917;0.046201;0.15917;0.0972;0.036417;0.011466
2025;0.087571;0.044603;0.16584;0.09554;0.037733;0.012302
2026;0.088364;0.042413;0.15767;0.10003;0.037414;0.012663
2027;0.088629;0.042501;0.16196;0.095766;0.036677;0.012561
2028;0.086966;0.043335;0.15083;0.089887;0.038748;0.016993
2029;0.086039;0.044275;0.1551;0.088215;0.037825;0.013265
2030;0.091313;0.048252;0.15319;0.096115;0.038244;0.01578
2031;0.086455;0.044844;0.13689;0.085142;0.038268;0.016556
2032;0.089478;0.043252;0.14292;0.087361;0.038182;0.018912
2033;0.087636;0.049439;0.13981;0.081082;0.03882;0.019617
2034;0.091637;0.049704;0.14193;0.081229;0.037997;0.02048
2035;0.091853;0.049981;0.14601;0.083484;0.038436;0.018055
2036;0.094858;0.048511;0.15377;0.092172;0.038213;0.016514
2037;0.09421;0.048807;0.1584;0.097766;0.03803;0.016218
2038;0.091244;0.04635;0.15131;0.089777;0.037153;0.013651
2039;0.091353;0.048187;0.1519;0.096701;0.037589;0.01665
2040;0.091254;0.047239;0.15408;0.09496;0.037963;0.015874
2041;0.091583;0.04861;0.15573;0.092849;0.037498;0.01644
2042;0.092906;0.051695;0.14305;0.087411;0.037811;0.014724
2043;0.095295;0.047766;0.14827;0.084751;0.0379;0.014688
2044;0.092024;0.046405;0.1518;0.080553;0.037802;0.014344
2045;0.091213;0.046171;0.14485;0.080989;0.037846;0.016007
2046;0.093771;0.049906;0.143;0.079223;0.036568;0.012522
2047;0.095487;0.048578;0.14313;0.082692;0.036599;0.012465
2048;0.092794;0.05021;0.15558;0.081814;0.038653;0.02006
2049;0.09402;0.04871;0.14589;0.082128;0.038336;0.016489
2050;0.09226;0.048589;0.14815;0.078465;0.037356;0.014774
2051;0.094043;0.044014;0.14143;0.076157;0.038253;0.016969
2052;0.094673;0.049549;0.15496;0.082602;0.038262;0.0161
2053;0.08996;0.048093;0.15403;0.086935;0.040682;0.021265
2054;0.086871;0.044546;0.14895;0.077848;0.03929;0.017726
2055;0.089197;0.04845;0.14196;0.079722;0.039478;0.021974
2056;0.091834;0.045116;0.13903;0.080758;0.038512;0.018905
2057;0.091489;0.047507;0.14088;0.075678;0.038273;0.016194
2058;0.093368;0.047363;0.139;0.077681;0.037957;0.017339
2059;0.09501;0.048161;0.14035;0.074317;0.037499;0.016157
2060;0.094687;0.051504;0.14694;0.081883;0.037461;0.015103
2061;0.096951;0.05016;0.14595;0.087022;0.038163;0.01664
2062;0.099584;0.053321;0.14517;0.092633;0.036405;0.01336
2063;0.096875;0.053199;0.15039;0.087294;0.03827;0.015882
2064;0.099286;0.05128;0.15208;0.089157;0.038664;0.018343
2065;0.098906;0.05597;0.1442;0.078295;0.038985;0.023086
2066;0.096679;0.056121;0.15708;0.088873;0.039337;0.021843
2067;0.095933;0.054459;0.14388;0.083413;0.038441;0.020778
2068;0.099496;0.058809;0.15029;0.085693;0.038772;0.016725
2069;0.099815;0.054439;0.13722;0.073197;0.037086;0.015618
2070;0.10039;0.053227;0.14657;0.080925;0.037387;0.018399
2071;0.099334;0.049915;0.14304;0.072118;0.038031;0.018942
2072;0.10235;0.050976;0.13498;0.071602;0.038727;0.020762
2073;0.095489;0.050188;0.14372;0.078929;0.037746;0.020849
2074;0.09784;0.048996;0.14595;0.091633;0.038204;0.023922
2075;0.099307;0.046669;0.15039;0.088116;0.038426;0.022464
2076;0.096788;0.049541;0.14584;0.084953;0.037254;0.019098
2077;0.09603;0.046955;0.15077;0.095486;0.037175;0.016378
2078;0.098167;0.048601;0.14683;0.082022;0.037259;0.025339
2079;0.097511;0.058232;0.15241;0.088645;0.038164;0.020721
2080;0.098179;0.053192;0.14486;0.09245;0.037533;0.02629
2081;0.098106;0.052847;0.14961;0.090645;0.037146;0.025025
2082;0.099091;0.054665;0.13981;0.080525;0.035993;0.019164
2083;0.094835;0.049668;0.15326;0.086225;0.037047;0.019502
2084;0.096992;0.052441;0.14569;0.091717;0.037807;0.02367
2085;0.091521;0.054797;0.15169;0.099103;0.037732;0.025229
2086;0.09717;0.058134;0.13873;0.080169;0.038369;0.026261
2087;0.094981;0.052734;0.14806;0.075411;0.036826;0.023242
2088;0.10037;0.057761;0.14387;0.073434;0.036602;0.020928
2089;0.097152;0.05595;0.14222;0.073833;0.038301;0.021818
2090;0.098613;0.053902;0.13303;0.073523;0.036776;0.018948
2091;0.094938;0.051671;0.14313;0.077313;0.036681;0.017634
2092;0.098769;0.052235;0.13834;0.074846;0.036956;0.016456
2093;0.097407;0.052709;0.14118;0.078444;0.036098;0.015044
2094;0.096158;0.056385;0.13935;0.072473;0.036323;0.013756
2095;0.097428;0.053413;0.14848;0.079989;0.036472;0.016219
2096;0.097502;0.049938;0.15728;0.088452;0.036199;0.015135
2097;0.097588;0.050198;0.15106;0.084983;0.036148;0.014649
2098;0.09505;0.057931;0.14543;0.084815;0.035037;0.013213
2099;0.096594;0.056879;0.14654;0.079172;0.03701;0.014402
2100;0.092201;0.057087;0.14867;0.071699;0.036707;0.014393
2101;0.096709;0.055208;0.1439;0.078668;0.037397;0.015953
2102;0.098144;0.053932;0.14586;0.080851;0.036875;0.016462
2103;0.095318;0.051063;0.14627;0.08372;0.03773;0.017061
2104;0.097696;0.053145;0.13426;0.081157;0.036289;0.014974
2105;0.094288;0.054145;0.13978;0.069937;0.036887;0.017429
2106;0.090332;0.054374;0.13056;0.081006;0.036622;0.017494
2107;0.092338;0.056266;0.1386;0.082469;0.037113;0.014819
2108;0.089627;0.054943;0.1383;0.080185;0.036181;0.015209
2109;0.087678;0.051178;0.14287;0.089026;0.035317;0.014148
2110;0.090159;0.048544;0.14158;0.087418;0.035092;0.013538
2111;0.090927;0.050429;0.14186;0.082283;0.036243;0.014468
2112;0.088325;0.051169;0.14082;0.081603;0.03627;0.017189
2113;0.092855;0.053843;0.13443;0.081162;0.035245;0.014404
2114;0.092497;0.051304;0.13926;0.093241;0.035128;0.014732
2115;0.085685;0.050308;0.13482;0.085051;0.035884;0.015398
2116;0.085869;0.046651;0.13797;0.084789;0.037136;0.018816
2117;0.082933;0.046059;0.13898;0.078442;0.036642;0.017735
2118;0.084264;0.047298;0.14436;0.082623;0.036046;0.014587
2119;0.086005;0.0511;0.14399;0.092861;0.035626;0.013618
2120;0.083416;0.050486;0.14343;0.094714;0.037098;0.016988
2121;0.08277;0.04835;0.15171;0.086915;0.03622;0.01459
2122;0.089976;0.051342;0.14395;0.084407;0.036953;0.019739
2123;0.085916;0.048529;0.1456;0.083131;0.035529;0.015847
2124;0.088471;0.046341;0.14269;0.080297;0.036431;0.019641
2125;0.086543;0.044574;0.15976;0.091971;0.036522;0.017052
2126;0.085452;0.049966;0.14126;0.077625;0.036385;0.017907
2127;0.084872;0.053367;0.13874;0.081275;0.036386;0.01725
2128;0.084349;0.048736;0.14131;0.080588;0.035365;0.013696
2129;0.086607;0.05124;0.13772;0.074305;0.03535;0.015866
2130;0.08712;0.04766;0.13666;0.080625;0.035177;0.014847
2131;0.088379;0.047168;0.1317;0.073419;0.037285;0.020235
2132;0.086765;0.04642;0.13185;0.074858;0.035181;0.015163
2133;0.087194;0.044473;0.1271;0.072895;0.036298;0.019368
2134;0.088954;0.045346;0.13258;0.082417;0.035871;0.017896
2135;0.087886;0.0462;0.12976;0.075627;0.035229;0.019313
2136;0.091303;0.045204;0.12994;0.072302;0.034979;0.017174
2137;0.088594;0.042685;0.13258;0.077637;0.037027;0.02213
2138;0.089381;0.046772;0.13668;0.079457;0.036498;0.017595
2139;0.088241;0.045256;0.1285;0.075746;0.03575;0.014154
2140;0.089907;0.049084;0.12814;0.075538;0.036894;0.015813
2141;0.087701;0.049192;0.14425;0.078477;0.036747;0.015614
2142;0.087556;0.04976;0.13015;0.07569;0.036591;0.014488
2143;0.088913;0.048319;0.13961;0.079096;0.035601;0.013188
2144;0.091198;0.049588;0.13199;0.079082;0.036056;0.013567
2145;0.093304;0.049726;0.13649;0.080911;0.037123;0.019909
2146;0.093174;0.050052;0.1339;0.07156;0.03701;0.015828
2147;0.091723;0.048539;0.13519;0.072152;0.036187;0.015038
2148;0.094761;0.050384;0.13357;0.075706;0.037388;0.014323
2149;0.09746;0.051501;0.13766;0.076836;0.038323;0.019911
2150;0.092917;0.047398;0.13952;0.08054;0.038751;0.018554
2151;0.09616;0.052274;0.13777;0.075989;0.037791;0.017016
2152;0.090424;0.047964;0.13436;0.081119;0.037772;0.017699
2153;0.091097;0.046743;0.13358;0.078723;0.038418;0.017885
2154;0.085895;0.042532;0.13537;0.083605;0.037491;0.014917
2155;0.086675;0.043149;0.13819;0.07817;0.038872;0.020476
2156;0.085486;0.045714;0.13394;0.078416;0.03747;0.016124
2157;0.086158;0.048212;0.13736;0.08212;0.037598;0.016708
2158;0.087876;0.046183;0.13458;0.082217;0.037774;0.014865
2159;0.087769;0.048035;0.13491;0.073888;0.038597;0.015795
2160;0.090962;0.05153;0.13427;0.07114;0.037239;0.015728
2161;0.088182;0.049146;0.13263;0.072194;0.037918;0.016662
2162;0.087132;0.04752;0.13708;0.080109;0.03562;0.010921
2163;0.089554;0.048514;0.15023;0.086216;0.037152;0.014975
2164;0.090915;0.049267;0.15769;0.089481;0.036645;0.011911
2165;0.091065;0.052905;0.15796;0.094229;0.036966;0.012303
2166;0.089426;0.048732;0.15773;0.08976;0.036313;0.011301
2167;0.091681;0.056046;0.16166;0.09179;0.036929;0.014065
2168;0.094098;0.054021;0.16115;0.091335;0.035739;0.011369
2169;0.084691;0.05072;0.14886;0.090441;0.036701;0.012669
2170;0.093767;0.058615;0.15144;0.094389;0.035865;0.013839
2171;0.091086;0.056917;0.15171;0.085139;0.035483;0.012706
2172;0.090912;0.055795;0.15824;0.081944;0.036229;0.012314
2173;0.090506;0.056799;0.152;0.087939;0.036896;0.013971
2174;0.091862;0.054168;0.1561;0.0844;0.036909;0.014953
2175;0.092999;0.05208;0.14394;0.082089;0.036693;0.013353
2176;0.095588;0.054134;0.14147;0.081944;0.036062;0.012023
2177;0.097511;0.054504;0.13561;0.073078;0.037258;0.013529
2178;0.097313;0.059777;0.13401;0.068539;0.037419;0.013385
2179;0.098477;0.058167;0.14035;0.070675;0.035696;0.012174
2180;0.098659;0.060052;0.14142;0.075538;0.037064;0.012704
2181;0.099694;0.057424;0.14051;0.071242;0.03533;0.011192
2182;0.095879;0.055331;0.1386;0.083247;0.036298;0.014085
2183;0.095568;0.053437;0.14518;0.075574;0.03567;0.011978
2184;0.097152;0.053446;0.13004;0.074021;0.036337;0.012357
2185;0.092295;0.052762;0.12576;0.061415;0.037241;0.013695
2186;0.097051;0.053419;0.13479;0.086764;0.036064;0.013571
2187;0.093541;0.047194;0.12632;0.078432;0.035922;0.01275
2188;0.095048;0.049388;0.12964;0.0795;0.036103;0.013986
2189;0.093869;0.052315;0.13867;0.082198;0.03636;0.014428
2190;0.094906;0.052611;0.14037;0.080303;0.036339;0.016474
2191;0.095096;0.051278;0.13386;0.080272;0.036199;0.01467
2192;0.095658;0.051999;0.13784;0.073779;0.036524;0.015306
2193;0.096883;0.054233;0.13566;0.074302;0.036598;0.014345
2194;0.097106;0.053483;0.13568;0.068131;0.036609;0.014598
2195;0.090921;0.051815;0.13047;0.070236;0.036639;0.01576
2196;0.095077;0.054617;0.13134;0.076969;0.036318;0.015305
2197;0.098128;0.05161;0.14028;0.081112;0.035886;0.014384
2198;0.091583;0.052066;0.1328;0.080244;0.036845;0.016173
2199;0.090105;0.055309;0.14353;0.089494;0.037137;0.017014
2200;0.089069;0.05281;0.13623;0.084372;0.035945;0.013243
2201;0.091361;0.051121;0.13599;0.082071;0.03684;0.016293
2202;0.09321;0.050179;0.13581;0.07732;0.036323;0.013605
2203;0.094341;0.050042;0.1299;0.076749;0.035208;0.01261
2204;0.089647;0.049712;0.13164;0.068629;0.036033;0.014444
2205;0.093696;0.051814;0.12823;0.069185;0.036792;0.014638
2206;0.09483;0.049889;0.12662;0.069593;0.036589;0.014655
2207;0.097374;0.047414;0.12189;0.068919;0.036097;0.0156
2208;0.092836;0.04692;0.1375;0.079546;0.035328;0.015425
2209;0.093058;0.04798;0.12587;0.079791;0.036281;0.013619
2210;0.089187;0.051755;0.13088;0.081101;0.037473;0.014755
2211;0.090017;0.045836;0.13236;0.081578;0.036338;0.013396
2212;0.09123;0.044236;0.13182;0.076773;0.037128;0.01531
2213;0.087496;0.045392;0.13679;0.084196;0.03711;0.014668
2214;0.086966;0.046507;0.13981;0.078429;0.036345;0.013916
2215;0.08705;0.045533;0.13763;0.083131;0.039434;0.020683
2216;0.085774;0.042608;0.13825;0.085045;0.038211;0.017391
2217;0.087654;0.045082;0.1376;0.075741;0.038231;0.016499
2218;0.088108;0.04702;0.1477;0.088758;0.037924;0.015425
2219;0.091269;0.046832;0.15219;0.082664;0.038036;0.017452
2220;0.09124;0.050989;0.15088;0.082037;0.038562;0.017869
2221;0.092623;0.047975;0.1454;0.081221;0.038449;0.018543
2222;0.088453;0.044912;0.14122;0.083269;0.037643;0.016565
2223;0.088034;0.046497;0.14102;0.07642;0.037976;0.017082
2224;0.088058;0.048519;0.14007;0.073401;0.037264;0.018367
2225;0.088453;0.045045;0.14069;0.069484;0.037335;0.015624
2226;0.089941;0.049199;0.14585;0.068607;0.038713;0.015278
2227;0.085736;0.04695;0.15254;0.079699;0.038264;0.017287
2228;0.088099;0.051447;0.14118;0.070529;0.037637;0.017038
2229;0.089768;0.051722;0.14196;0.068826;0.037505;0.016642
2230;0.087337;0.049172;0.14605;0.070912;0.037655;0.015253
2231;0.089014;0.048849;0.13813;0.076764;0.037635;0.015894
2232;0.091693;0.048821;0.13614;0.071439;0.037732;0.014888
2233;0.087951;0.050893;0.13621;0.070236;0.038468;0.01809
2234;0.085898;0.045991;0.14094;0.073428;0.038882;0.01671
2235;0.084646;0.045949;0.14565;0.086988;0.038083;0.015923
2236;0.084019;0.044566;0.14528;0.079163;0.039197;0.017542
2237;0.088409;0.051489;0.14499;0.076421;0.038787;0.018407
2238;0.087149;0.04909;0.13802;0.075121;0.0387;0.019546
2239;0.08502;0.047776;0.13357;0.078096;0.038861;0.018064
2240;0.083696;0.048823;0.13007;0.070183;0.037977;0.016854
2241;0.085142;0.048352;0.12711;0.063071;0.038651;0.01958
2242;0.082433;0.042984;0.12198;0.067128;0.039231;0.019957
2243;0.084459;0.045599;0.12871;0.070098;0.039198;0.021776
2244;0.079017;0.043242;0.12556;0.061526;0.038515;0.021122
2245;0.083425;0.042164;0.12667;0.069772;0.039871;0.026956
2246;0.08386;0.045311;0.1279;0.074178;0.037775;0.020982
2247;0.080418;0.038338;0.12932;0.077975;0.039269;0.020789
2248;0.083885;0.043074;0.14717;0.083382;0.039508;0.018874
2249;0.082207;0.044114;0.14538;0.087262;0.037952;0.016783
2250;0.08317;0.044053;0.13335;0.078602;0.037625;0.016314
2251;0.082872;0.043822;0.13628;0.083483;0.038498;0.018497
2252;0.087352;0.047245;0.13588;0.086294;0.039476;0.01796
2253;0.086638;0.047664;0.14477;0.081888;0.03752;0.015009
2254;0.08317;0.044085;0.14616;0.079183;0.038302;0.015571
2255;0.088707;0.050011;0.14891;0.089497;0.03762;0.016124
2256;0.092902;0.054262;0.15469;0.085846;0.037436;0.016719
2257;0.081649;0.050274;0.14859;0.087987;0.038112;0.015273
2258;0.084231;0.05099;0.14293;0.081777;0.037985;0.015289
2259;0.08832;0.054889;0.13737;0.082995;0.038258;0.015932
2260;0.08644;0.052416;0.14401;0.084693;0.037358;0.015777
2261;0.088433;0.048378;0.14307;0.085435;0.037862;0.017429
2262;0.088334;0.051391;0.13711;0.077904;0.037876;0.016463
2263;0.086866;0.051425;0.1344;0.076889;0.038155;0.020418
2264;0.089293;0.054956;0.13751;0.076815;0.037046;0.014921
2265;0.088488;0.050884;0.13819;0.075847;0.036584;0.015954
2266;0.089044;0.053612;0.13418;0.07641;0.036726;0.015506
2267;0.088311;0.053599;0.13563;0.080893;0.035603;0.013625
2268;0.08942;0.053243;0.13936;0.08439;0.036589;0.014292
2269;0.090903;0.054767;0.14303;0.087046;0.037894;0.015323
2270;0.088453;0.052002;0.13665;0.080053;0.038188;0.017429
2271;0.088619;0.053895;0.1515;0.088507;0.037527;0.01462
2272;0.088508;0.05332;0.14216;0.088773;0.038903;0.018425
2273;0.089581;0.053411;0.15008;0.085878;0.038054;0.016754
2274;0.087484;0.052409;0.14651;0.090809;0.037357;0.015611
2275;0.088887;0.052036;0.14997;0.092406;0.03868;0.016874
2276;0.088901;0.054526;0.14904;0.086319;0.037517;0.014063
2277;0.087633;0.054026;0.14064;0.075982;0.03873;0.016246
2278;0.084824;0.050505;0.13848;0.076248;0.037734;0.015284
2279;0.086896;0.047885;0.13713;0.071842;0.037693;0.014171
2280;0.088996;0.049085;0.14292;0.079575;0.037015;0.013763
2281;0.088762;0.052033;0.13679;0.072438;0.037217;0.01443
2282;0.088917;0.049019;0.13586;0.07418;0.038868;0.01773
2283;0.090208;0.049211;0.13887;0.066436;0.037754;0.01614
2284;0.087695;0.048913;0.13407;0.069321;0.037184;0.015511
2285;0.088897;0.05006;0.13176;0.07023;0.037926;0.015906
2286;0.090921;0.052805;0.12828;0.067252;0.038195;0.016817
2287;0.088689;0.053729;0.12753;0.063368;0.038176;0.016233
2288;0.086903;0.051273;0.12955;0.071188;0.038191;0.016126
2289;0.085749;0.052727;0.13187;0.068374;0.037393;0.014989
2290;0.085722;0.052293;0.13688;0.07844;0.03763;0.016895
2291;0.091426;0.053804;0.13039;0.073538;0.037981;0.016698
2292;0.090235;0.054102;0.12887;0.068884;0.038352;0.017757
2293;0.089467;0.054147;0.12954;0.07143;0.037245;0.01706
2294;0.093265;0.059583;0.13879;0.073206;0.038953;0.020242
2295;0.093121;0.054866;0.14052;0.083729;0.038247;0.01951
2296;0.096109;0.056631;0.14294;0.072637;0.036153;0.013594
2297;0.092416;0.053378;0.14428;0.086512;0.037694;0.016115
2298;0.093229;0.052883;0.14908;0.092602;0.036651;0.014077
2299;0.092599;0.054695;0.14223;0.087178;0.037981;0.018415
2300;0.089815;0.051902;0.1419;0.090016;0.036373;0.016361
2301;0.093147;0.049561;0.14423;0.083388;0.036751;0.015761
2302;0.088491;0.044031;0.13682;0.073679;0.036317;0.014445
2303;0.088958;0.04742;0.13186;0.074031;0.035548;0.014143
2304;0.094295;0.048631;0.13027;0.074128;0.035791;0.014311
2305;0.0952;0.044025;0.13535;0.076496;0.037134;0.015872
2306;0.09323;0.047402;0.12845;0.075472;0.033979;0.011239
2307;0.094204;0.046365;0.14838;0.084548;0.035328;0.013899
2308;0.095518;0.050489;0.1514;0.088559;0.036474;0.015272
2309;0.098712;0.050037;0.1525;0.086962;0.035335;0.01396
2310;0.10112;0.052298;0.14779;0.084895;0.03627;0.013989
2311;0.10423;0.053423;0.1494;0.086721;0.035499;0.013135
2312;0.10568;0.057142;0.14401;0.087198;0.036067;0.014749
2313;0.1021;0.056109;0.13998;0.077725;0.0363;0.014052
2314;0.10036;0.05232;0.12827;0.072162;0.037248;0.022379
2315;0.10316;0.053128;0.13747;0.073982;0.037303;0.016971
2316;0.1078;0.050609;0.14013;0.078767;0.036458;0.019304
2317;0.099793;0.048434;0.12971;0.073813;0.035108;0.0161
2318;0.10123;0.050478;0.12494;0.075371;0.035674;0.016152
2319;0.10048;0.045609;0.12632;0.069689;0.036266;0.014332
2320;0.099615;0.048066;0.1252;0.067429;0.03664;0.016145
2321;0.101;0.051816;0.12239;0.068239;0.035715;0.014674
2322;0.097412;0.048552;0.12462;0.070204;0.036139;0.016775
2323;0.098221;0.049258;0.12368;0.070504;0.034882;0.01331
2324;0.09886;0.050264;0.12491;0.071168;0.035984;0.016241
2325;0.095513;0.049675;0.12285;0.067862;0.034784;0.015159
2326;0.093547;0.047909;0.12598;0.078633;0.035531;0.013395
2327;0.092926;0.048703;0.13058;0.069641;0.035179;0.013155
2328;0.090193;0.045486;0.12311;0.074312;0.033819;0.013046
2329;0.094319;0.049144;0.12435;0.067835;0.034789;0.013112
2330;0.091675;0.049469;0.12823;0.075366;0.035352;0.013464
2331;0.094205;0.054655;0.12462;0.069971;0.034345;0.013318
2332;0.094059;0.051014;0.12338;0.068741;0.034609;0.014026
2333;0.092703;0.052399;0.12202;0.06934;0.034773;0.013559
2334;0.094988;0.055881;0.11917;0.072006;0.034175;0.012853
2335;0.090923;0.054166;0.12271;0.061158;0.034384;0.013283
2336;0.093104;0.052399;0.12436;0.072315;0.033917;0.013066
2337;0.089081;0.052953;0.11679;0.063116;0.034507;0.012168
2338;0.087871;0.050722;0.12347;0.066196;0.03449;0.01438
2339;0.086425;0.048282;0.12903;0.073042;0.034838;0.013899
2340;0.081422;0.049601;0.12767;0.078549;0.034686;0.012974
2341;0.085275;0.048606;0.1324;0.080137;0.033856;0.012054
2342;0.085538;0.044817;0.13274;0.069999;0.034447;0.013381
2343;0.090206;0.048056;0.13454;0.077566;0.035337;0.014218
2344;0.08793;0.046887;0.13031;0.073212;0.033645;0.011741
2345;0.085542;0.042993;0.13398;0.073042;0.035413;0.014147
2346;0.08455;0.045166;0.14321;0.081702;0.035321;0.016588
2347;0.085827;0.045943;0.14281;0.082262;0.035443;0.014553
2348;0.085313;0.041721;0.14949;0.087214;0.034882;0.013253
2349;0.087992;0.047127;0.14903;0.087319;0.035765;0.013304
2350;0.087356;0.045755;0.1396;0.079865;0.034847;0.012085
2351;0.087067;0.044243;0.13711;0.086531;0.035197;0.012843
2352;0.085032;0.042778;0.13261;0.081831;0.035734;0.013106
2353;0.081819;0.043465;0.13709;0.077128;0.035274;0.013484
2354;0.086268;0.043817;0.13241;0.074858;0.03567;0.012819
2355;0.083856;0.044708;0.13008;0.073906;0.036554;0.014009
2356;0.082128;0.040592;0.12163;0.067233;0.036862;0.014448
2357;0.082488;0.038665;0.13582;0.066881;0.036177;0.014095
2358;0.080342;0.037255;0.13268;0.079036;0.037492;0.016742
2359;0.084066;0.043602;0.1298;0.07406;0.035791;0.013761
2360;0.085142;0.045394;0.1353;0.079822;0.035088;0.013683
2361;0.08638;0.045414;0.13622;0.081625;0.03552;0.012713
2362;0.083099;0.040596;0.14124;0.075797;0.035129;0.012853
2363;0.085062;0.04496;0.13512;0.080335;0.035473;0.015107
2364;0.084498;0.041599;0.13391;0.077388;0.035043;0.012632
2365;0.086505;0.043369;0.13587;0.070378;0.035582;0.013069
2366;0.083298;0.040402;0.13169;0.06967;0.034465;0.01209
2367;0.081055;0.041782;0.13802;0.078372;0.035769;0.012858
2368;0.084944;0.040831;0.14416;0.078256;0.03524;0.012301
2369;0.082634;0.043336;0.14406;0.078859;0.035011;0.01366
2370;0.08167;0.045222;0.13838;0.082187;0.035172;0.013611
2371;0.085335;0.043552;0.13797;0.072882;0.035198;0.013285
2372;0.080561;0.043306;0.14073;0.074894;0.035306;0.012632
2373;0.080661;0.042229;0.13863;0.074849;0.035101;0.012816
2374;0.082857;0.044548;0.13674;0.074497;0.036148;0.013995
2375;0.082223;0.043732;0.13473;0.075835;0.036365;0.014358
2376;0.082078;0.041029;0.14272;0.082251;0.035916;0.01433
2377;0.083539;0.042669;0.14435;0.083978;0.035041;0.011894
2378;0.084166;0.044332;0.15252;0.084864;0.03627;0.014138
2379;0.081452;0.044355;0.15973;0.088706;0.03592;0.013461
2380;0.082669;0.041061;0.1544;0.089157;0.036028;0.01529
2381;0.081659;0.039813;0.15458;0.084631;0.035358;0.013965
2382;0.08033;0.040198;0.14424;0.082125;0.036109;0.014632
2383;0.080873;0.041273;0.14322;0.078824;0.035395;0.014408
2384;0.080649;0.040056;0.15078;0.081841;0.035888;0.014258
2385;0.079643;0.04091;0.14801;0.078063;0.035986;0.015664
2386;0.076661;0.039768;0.1392;0.072029;0.036157;0.013535
2387;0.080918;0.041605;0.13786;0.072308;0.035606;0.012472
2388;0.079248;0.040671;0.13292;0.076317;0.03631;0.015192
2389;0.076094;0.041389;0.1268;0.071151;0.037121;0.017613
2390;0.073761;0.04091;0.12804;0.072309;0.037362;0.015129
2391;0.073324;0.037339;0.13603;0.079813;0.036647;0.015804
2392;0.071994;0.041153;0.12815;0.066041;0.036769;0.015536
2393;0.075282;0.037619;0.12569;0.073376;0.038318;0.018159
2394;0.074473;0.037192;0.1236;0.065948;0.036189;0.015037
2395;0.075498;0.038576;0.13556;0.070142;0.036707;0.014559
2396;0.075353;0.038592;0.12468;0.070329;0.036635;0.015814
2397;0.074178;0.039091;0.13507;0.086567;0.036775;0.015872
2398;0.076369;0.041236;0.13039;0.071411;0.035714;0.013942
2399;0.075753;0.037266;0.12517;0.077195;0.038191;0.02212
2400;0.079382;0.039838;0.13072;0.078189;0.036952;0.016102
2401;0.077857;0.038296;0.12661;0.076337;0.036935;0.019071
2402;0.078839;0.039556;0.12657;0.073854;0.036313;0.016467
2403;0.079021;0.037589;0.13628;0.071289;0.037303;0.017973
2404;0.078657;0.038522;0.13853;0.07573;0.037369;0.018812
2405;0.081979;0.042228;0.13019;0.074472;0.035857;0.016077
2406;0.08053;0.037079;0.13703;0.076593;0.03594;0.01585
2407;0.079515;0.036867;0.13978;0.07587;0.035835;0.013762
2408;0.08374;0.036624;0.13967;0.070437;0.036368;0.015138
2409;0.085144;0.041402;0.12912;0.064205;0.036713;0.01789
2410;0.08145;0.039707;0.13395;0.072728;0.037071;0.016472
2411;0.080179;0.036319;0.12684;0.070899;0.036173;0.015306
2412;0.081564;0.039451;0.12334;0.06947;0.035372;0.015303
2413;0.081313;0.038511;0.12433;0.072473;0.036013;0.013893
2414;0.082052;0.040305;0.12392;0.071581;0.036341;0.015628
2415;0.080705;0.037667;0.12764;0.069566;0.038024;0.019487
2416;0.075543;0.035162;0.13209;0.068583;0.036832;0.017289
2417;0.077292;0.0375;0.13662;0.066925;0.036805;0.015773
2418;0.080208;0.039246;0.13844;0.076112;0.038045;0.023486
2419;0.080381;0.036475;0.14051;0.073273;0.0371;0.018127
2420;0.080922;0.037866;0.1445;0.072907;0.038879;0.020159
2421;0.078896;0.036516;0.14943;0.083098;0.039352;0.019647
2422;0.081162;0.042305;0.13749;0.085816;0.037613;0.018664
2423;0.085939;0.044614;0.14549;0.092925;0.0377;0.017942
2424;0.082764;0.040636;0.13754;0.084022;0.037993;0.018528
2425;0.083223;0.043801;0.13837;0.077584;0.036949;0.016517
2426;0.083854;0.0418;0.14255;0.089197;0.037929;0.016583
2427;0.083416;0.039473;0.1448;0.079844;0.0366;0.014851
2428;0.081468;0.039615;0.13869;0.075668;0.037974;0.019433
2429;0.08372;0.043514;0.13286;0.073945;0.0387;0.019258
2430;0.081818;0.040015;0.1398;0.075271;0.03805;0.017207
2431;0.082636;0.039;0.13301;0.076239;0.037586;0.017442
2432;0.080631;0.037855;0.12939;0.074233;0.037641;0.016013
2433;0.081607;0.037603;0.13672;0.078355;0.036958;0.015375
2434;0.078903;0.035549;0.13617;0.075574;0.0381;0.016025
2435;0.081176;0.039144;0.13022;0.072652;0.037057;0.014488
2436;0.077577;0.03797;0.14307;0.076711;0.037834;0.01511
2437;0.081627;0.036777;0.14132;0.075352;0.036573;0.013996
2438;0.07706;0.033494;0.14703;0.089301;0.037822;0.016478
2439;0.080696;0.036268;0.15189;0.08721;0.037424;0.015369
2440;0.080459;0.035422;0.1469;0.078078;0.037204;0.014236
2441;0.082429;0.037141;0.13476;0.073306;0.035337;0.012528
2442;0.085527;0.038875;0.13293;0.079813;0.037572;0.015189
2443;0.082135;0.041531;0.1436;0.075909;0.036115;0.014986
2444;0.079802;0.038342;0.13905;0.0817;0.035881;0.013905
2445;0.078348;0.033696;0.13986;0.085612;0.036899;0.016271
2446;0.080833;0.037662;0.14033;0.085634;0.036491;0.017121
2447;0.080286;0.039437;0.14029;0.086429;0.036216;0.013668
2448;0.080222;0.040596;0.13834;0.094619;0.037157;0.014926
2449;0.083913;0.038677;0.14086;0.08578;0.038149;0.021549
2450;0.080816;0.038873;0.15014;0.087331;0.037369;0.016599
2451;0.083507;0.042089;0.14382;0.076959;0.038282;0.027134
2452;0.083121;0.042319;0.14207;0.077165;0.037708;0.022392
2453;0.081309;0.041189;0.14735;0.081756;0.037586;0.020102
2454;0.084781;0.042813;0.14428;0.081595;0.037355;0.01648
2455;0.085633;0.04598;0.13777;0.07356;0.036414;0.015186
2456;0.082773;0.046703;0.14102;0.085041;0.037325;0.018191
2457;0.085593;0.04516;0.14886;0.08516;0.038087;0.023092
2458;0.08385;0.043935;0.14687;0.083982;0.036997;0.018978
2459;0.080484;0.045001;0.13706;0.07508;0.036394;0.017725
2460;0.083879;0.04527;0.13606;0.069835;0.036564;0.016172
2461;0.085965;0.048509;0.13134;0.078561;0.035657;0.016085
2462;0.081937;0.044985;0.13502;0.077494;0.038611;0.023737
2463;0.07949;0.043891;0.13386;0.077336;0.036364;0.020513
2464;0.08599;0.046514;0.12603;0.063197;0.037253;0.019366
2465;0.082907;0.046376;0.12937;0.075916;0.037459;0.020172
2466;0.082103;0.042387;0.11854;0.070015;0.036723;0.02009
2467;0.080859;0.043972;0.12537;0.068194;0.036767;0.019579
2468;0.080753;0.042798;0.1324;0.071416;0.037015;0.01843
2469;0.079237;0.045448;0.13299;0.072413;0.035834;0.014907
2470;0.079882;0.045584;0.13449;0.072018;0.035867;0.014979
2471;0.077918;0.043483;0.13721;0.072912;0.035761;0.015795
2472;0.079016;0.04612;0.14114;0.087517;0.036343;0.017761
2473;0.079348;0.043468;0.14168;0.084573;0.03588;0.018094
2474;0.075684;0.038516;0.13665;0.075524;0.035831;0.015198
2475;0.080734;0.041448;0.1361;0.082157;0.035915;0.014081
2476;0.079496;0.041552;0.14376;0.087175;0.035895;0.016621
2477;0.080006;0.041923;0.13295;0.075254;0.036434;0.017843
2478;0.077382;0.040765;0.13472;0.069887;0.035717;0.013921
2479;0.077904;0.036592;0.13071;0.06623;0.035776;0.014263
2480;0.0794;0.040197;0.12913;0.066921;0.036124;0.015063
2481;0.080016;0.038241;0.14164;0.079982;0.035259;0.011894
2482;0.080601;0.038871;0.13479;0.078876;0.035821;0.013847
2483;0.078498;0.038233;0.13552;0.072302;0.036948;0.014621
2484;0.079276;0.039662;0.13475;0.084763;0.037415;0.015987
2485;0.081745;0.039475;0.13707;0.072508;0.036598;0.014944
2486;0.08078;0.038741;0.13922;0.078616;0.035722;0.013197
2487;0.078717;0.038293;0.13387;0.073044;0.036823;0.014609
2488;0.080831;0.040206;0.13505;0.067557;0.035712;0.013784
2489;0.082621;0.042203;0.13216;0.069302;0.036501;0.013171
2490;0.083295;0.04483;0.13295;0.066068;0.036387;0.013864
2491;0.08149;0.042564;0.12764;0.077548;0.035921;0.013374
2492;0.078852;0.044535;0.1305;0.068847;0.036004;0.012731
2493;0.076995;0.040325;0.13485;0.072372;0.035711;0.012098
2494;0.083388;0.044007;0.13036;0.070965;0.037896;0.014613
2495;0.081488;0.040807;0.12706;0.066868;0.036959;0.01336
2496;0.083286;0.043287;0.13553;0.060891;0.037134;0.012718
2497;0.085011;0.04384;0.13115;0.064716;0.036007;0.012642
2498;0.081873;0.041446;0.12871;0.066144;0.035391;0.011192
2499;0.079406;0.039325;0.13781;0.068794;0.034898;0.011232
2500;0.080095;0.041579;0.1303;0.068432;0.034721;0.011659
2501;0.080191;0.041222;0.12995;0.074107;0.036712;0.013671
2502;0.082054;0.047423;0.13325;0.074124;0.035091;0.012565
2503;0.083564;0.043846;0.14055;0.075767;0.035872;0.012822
2504;0.084352;0.042279;0.14906;0.074668;0.035743;0.0128
2505;0.083005;0.042198;0.13498;0.067269;0.036197;0.01413
2506;0.087801;0.043129;0.1388;0.064826;0.036405;0.014587
2507;0.085852;0.046444;0.14505;0.078873;0.035573;0.013254
2508;0.089464;0.044491;0.142;0.073227;0.035721;0.012429
2509;0.086684;0.043491;0.13753;0.071828;0.036275;0.014082
2510;0.088273;0.045058;0.13238;0.070687;0.035846;0.012363
2511;0.087644;0.041861;0.14047;0.074659;0.036819;0.013287
2512;0.090615;0.047017;0.14152;0.069136;0.036829;0.013256
2513;0.085707;0.040863;0.14344;0.061352;0.036914;0.013384
2514;0.087076;0.043301;0.13578;0.067442;0.036294;0.013507
2515;0.089708;0.04902;0.13479;0.075548;0.036806;0.013222
2516;0.089076;0.048559;0.14274;0.079832;0.037663;0.014396
2517;0.086064;0.045209;0.14604;0.078517;0.037488;0.014503
2518;0.086368;0.044983;0.14559;0.07299;0.038178;0.014887
2519;0.088046;0.042064;0.14224;0.066613;0.037204;0.014809
2520;0.088914;0.044256;0.13754;0.064654;0.037216;0.013972
2521;0.088686;0.044577;0.13221;0.068425;0.036547;0.014632
2522;0.092106;0.046744;0.14018;0.078362;0.038239;0.016187
2523;0.092198;0.048014;0.13727;0.074057;0.037364;0.014965
2524;0.091376;0.049895;0.13138;0.074924;0.036474;0.015083
2525;0.090412;0.050272;0.1375;0.070422;0.037183;0.015219
2526;0.092205;0.049628;0.13289;0.075957;0.03813;0.01439
2527;0.088815;0.047295;0.12552;0.064159;0.03694;0.014042
2528;0.089475;0.048653;0.13816;0.083281;0.038153;0.014482
2529;0.08689;0.046404;0.13766;0.075022;0.038764;0.016702
2530;0.086042;0.048798;0.12988;0.072968;0.037615;0.017052
2531;0.083421;0.046858;0.13392;0.070552;0.037152;0.015538
2532;0.087544;0.042173;0.13053;0.069539;0.037145;0.014998
2533;0.084513;0.041857;0.13812;0.075416;0.037518;0.015219
2534;0.087037;0.044198;0.14725;0.077977;0.038354;0.017469
2535;0.087284;0.044436;0.14255;0.079886;0.038359;0.016983
2536;0.086299;0.043617;0.13557;0.082494;0.037754;0.01709
2537;0.086917;0.045426;0.13328;0.083642;0.038605;0.018957
2538;0.08653;0.044434;0.1317;0.074915;0.037784;0.016351
2539;0.086394;0.047428;0.12808;0.075527;0.038136;0.015962
2540;0.087288;0.046106;0.12799;0.07242;0.038861;0.016087
2541;0.090025;0.047475;0.13862;0.07598;0.038934;0.016329
2542;0.091625;0.045864;0.13478;0.078546;0.037968;0.016017
2543;0.08578;0.04581;0.13494;0.075204;0.037902;0.017641
2544;0.08541;0.046047;0.13578;0.080096;0.037484;0.015554
2545;0.089118;0.046447;0.13156;0.077876;0.038633;0.017182
2546;0.086336;0.04434;0.13084;0.071746;0.036464;0.014197
2547;0.086955;0.047769;0.13657;0.075149;0.037173;0.014008
2548;0.086046;0.045382;0.13197;0.072541;0.038015;0.017485
2549;0.086062;0.047384;0.14042;0.078931;0.03818;0.013622
2550;0.083624;0.046158;0.14002;0.077246;0.037772;0.017443
2551;0.084984;0.046992;0.13784;0.079655;0.037844;0.015277
2552;0.082476;0.049415;0.14056;0.081383;0.038287;0.017863
2553;0.085718;0.047852;0.13777;0.07958;0.036823;0.014336
2554;0.08508;0.048086;0.14497;0.082315;0.037766;0.016075
2555;0.085787;0.046627;0.146;0.086922;0.037707;0.015275
2556;0.087279;0.045255;0.13953;0.08218;0.037703;0.016263
2557;0.083932;0.043012;0.13752;0.079679;0.036375;0.013685
2558;0.088344;0.043765;0.13251;0.074023;0.038891;0.025517
2559;0.083691;0.040878;0.1352;0.073678;0.037895;0.022207
2560;0.085343;0.043438;0.14426;0.074333;0.03862;0.019146
2561;0.082414;0.0425;0.14325;0.071011;0.037575;0.016248
2562;0.0821;0.043488;0.14097;0.080671;0.0388;0.023971
2563;0.084541;0.049228;0.13454;0.076188;0.038259;0.019393
2564;0.084191;0.048002;0.13862;0.083936;0.037806;0.017762
2565;0.082447;0.046015;0.14279;0.077737;0.037693;0.017245
2566;0.083243;0.046301;0.14385;0.081587;0.036431;0.013672
2567;0.082199;0.046999;0.13688;0.079725;0.037773;0.023231
2568;0.085592;0.045829;0.13999;0.078618;0.039254;0.020091
2569;0.085266;0.045328;0.13722;0.077629;0.037619;0.019417
2570;0.088109;0.044157;0.13428;0.074166;0.037556;0.019952
2571;0.087951;0.046965;0.1354;0.078261;0.036886;0.01587
2572;0.085346;0.043743;0.14113;0.083713;0.038894;0.021598
2573;0.087009;0.047844;0.14293;0.094241;0.037845;0.018238
2574;0.088938;0.047979;0.13373;0.088063;0.037103;0.016215
2575;0.085529;0.046296;0.14202;0.097312;0.038129;0.023374
2576;0.084812;0.043479;0.14279;0.088987;0.036642;0.018353
2577;0.080921;0.042413;0.15071;0.091914;0.038509;0.025326
2578;0.08197;0.045234;0.1426;0.092029;0.038075;0.0221
2579;0.083352;0.04541;0.14179;0.087128;0.038928;0.022007
2580;0.082579;0.042225;0.14653;0.080654;0.03907;0.026643
2581;0.079937;0.040028;0.1404;0.078124;0.037982;0.023411
2582;0.082287;0.041282;0.13894;0.085881;0.039427;0.022981
2583;0.083211;0.041153;0.13241;0.075762;0.03865;0.020812
2584;0.080436;0.041448;0.11794;0.062003;0.037009;0.015462
2585;0.077936;0.038047;0.12991;0.065785;0.038015;0.020096
2586;0.07879;0.039581;0.12534;0.071581;0.036818;0.016842
2587;0.078927;0.035083;0.11789;0.066161;0.036163;0.024134
2588;0.078259;0.038326;0.11911;0.055623;0.037856;0.02301
2589;0.079258;0.03964;0.12192;0.066642;0.037455;0.019645
2590;0.082222;0.044314;0.12667;0.068735;0.036889;0.01824
2591;0.083303;0.04337;0.12318;0.06648;0.037923;0.021806
2592;0.082085;0.044845;0.12072;0.070807;0.03716;0.021782
2593;0.084007;0.048063;0.11337;0.066778;0.036962;0.017165
2594;0.083556;0.04486;0.11734;0.062275;0.03671;0.016249
2595;0.085688;0.045581;0.10803;0.061799;0.036437;0.016586
2596;0.086236;0.045537;0.11599;0.059701;0.036015;0.015034
2597;0.08833;0.046193;0.12242;0.06786;0.036378;0.014162
2598;0.091112;0.047453;0.12504;0.070399;0.037359;0.017097
2599;0.090708;0.045779;0.11798;0.065784;0.035474;0.012686
2600;0.088028;0.043798;0.13504;0.072601;0.036969;0.014299
2601;0.089779;0.042918;0.12552;0.071351;0.037218;0.016472
2602;0.089307;0.045766;0.12929;0.072114;0.036175;0.013164
2603;0.090802;0.044771;0.1211;0.073386;0.036529;0.014869
2604;0.094195;0.047326;0.12244;0.074467;0.037827;0.016768
2605;0.091786;0.04418;0.12816;0.075776;0.036266;0.013706
2606;0.087283;0.044674;0.13162;0.0654;0.036956;0.015066
2607;0.090548;0.048917;0.127;0.063425;0.035729;0.012036
2608;0.090314;0.047694;0.12806;0.067829;0.036355;0.013083
2609;0.090935;0.046375;0.13196;0.078761;0.037294;0.017174
2610;0.087045;0.044345;0.12943;0.08113;0.037084;0.01585
2611;0.084314;0.046999;0.13343;0.081921;0.036195;0.014708
2612;0.089158;0.049508;0.13104;0.073716;0.036309;0.01514
2613;0.091835;0.047654;0.13404;0.073119;0.035985;0.013535
2614;0.088695;0.046678;0.14184;0.077648;0.035932;0.012435
2615;0.088127;0.044639;0.1376;0.078638;0.036275;0.013121
2616;0.08747;0.043905;0.14238;0.079642;0.036897;0.015291
2617;0.085455;0.042643;0.14232;0.077763;0.036285;0.01397
2618;0.088805;0.045892;0.1437;0.079546;0.035314;0.01217
2619;0.084761;0.046158;0.14117;0.087312;0.035345;0.012901
2620;0.084201;0.044692;0.14103;0.082753;0.036156;0.016019
2621;0.080945;0.044086;0.13684;0.076741;0.03653;0.015859
2622;0.083576;0.042347;0.1382;0.084372;0.035485;0.013339
2623;0.084227;0.043028;0.14763;0.087756;0.035684;0.014881
2624;0.08479;0.044162;0.14498;0.08197;0.036648;0.015265
2625;0.085645;0.043037;0.14475;0.079682;0.036676;0.015958
2626;0.084619;0.042927;0.13477;0.075509;0.037798;0.021728
2627;0.083774;0.04217;0.14905;0.082905;0.036769;0.013108
2628;0.087574;0.046477;0.16131;0.086949;0.036155;0.013341
2629;0.085819;0.047066;0.15439;0.084505;0.036969;0.015978
2630;0.085416;0.049131;0.15341;0.080857;0.036698;0.01421
2631;0.082922;0.046931;0.13673;0.076022;0.036345;0.014048
2632;0.087224;0.049926;0.13773;0.07542;0.035394;0.011925
2633;0.086117;0.047914;0.13443;0.073694;0.037381;0.014172
2634;0.090214;0.049907;0.12539;0.06465;0.036908;0.013676
2635;0.087326;0.047906;0.14088;0.06937;0.036286;0.014858
2636;0.086905;0.049089;0.13971;0.078058;0.036349;0.013516
2637;0.084934;0.049309;0.13712;0.078647;0.035795;0.014304
2638;0.085016;0.044036;0.14204;0.076819;0.037286;0.015917
2639;0.088607;0.045642;0.1357;0.067906;0.036343;0.013519
2640;0.090636;0.047363;0.14264;0.076448;0.035868;0.013291
2641;0.085827;0.047724;0.13723;0.074187;0.035951;0.012673
2642;0.089127;0.047607;0.13235;0.07594;0.036376;0.013103
2643;0.085606;0.045129;0.12409;0.067214;0.036999;0.015218
2644;0.084984;0.045744;0.12738;0.065318;0.035922;0.01352
2645;0.084974;0.045872;0.1357;0.071887;0.035834;0.01268
2646;0.085383;0.044907;0.12243;0.068318;0.035599;0.013653
2647;0.086919;0.045234;0.12873;0.080827;0.036171;0.014985
2648;0.083595;0.042548;0.12624;0.075579;0.035925;0.012977
2649;0.084791;0.046638;0.12939;0.078471;0.036057;0.013192
2650;0.082494;0.04631;0.13383;0.082724;0.036044;0.012808
2651;0.082717;0.045497;0.12807;0.072704;0.03546;0.01201
2652;0.083998;0.048452;0.12703;0.072155;0.036544;0.014133
2653;0.081721;0.047503;0.12631;0.064953;0.036741;0.013729
2654;0.084704;0.0482;0.1233;0.071844;0.037618;0.014848
2655;0.086093;0.047688;0.12882;0.072571;0.038097;0.016549
2656;0.086757;0.047186;0.13137;0.079325;0.038116;0.015271
2657;0.085106;0.049667;0.12965;0.072348;0.036937;0.015216
2658;0.085057;0.049046;0.12756;0.070736;0.036977;0.014738
2659;0.087211;0.052046;0.12102;0.066509;0.03763;0.014652
2660;0.083943;0.051557;0.12889;0.077361;0.037027;0.013103
2661;0.08381;0.049531;0.1237;0.07445;0.036293;0.013789
2662;0.083143;0.052724;0.13303;0.081817;0.037552;0.016863
2663;0.081699;0.050345;0.1301;0.072098;0.038718;0.016827
2664;0.082576;0.051259;0.12292;0.07464;0.038215;0.014921
2665;0.084287;0.050356;0.12747;0.077714;0.038123;0.016636
2666;0.084856;0.052006;0.12038;0.068831;0.036861;0.013255
2667;0.086128;0.056506;0.13196;0.082848;0.038378;0.014452
2668;0.085657;0.056121;0.13289;0.081606;0.037168;0.013829
2669;0.085396;0.054115;0.12937;0.079538;0.038145;0.014534
2670;0.083425;0.053719;0.13348;0.077703;0.038018;0.015407
2671;0.082897;0.052517;0.12863;0.077662;0.036766;0.013237
2672;0.084609;0.052537;0.14259;0.077341;0.035889;0.011871
2673;0.085407;0.051729;0.12781;0.064562;0.037973;0.015459
2674;0.086271;0.051221;0.12808;0.068875;0.038161;0.015142
2675;0.08523;0.051366;0.13266;0.076102;0.037977;0.014469
2676;0.083138;0.048711;0.13227;0.075669;0.038219;0.014604
2677;0.081375;0.050484;0.13604;0.078932;0.038674;0.018186
2678;0.082083;0.050267;0.13682;0.073301;0.040095;0.018375
2679;0.082308;0.050058;0.12479;0.063507;0.037588;0.0136
2680;0.084158;0.048914;0.1185;0.060014;0.037961;0.015771
2681;0.080601;0.048067;0.12031;0.064343;0.038494;0.015765
2682;0.083021;0.048231;0.12066;0.065919;0.037376;0.015408
2683;0.082167;0.04494;0.11483;0.064704;0.038169;0.016539
2684;0.078678;0.044977;0.12378;0.068024;0.035736;0.012053
2685;0.078258;0.044694;0.12466;0.07225;0.03654;0.016349
2686;0.080767;0.047326;0.12763;0.069357;0.036366;0.012857
2687;0.079974;0.045525;0.13203;0.073466;0.037769;0.020955
2688;0.078001;0.045029;0.13163;0.070982;0.036854;0.015763
2689;0.080131;0.045521;0.12173;0.069144;0.037781;0.015834
2690;0.0794;0.041598;0.13281;0.072554;0.038146;0.018915
2691;0.079262;0.047458;0.14177;0.070581;0.03799;0.019776
2692;0.077456;0.045073;0.12608;0.059982;0.038188;0.019103
2693;0.082369;0.049302;0.12836;0.069439;0.037469;0.015603
2694;0.081529;0.048005;0.12239;0.066688;0.037278;0.016365
2695;0.080973;0.046828;0.1321;0.075395;0.037221;0.016076
2696;0.079991;0.045279;0.13508;0.077789;0.036528;0.015214
2697;0.079805;0.047752;0.13093;0.070983;0.036289;0.014469
2698;0.078765;0.046104;0.12692;0.079751;0.036527;0.013079
2699;0.078937;0.042299;0.12745;0.065933;0.035979;0.012764
2700;0.083174;0.044587;0.14081;0.07965;0.036967;0.014057
2701;0.085086;0.045572;0.13362;0.077112;0.036962;0.014438
2702;0.080165;0.043572;0.12837;0.077253;0.03726;0.019715
2703;0.080509;0.04407;0.13665;0.076776;0.036389;0.01831
2704;0.081887;0.048959;0.13532;0.075046;0.036054;0.014842
2705;0.08022;0.045941;0.14102;0.074637;0.035778;0.013931
2706;0.081341;0.049786;0.1499;0.082669;0.03565;0.014987
2707;0.082089;0.045623;0.14475;0.083835;0.036537;0.01465
2708;0.081362;0.043901;0.14724;0.083316;0.036372;0.017412
2709;0.083907;0.045511;0.14503;0.077313;0.036407;0.016225
2710;0.087747;0.049064;0.14511;0.084849;0.037159;0.018335
2711;0.086131;0.048831;0.14598;0.08033;0.03683;0.016476
2712;0.084611;0.047668;0.14462;0.077572;0.036777;0.017209
2713;0.088122;0.047721;0.13866;0.075835;0.036437;0.015168
2714;0.084098;0.044701;0.13771;0.07927;0.036077;0.015018
2715;0.088323;0.048263;0.13113;0.084823;0.035861;0.015222
2716;0.088743;0.046509;0.14734;0.081588;0.037085;0.018939
2717;0.086302;0.045729;0.14747;0.082907;0.037577;0.019431
2718;0.087877;0.048159;0.14534;0.078024;0.036745;0.020745
2719;0.082359;0.046616;0.13887;0.077511;0.036497;0.016429
2720;0.082061;0.044883;0.13656;0.07548;0.038077;0.022696
2721;0.08223;0.04102;0.13558;0.075821;0.037258;0.018925
2722;0.085361;0.041521;0.13275;0.076928;0.037953;0.025463
2723;0.082146;0.043463;0.13636;0.073649;0.037622;0.021678
2724;0.07983;0.043843;0.14681;0.078035;0.037114;0.024892
2725;0.080765;0.041983;0.13576;0.068297;0.037794;0.020942
2726;0.081102;0.044839;0.12288;0.064489;0.037339;0.019638
2727;0.08046;0.043205;0.13409;0.071373;0.037591;0.017883
2728;0.080488;0.042613;0.12502;0.059758;0.037354;0.018823
2729;0.07901;0.043075;0.12707;0.060414;0.036154;0.014998
2730;0.079257;0.039746;0.12971;0.073561;0.037473;0.017852
2731;0.077057;0.039739;0.13345;0.066896;0.036574;0.013539
2732;0.079291;0.041479;0.12982;0.067551;0.037649;0.018427
2733;0.0776;0.039215;0.13199;0.073842;0.037402;0.017413
2734;0.079599;0.036969;0.13543;0.06683;0.036247;0.017513
2735;0.08004;0.039948;0.12978;0.068119;0.036837;0.015467
2736;0.074816;0.036559;0.13216;0.06351;0.037813;0.017681
2737;0.076038;0.032796;0.14261;0.078781;0.0372;0.017972
2738;0.074951;0.033798;0.12889;0.078436;0.037262;0.019258
2739;0.07728;0.034124;0.13854;0.074944;0.0381;0.024931
2740;0.079166;0.035335;0.12805;0.067848;0.036931;0.020689
2741;0.078021;0.03724;0.12251;0.065755;0.037545;0.019466
2742;0.07921;0.037021;0.13229;0.080845;0.037081;0.018486
2743;0.078883;0.038457;0.13057;0.075546;0.036294;0.013826
2744;0.078407;0.037823;0.13301;0.074312;0.036931;0.017577
2745;0.08433;0.04129;0.14227;0.073848;0.037064;0.017931
2746;0.079308;0.040254;0.13653;0.078552;0.036571;0.016498
2747;0.081849;0.043501;0.13034;0.072731;0.036854;0.016611
2748;0.079661;0.041184;0.12658;0.069713;0.037473;0.017774
2749;0.079138;0.041347;0.12435;0.065211;0.037518;0.015619
2750;0.076212;0.043152;0.12587;0.060885;0.037211;0.01576
2751;0.076824;0.041624;0.13736;0.064923;0.037601;0.015099
2752;0.076544;0.04102;0.13294;0.064332;0.03736;0.015162
2753;0.077472;0.041625;0.12749;0.06098;0.035702;0.012198
2754;0.074561;0.041032;0.12579;0.057107;0.036662;0.012964
2755;0.075093;0.041642;0.12153;0.060976;0.037419;0.016795
2756;0.077667;0.039559;0.13314;0.075918;0.036387;0.013323
2757;0.076688;0.041003;0.12511;0.066183;0.03741;0.018542
2758;0.078781;0.041927;0.12917;0.072275;0.038495;0.017912
2759;0.07921;0.041896;0.13917;0.076065;0.037722;0.017514
2760;0.077144;0.041652;0.15354;0.083559;0.03759;0.014684
2761;0.075862;0.039018;0.14377;0.079347;0.037218;0.01535
2762;0.078235;0.040411;0.14515;0.073112;0.03833;0.020075
2763;0.077999;0.041829;0.14456;0.080471;0.037524;0.014626
2764;0.076483;0.038152;0.14466;0.08189;0.038295;0.020858
2765;0.075305;0.040495;0.15092;0.088544;0.040729;0.021323
2766;0.074813;0.039038;0.1313;0.06897;0.037475;0.017706
2767;0.076031;0.038435;0.13458;0.077308;0.038014;0.016414
2768;0.075113;0.036182;0.13666;0.071056;0.038811;0.019384
2769;0.069782;0.033735;0.13484;0.072947;0.037981;0.016981
2770;0.077442;0.036862;0.12989;0.084103;0.038266;0.01646
2771;0.080209;0.037738;0.13533;0.081405;0.037316;0.01603
2772;0.079909;0.038095;0.12785;0.071066;0.037369;0.01468
2773;0.080118;0.037549;0.1325;0.075684;0.038261;0.020636
2774;0.078942;0.037818;0.13279;0.075306;0.039486;0.020907
2775;0.081521;0.037204;0.1276;0.076961;0.038083;0.01708
2776;0.079958;0.038078;0.12843;0.075;0.03801;0.017423
2777;0.079977;0.033835;0.12615;0.076423;0.038909;0.019414
2778;0.08371;0.035661;0.12685;0.071466;0.039062;0.022888
2779;0.081294;0.035599;0.13001;0.069106;0.038609;0.01996
2780;0.083961;0.037086;0.12985;0.074344;0.037867;0.01862
2781;0.081346;0.037102;0.12915;0.076968;0.038413;0.017793
2782;0.082526;0.036908;0.12394;0.072681;0.037265;0.018855
2783;0.081855;0.039367;0.12937;0.075943;0.037331;0.016271
2784;0.085518;0.042285;0.12724;0.083233;0.03678;0.015276
2785;0.081568;0.038449;0.13057;0.07822;0.037506;0.016049
2786;0.085093;0.039999;0.12176;0.073848;0.035925;0.014679
2787;0.084084;0.042636;0.12037;0.067816;0.036199;0.013992
2788;0.084991;0.040663;0.11873;0.069259;0.037421;0.019156
2789;0.085209;0.040698;0.12834;0.079727;0.038502;0.015553
2790;0.086986;0.044547;0.12125;0.072878;0.038351;0.017136
2791;0.084453;0.041973;0.12174;0.071626;0.037407;0.017397
2792;0.084969;0.042553;0.1243;0.066914;0.038714;0.026833
2793;0.085101;0.042942;0.12786;0.063592;0.038633;0.022055
2794;0.083202;0.040547;0.12732;0.067924;0.038978;0.024918
2795;0.081427;0.039391;0.13421;0.063861;0.038937;0.027365
2796;0.086765;0.047852;0.12283;0.071857;0.039113;0.02539
2797;0.086406;0.047624;0.12085;0.06919;0.038447;0.023132
2798;0.087146;0.04895;0.13448;0.07573;0.038159;0.023087
2799;0.087643;0.044084;0.13356;0.073639;0.037855;0.021682
2800;0.087483;0.044456;0.12682;0.067232;0.037263;0.019192
2801;0.08936;0.042005;0.1278;0.075925;0.038079;0.019069
2802;0.089403;0.048962;0.13082;0.066497;0.037115;0.01749
2803;0.0859;0.044429;0.12518;0.067;0.037472;0.018754
2804;0.08851;0.047537;0.12952;0.067701;0.038936;0.019134
2805;0.086576;0.048936;0.12594;0.061887;0.038977;0.020679
2806;0.085437;0.045896;0.13278;0.0733;0.038261;0.018935
2807;0.084851;0.046023;0.13111;0.076261;0.038346;0.018166
2808;0.085938;0.050996;0.12776;0.070144;0.037335;0.016573
2809;0.087276;0.050175;0.12947;0.067426;0.037412;0.016534
2810;0.085276;0.050011;0.12151;0.066574;0.037259;0.015535
2811;0.084765;0.051876;0.12834;0.064069;0.035997;0.013131
2812;0.085965;0.051616;0.1351;0.075026;0.036842;0.01665
2813;0.089807;0.051318;0.12373;0.068096;0.038247;0.016241
2814;0.086516;0.04929;0.12635;0.06914;0.036058;0.013702
2815;0.085363;0.047455;0.1237;0.068785;0.037106;0.015424
2816;0.085282;0.050069;0.12338;0.068192;0.037542;0.015035
2817;0.080546;0.046778;0.13324;0.072654;0.038174;0.015922
2818;0.085087;0.045305;0.12798;0.069735;0.03681;0.014569
2819;0.084287;0.047747;0.1247;0.06484;0.036772;0.013476
2820;0.082786;0.047909;0.12708;0.064827;0.036872;0.01346
2821;0.084296;0.051029;0.11883;0.068345;0.037348;0.014946
2822;0.084118;0.050646;0.12523;0.070383;0.037038;0.016071
2823;0.084997;0.050984;0.12926;0.073422;0.037809;0.016072
2824;0.084605;0.048865;0.13168;0.074237;0.037231;0.017723
2825;0.087302;0.054254;0.12835;0.067717;0.037022;0.015336
2826;0.091135;0.05639;0.12998;0.066018;0.037365;0.015743
2827;0.086952;0.054101;0.12116;0.065151;0.036814;0.015076
2828;0.083578;0.052208;0.12605;0.069267;0.037237;0.015683
2829;0.086586;0.052282;0.12987;0.068139;0.037032;0.015152
2830;0.08436;0.049514;0.12999;0.064171;0.036991;0.016852
2831;0.086367;0.052076;0.13015;0.062632;0.037088;0.016026
2832;0.083633;0.05212;0.12922;0.062215;0.037476;0.018272
2833;0.086227;0.051382;0.13225;0.062278;0.036225;0.013413
2834;0.083536;0.049839;0.12873;0.068227;0.036515;0.015675
2835;0.082066;0.053927;0.13172;0.064712;0.036243;0.014434
2836;0.083392;0.053588;0.12959;0.060906;0.036086;0.013138
2837;0.082604;0.048488;0.12471;0.067872;0.037269;0.015092
2838;0.082636;0.051478;0.12779;0.069548;0.036775;0.014868
2839;0.081939;0.049561;0.12084;0.064694;0.036459;0.01321
2840;0.081438;0.049287;0.12185;0.067762;0.036336;0.013364
2841;0.078524;0.045424;0.12145;0.066083;0.036695;0.014764
2842;0.078942;0.043921;0.11729;0.067849;0.036345;0.014035
2843;0.076672;0.043552;0.12796;0.074103;0.036127;0.014122
2844;0.078963;0.044436;0.12844;0.067416;0.036123;0.014086
2845;0.0778;0.044444;0.13042;0.072944;0.035896;0.013562
2846;0.078829;0.043806;0.12963;0.06927;0.034976;0.013771
2847;0.077385;0.042526;0.13436;0.072704;0.036367;0.014799
2848;0.078792;0.043888;0.13441;0.076975;0.035618;0.015902
2849;0.078586;0.041556;0.13961;0.083546;0.034777;0.013832
2850;0.07744;0.040893;0.13839;0.0801;0.036479;0.015762
2851;0.081476;0.041188;0.13851;0.080025;0.036826;0.019052
2852;0.078776;0.041086;0.13884;0.081569;0.036808;0.01988
2853;0.079541;0.038867;0.14011;0.077493;0.034938;0.013977
2854;0.080561;0.039689;0.12376;0.071692;0.0349;0.014705
2855;0.078188;0.039891;0.1354;0.077299;0.03565;0.015443
2856;0.079246;0.0393;0.13072;0.067405;0.034711;0.014043
2857;0.079923;0.03995;0.13034;0.07385;0.036032;0.014101
2858;0.078403;0.040706;0.13391;0.08041;0.035582;0.014919
2859;0.078399;0.040364;0.13758;0.072815;0.036307;0.015142
2860;0.078868;0.041412;0.14066;0.072594;0.037032;0.018254
2861;0.078217;0.040832;0.14561;0.073639;0.036348;0.016176
2862;0.077213;0.042167;0.13834;0.073191;0.03686;0.016246
2863;0.076876;0.038159;0.1323;0.07172;0.036471;0.016109
2864;0.077633;0.04167;0.12866;0.067666;0.034971;0.014282
2865;0.079267;0.041479;0.13562;0.074581;0.036102;0.014929
2866;0.079008;0.04341;0.14182;0.074089;0.035922;0.015395
2867;0.082915;0.046117;0.13789;0.080674;0.036307;0.014625
2868;0.079803;0.043894;0.14008;0.084192;0.035838;0.016067
2869;0.078507;0.042269;0.13178;0.078471;0.036675;0.017793
2870;0.079439;0.043274;0.13963;0.090861;0.03647;0.015937
2871;0.079614;0.042101;0.1427;0.091976;0.037172;0.016593
2872;0.080914;0.044829;0.13334;0.091022;0.036871;0.015309
2873;0.081732;0.044016;0.13142;0.079532;0.036018;0.014973
2874;0.082014;0.043181;0.13009;0.079497;0.036249;0.015259
2875;0.081505;0.044263;0.12236;0.07506;0.03702;0.01692
2876;0.083877;0.048629;0.12646;0.078596;0.036336;0.014423
2877;0.081814;0.04947;0.12473;0.076777;0.036784;0.01659
2878;0.081226;0.047589;0.12775;0.07288;0.035317;0.015308
2879;0.08657;0.052579;0.1253;0.06721;0.036049;0.01433
2880;0.079526;0.051078;0.12783;0.065342;0.035622;0.014596
2881;0.084507;0.051111;0.12483;0.073582;0.035506;0.014797
2882;0.079287;0.050075;0.12942;0.075585;0.035976;0.014222
2883;0.079623;0.049503;0.13022;0.079786;0.035484;0.013473
2884;0.079459;0.045871;0.12842;0.077386;0.036084;0.014073
2885;0.079007;0.047421;0.12284;0.073487;0.036093;0.013888
2886;0.07962;0.045745;0.13008;0.07311;0.036061;0.013832
2887;0.08182;0.048709;0.1273;0.070404;0.034736;0.012508
2888;0.080259;0.047801;0.12193;0.069263;0.034974;0.01305
2889;0.078879;0.046633;0.1209;0.069117;0.035499;0.014658
2890;0.079733;0.046457;0.12185;0.063828;0.034985;0.013254
2891;0.080897;0.041113;0.11202;0.06252;0.036235;0.014099
2892;0.078109;0.042034;0.11715;0.068097;0.034672;0.01328
2893;0.077037;0.041993;0.12231;0.064701;0.036105;0.014781
2894;0.076488;0.043141;0.12112;0.062808;0.036065;0.013833
2895;0.075551;0.040601;0.11968;0.060348;0.035054;0.013026
2896;0.076671;0.039884;0.12503;0.066303;0.035767;0.014468
2897;0.075277;0.039189;0.12927;0.069766;0.034654;0.012602
2898;0.078132;0.038861;0.12198;0.067048;0.037289;0.016626
2899;0.078366;0.039028;0.12597;0.068472;0.036415;0.016339
2900;0.079449;0.039728;0.12261;0.066565;0.037045;0.014683
2901;0.078491;0.039453;0.11844;0.061241;0.036151;0.014326
2902;0.078481;0.038185;0.11891;0.062143;0.035643;0.013543
2903;0.078233;0.03783;0.12113;0.067072;0.035957;0.015646
2904;0.080539;0.038597;0.11264;0.064266;0.035158;0.014181
2905;0.080897;0.039112;0.11898;0.06511;0.037666;0.021811
2906;0.080442;0.039336;0.10986;0.059068;0.036031;0.018149
2907;0.078374;0.040742;0.11548;0.067383;0.03692;0.018484
2908;0.078522;0.042497;0.11595;0.068429;0.036117;0.017132
2909;0.080323;0.044874;0.11615;0.06836;0.035929;0.015795
2910;0.079176;0.044389;0.12117;0.077457;0.035711;0.013995
2911;0.081201;0.041788;0.11595;0.07633;0.035918;0.019234
2912;0.079059;0.040255;0.11474;0.070093;0.037156;0.017245
2913;0.083254;0.044439;0.10968;0.069039;0.036026;0.015926
2914;0.082057;0.043619;0.11655;0.06478;0.036114;0.016091
2915;0.08099;0.046519;0.11454;0.068814;0.036517;0.0158
2916;0.079771;0.043317;0.12026;0.069737;0.038368;0.023704
2917;0.080906;0.045588;0.11925;0.065575;0.03678;0.016867
2918;0.078638;0.046788;0.11825;0.064477;0.038504;0.025081
2919;0.077921;0.044418;0.11725;0.06238;0.038644;0.024108
2920;0.079378;0.047401;0.12019;0.067419;0.038506;0.025392
2921;0.076759;0.044405;0.12297;0.069826;0.039552;0.021609
2922;0.076394;0.044352;0.12566;0.074297;0.039205;0.024306
2923;0.078386;0.046132;0.11942;0.064976;0.038095;0.022315
2924;0.076549;0.044472;0.12149;0.064702;0.038402;0.022308
2925;0.07743;0.043909;0.12597;0.07177;0.038494;0.024823
2926;0.078168;0.041757;0.12115;0.065022;0.038661;0.022094
2927;0.078083;0.046203;0.12466;0.062301;0.0387;0.021051
2928;0.076374;0.044824;0.11855;0.063683;0.037853;0.019772
2929;0.079393;0.046461;0.12962;0.071698;0.037634;0.021352
2930;0.082045;0.044605;0.12354;0.069898;0.037843;0.018635
2931;0.082166;0.045888;0.1282;0.069961;0.037871;0.020997
2932;0.081919;0.049276;0.12138;0.067027;0.037415;0.019602
2933;0.082548;0.049609;0.12682;0.067663;0.03821;0.016524
2934;0.086132;0.045717;0.1283;0.072567;0.036765;0.016062
2935;0.083455;0.046176;0.12984;0.076404;0.037198;0.015777
2936;0.087707;0.047228;0.1283;0.080463;0.038739;0.021516
2937;0.086173;0.045245;0.13766;0.075339;0.039153;0.018406
2938;0.087923;0.047957;0.12817;0.07166;0.038452;0.019523
2939;0.08567;0.048847;0.1259;0.067168;0.038951;0.017505
2940;0.086652;0.04903;0.12969;0.071179;0.038821;0.020618
2941;0.083879;0.046038;0.12247;0.068903;0.038694;0.020607
2942;0.079887;0.046948;0.12614;0.064519;0.039235;0.019442
2943;0.081076;0.043165;0.12559;0.059644;0.038527;0.017966
2944;0.078397;0.042644;0.11614;0.056114;0.038787;0.021274
2945;0.082357;0.043738;0.1183;0.058948;0.037981;0.017257
2946;0.08202;0.042788;0.11981;0.063573;0.03723;0.01733
2947;0.076567;0.043398;0.1168;0.068551;0.038112;0.021151
2948;0.075875;0.040846;0.11161;0.059378;0.037513;0.018356
2949;0.07587;0.039292;0.11484;0.062436;0.037715;0.018382
2950;0.074958;0.04043;0.11313;0.062394;0.038692;0.020025
2951;0.07381;0.038895;0.11207;0.05757;0.037605;0.019652
2952;0.074201;0.041558;0.11371;0.061855;0.038159;0.021828
2953;0.072571;0.036966;0.1145;0.065031;0.036605;0.017036
2954;0.069724;0.04034;0.11514;0.068518;0.0381;0.022171
2955;0.070392;0.040553;0.11756;0.071169;0.037783;0.020365
2956;0.071342;0.038592;0.11995;0.075837;0.036291;0.016633
2957;0.07099;0.040303;0.1188;0.067296;0.037943;0.02201
2958;0.06953;0.037491;0.1201;0.063257;0.036876;0.018148
2959;0.072744;0.043242;0.12498;0.067963;0.038013;0.022979
2960;0.074795;0.041381;0.1135;0.061812;0.037746;0.020195
2961;0.074094;0.041865;0.11484;0.065774;0.037731;0.021952
2962;0.074994;0.042706;0.12402;0.072978;0.038102;0.02347
2963;0.073285;0.043238;0.119;0.071567;0.039201;0.022184
2964;0.07309;0.042299;0.12395;0.073004;0.039026;0.021786
2965;0.074313;0.04441;0.11909;0.07016;0.037703;0.019242
2966;0.075767;0.043744;0.12225;0.069522;0.040601;0.025891
2967;0.076432;0.043731;0.11817;0.062985;0.038126;0.01942
2968;0.077036;0.039281;0.12666;0.07294;0.03949;0.022834
2969;0.076031;0.03788;0.12051;0.068956;0.039548;0.023274
2970;0.076839;0.039825;0.12114;0.073216;0.037912;0.019897
2971;0.07771;0.039666;0.11841;0.072509;0.03832;0.021264
2972;0.077233;0.04128;0.11222;0.07206;0.0374;0.016099
2973;0.078003;0.042237;0.1209;0.07068;0.03939;0.019794
2974;0.079684;0.043028;0.12518;0.069502;0.037769;0.019037
2975;0.079921;0.043088;0.11788;0.068617;0.037767;0.021351
2976;0.076216;0.041798;0.1213;0.072901;0.038484;0.021824
2977;0.075019;0.040002;0.12921;0.068621;0.039296;0.022388
2978;0.077553;0.044638;0.12167;0.069571;0.039086;0.023998
2979;0.082751;0.044757;0.12389;0.060957;0.039552;0.019312
2980;0.080463;0.042023;0.12771;0.072291;0.038388;0.024011
2981;0.079835;0.04241;0.11954;0.069939;0.038272;0.021256
2982;0.079376;0.041544;0.12087;0.068163;0.03705;0.018279
2983;0.078106;0.041908;0.1238;0.068898;0.037857;0.019249
2984;0.08119;0.044144;0.12682;0.075115;0.038349;0.020013
2985;0.076124;0.042363;0.13513;0.07994;0.037867;0.019274
2986;0.076798;0.044193;0.12652;0.07093;0.037695;0.01698
2987;0.077821;0.042695;0.13368;0.073231;0.036982;0.015386
2988;0.079377;0.0425;0.13436;0.066126;0.037872;0.018291
2989;0.078503;0.049173;0.12651;0.067147;0.03596;0.017082
2990;0.079298;0.048867;0.13668;0.077891;0.038184;0.016996
2991;0.076614;0.04674;0.13498;0.077384;0.035919;0.01435
2992;0.07757;0.047181;0.13125;0.074832;0.036862;0.016467
2993;0.079262;0.047891;0.13486;0.078528;0.036904;0.017172
2994;0.080824;0.046277;0.13102;0.071282;0.037839;0.014929
2995;0.079917;0.048591;0.1357;0.083742;0.037198;0.014111
2996;0.079965;0.04974;0.13561;0.079258;0.036591;0.014469
2997;0.080555;0.048722;0.14159;0.085863;0.036758;0.01467
2998;0.081211;0.047129;0.14162;0.078512;0.035637;0.012485
2999;0.079295;0.049408;0.14104;0.077945;0.038383;0.017872
3000;0.080519;0.047953;0.13624;0.083084;0.037001;0.01632
3001;0.078678;0.045049;0.14092;0.084289;0.036379;0.014392
3002;0.079426;0.041144;0.14379;0.087655;0.035606;0.013867
3003;0.079996;0.042228;0.13845;0.077477;0.035811;0.014972
3004;0.077541;0.04197;0.14277;0.077865;0.03578;0.01532
3005;0.078558;0.040232;0.13125;0.071291;0.036575;0.015404
3006;0.077034;0.039182;0.13119;0.071252;0.036883;0.017524
3007;0.072265;0.040143;0.13253;0.072726;0.038161;0.016996
3008;0.074714;0.040758;0.13281;0.076456;0.037775;0.016773
3009;0.076059;0.039383;0.12792;0.06962;0.037206;0.013724
3010;0.075459;0.040378;0.12853;0.065691;0.03596;0.015134
3011;0.072924;0.038335;0.13073;0.074102;0.036837;0.015451
3012;0.075948;0.041784;0.13263;0.070442;0.037347;0.015499
3013;0.077385;0.041729;0.14175;0.079071;0.037212;0.015086
3014;0.078257;0.040121;0.14336;0.072718;0.037165;0.015552
3015;0.077108;0.039983;0.14572;0.078718;0.036092;0.013608
3016;0.077719;0.040418;0.1453;0.073263;0.037442;0.015508
3017;0.078431;0.038499;0.14282;0.078426;0.036795;0.012987
3018;0.079344;0.040359;0.14276;0.073729;0.037016;0.014615
3019;0.082556;0.042768;0.13552;0.073872;0.038798;0.017542
3020;0.083063;0.043294;0.14022;0.078176;0.038464;0.016484
3021;0.080321;0.041422;0.1408;0.079324;0.037737;0.01438
3022;0.080084;0.040485;0.1375;0.080201;0.03696;0.01416
3023;0.079363;0.040046;0.13216;0.082653;0.03837;0.015685
3024;0.077847;0.039209;0.13295;0.085512;0.03867;0.017181
3025;0.077352;0.043457;0.1376;0.086183;0.03719;0.013307
3026;0.075988;0.043437;0.1361;0.088386;0.037511;0.012561
3027;0.075671;0.038683;0.13086;0.082036;0.036961;0.013874
3028;0.075413;0.040655;0.14021;0.089634;0.037445;0.01426
3029;0.070901;0.034494;0.13702;0.090364;0.038299;0.016064
3030;0.077041;0.039808;0.13527;0.07953;0.037945;0.014623
3031;0.075563;0.03752;0.12949;0.07661;0.038682;0.014799
3032;0.075733;0.040071;0.13852;0.076878;0.037384;0.014864
3033;0.07156;0.03673;0.14024;0.076401;0.037704;0.014807
3034;0.075931;0.038547;0.13836;0.073562;0.038661;0.015424
3035;0.073722;0.038392;0.13933;0.070101;0.037216;0.014276
3036;0.078697;0.039981;0.13459;0.069817;0.03861;0.015385
3037;0.076327;0.039098;0.13455;0.072857;0.038204;0.014533
3038;0.07659;0.038213;0.12954;0.071986;0.038468;0.013618
3039;0.080167;0.038175;0.13086;0.06577;0.0375;0.012899
3040;0.079285;0.04137;0.12773;0.071066;0.038929;0.015025
3041;0.079979;0.037812;0.12509;0.070691;0.038647;0.014169
3042;0.079141;0.037833;0.13034;0.072161;0.037361;0.012843
3043;0.079533;0.037141;0.11794;0.06694;0.037727;0.013527
3044;0.078678;0.035681;0.12596;0.066675;0.037695;0.014762
3045;0.078033;0.039308;0.12113;0.063806;0.039232;0.014047
3046;0.078272;0.037056;0.12257;0.060324;0.036821;0.014008
3047;0.082499;0.040157;0.12103;0.06617;0.038001;0.015448
3048;0.081494;0.042158;0.1158;0.065121;0.03835;0.016108
3049;0.07869;0.039919;0.1226;0.063992;0.036792;0.014202
3050;0.079436;0.0377;0.12439;0.066666;0.037172;0.014349
3051;0.080008;0.0398;0.12857;0.071024;0.036618;0.012588
3052;0.077121;0.041514;0.1324;0.071316;0.03738;0.015122
3053;0.075775;0.04037;0.12452;0.066377;0.037137;0.014255
3054;0.080133;0.041745;0.12404;0.063168;0.038403;0.014337
3055;0.07664;0.039733;0.12664;0.069298;0.0365;0.013429
3056;0.075308;0.038512;0.12344;0.068902;0.037788;0.014096
3057;0.076954;0.039129;0.11871;0.062885;0.038457;0.015045
3058;0.077948;0.040669;0.12084;0.06466;0.039483;0.020684
3059;0.074838;0.040188;0.11632;0.068594;0.040131;0.019593
3060;0.074611;0.041733;0.11703;0.068363;0.040187;0.017285
3061;0.072723;0.040171;0.11772;0.073141;0.040929;0.021782
3062;0.072956;0.039956;0.11943;0.070817;0.041079;0.019602
3063;0.071736;0.037962;0.12157;0.076132;0.04038;0.018087
3064;0.074536;0.040732;0.12474;0.077699;0.039239;0.016965
3065;0.075256;0.038801;0.12362;0.07379;0.039275;0.014224
3066;0.074135;0.039254;0.12217;0.071553;0.03827;0.016569
3067;0.070673;0.043026;0.12771;0.079591;0.040225;0.017028
3068;0.07113;0.039684;0.12979;0.072074;0.038293;0.014056
3069;0.07407;0.038299;0.12256;0.076373;0.039839;0.015981
3070;0.073548;0.038122;0.12609;0.074872;0.039293;0.014796
3071;0.071364;0.038667;0.12402;0.074374;0.039211;0.017663
3072;0.074135;0.034953;0.12624;0.075657;0.03842;0.014684
3073;0.073279;0.036398;0.12264;0.077652;0.038796;0.013804
3074;0.075759;0.036077;0.12602;0.075689;0.039748;0.015969
3075;0.076705;0.038474;0.12457;0.07083;0.038087;0.013451
3076;0.078581;0.040144;0.119;0.062693;0.039728;0.016869
3077;0.076555;0.039838;0.1219;0.065022;0.038643;0.015718
3078;0.078757;0.039146;0.12296;0.066603;0.037063;0.013092
3079;0.079011;0.041837;0.12442;0.067176;0.037908;0.0171
3080;0.077089;0.040937;0.13013;0.071709;0.03846;0.014778
3081;0.080422;0.039002;0.12427;0.065913;0.039355;0.017236
3082;0.077831;0.04272;0.13024;0.067218;0.038152;0.014336
3083;0.077901;0.04137;0.1292;0.068656;0.039255;0.017541
3084;0.078484;0.042412;0.12887;0.078471;0.038459;0.015629
3085;0.075546;0.041073;0.12977;0.073901;0.037541;0.014423
3086;0.077818;0.041057;0.12105;0.073628;0.039358;0.02031
3087;0.077546;0.040689;0.12001;0.069077;0.035664;0.012311
3088;0.07995;0.042902;0.12126;0.078685;0.036892;0.013514
3089;0.078093;0.04046;0.12584;0.081507;0.036749;0.013736
3090;0.080307;0.038605;0.12506;0.073618;0.037169;0.013802
3091;0.075631;0.038761;0.11892;0.070835;0.037631;0.014622
3092;0.074875;0.038282;0.12276;0.07745;0.036453;0.012957
3093;0.075695;0.037087;0.12176;0.080859;0.037064;0.012615
3094;0.070142;0.035289;0.11813;0.071777;0.036164;0.013342
3095;0.068658;0.036622;0.11599;0.066056;0.038095;0.014993
3096;0.073172;0.037132;0.11786;0.080322;0.036729;0.014977
3097;0.072326;0.037705;0.11683;0.072776;0.037084;0.014487
3098;0.067537;0.038437;0.11468;0.061961;0.037143;0.013711
3099;0.068137;0.037622;0.11639;0.064091;0.037106;0.014423
3100;0.070923;0.038777;0.11486;0.063872;0.037586;0.014936
3101;0.070602;0.040309;0.11657;0.061711;0.037871;0.015871
3102;0.068151;0.037184;0.11792;0.061946;0.03776;0.013956
3103;0.070153;0.035656;0.11776;0.06138;0.037445;0.014156
3104;0.070374;0.036397;0.11667;0.055303;0.037319;0.014432
3105;0.068505;0.034831;0.10983;0.060656;0.036863;0.013758
3106;0.069813;0.038273;0.12101;0.067477;0.037123;0.013005
3107;0.070183;0.036175;0.1193;0.060757;0.037689;0.013703
3108;0.071695;0.037921;0.11729;0.064136;0.037234;0.014324
3109;0.070557;0.036177;0.11748;0.067333;0.037794;0.014056
3110;0.071207;0.039386;0.11487;0.065682;0.037254;0.014655
3111;0.068278;0.033439;0.11614;0.062403;0.037028;0.014422
3112;0.069175;0.03565;0.11694;0.068774;0.036035;0.015089
3113;0.070979;0.03676;0.11384;0.059592;0.036338;0.013514
3114;0.071732;0.036731;0.11625;0.06342;0.038284;0.01667
3115;0.071999;0.038866;0.11301;0.056155;0.037989;0.017066
3116;0.075084;0.036762;0.11453;0.056978;0.038184;0.016587
3117;0.076134;0.038796;0.12408;0.069671;0.03693;0.015949
3118;0.076392;0.039443;0.12072;0.07137;0.037542;0.016423
3119;0.07576;0.035334;0.12271;0.065246;0.037707;0.016654
3120;0.076854;0.038702;0.12399;0.06842;0.038983;0.018869
3121;0.078116;0.037726;0.11841;0.06643;0.03751;0.018646
3122;0.076564;0.038623;0.12932;0.068581;0.036605;0.013546
3123;0.080259;0.039784;0.12922;0.066219;0.037139;0.018017
3124;0.078398;0.039564;0.12556;0.067122;0.03664;0.014026
3125;0.075695;0.039936;0.13278;0.066279;0.037312;0.017763
3126;0.0779;0.039355;0.12727;0.067903;0.036769;0.018491
3127;0.076698;0.03845;0.1246;0.061036;0.03637;0.015936
3128;0.079744;0.041047;0.11794;0.066981;0.037724;0.017686
3129;0.076461;0.039208;0.12036;0.074519;0.03809;0.015952
3130;0.080907;0.041283;0.12567;0.074939;0.03641;0.014875
3131;0.078353;0.042386;0.12471;0.07799;0.038657;0.020462
3132;0.079341;0.040557;0.1261;0.074712;0.036597;0.01701
3133;0.08075;0.041527;0.13578;0.090245;0.036163;0.015794
3134;0.075634;0.037076;0.13264;0.083952;0.036994;0.017218
3135;0.077115;0.040027;0.13001;0.078039;0.037357;0.017779
3136;0.07486;0.038658;0.12399;0.074116;0.037223;0.016756
3137;0.070221;0.035382;0.13123;0.079224;0.038363;0.016737
3138;0.075544;0.037731;0.13164;0.077772;0.037744;0.016063
3139;0.073678;0.037727;0.13283;0.08113;0.038125;0.015704
3140;0.075314;0.039215;0.12516;0.079007;0.038819;0.017136
3141;0.076828;0.037056;0.1287;0.07357;0.038023;0.017714
3142;0.07043;0.034611;0.12694;0.077166;0.03875;0.016111
3143;0.069923;0.036563;0.13383;0.079053;0.038503;0.014548
3144;0.071418;0.035811;0.12541;0.074448;0.037841;0.013394
3145;0.077044;0.036616;0.11733;0.07007;0.038671;0.016357
3146;0.074202;0.039366;0.11209;0.070011;0.038644;0.015495
3147;0.073349;0.036218;0.11406;0.070075;0.038955;0.018221
3148;0.070392;0.034638;0.12149;0.059228;0.036763;0.012694
3149;0.070851;0.03796;0.11811;0.065827;0.038696;0.016175
3150;0.072085;0.035834;0.11733;0.064123;0.038341;0.014473
3151;0.073586;0.039025;0.12001;0.067228;0.038837;0.016655
3152;0.073186;0.038;0.12171;0.065831;0.038749;0.01536
3153;0.071368;0.036005;0.1249;0.068586;0.038838;0.015668
3154;0.070237;0.03319;0.12544;0.067978;0.036677;0.013158
3155;0.073062;0.036429;0.11987;0.067867;0.036942;0.015511
3156;0.071207;0.036014;0.12454;0.063193;0.037883;0.014852
3157;0.070903;0.036109;0.12182;0.064653;0.0377;0.017067
3158;0.069238;0.031703;0.12198;0.067071;0.038481;0.014161
3159;0.072406;0.035606;0.12131;0.069064;0.037077;0.012997
3160;0.072114;0.035382;0.12464;0.072317;0.037667;0.01515
3161;0.071973;0.038195;0.1234;0.072415;0.037041;0.014428
3162;0.071157;0.036037;0.1228;0.076419;0.03797;0.015367
3163;0.074859;0.039241;0.12948;0.082836;0.037755;0.013951
3164;0.074582;0.041304;0.12972;0.078029;0.038015;0.015635
3165;0.073247;0.039144;0.13372;0.075189;0.03744;0.014761
3166;0.073139;0.041009;0.12355;0.073774;0.037118;0.014248
3167;0.070983;0.039187;0.12378;0.069179;0.037681;0.016353
3168;0.072472;0.039761;0.12476;0.067317;0.038153;0.016308
3169;0.07142;0.041033;0.12707;0.07117;0.03749;0.014476
3170;0.06852;0.039379;0.12151;0.066878;0.038682;0.014407
3171;0.068755;0.038047;0.11804;0.066525;0.038783;0.019193
3172;0.068565;0.037647;0.12281;0.066589;0.038901;0.019866
3173;0.072243;0.041236;0.12311;0.065075;0.03674;0.013423
3174;0.070759;0.039655;0.11287;0.058012;0.039546;0.016489
3175;0.069795;0.039094;0.11447;0.061906;0.038831;0.016427
3176;0.075291;0.042409;0.11451;0.056158;0.038748;0.015093
3177;0.073639;0.040295;0.1172;0.062281;0.03898;0.016562
3178;0.071442;0.041236;0.11528;0.057082;0.037783;0.016095
3179;0.074659;0.040515;0.11821;0.063103;0.039655;0.018552
3180;0.074267;0.043511;0.11238;0.064115;0.039034;0.01465
3181;0.07412;0.041934;0.12047;0.060852;0.036975;0.014716
3182;0.074142;0.040654;0.11815;0.060568;0.039093;0.016932
3183;0.070815;0.040477;0.12225;0.064988;0.038167;0.015586
3184;0.072011;0.043128;0.12054;0.06445;0.037768;0.013755
3185;0.074744;0.042599;0.11386;0.064498;0.038847;0.014274
3186;0.073276;0.041443;0.10873;0.064433;0.038505;0.018157
3187;0.073444;0.041333;0.1145;0.063734;0.038172;0.016091
3188;0.074677;0.043944;0.10661;0.056078;0.038222;0.015904
3189;0.072879;0.038259;0.11088;0.066606;0.03922;0.017844
3190;0.073071;0.042154;0.11291;0.069365;0.03854;0.018583
3191;0.072954;0.040478;0.11168;0.068266;0.039351;0.020041
3192;0.072954;0.040672;0.11569;0.066709;0.037744;0.015616
3193;0.075993;0.044576;0.11817;0.065962;0.038033;0.014318
3194;0.077997;0.043784;0.11859;0.065844;0.039156;0.015519
3195;0.079467;0.044763;0.11811;0.062768;0.039892;0.015847
3196;0.078699;0.043394;0.11964;0.064488;0.040478;0.020517
3197;0.075047;0.043023;0.11775;0.061379;0.038659;0.014274
3198;0.076638;0.044234;0.12266;0.065355;0.038834;0.016196
3199;0.075352;0.041092;0.12063;0.06899;0.039171;0.017411
3200;0.073791;0.042975;0.12191;0.061482;0.039114;0.015627
3201;0.074525;0.044388;0.12514;0.064832;0.038947;0.015225
3202;0.072568;0.044678;0.12014;0.055612;0.038587;0.013615
3203;0.074977;0.044818;0.11722;0.05756;0.03885;0.013863
3204;0.073977;0.044173;0.12013;0.064605;0.039655;0.016747
3205;0.071894;0.041579;0.11961;0.06287;0.038183;0.014074
3206;0.071925;0.038235;0.11276;0.05798;0.039192;0.014664
3207;0.073791;0.042142;0.11785;0.063328;0.039106;0.013827
3208;0.071836;0.037188;0.11834;0.062187;0.03937;0.017498
3209;0.074446;0.039097;0.11569;0.061937;0.039692;0.01518
3210;0.072411;0.03841;0.11589;0.063496;0.039346;0.014567
3211;0.072488;0.035832;0.11476;0.065006;0.039136;0.016183
3212;0.069647;0.035395;0.11648;0.067453;0.039565;0.015548
3213;0.070855;0.038558;0.12045;0.063134;0.040347;0.016572
3214;0.071757;0.037393;0.1093;0.058133;0.039296;0.015062
3215;0.071687;0.039158;0.11768;0.072791;0.03962;0.014845
3216;0.070144;0.037742;0.11871;0.068497;0.038651;0.014856
3217;0.072366;0.039276;0.11574;0.066182;0.040394;0.016954
3218;0.073885;0.037945;0.11058;0.071975;0.040355;0.016674
3219;0.074551;0.040078;0.11469;0.067833;0.038646;0.016223
3220;0.071619;0.038014;0.11622;0.070327;0.038866;0.015393
3221;0.074727;0.037162;0.12045;0.071723;0.039968;0.020231
3222;0.073596;0.038136;0.11737;0.068246;0.040826;0.022748
3223;0.072545;0.037462;0.11229;0.066878;0.039863;0.020796
3224;0.073177;0.035412;0.11357;0.069625;0.039865;0.021464
3225;0.071346;0.035328;0.11624;0.069903;0.037575;0.016603
3226;0.07145;0.03719;0.12115;0.064668;0.039294;0.02352
3227;0.068894;0.038186;0.11538;0.063419;0.038402;0.017766
3228;0.068964;0.037695;0.1145;0.060655;0.039053;0.023091
3229;0.065344;0.036223;0.11949;0.064142;0.038397;0.019919
3230;0.067669;0.036857;0.1253;0.065166;0.039015;0.021452
3231;0.070311;0.041669;0.12688;0.069361;0.03747;0.016636
3232;0.070247;0.038874;0.12869;0.069519;0.038856;0.021687
3233;0.070487;0.037914;0.12799;0.075617;0.038327;0.01821
3234;0.072649;0.041321;0.12676;0.073119;0.038623;0.021047
3235;0.072979;0.041509;0.12656;0.072172;0.037937;0.017113
3236;0.074062;0.04506;0.12444;0.074808;0.039081;0.019212
3237;0.075462;0.047324;0.12692;0.069921;0.038778;0.021912
3238;0.074078;0.042627;0.13616;0.075807;0.03964;0.022044
3239;0.07461;0.045046;0.13044;0.069287;0.03823;0.017934
3240;0.073351;0.043293;0.12706;0.071726;0.038597;0.020743
3241;0.073517;0.042198;0.12993;0.071006;0.038401;0.024852
3242;0.073139;0.041374;0.12204;0.061851;0.038863;0.024607
3243;0.07266;0.041937;0.12249;0.063542;0.03922;0.023569
3244;0.072763;0.040103;0.12644;0.071508;0.039177;0.020406
3245;0.072087;0.040761;0.11952;0.065167;0.039297;0.021364
3246;0.072601;0.042408;0.11648;0.06263;0.03873;0.019885
3247;0.07318;0.042352;0.11209;0.060619;0.038304;0.01928
3248;0.072085;0.039219;0.11624;0.069467;0.038161;0.018172
3249;0.07427;0.040115;0.11931;0.067776;0.038938;0.016596
3250;0.073831;0.037621;0.10999;0.064198;0.037786;0.017096
3251;0.074412;0.040635;0.11285;0.063101;0.037489;0.015011
3252;0.069776;0.035946;0.11879;0.066842;0.036768;0.013544
3253;0.070027;0.037139;0.12723;0.073908;0.037295;0.015591
3254;0.07374;0.036002;0.1262;0.073337;0.038953;0.017863
3255;0.072539;0.035547;0.12381;0.06718;0.038448;0.015467
3256;0.071697;0.033207;0.1301;0.064812;0.03954;0.019015
3257;0.072862;0.032658;0.12319;0.064051;0.037534;0.016403
3258;0.074184;0.036183;0.12569;0.077025;0.038886;0.017357
3259;0.074556;0.037784;0.1306;0.078047;0.038362;0.018272
3260;0.072942;0.037558;0.13041;0.078315;0.037018;0.013254
3261;0.070853;0.036107;0.13151;0.079377;0.037087;0.013675
3262;0.071511;0.037552;0.1375;0.082046;0.036668;0.0141
3263;0.072427;0.037573;0.13795;0.080418;0.037259;0.015088
3264;0.07331;0.035821;0.13271;0.085022;0.036712;0.015272
3265;0.072777;0.036885;0.12733;0.075478;0.03743;0.014431
3266;0.070776;0.033441;0.1286;0.076111;0.036886;0.014236
3267;0.074837;0.035059;0.11974;0.075892;0.037382;0.015578
3268;0.072071;0.035835;0.1232;0.077316;0.036369;0.013335
3269;0.073033;0.033889;0.12411;0.069495;0.036678;0.014677
3270;0.071043;0.033425;0.12963;0.076245;0.03728;0.014374
3271;0.072061;0.034639;0.12109;0.067018;0.038499;0.01657
3272;0.072472;0.036394;0.12215;0.066117;0.037187;0.015764
3273;0.070964;0.034823;0.12547;0.069854;0.038131;0.015828
3274;0.069746;0.035079;0.12531;0.064032;0.038107;0.017085
3275;0.072176;0.035381;0.12854;0.0655;0.036895;0.014599
3276;0.072048;0.037495;0.13265;0.07338;0.036054;0.013494
3277;0.072526;0.035164;0.13411;0.075956;0.03709;0.01558
3278;0.069235;0.034786;0.12588;0.073701;0.037858;0.017171
3279;0.071533;0.034743;0.12444;0.072778;0.036969;0.01795
3280;0.069561;0.03597;0.12369;0.067968;0.035958;0.016713
3281;0.069948;0.037541;0.12661;0.069485;0.036594;0.017906
3282;0.068925;0.037081;0.13317;0.073624;0.03651;0.013846
3283;0.069141;0.037225;0.12992;0.073927;0.03698;0.016522
3284;0.069355;0.036884;0.13293;0.074514;0.034772;0.011134
3285;0.065596;0.037343;0.13064;0.070542;0.035143;0.011587
3286;0.066598;0.038622;0.12578;0.067003;0.03513;0.011174
3287;0.065472;0.037461;0.1267;0.072686;0.035566;0.012019
3288;0.066673;0.036195;0.12593;0.077978;0.035229;0.011542
3289;0.069288;0.03872;0.12821;0.07799;0.035765;0.011851
3290;0.064782;0.037685;0.11901;0.070358;0.035815;0.012784
3291;0.067814;0.038554;0.11988;0.073414;0.035354;0.011493
3292;0.067184;0.036073;0.1257;0.071474;0.036571;0.012908
3293;0.07274;0.04126;0.1257;0.075401;0.036668;0.012599
3294;0.068564;0.038451;0.12631;0.068979;0.035375;0.011154
3295;0.069967;0.035915;0.13179;0.074546;0.036371;0.011344
3296;0.070488;0.038323;0.12453;0.072207;0.036427;0.013201
3297;0.072182;0.035487;0.12042;0.06247;0.036428;0.013076
3298;0.070678;0.03648;0.12524;0.073594;0.036805;0.013495
3299;0.073762;0.036891;0.12001;0.066355;0.036812;0.012427
3300;0.072646;0.033515;0.12167;0.067314;0.037341;0.013644
3301;0.071085;0.031443;0.11765;0.067189;0.038986;0.017008
3302;0.070897;0.035824;0.12089;0.069251;0.037864;0.014134
3303;0.070794;0.036278;0.12635;0.06846;0.036944;0.012296
3304;0.070211;0.03483;0.12688;0.076281;0.037527;0.013966
3305;0.068717;0.038079;0.12704;0.076612;0.037326;0.014463
3306;0.068664;0.035591;0.13466;0.075446;0.037067;0.014739
3307;0.069956;0.036019;0.12622;0.074776;0.037389;0.016364
3308;0.070408;0.035653;0.11994;0.072919;0.036719;0.01361
3309;0.06907;0.037932;0.135;0.077584;0.037009;0.012834
3310;0.071205;0.03842;0.12346;0.069753;0.037586;0.013853
3311;0.07106;0.038911;0.12455;0.07502;0.037789;0.013703
3312;0.071674;0.038961;0.11647;0.068087;0.037683;0.014612
3313;0.07044;0.038724;0.12237;0.071185;0.038874;0.015864
3314;0.072785;0.037986;0.12175;0.067592;0.036758;0.013166
3315;0.072898;0.038282;0.1207;0.071147;0.037775;0.015359
3316;0.073428;0.035933;0.12085;0.06738;0.037039;0.014587
3317;0.073708;0.038311;0.12415;0.067007;0.037115;0.013929
3318;0.072415;0.036962;0.12358;0.06787;0.037021;0.013348
3319;0.071724;0.03531;0.12596;0.067319;0.036439;0.011735
3320;0.070198;0.036468;0.12438;0.066652;0.036885;0.015469
3321;0.071347;0.036455;0.12754;0.076749;0.036842;0.014935
3322;0.073171;0.038272;0.11973;0.063707;0.037152;0.016975
3323;0.070535;0.03901;0.11923;0.068407;0.037106;0.015596
3324;0.072276;0.039448;0.12635;0.07124;0.035664;0.013301
3325;0.072499;0.041823;0.1192;0.070325;0.036116;0.013371
3326;0.07465;0.042113;0.1077;0.063335;0.035158;0.01257
3327;0.073798;0.041282;0.11428;0.06686;0.035745;0.01125
3328;0.075417;0.039298;0.11962;0.063628;0.037275;0.013009
3329;0.073603;0.036897;0.11901;0.065096;0.036525;0.014053
3330;0.074956;0.037279;0.1259;0.0692;0.036171;0.013162
3331;0.074285;0.038478;0.12817;0.062936;0.036299;0.014446
3332;0.07554;0.041906;0.11795;0.062289;0.036006;0.013472
3333;0.075382;0.03793;0.12662;0.070502;0.036137;0.015643
3334;0.075641;0.040874;0.12168;0.061748;0.036786;0.015185
3335;0.073879;0.040953;0.12111;0.067172;0.037188;0.016989
3336;0.071245;0.040074;0.12173;0.066078;0.035908;0.015816
3337;0.071457;0.040953;0.12166;0.066107;0.035575;0.015926
3338;0.07426;0.03995;0.1184;0.058484;0.03524;0.014933
3339;0.071951;0.037108;0.11875;0.073408;0.035575;0.016989
3340;0.068228;0.038869;0.12706;0.072613;0.035955;0.015884
3341;0.068814;0.037805;0.13018;0.069544;0.036683;0.018872
3342;0.073594;0.040308;0.12408;0.066005;0.036955;0.020258
3343;0.073083;0.041504;0.12514;0.067743;0.037619;0.017707
3344;0.072217;0.038445;0.12317;0.071468;0.037876;0.016134
3345;0.073466;0.037671;0.11969;0.070789;0.037296;0.017385
3346;0.072542;0.035351;0.12103;0.067944;0.039356;0.021378
3347;0.069361;0.033528;0.12039;0.07027;0.03863;0.017862
3348;0.07019;0.037195;0.12075;0.064206;0.038382;0.022662
3349;0.07139;0.038532;0.12576;0.066637;0.038071;0.016677
3350;0.07023;0.036588;0.12388;0.064655;0.038031;0.0173
3351;0.070125;0.036962;0.1239;0.070494;0.038305;0.019664
3352;0.070895;0.036358;0.11925;0.068745;0.039302;0.024048
3353;0.07437;0.040594;0.12362;0.071157;0.038878;0.020726
3354;0.071077;0.037664;0.1235;0.06959;0.03926;0.022275
3355;0.069175;0.035936;0.12412;0.068053;0.039579;0.024131
3356;0.069361;0.038506;0.13124;0.067779;0.039669;0.025813
3357;0.068071;0.038237;0.12896;0.071516;0.038906;0.019006
3358;0.069667;0.038104;0.12275;0.071048;0.038486;0.018889
3359;0.070793;0.040564;0.13221;0.06945;0.038386;0.017868
3360;0.071908;0.042487;0.13214;0.070502;0.038381;0.017262
3361;0.070274;0.041683;0.12533;0.069992;0.038502;0.019676
3362;0.069047;0.039699;0.12564;0.07275;0.038372;0.018333
3363;0.068055;0.040564;0.13298;0.075449;0.037105;0.017314
3364;0.07184;0.039836;0.13648;0.071068;0.039124;0.018399
3365;0.073304;0.042178;0.14023;0.074407;0.038786;0.019817
3366;0.073419;0.042993;0.13545;0.070346;0.037123;0.018849
3367;0.073177;0.043571;0.13513;0.067756;0.037427;0.016729
3368;0.073865;0.040613;0.13768;0.069081;0.038308;0.015563
3369;0.074305;0.040627;0.13734;0.067086;0.037385;0.016481
3370;0.073048;0.039404;0.14157;0.07005;0.037199;0.016222
3371;0.072953;0.038389;0.14312;0.069835;0.037472;0.019808
3372;0.072712;0.039546;0.13845;0.072022;0.038306;0.025182
3373;0.073275;0.039874;0.14582;0.068663;0.037287;0.015382
3374;0.070204;0.038969;0.12896;0.063265;0.038264;0.018365
3375;0.070121;0.036452;0.13102;0.067031;0.038739;0.017427
3376;0.069697;0.036484;0.1314;0.066495;0.03724;0.016179
3377;0.070052;0.034797;0.13584;0.071689;0.036823;0.017099
3378;0.072728;0.041575;0.13737;0.068918;0.037833;0.016374
3379;0.074735;0.040548;0.13617;0.067227;0.037069;0.016528
3380;0.073928;0.042179;0.13455;0.070775;0.036517;0.015135
3381;0.074182;0.042354;0.12844;0.072976;0.037012;0.016794
3382;0.073696;0.042992;0.12296;0.077463;0.037722;0.022207
3383;0.070924;0.039786;0.13238;0.075265;0.036354;0.014538
3384;0.071968;0.041154;0.12911;0.068966;0.036756;0.015847
3385;0.073677;0.038361;0.12716;0.074172;0.037034;0.016935
3386;0.073895;0.039444;0.12461;0.070846;0.036529;0.014533
3387;0.073316;0.037245;0.11914;0.068362;0.036684;0.014524
3388;0.072685;0.037692;0.12355;0.066847;0.037198;0.014642
3389;0.073923;0.040598;0.12622;0.065752;0.037335;0.014748
3390;0.076973;0.040358;0.11947;0.062997;0.03757;0.018028
3391;0.075272;0.040157;0.12013;0.064678;0.039003;0.018093
3392;0.075086;0.040108;0.12473;0.076114;0.038575;0.022238
3393;0.076866;0.039603;0.12309;0.07507;0.037658;0.020616
3394;0.078745;0.037902;0.12782;0.066744;0.038019;0.020028
3395;0.076933;0.041282;0.12541;0.071224;0.037299;0.016563
3396;0.076366;0.038063;0.12517;0.075104;0.039215;0.019244
3397;0.07489;0.037983;0.13286;0.07511;0.039193;0.024124
3398;0.072385;0.038327;0.13152;0.07936;0.039054;0.018882
3399;0.072162;0.039996;0.13137;0.07924;0.038539;0.018754
3400;0.071108;0.039855;0.13873;0.079431;0.037585;0.015137
3401;0.073631;0.042174;0.13311;0.076782;0.038203;0.016635
3402;0.070225;0.040501;0.12352;0.0741;0.03837;0.019093
3403;0.071382;0.040626;0.12587;0.072829;0.037419;0.01566
3404;0.070261;0.04182;0.12281;0.067156;0.038127;0.016186
3405;0.071197;0.042824;0.11979;0.072015;0.037346;0.016902
3406;0.072994;0.040688;0.12429;0.070435;0.036375;0.017762
3407;0.071677;0.037291;0.11246;0.061246;0.038132;0.016501
3408;0.070708;0.039383;0.11641;0.071305;0.03733;0.016441
3409;0.073555;0.039873;0.11289;0.061265;0.036538;0.015881
3410;0.072788;0.041602;0.11424;0.063286;0.037867;0.017294
3411;0.069703;0.040503;0.11344;0.065632;0.035822;0.013396
3412;0.070791;0.043559;0.1136;0.058508;0.037261;0.013617
3413;0.073631;0.040285;0.11603;0.066594;0.037085;0.015652
3414;0.072591;0.039054;0.11472;0.065989;0.038083;0.017802
3415;0.072825;0.039417;0.11432;0.060726;0.038385;0.015026
3416;0.071762;0.037727;0.11809;0.061504;0.037999;0.017432
3417;0.0739;0.041213;0.11349;0.063156;0.038354;0.016846
3418;0.074685;0.040358;0.11624;0.065173;0.03758;0.015016
3419;0.074674;0.041074;0.12349;0.070066;0.037269;0.016805
3420;0.076778;0.044659;0.12539;0.073791;0.036547;0.014611
3421;0.071954;0.042069;0.12942;0.083684;0.036339;0.013816
3422;0.073192;0.044188;0.12476;0.078486;0.03679;0.016145
3423;0.072064;0.044047;0.12705;0.071424;0.038143;0.017633
3424;0.070543;0.044516;0.11546;0.064676;0.037673;0.017814
3425;0.069066;0.044363;0.11829;0.068571;0.037654;0.01592
3426;0.071818;0.041319;0.12588;0.071451;0.036642;0.015329
3427;0.069891;0.042033;0.11762;0.065643;0.036902;0.015208
3428;0.072979;0.041632;0.12303;0.065853;0.036583;0.017041
3429;0.070647;0.040619;0.12523;0.063073;0.037931;0.016303
3430;0.071529;0.041812;0.1274;0.063683;0.036955;0.017744
3431;0.071566;0.04135;0.12136;0.062773;0.038991;0.02215
3432;0.072167;0.043309;0.12408;0.068789;0.037662;0.018537
3433;0.075313;0.045611;0.12606;0.071282;0.036974;0.018916
3434;0.074418;0.044479;0.11757;0.065965;0.038794;0.02102
3435;0.077011;0.045168;0.11426;0.065748;0.038155;0.01971
3436;0.075171;0.045268;0.12932;0.069755;0.037426;0.016564
3437;0.073496;0.045262;0.11991;0.073231;0.03773;0.018923
3438;0.074055;0.046457;0.12214;0.074932;0.036426;0.017538
3439;0.072662;0.046551;0.11605;0.067145;0.037035;0.01447
3440;0.074834;0.046398;0.11447;0.067009;0.036482;0.017491
3441;0.077646;0.047447;0.11608;0.067176;0.037374;0.017213
3442;0.075312;0.044123;0.12218;0.076045;0.038078;0.021018
3443;0.07439;0.046137;0.11599;0.063416;0.036503;0.016597
3444;0.073765;0.044769;0.11403;0.069223;0.037697;0.017286
3445;0.074697;0.043831;0.11156;0.065422;0.036367;0.012718
3446;0.074723;0.04345;0.1144;0.072257;0.036904;0.01829
3447;0.072277;0.044131;0.12527;0.070029;0.037127;0.015512
3448;0.073921;0.042415;0.12644;0.066475;0.037213;0.015589
3449;0.072248;0.041659;0.12617;0.06093;0.037047;0.016995
3450;0.074629;0.043114;0.12186;0.066407;0.035767;0.013754
3451;0.075384;0.0445;0.12017;0.062977;0.038078;0.019758
3452;0.073645;0.044545;0.12479;0.068811;0.038035;0.015594
3453;0.071662;0.045067;0.12247;0.061918;0.038392;0.0189
3454;0.071132;0.044107;0.12487;0.06567;0.036625;0.018501
3455;0.072144;0.042958;0.12659;0.068215;0.037308;0.016734
3456;0.069172;0.040571;0.1268;0.067536;0.036934;0.018669
3457;0.069681;0.041334;0.12343;0.064779;0.038051;0.018551
3458;0.070402;0.042993;0.13148;0.067658;0.035719;0.013557
3459;0.073108;0.041291;0.13258;0.069204;0.037478;0.016729
3460;0.071562;0.041269;0.13265;0.067346;0.037634;0.020546
3461;0.072448;0.04176;0.13009;0.07437;0.037861;0.018445
3462;0.073113;0.041816;0.12322;0.069062;0.037152;0.018655
3463;0.0734;0.039871;0.12935;0.072203;0.037295;0.018007
3464;0.072969;0.043438;0.13533;0.066562;0.038984;0.022092
3465;0.07489;0.044634;0.12612;0.072102;0.037391;0.017879
3466;0.072608;0.042068;0.12711;0.069402;0.039824;0.025992
3467;0.075118;0.046141;0.12269;0.073529;0.039685;0.021649
3468;0.072638;0.044295;0.12419;0.075442;0.037686;0.018964
3469;0.071751;0.043576;0.12256;0.072328;0.037868;0.019032
3470;0.071016;0.040516;0.12004;0.071061;0.037766;0.018109
3471;0.071314;0.042976;0.11259;0.065196;0.038849;0.019387
3472;0.070928;0.041827;0.11747;0.071361;0.039448;0.020773
3473;0.071203;0.040134;0.11651;0.067914;0.03936;0.020892
3474;0.072863;0.041681;0.11595;0.06598;0.037879;0.020377
3475;0.070016;0.041472;0.10971;0.059749;0.14021;0.07607
3476;0.073102;0.043565;0.11318;0.062879;0.13619;0.073253
3477;0.075765;0.042082;0.12317;0.058881;0.13221;0.070525
3478;0.077065;0.045291;0.11143;0.059401;0.1285;0.067966
3479;0.073152;0.042433;0.11964;0.062162;0.12482;0.065379
3480;0.072459;0.03949;0.12272;0.065084;0.12137;0.063104
3481;0.07294;0.044218;0.1211;0.063734;0.11805;0.060597
3482;0.072785;0.041551;0.12645;0.069875;0.11468;0.058095
3483;0.074532;0.041117;0.12782;0.066223;0.11172;0.056187
3484;0.073353;0.03892;0.12914;0.067756;0.10875;0.054405
3485;0.073398;0.041313;0.13019;0.067092;0.10604;0.052835
3486;0.074704;0.041516;0.12589;0.07171;0.10314;0.050373
3487;0.075585;0.043053;0.11745;0.062824;0.10041;0.049293
3488;0.07671;0.041866;0.12194;0.065257;0.098019;0.047535
3489;0.075719;0.04007;0.11797;0.073541;0.095754;0.046944
3490;0.076769;0.039675;0.11257;0.066259;0.093139;0.04449
3491;0.077118;0.039969;0.11621;0.071686;0.091011;0.043398
3492;0.078355;0.042806;0.11327;0.07053;0.088693;0.041746
3493;0.073133;0.038627;0.11152;0.066738;0.086801;0.039807
3494;0.073481;0.038953;0.1084;0.061999;0.08449;0.038435
3495;0.076111;0.039795;0.11123;0.069921;0.082083;0.036632
3496;0.075303;0.041166;0.11159;0.067969;0.080434;0.035482
3497;0.073998;0.035761;0.11981;0.069624;0.078686;0.034386
3498;0.075771;0.033716;0.11637;0.075326;0.077498;0.034487
3499;0.073476;0.03455;0.12094;0.078602;0.075246;0.032713
3500;0.074792;0.034211;0.12115;0.074061;0.074463;0.032868
3501;0.073475;0.035179;0.12947;0.073799;0.072185;0.031883
3502;0.071385;0.035355;0.12306;0.072818;0.071389;0.030858
3503;0.073133;0.039293;0.12235;0.074794;0.069697;0.029508
3504;0.073967;0.035086;0.13083;0.079971;0.068589;0.028281
3505;0.07504;0.03659;0.13454;0.08096;0.067147;0.027931
3506;0.075954;0.038167;0.13259;0.082095;0.065924;0.027528
3507;0.07728;0.037899;0.13509;0.078898;0.064605;0.026901
3508;0.074195;0.036222;0.13358;0.079745;0.063431;0.026209
3509;0.078813;0.037336;0.13327;0.081441;0.062322;0.025236
3510;0.077128;0.036688;0.13103;0.079584;0.061479;0.024296
3511;0.078143;0.037252;0.1256;0.076569;0.059846;0.023035
3512;0.074827;0.038714;0.13204;0.075896;0.059579;0.023637
3513;0.073465;0.036861;0.12478;0.076599;0.057868;0.022336
3514;0.075931;0.039975;0.12434;0.074654;0.057249;0.02201
3515;0.07328;0.037483;0.12396;0.070257;0.056397;0.022226
3516;0.077297;0.037941;0.12746;0.07158;0.056593;0.021829
3517;0.076017;0.037224;0.12717;0.076318;0.055232;0.021845
3518;0.076699;0.040182;0.12712;0.081356;0.053983;0.021142
3519;0.077699;0.040306;0.12637;0.072232;0.054081;0.021178
3520;0.076941;0.041324;0.12379;0.073791;0.053363;0.021416
3521;0.07797;0.03985;0.12074;0.07389;0.052432;0.019779
3522;0.079022;0.0422;0.11926;0.069904;0.052126;0.020511
3523;0.080106;0.0419;0.11603;0.070985;0.051135;0.019126
3524;0.080104;0.040573;0.11235;0.064779;0.050417;0.019511
3525;0.080665;0.042013;0.11133;0.058302;0.049457;0.018093
3526;0.080629;0.041904;0.10786;0.064059;0.048495;0.017336
3527;0.07943;0.043099;0.11383;0.067757;0.048341;0.01768
3528;0.078399;0.04083;0.11733;0.069372;0.047735;0.016735
3529;0.073555;0.03978;0.11781;0.065934;0.046976;0.016497
3530;0.07501;0.040512;0.11536;0.06765;0.046456;0.017126
3531;0.075131;0.040833;0.11998;0.073481;0.045775;0.016554
3532;0.075927;0.040317;0.11104;0.068616;0.045976;0.016408
3533;0.074496;0.043095;0.11586;0.073978;0.04618;0.016784
3534;0.076564;0.043929;0.11866;0.073177;0.04592;0.016748
3535;0.077693;0.042335;0.12659;0.074351;0.045579;0.016709
3536;0.077882;0.043849;0.12741;0.075828;0.045497;0.016766
3537;0.075854;0.040936;0.12002;0.072509;0.044977;0.017971
3538;0.071961;0.038321;0.11814;0.072351;0.044722;0.018299
3539;0.074362;0.040097;0.12396;0.071675;0.044211;0.017233
3540;0.07654;0.044671;0.12494;0.071295;0.044622;0.017145
3541;0.073182;0.042334;0.11451;0.068912;0.04413;0.016684
3542;0.074313;0.040839;0.1177;0.07336;0.043296;0.016023
3543;0.075627;0.040002;0.11833;0.069571;0.042648;0.015919
3544;0.07242;0.037831;0.1211;0.075175;0.042719;0.016266
3545;0.072823;0.043455;0.1228;0.074463;0.04217;0.01554
3546;0.069753;0.039517;0.1225;0.076103;0.042099;0.016997
3547;0.070327;0.038865;0.12154;0.07592;0.041667;0.016137
3548;0.072382;0.03938;0.1229;0.078538;0.041499;0.016353
3549;0.072313;0.03865;0.12046;0.074847;0.040829;0.016205
3550;0.06994;0.040122;0.11789;0.069358;0.041113;0.015293
3551;0.072942;0.04078;0.1154;0.061819;0.040756;0.01639
3552;0.070443;0.039422;0.11889;0.067032;0.040681;0.01535
3553;0.070374;0.039576;0.11527;0.061912;0.040158;0.01481
3554;0.0713;0.040951;0.11917;0.070409;0.039966;0.015601
3555;0.072689;0.04193;0.10971;0.063243;0.041529;0.017243
3556;0.073583;0.040099;0.11933;0.066309;0.040973;0.016217
3557;0.073304;0.039829;0.11554;0.065482;0.040616;0.016159
3558;0.072357;0.038495;0.11787;0.062878;0.040674;0.01617
3559;0.073152;0.040361;0.11742;0.061518;0.040595;0.014829
3560;0.069821;0.037906;0.11584;0.063551;0.039699;0.015835
3561;0.070844;0.037226;0.11787;0.067958;0.039218;0.014621
3562;0.071922;0.033749;0.1197;0.064094;0.039156;0.014923
3563;0.070193;0.039987;0.11665;0.063962;0.039173;0.014937
3564;0.07027;0.037294;0.11622;0.061936;0.039502;0.015937
3565;0.070474;0.037786;0.12097;0.068135;0.040194;0.015684
3566;0.071694;0.03676;0.12395;0.070085;0.039653;0.015639
3567;0.072998;0.039886;0.12038;0.065411;0.039187;0.014144
3568;0.072913;0.03779;0.11421;0.057234;0.039941;0.014612
3569;0.070877;0.037475;0.11467;0.053903;0.03976;0.015623
3570;0.074519;0.040804;0.12184;0.066446;0.039781;0.015978
3571;0.074841;0.043389;0.1198;0.070336;0.039511;0.015191
3572;0.073596;0.042532;0.11903;0.068979;0.039849;0.014789
3573;0.074183;0.040086;0.11908;0.073119;0.038655;0.013419
3574;0.07212;0.037836;0.12297;0.070707;0.038944;0.014356
3575;0.073837;0.039089;0.11583;0.065476;0.039185;0.015162
3576;0.072145;0.039617;0.11441;0.066336;0.039085;0.014772
3577;0.071588;0.036554;0.11768;0.063566;0.038848;0.014047
3578;0.071091;0.038046;0.12468;0.069146;0.038763;0.013729
3579;0.072998;0.038144;0.12067;0.069716;0.038005;0.014016
3580;0.073771;0.039366;0.12232;0.069435;0.038725;0.014947
3581;0.075443;0.040632;0.11638;0.068715;0.037911;0.014262
3582;0.076726;0.040603;0.11928;0.062383;0.037128;0.014362
3583;0.074332;0.040319;0.11725;0.062641;0.03735;0.014319
3584;0.075116;0.039688;0.1158;0.059297;0.036788;0.014865
3585;0.071641;0.038412;0.11867;0.068281;0.037345;0.015417
3586;0.07074;0.042285;0.11762;0.069322;0.03685;0.014168
3587;0.069334;0.039185;0.10993;0.062169;0.03698;0.015262
3588;0.071049;0.041267;0.11376;0.069802;0.036019;0.01419
3589;0.071412;0.043485;0.11039;0.064748;0.036657;0.015369
3590;0.072087;0.042568;0.11063;0.059084;0.03684;0.015387
3591;0.072004;0.04383;0.11734;0.060425;0.036748;0.015334
3592;0.07078;0.043732;0.1115;0.056125;0.036144;0.015049
3593;0.071364;0.04249;0.11899;0.063344;0.037303;0.016269
3594;0.070916;0.041905;0.11705;0.062971;0.036957;0.016071
3595;0.071878;0.043027;0.11489;0.059897;0.036394;0.015117
3596;0.073188;0.043006;0.11404;0.058255;0.037278;0.015043
3597;0.073637;0.043484;0.1111;0.058428;0.036847;0.014878
3598;0.071474;0.040065;0.1216;0.064375;0.037984;0.017185
3599;0.071196;0.042178;0.12239;0.055202;0.037772;0.016227
3600;0.073326;0.043543;0.12056;0.058277;0.036741;0.015487
3601;0.068344;0.040413;0.12225;0.065661;0.037005;0.015821
3602;0.070025;0.043213;0.12369;0.067234;0.036941;0.015515
3603;0.071746;0.041782;0.12678;0.066765;0.036823;0.015234
3604;0.074396;0.043882;0.12712;0.067393;0.03736;0.016587
3605;0.075209;0.043688;0.12092;0.070862;0.036391;0.014949
3606;0.073673;0.04247;0.12773;0.072782;0.036947;0.016058
3607;0.074778;0.04555;0.11938;0.069002;0.035805;0.014536
3608;0.072172;0.043314;0.12058;0.069357;0.03646;0.016735
3609;0.074566;0.042504;0.12264;0.06659;0.035949;0.014894
3610;0.074197;0.03921;0.12437;0.075812;0.036088;0.015547
3611;0.073969;0.040179;0.13095;0.076491;0.035588;0.016554
3612;0.075452;0.038611;0.12788;0.075668;0.036269;0.014477
3613;0.076846;0.04124;0.12644;0.07304;0.035099;0.0141
3614;0.076929;0.04169;0.11594;0.069983;0.035176;0.014308
3615;0.075975;0.039299;0.11539;0.065711;0.035191;0.014058
3616;0.079414;0.039849;0.11348;0.068005;0.034796;0.013331
3617;0.077708;0.042109;0.10972;0.06378;0.035946;0.015288
3618;0.079631;0.043732;0.11142;0.058094;0.035196;0.013383
3619;0.080679;0.043221;0.11853;0.062754;0.036215;0.015528
3620;0.07898;0.043306;0.11734;0.059142;0.036482;0.015644
3621;0.080316;0.040031;0.11083;0.059661;0.034949;0.013433
3622;0.078072;0.041621;0.11287;0.058294;0.035364;0.013105
3623;0.078175;0.040495;0.10913;0.061566;0.036477;0.016127
3624;0.077074;0.040783;0.11487;0.056475;0.03526;0.012867
3625;0.076502;0.041924;0.11721;0.06308;0.036154;0.013864
3626;0.076811;0.040841;0.1204;0.065642;0.036777;0.014394
3627;0.078839;0.04205;0.1184;0.068094;0.036947;0.015361
3628;0.075947;0.040005;0.11083;0.061117;0.035024;0.01312
3629;0.076121;0.042215;0.11538;0.068212;0.036118;0.015625
3630;0.073862;0.039795;0.11482;0.063327;0.035823;0.014858
3631;0.07386;0.040761;0.11109;0.055002;0.036772;0.016245
3632;0.075295;0.041212;0.11134;0.060684;0.036476;0.015243
3633;0.074059;0.040574;0.11779;0.062182;0.036331;0.015978
3634;0.075263;0.040422;0.11577;0.062662;0.03589;0.015202
3635;0.075712;0.043661;0.11167;0.064021;0.035998;0.015989
3636;0.078027;0.045184;0.12386;0.065315;0.035934;0.015199
3637;0.075884;0.043364;0.11382;0.063321;0.036035;0.016275
3638;0.077314;0.04564;0.11002;0.062438;0.036244;0.016143
3639;0.075511;0.042796;0.1204;0.066252;0.035657;0.016572
3640;0.07605;0.042272;0.12079;0.062146;0.036149;0.017346
3641;0.075297;0.045685;0.1226;0.068699;0.035858;0.015632
3642;0.075583;0.042529;0.12019;0.067385;0.036066;0.016271
3643;0.07756;0.045696;0.11788;0.06156;0.036606;0.016243
3644;0.077718;0.043278;0.11938;0.069574;0.036984;0.015819
3645;0.080141;0.043334;0.12152;0.060582;0.035797;0.014812
3646;0.079786;0.040942;0.12144;0.059908;0.035807;0.014681
3647;0.079142;0.041534;0.11508;0.060751;0.036351;0.014669
3648;0.078524;0.043056;0.12025;0.064579;0.035801;0.014284
3649;0.078404;0.042036;0.1088;0.055942;0.034774;0.01203
3650;0.076496;0.041139;0.10898;0.058185;0.035887;0.01444
3651;0.078322;0.042569;0.11214;0.054284;0.03593;0.014788
3652;0.078787;0.042479;0.11781;0.05474;0.035108;0.014336
3653;0.078477;0.041012;0.11997;0.056391;0.034603;0.013292
3654;0.079357;0.040851;0.11931;0.057469;0.035154;0.015616
3655;0.077371;0.040512;0.11555;0.05442;0.034677;0.015061
3656;0.075881;0.038377;0.11762;0.06009;0.034819;0.014735
3657;0.077385;0.038703;0.11104;0.056832;0.034518;0.01467
3658;0.080147;0.04093;0.11477;0.064683;0.034902;0.014186
3659;0.076841;0.040319;0.11415;0.06258;0.034712;0.013948
3660;0.075871;0.040003;0.11535;0.062009;0.03507;0.015203
3661;0.08005;0.043744;0.12206;0.069375;0.03452;0.013798
3662;0.076276;0.041701;0.1259;0.069702;0.035385;0.015694
3663;0.080402;0.044395;0.12744;0.076806;0.035385;0.015291
3664;0.07777;0.044149;0.12078;0.068396;0.034346;0.013885
3665;0.080056;0.04498;0.11657;0.06217;0.035012;0.014016
3666;0.0801;0.044076;0.12176;0.063176;0.033772;0.013472
3667;0.08041;0.045202;0.12685;0.070442;0.035238;0.01588
3668;0.08099;0.045726;0.12231;0.072408;0.034775;0.0139
3669;0.081722;0.048136;0.12317;0.069963;0.035373;0.015666
3670;0.08432;0.046923;0.12313;0.065703;0.034843;0.014097
3671;0.081106;0.047792;0.12192;0.067571;0.03492;0.014733
3672;0.082286;0.047161;0.12664;0.067267;0.034605;0.014973
3673;0.081525;0.046313;0.12485;0.069779;0.035377;0.014365
3674;0.080046;0.042793;0.12347;0.068468;0.035565;0.014326
3675;0.080713;0.048973;0.1206;0.070685;0.034349;0.013296
3676;0.080879;0.046787;0.12054;0.072049;0.035058;0.013855
3677;0.079015;0.046025;0.12166;0.059155;0.034846;0.013068
3678;0.081929;0.047383;0.11895;0.062478;0.035211;0.013416
3679;0.083263;0.047188;0.12021;0.068235;0.035804;0.015593
3680;0.08611;0.0476;0.12211;0.063959;0.035504;0.015135
3681;0.083672;0.047007;0.12094;0.067814;0.035949;0.01486
3682;0.085257;0.048496;0.12084;0.071088;0.03645;0.014462
3683;0.082527;0.048677;0.11711;0.066034;0.035268;0.015162
3684;0.085858;0.047987;0.11834;0.063649;0.035361;0.013854
3685;0.081792;0.047407;0.12063;0.063281;0.034717;0.013924
3686;0.083598;0.045842;0.12419;0.067773;0.035184;0.015386
3687;0.081494;0.045427;0.12309;0.073006;0.034862;0.013567
3688;0.085976;0.047931;0.11828;0.070583;0.035331;0.01371
3689;0.084843;0.049058;0.12165;0.07057;0.034514;0.014449
3690;0.086028;0.047076;0.12201;0.069496;0.03466;0.013949
3691;0.083317;0.045269;0.12211;0.06611;0.033564;0.013463
3692;0.085323;0.047002;0.11654;0.065993;0.034744;0.014198
3693;0.085825;0.046767;0.12268;0.069829;0.034263;0.014033
3694;0.082418;0.044028;0.11474;0.067141;0.03426;0.013682
3695;0.08463;0.047771;0.11851;0.063243;0.034801;0.014181
3696;0.081607;0.04172;0.12056;0.069389;0.034457;0.013315
3697;0.07952;0.040786;0.12426;0.067834;0.034639;0.012
3698;0.081828;0.041478;0.12069;0.067176;0.034757;0.013003
3699;0.080674;0.041322;0.11923;0.060652;0.034103;0.012348
3700;0.084599;0.042274;0.11984;0.063036;0.033481;0.012284
3701;0.083572;0.042763;0.11423;0.061283;0.03402;0.013346
3702;0.07851;0.038998;0.12045;0.062114;0.03478;0.01307
3703;0.082196;0.044123;0.1191;0.068223;0.03479;0.013269
3704;0.081132;0.043957;0.11576;0.063455;0.034017;0.013232
3705;0.081355;0.041621;0.12045;0.062622;0.035266;0.014009
3706;0.081418;0.041258;0.11973;0.06283;0.034705;0.012521
3707;0.082986;0.043624;0.12005;0.062714;0.034017;0.012529
3708;0.081468;0.04275;0.12035;0.06668;0.033399;0.012704
3709;0.07765;0.043384;0.11869;0.063406;0.034651;0.012963
3710;0.077069;0.039545;0.11541;0.065131;0.034364;0.013595
3711;0.081683;0.043606;0.11632;0.063533;0.035153;0.013753
3712;0.07831;0.040729;0.11612;0.060195;0.034175;0.013529
3713;0.078471;0.040738;0.11107;0.055957;0.033723;0.013134
3714;0.07763;0.045644;0.11261;0.057812;0.034233;0.013935
3715;0.076635;0.042308;0.11977;0.064526;0.034517;0.013979
3716;0.07536;0.043962;0.11631;0.059731;0.033635;0.013682
3717;0.07589;0.04331;0.11705;0.068742;0.033619;0.012478
3718;0.0741;0.04098;0.11416;0.070239;0.034321;0.013109
3719;0.075089;0.040534;0.11043;0.063308;0.033015;0.012013
3720;0.07557;0.038771;0.1112;0.065169;0.032687;0.012886
3721;0.073054;0.038159;0.11014;0.063957;0.033615;0.015127
3722;0.074988;0.039002;0.10219;0.06024;0.033246;0.013579
3723;0.073853;0.03752;0.11156;0.067217;0.034116;0.014523
3724;0.076109;0.038516;0.11516;0.071467;0.034573;0.014592
3725;0.072934;0.037397;0.11217;0.074698;0.033137;0.012549
3726;0.0744;0.036498;0.11399;0.071337;0.034785;0.01291
3727;0.073563;0.036051;0.11828;0.068167;0.034021;0.012926
3728;0.077749;0.035395;0.11234;0.072689;0.033526;0.013973
3729;0.076467;0.036837;0.11738;0.073777;0.0336;0.013218
3730;0.076893;0.036396;0.11683;0.070253;0.033255;0.011851
3731;0.074927;0.036298;0.11648;0.069991;0.033601;0.013626
3732;0.075197;0.037136;0.11423;0.072342;0.03364;0.012986
3733;0.077185;0.035892;0.119;0.071985;0.033335;0.011944
3734;0.076547;0.036933;0.12193;0.07367;0.033149;0.012636
3735;0.075945;0.037829;0.12004;0.071264;0.034383;0.014289
3736;0.076591;0.037695;0.12231;0.077764;0.034296;0.013837
3737;0.075569;0.037082;0.11243;0.070603;0.034052;0.013701
3738;0.074807;0.035574;0.11048;0.068034;0.034292;0.014059
3739;0.075917;0.03815;0.11887;0.074335;0.03336;0.011899
3740;0.074071;0.036511;0.11831;0.074982;0.033369;0.012973
3741;0.07584;0.040398;0.11781;0.066399;0.034541;0.014372
3742;0.074223;0.040731;0.11403;0.060863;0.03421;0.015429
3743;0.075038;0.039941;0.12117;0.064265;0.033539;0.014006
3744;0.073383;0.040066;0.11886;0.062422;0.033714;0.013154
3745;0.074571;0.038878;0.11292;0.064285;0.033721;0.013028
3746;0.07408;0.039363;0.10912;0.064903;0.033828;0.013529
3747;0.072664;0.03628;0.11503;0.065712;0.032871;0.013328
3748;0.074835;0.040146;0.11227;0.064967;0.03375;0.014242
3749;0.070567;0.034519;0.11519;0.064586;0.034472;0.014829
3750;0.07078;0.034225;0.11488;0.064925;0.03339;0.013747
3751;0.074165;0.037411;0.11296;0.057809;0.033491;0.013267
3752;0.072608;0.038549;0.11546;0.058885;0.033036;0.012005
3753;0.0706;0.034408;0.11381;0.057939;0.033715;0.011871
3754;0.070519;0.037371;0.11454;0.062971;0.033134;0.012258
3755;0.072823;0.038303;0.11675;0.064553;0.034376;0.012662
3756;0.071058;0.036383;0.12179;0.064882;0.034394;0.01235
3757;0.071411;0.037828;0.12217;0.067008;0.034303;0.012967
3758;0.070813;0.03978;0.12258;0.06358;0.035003;0.013587
3759;0.070958;0.038704;0.11926;0.063407;0.034509;0.012742
3760;0.069584;0.038833;0.12204;0.064732;0.034663;0.012778
3761;0.068636;0.038501;0.11643;0.061596;0.034373;0.013082
3762;0.069274;0.038046;0.11776;0.058988;0.033708;0.012554
3763;0.069532;0.036523;0.12195;0.067164;0.035308;0.014297
3764;0.068929;0.035424;0.11705;0.070615;0.033782;0.012457
3765;0.070169;0.035812;0.11719;0.065168;0.034271;0.014265
3766;0.070422;0.036987;0.11386;0.064945;0.034211;0.013571
3767;0.070439;0.035668;0.11344;0.067239;0.034022;0.013681
3768;0.069894;0.033758;0.11433;0.066912;0.033032;0.01174
3769;0.071871;0.035889;0.11199;0.067986;0.034561;0.013944
3770;0.073612;0.038291;0.122;0.072711;0.034634;0.01475
3771;0.07171;0.036438;0.12642;0.071332;0.034399;0.014685
3772;0.076039;0.041271;0.12996;0.072761;0.034416;0.013713
3773;0.07629;0.039697;0.12373;0.067;0.034714;0.012769
3774;0.075708;0.039125;0.12489;0.063327;0.033772;0.012373
3775;0.076751;0.038974;0.12499;0.063276;0.035048;0.013942
3776;0.075805;0.038525;0.11896;0.064529;0.035226;0.013727
3777;0.073281;0.037376;0.11996;0.072255;0.03516;0.012586
3778;0.07433;0.038692;0.1232;0.066443;0.034069;0.01294
3779;0.07135;0.036909;0.1099;0.05965;0.035367;0.013647
3780;0.073055;0.036904;0.11569;0.069806;0.034617;0.013691
3781;0.072775;0.036341;0.12538;0.070488;0.035237;0.015008
3782;0.074562;0.038249;0.11952;0.065958;0.035418;0.016052
3783;0.072345;0.036321;0.1132;0.061875;0.034762;0.015016
3784;0.073079;0.036477;0.12232;0.069636;0.035627;0.015894
3785;0.072605;0.038289;0.11398;0.061985;0.035794;0.015755
3786;0.072053;0.038122;0.11381;0.065403;0.035972;0.016486
3787;0.072356;0.035561;0.11773;0.063716;0.036802;0.017463
3788;0.06997;0.03595;0.1171;0.061184;0.034901;0.015928
3789;0.071968;0.034924;0.12184;0.060444;0.035832;0.015417
3790;0.074017;0.037216;0.11381;0.060128;0.035902;0.015047
3791;0.071017;0.03768;0.11235;0.059281;0.035806;0.016319
3792;0.072446;0.037652;0.11225;0.058104;0.035508;0.014493
3793;0.074715;0.040044;0.10735;0.051603;0.035527;0.014324
3794;0.07122;0.037658;0.10702;0.058409;0.034612;0.013978
3795;0.073405;0.040294;0.11287;0.057727;0.035589;0.014423
3796;0.071699;0.041455;0.10905;0.058412;0.03593;0.01561
3797;0.070029;0.038716;0.1125;0.060925;0.035173;0.014461
3798;0.073974;0.040588;0.11388;0.063034;0.034259;0.014758
3799;0.074229;0.04005;0.12019;0.06113;0.035577;0.014348
3800;0.07496;0.039692;0.11676;0.070377;0.036046;0.015131
3801;0.074095;0.037711;0.11913;0.068681;0.035498;0.014994
3802;0.072822;0.036424;0.11689;0.070942;0.035061;0.014765
3803;0.073205;0.037138;0.10836;0.069908;0.03459;0.014618
3804;0.072604;0.03736;0.11525;0.067275;0.033875;0.012669
3805;0.071105;0.038031;0.11941;0.064085;0.03439;0.014355
3806;0.071954;0.035272;0.11568;0.061896;0.03479;0.014097
3807;0.071125;0.033826;0.11674;0.056727;0.03428;0.013322
3808;0.073088;0.036112;0.11978;0.068429;0.033719;0.012972
3809;0.069712;0.034241;0.11685;0.064962;0.034801;0.013098
3810;0.071959;0.03487;0.11182;0.063429;0.033102;0.012019
3811;0.07118;0.036294;0.11374;0.060819;0.034272;0.012822
3812;0.071935;0.039184;0.11133;0.060363;0.033321;0.012483
3813;0.070305;0.03638;0.11291;0.06693;0.034157;0.01444
3814;0.070037;0.036459;0.11409;0.058939;0.034189;0.013827
3815;0.06993;0.033008;0.11201;0.062562;0.034862;0.014711
3816;0.071219;0.034759;0.11064;0.057667;0.034512;0.014614
3817;0.06897;0.032733;0.11323;0.05945;0.032988;0.013787
3818;0.071169;0.032834;0.11043;0.064923;0.033519;0.015549
3819;0.07247;0.037406;0.10727;0.058048;0.033195;0.012856
3820;0.070475;0.037592;0.11123;0.066806;0.034197;0.014671
3821;0.073624;0.040285;0.11202;0.06825;0.032596;0.013103
3822;0.070268;0.038661;0.10663;0.062474;0.034105;0.014443
3823;0.071751;0.039787;0.11251;0.060514;0.033021;0.013106
3824;0.07029;0.037573;0.11224;0.067537;0.034227;0.015105
3825;0.072622;0.039259;0.11807;0.065941;0.033999;0.014192
3826;0.073823;0.038335;0.11511;0.064993;0.034609;0.015473
3827;0.072421;0.03831;0.12078;0.065646;0.034329;0.014012
3828;0.071327;0.037082;0.11909;0.061103;0.035036;0.014408
3829;0.072806;0.03721;0.12151;0.071716;0.033301;0.012647
3830;0.072841;0.038747;0.11782;0.065217;0.033451;0.01451
3831;0.071708;0.037703;0.11493;0.064541;0.033091;0.014184
3832;0.072236;0.036347;0.11885;0.068185;0.034268;0.015115
3833;0.070967;0.035175;0.11783;0.060267;0.033424;0.013265
3834;0.07074;0.037967;0.1224;0.07001;0.033882;0.013573
3835;0.07515;0.038243;0.12172;0.068719;0.034256;0.014998
3836;0.073041;0.038929;0.11762;0.07212;0.033798;0.012902
3837;0.073543;0.040071;0.11058;0.065803;0.033881;0.014291
3838;0.073219;0.040312;0.11639;0.076343;0.033805;0.014727
3839;0.073922;0.040377;0.11924;0.075559;0.033734;0.013972
3840;0.071037;0.038273;0.11336;0.071027;0.034705;0.014217
3841;0.072453;0.039134;0.11125;0.074122;0.034789;0.014376
3842;0.065963;0.035798;0.11207;0.072517;0.034475;0.014924
3843;0.069529;0.039769;0.11719;0.073956;0.035887;0.016042
3844;0.070879;0.03847;0.12211;0.078819;0.035769;0.015964
3845;0.070548;0.036227;0.117;0.074501;0.035636;0.015955
3846;0.070387;0.037421;0.11833;0.072387;0.035197;0.014735
3847;0.071697;0.038903;0.12028;0.070202;0.035153;0.015854
3848;0.071959;0.040048;0.12545;0.077598;0.035296;0.016225
3849;0.071755;0.039349;0.12299;0.07407;0.034535;0.015152
3850;0.072916;0.039283;0.12474;0.07365;0.034887;0.015161
3851;0.071673;0.03992;0.12255;0.070478;0.035039;0.017319
3852;0.073151;0.038065;0.11923;0.07213;0.034817;0.016896
3853;0.071495;0.039561;0.12148;0.072103;0.034477;0.014592
3854;0.071463;0.039664;0.12479;0.077241;0.033986;0.013681
3855;0.0684;0.037536;0.12603;0.070225;0.034628;0.014455
3856;0.069861;0.036003;0.12091;0.067982;0.033411;0.012832
3857;0.070215;0.037803;0.1181;0.063008;0.033385;0.012384
3858;0.070711;0.038314;0.11721;0.070232;0.033232;0.01356
3859;0.07079;0.038092;0.11221;0.066946;0.033688;0.014696
3860;0.070299;0.038558;0.11713;0.070038;0.034579;0.013848
3861;0.070303;0.037655;0.12041;0.070634;0.034489;0.014249
3862;0.070827;0.038693;0.11918;0.069545;0.03412;0.014173
3863;0.069346;0.037079;0.12526;0.066582;0.034129;0.013794
3864;0.067817;0.037494;0.11795;0.071956;0.033176;0.012817
3865;0.068041;0.036589;0.12022;0.072476;0.033085;0.014608
3866;0.068809;0.035228;0.12094;0.070401;0.033585;0.012433
3867;0.06867;0.034145;0.12443;0.07034;0.033955;0.014218
3868;0.068493;0.036608;0.12211;0.068186;0.03408;0.013658
3869;0.067788;0.038603;0.1253;0.073038;0.034698;0.015059
3870;0.069229;0.038289;0.12905;0.075397;0.03435;0.015912
3871;0.068861;0.035575;0.1305;0.070667;0.034738;0.017821
3872;0.070142;0.038849;0.12769;0.065304;0.034193;0.015667
3873;0.070416;0.038048;0.12023;0.065273;0.033997;0.015958
3874;0.070008;0.037206;0.13223;0.07458;0.035814;0.016747
3875;0.069725;0.036257;0.12183;0.070653;0.036017;0.016739
3876;0.07269;0.039493;0.12361;0.068017;0.034931;0.014666
3877;0.070253;0.036804;0.12236;0.073257;0.03459;0.01352
3878;0.071256;0.036435;0.12793;0.073869;0.034972;0.015349
3879;0.071046;0.037028;0.12093;0.069513;0.035127;0.015625
3880;0.069428;0.035045;0.12737;0.065563;0.034637;0.014032
3881;0.07128;0.037522;0.1245;0.070865;0.035301;0.016172
3882;0.070171;0.037311;0.12314;0.0691;0.035744;0.016283
3883;0.071605;0.038322;0.12805;0.072394;0.035117;0.016077
3884;0.071073;0.036717;0.12382;0.066745;0.034133;0.013052
3885;0.071683;0.03652;0.12367;0.069902;0.034559;0.014198
3886;0.068858;0.03613;0.11525;0.067939;0.035967;0.016363
3887;0.06946;0.03657;0.12556;0.07426;0.035022;0.014632
3888;0.070657;0.036683;0.11872;0.068917;0.033862;0.013458
3889;0.069888;0.037908;0.1207;0.068069;0.03369;0.013769
3890;0.071913;0.038552;0.12439;0.069534;0.034795;0.015737
3891;0.070639;0.039173;0.11175;0.061417;0.034738;0.0157
3892;0.071728;0.039385;0.11689;0.061211;0.034376;0.014156
3893;0.069328;0.03725;0.11858;0.061921;0.033571;0.014007
3894;0.069908;0.037097;0.11479;0.064344;0.033762;0.012341
3895;0.071299;0.038633;0.11539;0.049264;0.034486;0.015418
3896;0.071389;0.039416;0.11809;0.053663;0.034687;0.013404
3897;0.069383;0.035947;0.11978;0.057044;0.035035;0.01674
3898;0.070329;0.039088;0.1103;0.053554;0.03562;0.014497
3899;0.068831;0.036467;0.1161;0.055833;0.03496;0.015474
3900;0.06844;0.038798;0.11641;0.066309;0.035502;0.015558
3901;0.070817;0.036118;0.117;0.061307;0.03492;0.012931
3902;0.069992;0.034043;0.11461;0.062102;0.03427;0.014126
3903;0.072639;0.036331;0.11685;0.058309;0.034697;0.01437
3904;0.071704;0.036184;0.10731;0.057169;0.035042;0.014007
3905;0.069763;0.037162;0.10945;0.066026;0.035842;0.015714
3906;0.070032;0.034952;0.10868;0.060677;0.034054;0.013104
3907;0.068286;0.035532;0.111;0.060124;0.034375;0.013976
3908;0.067637;0.032694;0.11573;0.061439;0.035089;0.014057
3909;0.067599;0.033857;0.10964;0.058215;0.035224;0.013936
3910;0.068232;0.033929;0.12078;0.066162;0.034674;0.014457
3911;0.068446;0.032542;0.10999;0.057896;0.035933;0.016045
3912;0.067341;0.033305;0.11669;0.062531;0.036628;0.015135
3913;0.067381;0.031941;0.11909;0.059965;0.035513;0.015158
3914;0.067807;0.031593;0.11565;0.063347;0.035111;0.013717
3915;0.065149;0.030696;0.11915;0.056914;0.035172;0.015192
3916;0.067776;0.032713;0.11489;0.057012;0.034561;0.013863
3917;0.064185;0.032805;0.11003;0.064205;0.034567;0.01419
3918;0.065454;0.032696;0.11225;0.065324;0.034832;0.013313
3919;0.067484;0.033708;0.1176;0.061463;0.036305;0.014775
3920;0.069145;0.035496;0.11349;0.062225;0.034409;0.013229
3921;0.068026;0.034758;0.11421;0.062272;0.034649;0.01227
3922;0.067871;0.034392;0.10472;0.056326;0.035055;0.01239
3923;0.068652;0.036242;0.11375;0.061991;0.035712;0.013279
3924;0.068627;0.035229;0.10761;0.060639;0.035383;0.013364
3925;0.068849;0.035544;0.11182;0.058943;0.035843;0.016135
3926;0.06905;0.038036;0.11234;0.061786;0.035083;0.016296
3927;0.067119;0.034533;0.11311;0.061211;0.0355;0.015245
3928;0.068909;0.03636;0.11159;0.062769;0.034793;0.01358
3929;0.067264;0.035748;0.11457;0.057697;0.034851;0.012411
3930;0.067601;0.034048;0.11183;0.061861;0.034115;0.012664
3931;0.068067;0.034204;0.10852;0.056992;0.03398;0.013204
3932;0.068785;0.035946;0.11341;0.061094;0.034557;0.014058
3933;0.068265;0.034825;0.11134;0.06005;0.035724;0.014773
3934;0.068702;0.033743;0.1163;0.058743;0.035457;0.014163
3935;0.066563;0.035718;0.1142;0.067024;0.033881;0.013165
3936;0.068427;0.034297;0.11276;0.070542;0.035757;0.014347
3937;0.065976;0.032572;0.11163;0.06444;0.035664;0.013759
3938;0.068028;0.032871;0.11324;0.065414;0.03608;0.014071
3939;0.064319;0.031185;0.1143;0.060797;0.035794;0.01444
3940;0.065224;0.03465;0.11267;0.061417;0.035922;0.013608
3941;0.063897;0.032478;0.11241;0.060582;0.035902;0.012771
3942;0.063672;0.03122;0.11173;0.064927;0.035428;0.012925
3943;0.066748;0.033431;0.11061;0.067833;0.036273;0.014964
3944;0.064731;0.031242;0.11357;0.062481;0.035812;0.015159
3945;0.065008;0.030549;0.12002;0.071071;0.03509;0.012816
3946;0.06569;0.032667;0.11848;0.065876;0.036294;0.015663
3947;0.068766;0.036398;0.12399;0.074162;0.034904;0.012309
3948;0.065278;0.034433;0.12701;0.068928;0.034103;0.011815
3949;0.066372;0.03638;0.12745;0.068405;0.034703;0.012951
3950;0.065947;0.034534;0.12255;0.065938;0.033763;0.011757
3951;0.065293;0.036286;0.1248;0.067682;0.034241;0.012739
3952;0.06639;0.036018;0.13001;0.069832;0.03348;0.011526
3953;0.069123;0.037192;0.12645;0.066486;0.034321;0.014297
3954;0.066061;0.036582;0.12651;0.070281;0.033309;0.013373
3955;0.065617;0.035174;0.12623;0.065244;0.034269;0.012671
3956;0.068906;0.035114;0.13333;0.079162;0.034298;0.011248
3957;0.068748;0.035967;0.12606;0.069255;0.032569;0.011134
3958;0.069427;0.036769;0.12095;0.073782;0.033582;0.013372
3959;0.069892;0.035573;0.11955;0.07128;0.034554;0.013636
3960;0.071953;0.035667;0.11364;0.06828;0.035065;0.013954
3961;0.07023;0.035205;0.10967;0.060501;0.033704;0.012772
3962;0.067862;0.0363;0.11294;0.062384;0.03446;0.013954
3963;0.068767;0.035665;0.11058;0.061053;0.03423;0.012134
3964;0.069938;0.036895;0.11704;0.065271;0.034136;0.012473
3965;0.070736;0.035826;0.11339;0.058532;0.034162;0.014399
3966;0.072393;0.036892;0.11575;0.062417;0.033483;0.010834
3967;0.074203;0.036979;0.11717;0.06047;0.034461;0.013176
3968;0.06948;0.033272;0.1176;0.060695;0.034378;0.01229
3969;0.072347;0.034234;0.11975;0.055157;0.034038;0.013724
3970;0.070965;0.032656;0.11931;0.063674;0.033677;0.011913
3971;0.068605;0.032753;0.11766;0.060555;0.033049;0.010198
3972;0.070071;0.034873;0.11398;0.061727;0.033958;0.01087
3973;0.069194;0.033448;0.11895;0.062035;0.033692;0.012455
3974;0.070691;0.034145;0.10875;0.055696;0.034019;0.01198
3975;0.070584;0.035471;0.11034;0.057632;0.03363;0.011299
3976;0.070426;0.036872;0.10199;0.06175;0.03312;0.010813
3977;0.069088;0.034811;0.11049;0.065831;0.034237;0.012307
3978;0.068268;0.031419;0.10673;0.052354;0.033809;0.01264
3979;0.068293;0.034641;0.10782;0.053452;0.0346;0.013478
3980;0.068295;0.031784;0.10934;0.055304;0.034159;0.012942
3981;0.066502;0.031888;0.10631;0.056363;0.034608;0.013632
3982;0.06546;0.03;0.11111;0.055874;0.036178;0.014965
3983;0.066679;0.029857;0.10986;0.05758;0.034754;0.015237
3984;0.067381;0.03175;0.11219;0.061033;0.034443;0.013444
3985;0.067876;0.031663;0.11186;0.058496;0.034578;0.014019
3986;0.066581;0.030065;0.10834;0.062576;0.035806;0.014078
3987;0.06735;0.030826;0.11292;0.060566;0.035306;0.015648
3988;0.06777;0.032852;0.11644;0.064934;0.033147;0.013151
3989;0.06704;0.033745;0.11779;0.060272;0.033599;0.013209
3990;0.065951;0.031889;0.11399;0.059649;0.034883;0.013069
3991;0.068193;0.032467;0.1167;0.067562;0.034335;0.013871
3992;0.067126;0.031262;0.12048;0.064576;0.034121;0.014159
3993;0.06718;0.030753;0.11834;0.065275;0.033723;0.013179
3994;0.066206;0.02836;0.12179;0.063482;0.034545;0.016138
3995;0.065575;0.03171;0.11928;0.059904;0.034454;0.015428
3996;0.065633;0.031891;0.10856;0.049578;0.034399;0.01649
3997;0.066087;0.030745;0.11093;0.05521;0.033703;0.015147
3998;0.068204;0.029957;0.12222;0.061416;0.034743;0.014642
3999;0.067809;0.032211;0.11051;0.049227;0.03535;0.015641
4000;0.067172;0.031794;0.1131;0.061083;0.034407;0.012501
4001;0.067555;0.03115;0.10941;0.057023;0.034717;0.012881
4002;0.065945;0.030165;0.10792;0.058745;0.033931;0.011979
4003;0.067094;0.032441;0.1032;0.056591;0.033917;0.012896
4004;0.067659;0.030961;0.11085;0.059704;0.034527;0.014513
4005;0.065616;0.028709;0.11362;0.05924;0.033707;0.012034
4006;0.065615;0.030413;0.11537;0.053855;0.03417;0.012887
4007;0.065209;0.028752;0.11473;0.058056;0.0339;0.01241
4008;0.065848;0.027522;0.11039;0.05591;0.035171;0.014352
4009;0.064404;0.028324;0.10962;0.056528;0.034642;0.012117
4010;0.065298;0.029575;0.11588;0.057995;0.033528;0.011882
4011;0.065083;0.026031;0.11612;0.058047;0.033811;0.012252
4012;0.064319;0.030447;0.11387;0.055203;0.035176;0.014236
4013;0.065209;0.028872;0.11725;0.062901;0.03534;0.014358
4014;0.063296;0.028845;0.11396;0.064306;0.033911;0.01235
4015;0.066017;0.03003;0.11546;0.065913;0.033825;0.013669
4016;0.066971;0.030822;0.10446;0.055048;0.034223;0.012486
4017;0.06457;0.03031;0.10785;0.056995;0.03398;0.01151
4018;0.066246;0.032638;0.11329;0.058674;0.034005;0.011988
4019;0.066924;0.031483;0.11255;0.060148;0.033195;0.012988
4020;0.065915;0.029964;0.11333;0.055843;0.033986;0.011676
4021;0.068674;0.032465;0.11256;0.053825;0.032472;0.010434
4022;0.066483;0.030192;0.11332;0.060642;0.03312;0.011085
4023;0.067537;0.028794;0.10919;0.054755;0.033206;0.010923
4024;0.0643;0.030664;0.11095;0.059044;0.033573;0.011773
4025;0.064043;0.030082;0.11142;0.057616;0.033714;0.012059
4026;0.063681;0.029522;0.1121;0.059555;0.033834;0.011332
4027;0.062167;0.030058;0.10745;0.056105;0.033032;0.011552
4028;0.060862;0.028553;0.10996;0.052154;0.032847;0.011225
4029;0.060773;0.02978;0.11622;0.056287;0.034188;0.013651
4030;0.061458;0.029634;0.11717;0.055815;0.033952;0.0122
4031;0.062215;0.029831;0.11878;0.058891;0.033474;0.012007
4032;0.062051;0.031116;0.12212;0.061762;0.034042;0.011842
4033;0.061797;0.030729;0.11709;0.055573;0.034608;0.013579
4034;0.061025;0.030666;0.13161;0.069375;0.034208;0.013467
4035;0.06255;0.032505;0.11866;0.065014;0.034795;0.01351
4036;0.062855;0.029897;0.12857;0.070514;0.035991;0.013889
4037;0.063758;0.030359;0.12761;0.066001;0.035229;0.012899
4038;0.063406;0.031551;0.12219;0.065742;0.03473;0.013542
4039;0.062785;0.028874;0.11777;0.062075;0.035445;0.015698
4040;0.062678;0.030972;0.12019;0.066913;0.035552;0.015687
4041;0.062044;0.029616;0.1215;0.067628;0.035249;0.014196
4042;0.063163;0.031144;0.1221;0.07317;0.034567;0.013256
4043;0.06449;0.034249;0.12527;0.074369;0.036307;0.016311
4044;0.063541;0.034254;0.12329;0.064302;0.036082;0.015085
4045;0.06566;0.035696;0.11832;0.069458;0.035641;0.013122
4046;0.066016;0.034297;0.12169;0.074462;0.035664;0.012914
4047;0.067627;0.034541;0.11706;0.068788;0.034873;0.012957
4048;0.066695;0.034229;0.12166;0.066822;0.035135;0.012925
4049;0.068328;0.032739;0.11325;0.074038;0.034466;0.014082
4050;0.070489;0.036828;0.11365;0.07303;0.035062;0.013119
4051;0.067392;0.036496;0.11412;0.072215;0.034712;0.0129
4052;0.069101;0.038199;0.11222;0.06922;0.036396;0.017657
4053;0.069156;0.038681;0.11381;0.068889;0.03596;0.013865
4054;0.069793;0.037255;0.10817;0.070016;0.034967;0.014781
4055;0.070117;0.038419;0.11349;0.074582;0.035475;0.014632
4056;0.071769;0.040013;0.11519;0.069643;0.035358;0.015525
4057;0.070289;0.039612;0.11743;0.071262;0.036643;0.015717
4058;0.070544;0.039507;0.11327;0.069678;0.035554;0.013974
4059;0.07032;0.039275;0.10953;0.065443;0.03539;0.01669
4060;0.071815;0.039395;0.1177;0.066421;0.036174;0.012993
4061;0.072487;0.038132;0.1103;0.064526;0.035807;0.013702
4062;0.0722;0.039192;0.11735;0.064732;0.035595;0.014333
4063;0.071592;0.04082;0.11087;0.064068;0.035099;0.01486
4064;0.070756;0.03883;0.11102;0.064014;0.035314;0.016677
4065;0.070919;0.036148;0.11102;0.066374;0.035215;0.014593
4066;0.070213;0.03703;0.1231;0.0687;0.034322;0.01327
4067;0.070218;0.037057;0.11507;0.065007;0.035194;0.0136
4068;0.069399;0.036992;0.11705;0.065841;0.035222;0.01421
4069;0.069654;0.036506;0.11153;0.061459;0.035088;0.013004
4070;0.069548;0.035828;0.11533;0.066633;0.034469;0.013458
4071;0.069544;0.035609;0.11879;0.070189;0.035662;0.01395
4072;0.070186;0.036599;0.11501;0.06708;0.035295;0.014175
4073;0.067122;0.035036;0.12361;0.071039;0.035166;0.013178
4074;0.06676;0.034814;0.11742;0.067256;0.03426;0.013818
4075;0.066556;0.038807;0.12392;0.068041;0.035355;0.01498
4076;0.065759;0.036635;0.12429;0.068717;0.036448;0.015922
4077;0.066447;0.035128;0.12011;0.064742;0.036147;0.014378
4078;0.070196;0.035349;0.11763;0.065701;0.036482;0.014878
4079;0.068945;0.0356;0.11983;0.070608;0.035099;0.013844
4080;0.068781;0.0335;0.1215;0.071259;0.034248;0.011653
4081;0.070402;0.032512;0.12047;0.069448;0.035173;0.013502
4082;0.070035;0.034795;0.11934;0.07093;0.036776;0.016145
4083;0.069534;0.032913;0.12254;0.070194;0.03525;0.013127
4084;0.070635;0.033895;0.11978;0.06608;0.034782;0.0128
4085;0.070781;0.032546;0.12064;0.069148;0.035145;0.014795
4086;0.070345;0.03325;0.12206;0.067331;0.034997;0.01304
4087;0.070351;0.035791;0.12437;0.066246;0.035766;0.014303
4088;0.068372;0.034435;0.12103;0.069068;0.035061;0.012354
4089;0.067063;0.032971;0.1183;0.061919;0.035237;0.013357
4090;0.067869;0.035926;0.12151;0.065216;0.035133;0.013132
4091;0.066816;0.034615;0.12786;0.06302;0.035142;0.012895
4092;0.065831;0.0345;0.11773;0.061238;0.03536;0.013869
4093;0.066609;0.035708;0.11752;0.060236;0.035343;0.012562
4094;0.067405;0.034233;0.11752;0.061042;0.034102;0.010671
4095;0.065092;0.032562;0.11232;0.058811;0.034723;0.013391
4096;0.066347;0.032688;0.1045;0.061348;0.033407;0.011904
4097;0.065672;0.033432;0.10677;0.065267;0.034061;0.012617
4098;0.065806;0.032633;0.1068;0.060509;0.034008;0.012563
4099;0.065535;0.033552;0.10752;0.062335;0.034324;0.012068
4100;0.065807;0.034172;0.1042;0.06081;0.034016;0.012333
4101;0.064087;0.037263;0.10754;0.058499;0.034462;0.011999
4102;0.063779;0.033966;0.10128;0.05668;0.034455;0.01313
4103;0.063651;0.032732;0.11629;0.061283;0.034676;0.012593
4104;0.065612;0.034828;0.10794;0.061894;0.035793;0.015855
4105;0.065793;0.033973;0.11213;0.061054;0.034518;0.012536
4106;0.06612;0.034937;0.10745;0.054305;0.034235;0.012168
4107;0.064733;0.035664;0.10633;0.059575;0.034816;0.012098
4108;0.068878;0.037455;0.10768;0.055619;0.034195;0.012759
4109;0.066629;0.036292;0.10594;0.05674;0.034159;0.012617
4110;0.067091;0.036408;0.10447;0.057517;0.034572;0.014964
4111;0.067496;0.034236;0.10714;0.055798;0.035126;0.014809
4112;0.066236;0.03436;0.11367;0.061331;0.034422;0.01386
4113;0.064972;0.032857;0.11613;0.062446;0.035482;0.015207
4114;0.065094;0.035491;0.10949;0.055885;0.035674;0.015557
4115;0.065742;0.033975;0.10947;0.053883;0.03537;0.01726
4116;0.066575;0.035552;0.11142;0.052303;0.035383;0.015211
4117;0.065258;0.032334;0.1087;0.060439;0.035119;0.015957
4118;0.066895;0.034891;0.11051;0.058293;0.034657;0.015663
4119;0.064028;0.032948;0.11119;0.053672;0.034378;0.016302
4120;0.065245;0.031243;0.10327;0.060728;0.033755;0.01248
4121;0.067502;0.032145;0.10813;0.055491;0.035352;0.015139
4122;0.067231;0.031891;0.10125;0.058213;0.033973;0.013974
4123;0.066581;0.030961;0.10601;0.058752;0.033249;0.012878
4124;0.064014;0.029874;0.10498;0.058955;0.032875;0.012208
4125;0.065779;0.033677;0.10079;0.054872;0.031971;0.012074
4126;0.064443;0.031903;0.098684;0.046664;0.03232;0.011494
4127;0.064385;0.029238;0.097998;0.04971;0.03306;0.012621
4128;0.064347;0.030141;0.098677;0.05409;0.032975;0.012212
4129;0.063332;0.030672;0.10303;0.054921;0.033642;0.012202
4130;0.066036;0.030416;0.10248;0.053988;0.032718;0.012161
4131;0.065482;0.028075;0.098694;0.055287;0.033271;0.012926
4132;0.066731;0.029622;0.10349;0.057882;0.032495;0.013193
4133;0.067343;0.033291;0.10737;0.059863;0.032918;0.01043
4134;0.067113;0.032687;0.10891;0.06154;0.034443;0.013222
4135;0.06582;0.033158;0.10989;0.059292;0.033324;0.011447
4136;0.067517;0.03178;0.11105;0.059107;0.033703;0.013335
4137;0.067178;0.033268;0.10886;0.056661;0.033369;0.013829
4138;0.067185;0.034572;0.10999;0.057857;0.034049;0.012539
4139;0.067015;0.032899;0.11393;0.060129;0.034165;0.01495
4140;0.067019;0.034338;0.10693;0.058447;0.033636;0.012881
4141;0.06664;0.032142;0.10727;0.061732;0.033914;0.013349
4142;0.065043;0.032312;0.10687;0.05809;0.032695;0.011596
4143;0.066865;0.033276;0.11177;0.06029;0.034063;0.012699
4144;0.068222;0.033133;0.1106;0.057941;0.035195;0.012977
4145;0.066938;0.029711;0.11164;0.051075;0.034925;0.013602
4146;0.067023;0.030784;0.10689;0.051068;0.035162;0.013074
4147;0.066962;0.028505;0.10766;0.055958;0.035117;0.013935
4148;0.06674;0.029589;0.10634;0.059988;0.036867;0.015019
4149;0.067783;0.030893;0.11121;0.060923;0.036485;0.013808
4150;0.065568;0.030168;0.10933;0.062809;0.035256;0.012941
4151;0.063719;0.030576;0.10952;0.061758;0.036977;0.016224
4152;0.066363;0.031807;0.10224;0.058402;0.035822;0.014782
4153;0.066338;0.029071;0.11287;0.064247;0.036121;0.013958
4154;0.066766;0.030522;0.10828;0.056053;0.035904;0.012417
4155;0.06645;0.029717;0.10919;0.057301;0.035246;0.012193
4156;0.064845;0.031976;0.11101;0.061398;0.035445;0.013215
4157;0.068654;0.032733;0.11345;0.067576;0.035944;0.013746
4158;0.065268;0.030674;0.11768;0.065478;0.035208;0.011829
4159;0.065164;0.031061;0.11162;0.063124;0.035595;0.013521
4160;0.0646;0.030763;0.10676;0.05948;0.035234;0.013287
4161;0.064582;0.031297;0.10519;0.056099;0.035744;0.013478
4162;0.064031;0.031669;0.10538;0.060059;0.035067;0.013751
4163;0.065947;0.032137;0.1062;0.058116;0.03578;0.014417
4164;0.063666;0.031618;0.11113;0.065607;0.035301;0.013301
4165;0.06326;0.03352;0.10415;0.062035;0.035013;0.012728
4166;0.063794;0.031161;0.10518;0.05949;0.036009;0.014153
4167;0.064146;0.035243;0.099604;0.05701;0.03465;0.012319
4168;0.064381;0.034044;0.1001;0.056753;0.036095;0.013341
4169;0.063856;0.033764;0.10282;0.066885;0.0363;0.012623
4170;0.063571;0.033104;0.10767;0.067156;0.036362;0.01525
4171;0.062937;0.032275;0.10858;0.061406;0.035952;0.013913
4172;0.062659;0.03112;0.1039;0.059776;0.03585;0.013534
4173;0.062986;0.03349;0.10589;0.071201;0.035065;0.012368
4174;0.063281;0.032848;0.10469;0.060859;0.03521;0.012011
4175;0.063596;0.03509;0.11021;0.065343;0.034753;0.011415
4176;0.062559;0.033864;0.10121;0.056031;0.035769;0.014411
4177;0.062013;0.034014;0.11197;0.059355;0.036005;0.014115
4178;0.062406;0.033158;0.11221;0.067911;0.03491;0.011908
4179;0.062755;0.034965;0.10359;0.060487;0.034778;0.012686
4180;0.062809;0.034021;0.10769;0.063577;0.034681;0.012774
4181;0.061931;0.035923;0.11699;0.072108;0.034392;0.013941
4182;0.062409;0.034711;0.11381;0.069208;0.034986;0.013832
4183;0.063308;0.03559;0.11783;0.064257;0.034954;0.01428
4184;0.06161;0.034091;0.11633;0.07196;0.036312;0.015666
4185;0.062807;0.035128;0.11184;0.067144;0.035753;0.013487
4186;0.064465;0.034076;0.11377;0.070282;0.036237;0.015475
4187;0.065542;0.034799;0.11478;0.073665;0.035682;0.013473
4188;0.063856;0.034003;0.10966;0.067802;0.03592;0.013128
4189;0.063354;0.033921;0.10782;0.068667;0.035582;0.013867
4190;0.062914;0.031974;0.10597;0.06569;0.035659;0.01329
4191;0.066059;0.034131;0.11135;0.067798;0.034246;0.013159
4192;0.064363;0.035237;0.11417;0.065896;0.035515;0.01298
4193;0.063915;0.033548;0.10803;0.06968;0.036176;0.0138
4194;0.063146;0.034593;0.11588;0.065202;0.035842;0.015539
4195;0.061167;0.03206;0.10805;0.059534;0.036532;0.014417
4196;0.06493;0.033773;0.11426;0.063902;0.035751;0.01315
4197;0.062497;0.033823;0.10899;0.067495;0.035658;0.013889
4198;0.062245;0.033657;0.11318;0.061665;0.035474;0.015015
4199;0.062686;0.034466;0.11151;0.067575;0.034507;0.012751
4200;0.06114;0.031331;0.11363;0.068282;0.034622;0.012637
4201;0.062983;0.031996;0.113;0.076269;0.034979;0.012553
4202;0.061363;0.032929;0.11856;0.07968;0.035094;0.013296
4203;0.059366;0.030235;0.11571;0.076521;0.033541;0.012302
4204;0.060212;0.030115;0.11691;0.076931;0.034918;0.014687
4205;0.061622;0.030244;0.11603;0.074845;0.033377;0.010996
4206;0.058759;0.02986;0.11583;0.07756;0.034465;0.012416
4207;0.059979;0.029851;0.11473;0.074994;0.036138;0.014282
4208;0.060412;0.031299;0.114;0.072742;0.034409;0.014297
4209;0.058902;0.027301;0.11603;0.082073;0.034542;0.011686
4210;0.057794;0.02679;0.11933;0.07389;0.034921;0.012199
4211;0.059509;0.030225;0.11445;0.072128;0.034452;0.01236
4212;0.060315;0.030676;0.11915;0.06959;0.035082;0.013027
4213;0.059117;0.029983;0.12129;0.065705;0.036433;0.017242
4214;0.059557;0.02978;0.11917;0.064755;0.035934;0.013601
4215;0.060389;0.031817;0.12033;0.067697;0.035864;0.014517
4216;0.063891;0.033583;0.11837;0.064451;0.034689;0.012937
4217;0.062661;0.034112;0.12356;0.064698;0.034429;0.013715
4218;0.062469;0.034265;0.11995;0.065661;0.035154;0.014897
4219;0.063027;0.033691;0.12529;0.065568;0.036648;0.016603
4220;0.063244;0.033211;0.12159;0.064019;0.0356;0.014369
4221;0.06322;0.034445;0.11741;0.067092;0.034712;0.013793
4222;0.066829;0.033167;0.12176;0.065036;0.034538;0.012973
4223;0.068378;0.033538;0.12234;0.067732;0.035103;0.012847
4224;0.067699;0.034229;0.11736;0.065973;0.035286;0.014884
4225;0.066743;0.035836;0.12492;0.070218;0.035177;0.013897
4226;0.064984;0.033747;0.13147;0.068643;0.035193;0.013838
4227;0.066432;0.035018;0.13492;0.078008;0.036585;0.01479
4228;0.068146;0.032434;0.12643;0.075576;0.03554;0.01418
4229;0.067762;0.032491;0.12165;0.071433;0.035229;0.014527
4230;0.066797;0.031851;0.11585;0.068253;0.034984;0.013438
4231;0.068436;0.033439;0.12202;0.070198;0.036669;0.014931
4232;0.06916;0.032766;0.12309;0.069309;0.036207;0.014742
4233;0.069117;0.032887;0.12736;0.071741;0.036458;0.014636
4234;0.068846;0.031804;0.12268;0.066266;0.035947;0.013614
4235;0.069249;0.036521;0.11889;0.067593;0.035932;0.01417
4236;0.06666;0.034985;0.11719;0.062347;0.035069;0.014287
4237;0.064776;0.034015;0.12366;0.072429;0.036583;0.015744
4238;0.066117;0.034638;0.12699;0.079495;0.036193;0.015092
4239;0.067059;0.037058;0.11959;0.070411;0.036297;0.013621
4240;0.068596;0.035988;0.11852;0.072682;0.036503;0.016987
4241;0.067555;0.035706;0.12298;0.072154;0.037695;0.015934
4242;0.064211;0.033678;0.12081;0.068861;0.036924;0.016246
4243;0.063348;0.036325;0.12394;0.07049;0.036952;0.016133
4244;0.063922;0.035002;0.11959;0.0703;0.036086;0.013629
4245;0.06385;0.037656;0.12548;0.070502;0.035587;0.013171
4246;0.066751;0.037461;0.12353;0.075371;0.036884;0.014558
4247;0.065485;0.037483;0.12478;0.073499;0.036674;0.015912
4248;0.062812;0.035763;0.12136;0.068814;0.036479;0.016406
4249;0.065401;0.037759;0.12394;0.069955;0.035789;0.013777
4250;0.064232;0.036116;0.11254;0.060087;0.03533;0.013586
4251;0.065664;0.038019;0.11554;0.068022;0.035557;0.01458
4252;0.065547;0.036181;0.11912;0.070798;0.03639;0.014327
4253;0.068369;0.038732;0.11815;0.067316;0.036252;0.014988
4254;0.067219;0.039833;0.11456;0.064787;0.036158;0.014594
4255;0.067786;0.040358;0.11962;0.065518;0.036086;0.014165
4256;0.070152;0.042981;0.1163;0.061655;0.034763;0.012394
4257;0.067624;0.040513;0.11223;0.059512;0.035015;0.01386
4258;0.07007;0.043275;0.11591;0.058205;0.036975;0.014803
4259;0.070984;0.043527;0.1157;0.057457;0.034727;0.013755
4260;0.071006;0.044059;0.11758;0.060879;0.035454;0.014708
4261;0.070412;0.045083;0.11952;0.061972;0.034627;0.014268
4262;0.068773;0.043163;0.11574;0.060676;0.035908;0.013568
4263;0.068907;0.044737;0.11837;0.061244;0.036412;0.013709
4264;0.069003;0.043177;0.10859;0.050178;0.035753;0.015138
4265;0.069859;0.044431;0.1037;0.050264;0.036116;0.014336
4266;0.070285;0.042151;0.10684;0.05652;0.035944;0.015821
4267;0.06973;0.040722;0.10576;0.053841;0.036397;0.014375
4268;0.070931;0.042346;0.1093;0.056589;0.0358;0.016
4269;0.067876;0.04177;0.1081;0.057641;0.035489;0.013757
4270;0.065841;0.038306;0.10039;0.054339;0.035873;0.015432
4271;0.066422;0.039811;0.10013;0.056396;0.034176;0.014518
4272;0.065275;0.037068;0.10312;0.059416;0.036016;0.016457
4273;0.065347;0.034504;0.10288;0.058866;0.034383;0.014075
4274;0.065381;0.034426;0.10655;0.057472;0.035031;0.015279
4275;0.065525;0.034427;0.10292;0.057883;0.034632;0.014298
4276;0.062853;0.030311;0.10299;0.058115;0.034812;0.014706
4277;0.066304;0.033954;0.10348;0.060329;0.03383;0.013542
4278;0.067884;0.035169;0.10553;0.056118;0.034079;0.013815
4279;0.066684;0.032699;0.097243;0.057067;0.034629;0.012831
4280;0.067186;0.034342;0.10909;0.064935;0.034705;0.016135
4281;0.066308;0.035149;0.10713;0.06075;0.034038;0.012316
4282;0.065301;0.034707;0.10444;0.06083;0.033881;0.0126
4283;0.06605;0.035619;0.10101;0.05658;0.034297;0.011974
4284;0.066758;0.035018;0.10381;0.05743;0.034875;0.013589
4285;0.06441;0.035565;0.10607;0.062282;0.033769;0.012359
4286;0.066071;0.036385;0.10587;0.064841;0.034765;0.011776
4287;0.065452;0.036185;0.10138;0.054053;0.033753;0.01135
4288;0.06757;0.039588;0.10443;0.052389;0.034297;0.013679
4289;0.069507;0.038128;0.10004;0.057535;0.034479;0.011955
4290;0.068702;0.03805;0.11134;0.062168;0.03357;0.011567
4291;0.067256;0.038717;0.10671;0.05693;0.034768;0.012557
4292;0.069177;0.040032;0.11376;0.062254;0.034536;0.01179
4293;0.067902;0.037169;0.11562;0.067074;0.033686;0.012334
4294;0.06775;0.037791;0.11369;0.065841;0.033963;0.011609
4295;0.069846;0.038079;0.11153;0.067948;0.033814;0.011439
4296;0.067988;0.038471;0.11317;0.064743;0.033031;0.011283
4297;0.070259;0.037823;0.11114;0.064975;0.034257;0.011941
4298;0.069172;0.037049;0.11302;0.060887;0.033725;0.012021
4299;0.069244;0.038417;0.10797;0.05771;0.033779;0.012571
4300;0.06932;0.038047;0.10837;0.060874;0.032986;0.010984
4301;0.068736;0.038751;0.1038;0.060964;0.032999;0.011205
4302;0.065847;0.035492;0.11054;0.0587;0.034284;0.013032
4303;0.064995;0.03638;0.10592;0.058397;0.033774;0.012091
4304;0.064107;0.035867;0.10924;0.052521;0.034839;0.012874
4305;0.064481;0.035474;0.11355;0.059318;0.033906;0.012689
4306;0.064068;0.036232;0.11609;0.060895;0.034523;0.012244
4307;0.062192;0.037264;0.11168;0.052395;0.034161;0.013676
4308;0.062659;0.035333;0.11343;0.056573;0.034965;0.013023
4309;0.063908;0.036254;0.11558;0.062451;0.033212;0.011628
4310;0.062903;0.033709;0.11142;0.053365;0.034747;0.012147
4311;0.061386;0.033677;0.12208;0.06963;0.03492;0.012203
4312;0.062988;0.033767;0.11468;0.059631;0.034195;0.012191
4313;0.062918;0.034984;0.11657;0.056528;0.035393;0.014257
4314;0.062269;0.033907;0.11957;0.064466;0.036088;0.014027
4315;0.063975;0.034091;0.11369;0.061751;0.036226;0.014542
4316;0.061857;0.034283;0.11366;0.06391;0.036309;0.013903
4317;0.062914;0.036154;0.11447;0.062217;0.036139;0.014162
4318;0.061659;0.034601;0.10831;0.05666;0.037259;0.015708
4319;0.062743;0.034395;0.11828;0.06339;0.035801;0.013504
4320;0.062338;0.031515;0.1152;0.062822;0.035711;0.014632
4321;0.063641;0.034552;0.11492;0.057528;0.036445;0.013098
4322;0.062545;0.035371;0.11922;0.062158;0.036559;0.014232
4323;0.062993;0.032369;0.12333;0.069717;0.035593;0.01402
4324;0.060877;0.033916;0.11798;0.067754;0.036051;0.014112
4325;0.060574;0.031799;0.1171;0.069514;0.036708;0.015852
4326;0.063118;0.037114;0.1153;0.062162;0.03592;0.014355
4327;0.06099;0.034257;0.11994;0.066266;0.035841;0.014612
4328;0.060538;0.031814;0.12064;0.067358;0.035952;0.0137
4329;0.061417;0.034386;0.12243;0.067804;0.036033;0.01346
4330;0.060621;0.034937;0.1201;0.060368;0.035686;0.013625
4331;0.063107;0.035973;0.11659;0.059963;0.035992;0.014636
4332;0.064029;0.035701;0.1197;0.05848;0.035488;0.013317
4333;0.064756;0.036976;0.12101;0.063728;0.036442;0.013877
4334;0.063913;0.035116;0.11256;0.063976;0.035674;0.01381
4335;0.065308;0.035483;0.1179;0.069582;0.036771;0.014849
4336;0.065298;0.033369;0.11304;0.065527;0.037475;0.014645
4337;0.064548;0.036666;0.11646;0.061506;0.036298;0.014297
4338;0.065257;0.036049;0.11765;0.062191;0.037845;0.013404
4339;0.064255;0.036855;0.11583;0.062138;0.038346;0.01554
4340;0.065734;0.038153;0.11399;0.064098;0.037143;0.014144
4341;0.065979;0.036187;0.11681;0.061263;0.03642;0.015392
4342;0.062757;0.033269;0.11284;0.053527;0.036687;0.015357
4343;0.063563;0.033459;0.11347;0.059645;0.036376;0.013991
4344;0.063926;0.032311;0.11294;0.057196;0.03563;0.014237
4345;0.063971;0.030964;0.11505;0.063345;0.036023;0.013296
4346;0.064225;0.030681;0.1074;0.057395;0.036186;0.014597
4347;0.063052;0.030561;0.11079;0.060714;0.03553;0.014329
4348;0.062248;0.031522;0.10803;0.05962;0.036249;0.014003
4349;0.064045;0.032069;0.10897;0.055869;0.035377;0.014356
4350;0.065008;0.034364;0.11107;0.063466;0.035116;0.013994
4351;0.06587;0.03507;0.10778;0.053943;0.035805;0.013589
4352;0.065963;0.033977;0.11054;0.059069;0.03594;0.014926
4353;0.064097;0.031904;0.11442;0.06094;0.035343;0.013979
4354;0.065092;0.033156;0.11384;0.061241;0.03591;0.013438
4355;0.065673;0.032439;0.11351;0.060825;0.035297;0.01307
4356;0.065994;0.032455;0.11472;0.056524;0.036765;0.014687
4357;0.06626;0.032004;0.11047;0.059731;0.036507;0.013446
4358;0.064972;0.033028;0.11363;0.062638;0.035612;0.012855
4359;0.067002;0.032716;0.11475;0.057771;0.036601;0.013458
4360;0.066837;0.031;0.11312;0.061009;0.036913;0.014513
4361;0.066958;0.033517;0.12131;0.063134;0.036495;0.013755
4362;0.066082;0.031843;0.11461;0.058732;0.036399;0.013929
4363;0.064767;0.032202;0.11766;0.063005;0.034981;0.012279
4364;0.063786;0.032853;0.1152;0.061206;0.035677;0.012253
4365;0.06269;0.029251;0.11876;0.062019;0.0379;0.015447
4366;0.063075;0.031343;0.1172;0.061781;0.037081;0.013108
4367;0.063867;0.031851;0.11907;0.063862;0.036605;0.014461
4368;0.063453;0.031254;0.1174;0.055979;0.036324;0.013842
4369;0.064984;0.032314;0.12426;0.067176;0.036418;0.013255
4370;0.063599;0.032392;0.1219;0.060266;0.037123;0.013897
4371;0.064009;0.030702;0.12671;0.063814;0.036708;0.013874
4372;0.062422;0.030035;0.12021;0.068421;0.034875;0.011655
4373;0.06467;0.032168;0.11906;0.064459;0.035623;0.012424
4374;0.061585;0.030795;0.1164;0.057907;0.036747;0.014932
4375;0.062875;0.030777;0.11811;0.057228;0.036787;0.014649
4376;0.0643;0.030522;0.11726;0.066568;0.036069;0.015004
4377;0.064756;0.030165;0.11925;0.064254;0.036425;0.014715
4378;0.063981;0.029825;0.11593;0.063179;0.035969;0.013334
4379;0.063119;0.031153;0.11671;0.060568;0.03658;0.014855
4380;0.063988;0.030148;0.11401;0.062191;0.034157;0.013294
4381;0.064423;0.028887;0.11307;0.062468;0.034788;0.012862
4382;0.065261;0.028568;0.11217;0.061324;0.035077;0.013948
4383;0.064513;0.027542;0.11074;0.059644;0.03555;0.013924
4384;0.062717;0.027017;0.11383;0.062267;0.035987;0.014514
4385;0.06282;0.026449;0.1125;0.059987;0.037084;0.014698
4386;0.062524;0.027207;0.11143;0.059987;0.035073;0.013409
4387;0.062569;0.02803;0.11157;0.061661;0.035921;0.011539
4388;0.063569;0.028635;0.11264;0.062366;0.035157;0.013033
4389;0.061321;0.025396;0.11771;0.070364;0.037666;0.015263
4390;0.062528;0.026142;0.1192;0.060506;0.035484;0.013056
4391;0.061438;0.026238;0.11877;0.061153;0.03659;0.015041
4392;0.061425;0.026556;0.12041;0.063175;0.037001;0.014141
4393;0.062272;0.027553;0.12037;0.061135;0.037296;0.015242
4394;0.059742;0.025345;0.11995;0.063229;0.037056;0.013576
4395;0.058605;0.023897;0.12184;0.06002;0.036791;0.013606
4396;0.058437;0.023355;0.12367;0.070526;0.037664;0.014815
4397;0.060528;0.025042;0.11933;0.069599;0.037029;0.013817
4398;0.060936;0.0265;0.11832;0.066329;0.037208;0.014346
4399;0.05896;0.025877;0.11869;0.067346;0.036473;0.013903
4400;0.060365;0.026454;0.11293;0.069629;0.037287;0.014579
4401;0.060077;0.025336;0.11019;0.073002;0.036778;0.012818
4402;0.06076;0.027616;0.11136;0.068917;0.037279;0.013446
4403;0.059011;0.026416;0.10536;0.069381;0.035501;0.011294
4404;0.057655;0.024934;0.10407;0.066407;0.036796;0.012369
4405;0.059024;0.025863;0.10766;0.06416;0.035569;0.012137
4406;0.05796;0.026306;0.10278;0.060786;0.03572;0.012503
4407;0.05782;0.026251;0.10463;0.061032;0.035106;0.012702
4408;0.061495;0.027502;0.1106;0.063766;0.035809;0.01386
4409;0.061449;0.027236;0.10871;0.0694;0.035605;0.013562
4410;0.062166;0.026599;0.11405;0.063392;0.035136;0.013157
4411;0.061548;0.028328;0.10788;0.058646;0.036104;0.012813
4412;0.062402;0.02888;0.11432;0.06291;0.035232;0.011487
4413;0.063261;0.028778;0.11446;0.056178;0.035198;0.011389
4414;0.060112;0.025245;0.10978;0.059689;0.03516;0.012706
4415;0.059875;0.027214;0.10597;0.059869;0.033823;0.011817
4416;0.059039;0.026355;0.11416;0.063986;0.035365;0.012931
4417;0.060651;0.02617;0.11645;0.064142;0.035958;0.012707
4418;0.060951;0.026738;0.11426;0.061645;0.035751;0.011785
4419;0.059498;0.026229;0.11105;0.062071;0.034803;0.013295
4420;0.059415;0.024931;0.10744;0.056403;0.035259;0.01172
4421;0.058059;0.023529;0.11218;0.056879;0.034135;0.011065
4422;0.05982;0.025354;0.11979;0.065624;0.033689;0.010562
4423;0.060229;0.024748;0.11945;0.062148;0.035948;0.012332
4424;0.063772;0.026451;0.11501;0.059284;0.035034;0.012334
4425;0.06229;0.026562;0.11499;0.062775;0.035857;0.011612
4426;0.060824;0.02813;0.11613;0.062214;0.035345;0.01137
4427;0.062962;0.028087;0.11486;0.061064;0.034698;0.011385
4428;0.062905;0.030525;0.11147;0.059787;0.034207;0.011045
4429;0.061504;0.030058;0.11149;0.060005;0.034853;0.011954
4430;0.061892;0.028914;0.11026;0.052444;0.034453;0.012595
4431;0.062358;0.02932;0.11223;0.059527;0.034839;0.012044
4432;0.062127;0.033731;0.11057;0.062204;0.035333;0.011074
4433;0.062183;0.029859;0.11466;0.06604;0.034936;0.011467
4434;0.065863;0.02931;0.10808;0.059654;0.035372;0.012261
4435;0.064142;0.030167;0.10807;0.055625;0.034123;0.0094101
4436;0.066237;0.032752;0.11446;0.05353;0.034922;0.011964
4437;0.066446;0.033643;0.10532;0.049104;0.034165;0.010093
4438;0.064882;0.033932;0.10141;0.047206;0.034715;0.011819
4439;0.064989;0.032991;0.10197;0.057463;0.035477;0.011535
4440;0.063914;0.033933;0.098021;0.053548;0.036162;0.011858
4441;0.0651;0.035002;0.095344;0.050053;0.035565;0.012289
4442;0.063704;0.031582;0.10117;0.053855;0.034577;0.011405
4443;0.064149;0.035245;0.095057;0.053561;0.035583;0.012355
4444;0.064525;0.035636;0.09852;0.054098;0.035693;0.011776
4445;0.065734;0.03568;0.098262;0.051928;0.03681;0.011665
4446;0.064054;0.035898;0.10057;0.054748;0.03588;0.011048
4447;0.065444;0.037231;0.097604;0.047638;0.037027;0.011441
4448;0.066701;0.03864;0.10411;0.055807;0.036887;0.011572
4449;0.066639;0.036881;0.10519;0.055198;0.036683;0.011253
4450;0.0681;0.039224;0.10536;0.05944;0.036204;0.012519
4451;0.069741;0.038877;0.10619;0.055347;0.037838;0.017394
4452;0.067896;0.035261;0.10476;0.060184;0.03729;0.015012
4453;0.069743;0.03774;0.1017;0.056389;0.036728;0.014564
4454;0.069583;0.038419;0.10207;0.054148;0.035626;0.013285
4455;0.06894;0.03782;0.097782;0.061303;0.035819;0.015178
4456;0.069;0.038996;0.10222;0.05802;0.037175;0.017277
4457;0.069613;0.041252;0.10113;0.055446;0.036296;0.014968
4458;0.068577;0.038545;0.10363;0.062103;0.036802;0.015671
4459;0.069056;0.042105;0.1046;0.052645;0.035876;0.016607
4460;0.0681;0.040259;0.097961;0.05121;0.037161;0.015782
4461;0.069306;0.040835;0.10275;0.058387;0.036597;0.016791
4462;0.071208;0.040267;0.10147;0.051874;0.037414;0.016066
4463;0.071212;0.040497;0.10449;0.055529;0.037127;0.016749
4464;0.070281;0.040575;0.10772;0.056522;0.036943;0.017209
4465;0.070041;0.04173;0.10742;0.054098;0.035718;0.013317
4466;0.068098;0.039835;0.11148;0.056686;0.036321;0.014471
4467;0.067646;0.038836;0.11669;0.062178;0.035255;0.013435
4468;0.068119;0.040344;0.1126;0.054075;0.035723;0.014623
4469;0.070627;0.041521;0.11511;0.05916;0.035993;0.014545
4470;0.070021;0.041698;0.11729;0.06143;0.035924;0.013609
4471;0.071302;0.039421;0.11622;0.060045;0.034482;0.012423
4472;0.068972;0.039109;0.11803;0.062483;0.035709;0.013493
4473;0.069426;0.040403;0.11552;0.064953;0.036185;0.016082
4474;0.071884;0.041219;0.11757;0.065558;0.035897;0.014551
4475;0.068577;0.041448;0.11551;0.063821;0.035799;0.014716
4476;0.069815;0.038847;0.11783;0.066707;0.035692;0.013884
4477;0.067714;0.039215;0.12142;0.065052;0.036034;0.013196
4478;0.067582;0.037555;0.11594;0.062181;0.036325;0.014489
4479;0.067928;0.035958;0.11616;0.064631;0.035631;0.012876
4480;0.067697;0.038949;0.12011;0.062992;0.036784;0.014291
4481;0.067204;0.037118;0.12048;0.068584;0.035213;0.012208
4482;0.068876;0.037985;0.11891;0.064612;0.034481;0.012278
4483;0.067182;0.036119;0.12115;0.065781;0.036808;0.015081
4484;0.067843;0.036052;0.1217;0.060943;0.035391;0.012367
4485;0.069382;0.036422;0.11361;0.059505;0.036093;0.01407
4486;0.069806;0.03607;0.11631;0.062845;0.036736;0.015172
4487;0.068455;0.035616;0.11477;0.069252;0.036265;0.013344
4488;0.066648;0.036144;0.12142;0.067931;0.035063;0.011928
4489;0.068457;0.036841;0.12078;0.060472;0.036299;0.014433
4490;0.067274;0.034703;0.10711;0.052946;0.036149;0.013136
4491;0.06618;0.032775;0.10546;0.054304;0.036066;0.016233
4492;0.068;0.033884;0.10752;0.057006;0.036901;0.016025
4493;0.067726;0.036115;0.10683;0.057079;0.036456;0.015443
4494;0.066607;0.035624;0.1082;0.056121;0.034964;0.012581
4495;0.066316;0.033908;0.10875;0.055475;0.036104;0.014928
4496;0.066915;0.033383;0.10879;0.054949;0.036261;0.015935
4497;0.065498;0.035248;0.11203;0.057008;0.036951;0.016304
4498;0.067019;0.036097;0.10958;0.053484;0.036493;0.014895
4499;0.066878;0.03599;0.10807;0.048841;0.035557;0.014791
4500;0.065826;0.034897;0.10888;0.056875;0.035567;0.01375
4501;0.067324;0.033491;0.11126;0.054526;0.036669;0.014096
4502;0.065903;0.03617;0.12049;0.054231;0.035712;0.014413
4503;0.066816;0.03659;0.11484;0.058626;0.035112;0.011946
4504;0.065857;0.034855;0.11726;0.056539;0.036349;0.01527
4505;0.065928;0.034351;0.11761;0.057365;0.035926;0.014052
4506;0.064987;0.03597;0.11744;0.05916;0.035699;0.016407
4507;0.065806;0.035627;0.12178;0.063273;0.034362;0.014284
4508;0.065508;0.035134;0.11754;0.065129;0.033797;0.012638
4509;0.062234;0.032312;0.11439;0.063888;0.036046;0.013605
4510;0.065132;0.033012;0.11472;0.066297;0.036631;0.016424
4511;0.061492;0.032918;0.119;0.067542;0.036029;0.014683
4512;0.06554;0.035869;0.11679;0.068542;0.035167;0.013195
4513;0.064157;0.033817;0.1104;0.061959;0.034765;0.012906
4514;0.066005;0.034482;0.11827;0.066991;0.036251;0.012035
4515;0.066459;0.036243;0.11874;0.065374;0.036047;0.012844
4516;0.065793;0.034005;0.11677;0.060852;0.035421;0.01212
4517;0.064972;0.033113;0.11537;0.066324;0.035221;0.013053
4518;0.066437;0.033977;0.11229;0.065881;0.035581;0.012872
4519;0.066293;0.033592;0.11811;0.073189;0.037134;0.015289
4520;0.063461;0.031531;0.11575;0.069128;0.035746;0.012563
4521;0.063959;0.032624;0.11387;0.066975;0.035033;0.012506
4522;0.06477;0.032933;0.11138;0.062586;0.035338;0.014618
4523;0.067874;0.033133;0.10949;0.062187;0.034912;0.01204
4524;0.066086;0.030795;0.10518;0.057431;0.034973;0.013327
4525;0.065821;0.029174;0.11047;0.059105;0.035663;0.013695
4526;0.065522;0.030682;0.11447;0.065005;0.036398;0.014323
4527;0.065312;0.03065;0.10488;0.061383;0.038011;0.016461
4528;0.064831;0.030858;0.1157;0.065605;0.036445;0.015377
4529;0.064464;0.031811;0.1172;0.069293;0.036136;0.016213
4530;0.063705;0.030672;0.12006;0.070277;0.035573;0.014619
4531;0.064315;0.034715;0.11484;0.068202;0.034712;0.014452
4532;0.064454;0.033338;0.11843;0.066915;0.034672;0.017061
4533;0.063697;0.033272;0.11539;0.06859;0.036362;0.014432
4534;0.06325;0.032586;0.11485;0.070749;0.035522;0.013461
4535;0.063926;0.035548;0.11279;0.06866;0.035455;0.01418
4536;0.062256;0.034037;0.11195;0.063936;0.036991;0.020251
4537;0.06301;0.033829;0.11674;0.072302;0.034916;0.012973
4538;0.061633;0.033022;0.11882;0.063256;0.035512;0.013266
4539;0.064336;0.035852;0.11381;0.061082;0.035882;0.014708
4540;0.063548;0.034007;0.11612;0.066596;0.035741;0.013495
4541;0.062954;0.03527;0.11195;0.060699;0.03508;0.013563
4542;0.062552;0.033322;0.11361;0.06615;0.035558;0.013719
4543;0.06324;0.035142;0.10914;0.065915;0.036324;0.014365
4544;0.063668;0.034707;0.10709;0.062239;0.036669;0.015328
4545;0.064814;0.034039;0.11048;0.064062;0.035227;0.013602
4546;0.063038;0.033081;0.10772;0.057911;0.035764;0.015185
4547;0.06341;0.033334;0.11003;0.06278;0.03562;0.013287
4548;0.063921;0.030871;0.11221;0.061436;0.035932;0.013965
4549;0.064042;0.032526;0.11259;0.066631;0.035507;0.013619
4550;0.064881;0.035114;0.11495;0.06413;0.03638;0.013726
4551;0.06282;0.032862;0.11009;0.058518;0.036591;0.013907
4552;0.063977;0.031407;0.11483;0.063968;0.035217;0.012401
4553;0.064093;0.031537;0.11361;0.059716;0.036496;0.013969
4554;0.064903;0.032339;0.11611;0.064075;0.036302;0.014093
4555;0.0639;0.029819;0.11139;0.058201;0.036248;0.013159
4556;0.063229;0.027708;0.11201;0.061951;0.034798;0.011682
4557;0.063024;0.027818;0.11853;0.061302;0.036952;0.013993
4558;0.06635;0.030351;0.11911;0.060445;0.036147;0.012759
4559;0.063081;0.029401;0.11902;0.061024;0.035942;0.012711
4560;0.065713;0.029826;0.11674;0.059608;0.036465;0.012431
4561;0.065344;0.031444;0.11638;0.062887;0.036638;0.012369
4562;0.064287;0.031592;0.12013;0.064056;0.037472;0.013388
4563;0.063101;0.031974;0.12088;0.061327;0.035982;0.011165
4564;0.061834;0.030765;0.12186;0.06338;0.036118;0.0121
4565;0.062583;0.03037;0.11991;0.060535;0.036666;0.012249
4566;0.060867;0.02993;0.12362;0.068347;0.036709;0.012801
4567;0.063737;0.031986;0.11627;0.059738;0.036926;0.013517
4568;0.061993;0.031945;0.11862;0.060386;0.036592;0.011672
4569;0.062062;0.032369;0.11255;0.053369;0.036814;0.012501
4570;0.06538;0.033841;0.11082;0.050914;0.036275;0.012614
4571;0.066206;0.032795;0.11381;0.055925;0.035672;0.012843
4572;0.065286;0.031478;0.1091;0.056464;0.03513;0.012317
4573;0.063041;0.033156;0.11998;0.060877;0.037408;0.013886
4574;0.061995;0.033566;0.1151;0.056735;0.037642;0.014152
4575;0.062814;0.032222;0.12001;0.059202;0.037845;0.015589
4576;0.0628;0.034797;0.11659;0.058495;0.037232;0.014975
4577;0.061472;0.034145;0.1133;0.066857;0.037817;0.014874
4578;0.062158;0.033746;0.11607;0.064887;0.036573;0.014436
4579;0.061509;0.035171;0.10727;0.059642;0.036372;0.01298
4580;0.061927;0.035319;0.11448;0.062422;0.036197;0.013541
4581;0.061115;0.034114;0.11935;0.065356;0.037047;0.015527
4582;0.05916;0.033414;0.11507;0.061049;0.037405;0.01272
4583;0.059676;0.030822;0.11627;0.062359;0.036854;0.013927
4584;0.060031;0.032071;0.11645;0.063181;0.03838;0.01635
4585;0.059688;0.031037;0.11671;0.067068;0.036845;0.014796
4586;0.060387;0.030517;0.11312;0.055689;0.037591;0.013998
4587;0.060446;0.028563;0.11252;0.05967;0.036752;0.014
4588;0.061586;0.02767;0.11187;0.061391;0.036792;0.015165
4589;0.063152;0.028544;0.1192;0.06106;0.036863;0.014192
4590;0.063921;0.029476;0.12061;0.061807;0.036403;0.014478
4591;0.062006;0.028463;0.11555;0.060203;0.036708;0.013087
4592;0.063022;0.030383;0.11612;0.065047;0.037747;0.015719
4593;0.062534;0.031245;0.11787;0.062676;0.036665;0.014106
4594;0.063625;0.031873;0.1213;0.06422;0.035564;0.013754
4595;0.063192;0.031889;0.12535;0.066236;0.037359;0.015573
4596;0.063713;0.030911;0.11787;0.066597;0.037624;0.01377
4597;0.064679;0.031253;0.12266;0.06474;0.037371;0.015698
4598;0.062794;0.03178;0.11757;0.062216;0.036926;0.013455
4599;0.062058;0.029648;0.11724;0.069055;0.036077;0.012944
4600;0.063807;0.032325;0.11477;0.063167;0.036401;0.013913
4601;0.063899;0.032054;0.11718;0.066362;0.036837;0.014872
4602;0.061478;0.031093;0.11403;0.069437;0.036643;0.013241
4603;0.060922;0.032701;0.11909;0.067803;0.036877;0.014781
4604;0.062253;0.031597;0.1215;0.07085;0.038164;0.016825
4605;0.060891;0.033345;0.11439;0.068073;0.037401;0.014893
4606;0.062837;0.033334;0.1167;0.070827;0.036387;0.015291
4607;0.062427;0.034185;0.11848;0.066381;0.037079;0.015966
4608;0.063948;0.032249;0.11512;0.057567;0.035602;0.012999
4609;0.064091;0.031318;0.11325;0.061714;0.037012;0.01363
4610;0.064442;0.032268;0.10751;0.062872;0.037221;0.013623
4611;0.064402;0.032337;0.10687;0.061239;0.035903;0.013443
4612;0.06548;0.030897;0.10301;0.059117;0.035798;0.01278
4613;0.064831;0.031699;0.10402;0.059443;0.037346;0.013699
4614;0.064115;0.03214;0.11103;0.061466;0.037226;0.014272
4615;0.065605;0.031295;0.10609;0.058371;0.03599;0.013262
4616;0.065279;0.032502;0.10019;0.052401;0.035158;0.012563
4617;0.066386;0.033364;0.11098;0.055566;0.036074;0.012928
4618;0.067099;0.034142;0.1085;0.055662;0.036245;0.012735
4619;0.068676;0.032955;0.11231;0.059391;0.037436;0.014792
4620;0.066501;0.032474;0.10856;0.054447;0.035429;0.012782
4621;0.066651;0.032928;0.1092;0.052705;0.035198;0.012532
4622;0.068431;0.032733;0.10555;0.059117;0.035544;0.013303
4623;0.065699;0.03113;0.11286;0.063417;0.035277;0.013386
4624;0.067878;0.033434;0.10718;0.058431;0.037041;0.014892
4625;0.06702;0.031229;0.10414;0.059414;0.037211;0.016189
4626;0.065185;0.030306;0.10403;0.053291;0.035117;0.014203
4627;0.065961;0.030671;0.10445;0.056593;0.036593;0.012947
4628;0.067878;0.029329;0.1071;0.05621;0.03645;0.013376
4629;0.067481;0.030195;0.10987;0.05938;0.036818;0.014397
4630;0.067772;0.030432;0.10983;0.060867;0.036669;0.014388
4631;0.069052;0.02976;0.10895;0.05514;0.03591;0.014021
4632;0.067546;0.03073;0.10337;0.052001;0.03628;0.014699
4633;0.067953;0.030978;0.10829;0.051893;0.035812;0.014379
4634;0.069009;0.033499;0.10475;0.053671;0.036392;0.01379
4635;0.069376;0.032654;0.10342;0.054369;0.036616;0.014338
4636;0.06846;0.032262;0.10403;0.057083;0.037101;0.018288
4637;0.06884;0.031455;0.094606;0.049026;0.035466;0.016027
4638;0.069003;0.034112;0.098823;0.050392;0.035231;0.016784
4639;0.068927;0.035126;0.099434;0.050768;0.036353;0.017939
4640;0.067928;0.031466;0.10228;0.056787;0.03462;0.013174
4641;0.068482;0.032949;0.10331;0.052847;0.036788;0.016325
4642;0.068016;0.03168;0.10251;0.049992;0.035992;0.016103
4643;0.066906;0.032608;0.099817;0.046268;0.035959;0.014761
4644;0.066498;0.032644;0.097544;0.045783;0.035914;0.015958
4645;0.066919;0.03279;0.10268;0.047465;0.034637;0.01417
4646;0.064058;0.030398;0.10025;0.047811;0.034946;0.014384
4647;0.066742;0.031624;0.10212;0.047017;0.033554;0.01252
4648;0.067281;0.033769;0.10939;0.049914;0.035114;0.013831
4649;0.066736;0.033791;0.10471;0.047955;0.0346;0.01443
4650;0.069166;0.033494;0.10413;0.051656;0.033885;0.012755
4651;0.066619;0.03192;0.10826;0.052927;0.033684;0.013194
4652;0.0655;0.031626;0.11516;0.056006;0.033708;0.013549
4653;0.066404;0.033441;0.11049;0.056454;0.034854;0.014081
4654;0.06695;0.034228;0.11572;0.060143;0.034632;0.014404
4655;0.066689;0.033032;0.11381;0.058806;0.03478;0.012864
4656;0.066049;0.033153;0.11602;0.055813;0.036112;0.014577
4657;0.066094;0.035359;0.11599;0.059424;0.034725;0.013414
4658;0.064652;0.036616;0.10692;0.056073;0.034555;0.013808
4659;0.064023;0.037529;0.11407;0.057089;0.034823;0.012854
4660;0.06634;0.038672;0.11028;0.054829;0.034362;0.013445
4661;0.065169;0.036348;0.11102;0.05855;0.034622;0.012776
4662;0.065197;0.038865;0.10964;0.055812;0.035177;0.013514
4663;0.065052;0.037543;0.10399;0.058682;0.035764;0.013902
4664;0.063506;0.037409;0.10542;0.054395;0.03527;0.013568
4665;0.06368;0.036795;0.10017;0.05353;0.036492;0.013936
4666;0.064575;0.035396;0.099182;0.049242;0.035671;0.014987
4667;0.06436;0.035441;0.10922;0.059352;0.036257;0.016126
4668;0.06424;0.035491;0.10615;0.05689;0.03634;0.013326
4669;0.063151;0.03444;0.10806;0.05811;0.035713;0.014416
4670;0.063982;0.034767;0.10563;0.058665;0.036162;0.014956
4671;0.062454;0.035441;0.10985;0.060543;0.035127;0.014885
4672;0.062522;0.034531;0.10724;0.064341;0.034484;0.013211
4673;0.062906;0.035566;0.11462;0.063729;0.034545;0.012806
4674;0.061899;0.036376;0.11145;0.066566;0.036539;0.014805
4675;0.06179;0.034622;0.10906;0.061986;0.036455;0.014955
4676;0.062182;0.033355;0.10787;0.059474;0.035536;0.01374
4677;0.062945;0.034232;0.1116;0.06776;0.036375;0.016872
4678;0.063649;0.034181;0.11152;0.068897;0.034536;0.014229
4679;0.065637;0.033676;0.11711;0.067408;0.034014;0.013579
4680;0.065252;0.034347;0.11348;0.067752;0.034184;0.013014
4681;0.065607;0.035131;0.11636;0.061632;0.034074;0.013892
4682;0.062428;0.032952;0.11719;0.067363;0.033876;0.013688
4683;0.064435;0.034742;0.12154;0.063728;0.033786;0.012725
4684;0.064308;0.036544;0.11913;0.065268;0.033443;0.012734
4685;0.065837;0.037531;0.12113;0.065236;0.033683;0.013036
4686;0.065056;0.037535;0.11744;0.060339;0.033666;0.013452
4687;0.065445;0.035422;0.1145;0.06121;0.034971;0.013925
4688;0.065425;0.037121;0.1185;0.065489;0.033574;0.013154
4689;0.064555;0.036248;0.12151;0.061847;0.033444;0.011883
4690;0.06461;0.038128;0.117;0.06468;0.034666;0.013504
4691;0.065858;0.03825;0.10853;0.059179;0.034337;0.014945
4692;0.067558;0.038102;0.11627;0.061841;0.034281;0.012946
4693;0.066044;0.038027;0.11336;0.068049;0.033694;0.013455
4694;0.065545;0.037403;0.12077;0.068773;0.033481;0.012774
4695;0.065514;0.034949;0.11648;0.06106;0.033746;0.014075
4696;0.065473;0.035474;0.1186;0.062895;0.034615;0.016535
4697;0.065907;0.034374;0.11433;0.060229;0.03515;0.015199
4698;0.066929;0.032686;0.10992;0.058379;0.034664;0.014899
4699;0.065766;0.034513;0.11307;0.060376;0.034444;0.015568
4700;0.067159;0.035175;0.11959;0.060883;0.033674;0.013114
4701;0.065322;0.034485;0.117;0.060212;0.032773;0.012102
4702;0.068401;0.035762;0.11685;0.071986;0.034034;0.013287
4703;0.06644;0.034735;0.11768;0.070528;0.034694;0.015493
4704;0.06688;0.0341;0.11579;0.069945;0.034175;0.015059
4705;0.068633;0.035488;0.11102;0.059485;0.033684;0.013174
4706;0.068092;0.033841;0.1173;0.06704;0.033098;0.011455
4707;0.068633;0.033985;0.11405;0.062831;0.0337;0.013615
4708;0.069102;0.03367;0.11391;0.061589;0.034135;0.01382
4709;0.06882;0.035863;0.11569;0.062493;0.035109;0.014467
4710;0.070421;0.03732;0.11737;0.062173;0.035234;0.013232
4711;0.069178;0.035035;0.11494;0.059688;0.034154;0.014507
4712;0.068651;0.036573;0.11563;0.059291;0.035488;0.015236
4713;0.069139;0.037569;0.10988;0.05472;0.036467;0.014678
4714;0.069336;0.036637;0.10545;0.056645;0.03619;0.015548
4715;0.067688;0.034403;0.10715;0.057137;0.036112;0.016907
4716;0.069295;0.034863;0.10757;0.059013;0.036948;0.018307
4717;0.066667;0.032631;0.113;0.062789;0.035792;0.015425
4718;0.068203;0.03322;0.11418;0.062865;0.035211;0.014658
4719;0.068349;0.032665;0.11493;0.060004;0.034567;0.014261
4720;0.067474;0.031975;0.12622;0.065908;0.034665;0.012861
4721;0.068031;0.034021;0.1105;0.056525;0.034595;0.014015
4722;0.068474;0.032384;0.11605;0.058292;0.035008;0.014044
4723;0.068962;0.032342;0.11432;0.059977;0.036397;0.015428
4724;0.071669;0.03131;0.11494;0.062286;0.035525;0.013911
4725;0.070268;0.030709;0.11458;0.058685;0.036557;0.015969
4726;0.068789;0.029406;0.11579;0.054186;0.035436;0.014372
4727;0.069853;0.030966;0.11253;0.057319;0.03686;0.016073
4728;0.069242;0.030037;0.11314;0.062399;0.037018;0.014897
4729;0.067931;0.02941;0.114;0.056396;0.037457;0.016088
4730;0.070155;0.030864;0.11277;0.0629;0.036951;0.015483
4731;0.069389;0.030966;0.10992;0.058842;0.036095;0.014888
4732;0.070338;0.031056;0.11115;0.065456;0.03518;0.013833
4733;0.071889;0.033209;0.11368;0.062617;0.035252;0.013537
4734;0.070407;0.032275;0.10841;0.06192;0.036566;0.015125
4735;0.07063;0.033217;0.11414;0.062352;0.035291;0.012753
4736;0.068399;0.032656;0.11162;0.058471;0.036399;0.016009
4737;0.07008;0.033705;0.11736;0.062316;0.03665;0.015281
4738;0.071737;0.033743;0.10906;0.058772;0.03565;0.013367
4739;0.070666;0.033576;0.11323;0.059296;0.036669;0.014725
4740;0.071357;0.035112;0.11318;0.055855;0.036573;0.014636
4741;0.070244;0.034368;0.11083;0.051813;0.035688;0.014531
4742;0.070507;0.033304;0.11187;0.050631;0.036755;0.016052
4743;0.071189;0.033568;0.10946;0.05565;0.03684;0.014962
4744;0.072342;0.035379;0.10628;0.052104;0.036071;0.014792
4745;0.071204;0.03499;0.10693;0.053202;0.037261;0.015004
4746;0.072175;0.037487;0.10443;0.051475;0.035624;0.014961
4747;0.071115;0.037266;0.10122;0.049241;0.035482;0.014918
4748;0.071348;0.036526;0.10098;0.052657;0.037265;0.015756
4749;0.069461;0.034707;0.093147;0.047644;0.036374;0.014714
4750;0.070261;0.03533;0.10291;0.059282;0.036204;0.014291
4751;0.069633;0.036215;0.10565;0.062664;0.037046;0.01504
4752;0.071116;0.036062;0.10673;0.056327;0.036465;0.014937
4753;0.071489;0.034894;0.10486;0.0599;0.035946;0.015017
4754;0.07052;0.03608;0.10982;0.062624;0.035319;0.013525
4755;0.070305;0.036351;0.10882;0.067063;0.035895;0.013467
4756;0.07032;0.037038;0.10611;0.062415;0.035338;0.014078
4757;0.06947;0.036706;0.10262;0.054059;0.036157;0.014374
4758;0.070742;0.036994;0.10141;0.054852;0.035563;0.014165
4759;0.069661;0.035857;0.10884;0.063267;0.036454;0.014367
4760;0.071294;0.037167;0.10905;0.063981;0.036172;0.013833
4761;0.070477;0.03527;0.11537;0.063791;0.035351;0.014247
4762;0.070465;0.036814;0.11122;0.064118;0.036419;0.013259
4763;0.070169;0.036235;0.10794;0.058001;0.034663;0.013433
4764;0.071191;0.034887;0.10468;0.060108;0.035326;0.013146
4765;0.071607;0.036014;0.11044;0.058892;0.036771;0.014291
4766;0.072591;0.036339;0.1111;0.06254;0.036138;0.013425
4767;0.069191;0.033892;0.11156;0.063466;0.036696;0.015868
4768;0.06738;0.034946;0.11548;0.067473;0.036876;0.014582
4769;0.070368;0.034471;0.10809;0.06256;0.036622;0.015619
4770;0.070486;0.03563;0.11158;0.057531;0.035356;0.013482
4771;0.070212;0.032826;0.11104;0.062545;0.035274;0.013398
4772;0.069042;0.034371;0.11628;0.062199;0.034968;0.012884
4773;0.069325;0.03391;0.10888;0.05562;0.036355;0.014008
4774;0.068645;0.033261;0.11272;0.0594;0.035866;0.014415
4775;0.067898;0.030933;0.11391;0.059781;0.035963;0.014646
4776;0.068;0.031287;0.10771;0.056457;0.035074;0.014729
4777;0.069172;0.034979;0.10602;0.059956;0.034703;0.013906
4778;0.069241;0.032576;0.10896;0.060926;0.03639;0.015837
4779;0.069259;0.034218;0.11301;0.064976;0.035716;0.014645
4780;0.069224;0.034508;0.10907;0.058711;0.036435;0.014811
4781;0.067309;0.033583;0.10908;0.064052;0.035154;0.013861
4782;0.069038;0.03466;0.10813;0.058797;0.036591;0.016446
4783;0.068114;0.035784;0.10387;0.05621;0.03738;0.016427
4784;0.070393;0.037061;0.10574;0.056614;0.036405;0.014524
4785;0.067691;0.035348;0.10247;0.051111;0.036725;0.016997
4786;0.068276;0.034927;0.10789;0.053133;0.036961;0.016629
4787;0.070287;0.034825;0.1113;0.057141;0.0369;0.015185
4788;0.069257;0.033292;0.111;0.055063;0.036252;0.01524
4789;0.071573;0.034898;0.10718;0.05483;0.036608;0.016046
4790;0.069389;0.03294;0.10384;0.053069;0.036982;0.016406
4791;0.068804;0.035321;0.1077;0.053756;0.035633;0.01497
4792;0.068135;0.033794;0.10842;0.056518;0.03479;0.013269
4793;0.06993;0.035973;0.1068;0.055323;0.035447;0.015338
4794;0.069182;0.035172;0.10662;0.05607;0.035266;0.015692
4795;0.070865;0.035313;0.10663;0.057476;0.035815;0.013825
4796;0.071299;0.035796;0.10714;0.058379;0.035936;0.015669
4797;0.069621;0.035626;0.10854;0.060898;0.034852;0.014316
4798;0.072022;0.038658;0.1087;0.056415;0.034689;0.014589
4799;0.073154;0.039453;0.10609;0.054459;0.034103;0.014421
4800;0.071901;0.040488;0.10794;0.060623;0.036031;0.016049
4801;0.071076;0.040719;0.10928;0.061546;0.036306;0.017874
4802;0.071896;0.038642;0.10489;0.059238;0.037066;0.018176
4803;0.071608;0.039495;0.10855;0.062596;0.035435;0.015801
4804;0.069638;0.037982;0.11336;0.066643;0.034707;0.01433
4805;0.068256;0.037944;0.11238;0.059206;0.035647;0.014472
4806;0.071159;0.039408;0.11623;0.062608;0.035483;0.014387
4807;0.069853;0.038561;0.10809;0.057677;0.034667;0.013932
4808;0.06873;0.038469;0.11116;0.0557;0.035695;0.015053
4809;0.069119;0.039445;0.11086;0.059338;0.035323;0.013564
4810;0.068607;0.037863;0.10734;0.053825;0.036367;0.016683
4811;0.068092;0.036218;0.10935;0.057766;0.036816;0.015917
4812;0.071612;0.037504;0.10715;0.056707;0.035686;0.014069
4813;0.068674;0.036401;0.10746;0.056505;0.036729;0.014888
4814;0.067912;0.036918;0.10784;0.051126;0.036063;0.013963
4815;0.068071;0.038036;0.1146;0.061652;0.036517;0.014445
4816;0.068284;0.037041;0.106;0.058718;0.036551;0.013993
4817;0.069856;0.038972;0.1137;0.05777;0.036333;0.014087
4818;0.070525;0.037462;0.12017;0.057968;0.036154;0.012679
4819;0.070823;0.037037;0.11275;0.055942;0.035879;0.014753
4820;0.070415;0.037461;0.11542;0.057594;0.037198;0.01421
4821;0.070488;0.036712;0.11668;0.057151;0.037218;0.012958
4822;0.068352;0.035916;0.11246;0.057184;0.038169;0.015656
4823;0.06694;0.034029;0.11763;0.058005;0.03627;0.012896
4824;0.066817;0.034966;0.11276;0.059699;0.035519;0.011912
4825;0.070792;0.037424;0.11084;0.054427;0.035464;0.01231
4826;0.065871;0.034745;0.11582;0.059061;0.035156;0.011919
4827;0.06776;0.035226;0.11506;0.05918;0.035706;0.014113
4828;0.067363;0.035334;0.11388;0.048331;0.036193;0.013242
4829;0.066389;0.033666;0.11286;0.058305;0.036279;0.013462
4830;0.065612;0.033096;0.11016;0.055988;0.036305;0.014005
4831;0.064249;0.032369;0.11179;0.063067;0.035646;0.012657
4832;0.06426;0.033571;0.112;0.063437;0.036329;0.014249
4833;0.062845;0.032859;0.10907;0.056204;0.037425;0.014204
4834;0.064038;0.033417;0.11293;0.063075;0.037418;0.014855
4835;0.064672;0.034023;0.11184;0.062646;0.038426;0.017025
4836;0.064969;0.035432;0.10519;0.052814;0.036827;0.014498
4837;0.063719;0.032206;0.10756;0.059322;0.036069;0.014133
4838;0.062299;0.031525;0.11202;0.061142;0.036608;0.014251
4839;0.062597;0.032675;0.1139;0.061792;0.03624;0.014566
4840;0.063924;0.032987;0.11205;0.058657;0.035638;0.013935
4841;0.065243;0.034273;0.11264;0.062911;0.036622;0.013874
4842;0.062998;0.032389;0.11361;0.067197;0.036932;0.014293
4843;0.063343;0.034106;0.11419;0.067418;0.036486;0.015372
4844;0.062189;0.032989;0.11409;0.062869;0.037136;0.015837
4845;0.061409;0.03252;0.11698;0.065663;0.035537;0.014873
4846;0.063086;0.032618;0.11183;0.066383;0.035893;0.014834
4847;0.062701;0.032144;0.11447;0.064025;0.036476;0.016934
4848;0.064515;0.034208;0.1124;0.067056;0.036751;0.015657
4849;0.063876;0.034496;0.11612;0.064691;0.034447;0.013725
4850;0.064982;0.033674;0.1132;0.065164;0.035761;0.013739
4851;0.067187;0.033682;0.11264;0.063865;0.035863;0.014162
4852;0.065871;0.032536;0.10766;0.055108;0.03632;0.0153
4853;0.067066;0.033958;0.11078;0.059919;0.03514;0.014456
4854;0.066735;0.033188;0.10629;0.05415;0.035514;0.013979
4855;0.065208;0.032134;0.11089;0.057095;0.035568;0.012665
4856;0.064797;0.032903;0.10474;0.056947;0.035984;0.014664
4857;0.065598;0.032444;0.10112;0.057443;0.036291;0.016146
4858;0.063564;0.030282;0.10192;0.053317;0.035479;0.014801
4859;0.064667;0.031166;0.1052;0.053817;0.035058;0.013905
4860;0.064181;0.028446;0.10042;0.052154;0.034309;0.015498
4861;0.063667;0.029939;0.099533;0.050985;0.034529;0.014303
4862;0.06539;0.031624;0.10194;0.050927;0.034036;0.012776
4863;0.065805;0.030723;0.10437;0.052483;0.035082;0.014048
4864;0.067468;0.032735;0.09971;0.049968;0.035404;0.012984
4865;0.066001;0.031091;0.10806;0.057513;0.034471;0.012562
4866;0.064615;0.029406;0.10849;0.058096;0.034692;0.013198
4867;0.061476;0.030909;0.10726;0.057627;0.036404;0.013862
4868;0.062939;0.032227;0.10673;0.052977;0.03568;0.013092
4869;0.063604;0.031864;0.10818;0.06127;0.036732;0.015291
4870;0.06386;0.032734;0.10959;0.058027;0.035064;0.012489
4871;0.065999;0.03329;0.10577;0.058923;0.035116;0.012831
4872;0.064339;0.031477;0.10868;0.057177;0.034169;0.012233
4873;0.06358;0.032904;0.11278;0.056546;0.033996;0.011977
4874;0.066478;0.033224;0.10994;0.058148;0.03537;0.01474
4875;0.065334;0.031057;0.11107;0.055984;0.03493;0.013397
4876;0.064789;0.030514;0.11514;0.067805;0.034366;0.012503
4877;0.065165;0.030499;0.10808;0.05806;0.034389;0.012972
4878;0.0638;0.032303;0.10935;0.058093;0.034948;0.013749
4879;0.064252;0.029734;0.11071;0.054613;0.03539;0.01347
4880;0.066111;0.034103;0.10934;0.056354;0.035902;0.014696
4881;0.064005;0.033454;0.11188;0.065005;0.036279;0.013514
4882;0.066475;0.033143;0.1105;0.07272;0.034836;0.012558
4883;0.065193;0.030929;0.11622;0.065105;0.035706;0.012826
4884;0.063453;0.029708;0.11385;0.061568;0.036668;0.012697
4885;0.064333;0.029733;0.10945;0.059422;0.035223;0.012444
4886;0.063566;0.030428;0.1101;0.05677;0.036911;0.014471
4887;0.062209;0.030537;0.11062;0.060974;0.036208;0.014235
4888;0.061275;0.029052;0.10954;0.061679;0.03659;0.014166
4889;0.061848;0.028951;0.11324;0.068693;0.036396;0.013769
4890;0.061914;0.029077;0.10984;0.063842;0.03667;0.014231
4891;0.061696;0.030311;0.10915;0.062164;0.03597;0.01432
4892;0.061857;0.028157;0.10966;0.067004;0.035394;0.012926
4893;0.059258;0.027921;0.11137;0.062059;0.035764;0.013082
4894;0.059775;0.027954;0.11492;0.068729;0.03538;0.012631
4895;0.062035;0.029604;0.11191;0.063995;0.035613;0.012384
4896;0.060694;0.028736;0.1126;0.067469;0.034979;0.011546
4897;0.062032;0.030038;0.11269;0.062388;0.034956;0.012092
4898;0.061308;0.030452;0.10974;0.062106;0.03527;0.013246
4899;0.061899;0.031165;0.11221;0.062592;0.036154;0.013714
4900;0.062449;0.030179;0.11025;0.064223;0.035283;0.012452
4901;0.062876;0.03259;0.11207;0.065226;0.035884;0.013116
4902;0.062525;0.031865;0.10864;0.060286;0.035469;0.013137
4903;0.061826;0.030212;0.11276;0.059836;0.035706;0.012722
4904;0.061573;0.031701;0.11143;0.05818;0.035449;0.012386
4905;0.062567;0.031198;0.11549;0.059485;0.036142;0.012987
4906;0.062392;0.029865;0.10856;0.053258;0.035635;0.013308
4907;0.060682;0.028996;0.10734;0.052245;0.036608;0.01408
4908;0.063246;0.031774;0.10471;0.055456;0.036828;0.013179
4909;0.060557;0.031312;0.10428;0.055646;0.037264;0.014535
4910;0.061795;0.030159;0.10103;0.058635;0.036796;0.013417
4911;0.061164;0.031071;0.10259;0.058866;0.036835;0.014618
4912;0.062116;0.032521;0.10629;0.059186;0.036234;0.013698
4913;0.063154;0.033654;0.11023;0.055097;0.036799;0.013531
4914;0.061996;0.033802;0.10667;0.060418;0.037058;0.013531
4915;0.063355;0.033549;0.10757;0.063725;0.036657;0.014334
4916;0.064434;0.033267;0.10624;0.06966;0.036468;0.012825
4917;0.063643;0.032865;0.10641;0.067436;0.038374;0.015454
4918;0.064123;0.033367;0.10347;0.060398;0.037101;0.014275
4919;0.062645;0.032163;0.10877;0.063582;0.037659;0.014371
4920;0.062407;0.029807;0.10436;0.059019;0.036085;0.012036
4921;0.062233;0.030705;0.10344;0.054386;0.035948;0.013371
4922;0.063558;0.030483;0.098565;0.05432;0.036893;0.014745
4923;0.063426;0.032015;0.09692;0.052705;0.037291;0.014248
4924;0.061938;0.031283;0.095908;0.055269;0.036974;0.013577
4925;0.063243;0.028418;0.099197;0.059573;0.037144;0.012822
4926;0.062311;0.030928;0.10066;0.057891;0.036921;0.013727
4927;0.064124;0.031638;0.09643;0.055935;0.037493;0.014056
4928;0.061448;0.028414;0.10643;0.061497;0.037486;0.014044
4929;0.059331;0.028539;0.094604;0.051557;0.036296;0.013314
4930;0.062533;0.032312;0.09616;0.056789;0.036651;0.012586
4931;0.063914;0.031855;0.091678;0.050881;0.03762;0.015357
4932;0.062241;0.030075;0.096763;0.050465;0.036478;0.014444
4933;0.061972;0.031528;0.10069;0.054434;0.036935;0.013657
4934;0.063082;0.03193;0.097746;0.051176;0.035632;0.013525
4935;0.063664;0.031817;0.096257;0.05467;0.036924;0.013421
4936;0.060884;0.031734;0.10141;0.055904;0.036563;0.013451
4937;0.061167;0.031588;0.10201;0.056025;0.037377;0.013103
4938;0.059869;0.030418;0.10567;0.061836;0.037251;0.013179
4939;0.062073;0.032756;0.097161;0.056421;0.038726;0.01446
4940;0.061883;0.029293;0.10127;0.061983;0.039225;0.016929
4941;0.060983;0.028913;0.10308;0.063559;0.038304;0.01468
4942;0.061789;0.028241;0.10308;0.055924;0.037666;0.013856
4943;0.060217;0.027798;0.10658;0.059245;0.037952;0.015829
4944;0.061376;0.029641;0.10613;0.062327;0.036991;0.013773
4945;0.059085;0.027457;0.10799;0.061818;0.036058;0.012797
4946;0.061965;0.029889;0.10878;0.064262;0.035805;0.013122
4947;0.059307;0.028;0.11315;0.064606;0.035601;0.01296
4948;0.061274;0.028555;0.11425;0.067831;0.035945;0.012579
4949;0.061433;0.029487;0.11553;0.062007;0.036081;0.01366
4950;0.061331;0.029902;0.11685;0.064642;0.03636;0.012952
4951;0.062572;0.03099;0.11592;0.070924;0.036887;0.014072
4952;0.061201;0.031001;0.11625;0.067026;0.036068;0.012344
4953;0.061206;0.031242;0.11794;0.07291;0.036724;0.014951
4954;0.061587;0.031676;0.11415;0.070254;0.036502;0.01537
4955;0.060654;0.031775;0.11315;0.067017;0.036347;0.014704
4956;0.059795;0.032708;0.11296;0.067692;0.036766;0.014901
4957;0.060023;0.031119;0.11461;0.067333;0.035855;0.013387
4958;0.059195;0.030455;0.11528;0.06432;0.036325;0.013887
4959;0.059764;0.031623;0.11354;0.061245;0.034913;0.012727
4960;0.059516;0.029726;0.10912;0.064476;0.035287;0.011852
4961;0.059369;0.029973;0.10701;0.065825;0.036362;0.013365
4962;0.059848;0.030673;0.10185;0.056471;0.035643;0.011517
4963;0.058766;0.028477;0.10774;0.058054;0.037228;0.013008
4964;0.060082;0.029945;0.10965;0.060099;0.03655;0.013409
4965;0.059275;0.02858;0.10614;0.055861;0.03701;0.012458
4966;0.059724;0.028055;0.10589;0.056847;0.036978;0.012502
4967;0.059345;0.029001;0.10189;0.057742;0.037004;0.014609
4968;0.060475;0.028371;0.099758;0.055112;0.037511;0.014199
4969;0.060094;0.029426;0.10139;0.056464;0.036155;0.012584
4970;0.062532;0.028647;0.1056;0.058786;0.036339;0.013175
4971;0.062;0.028565;0.10253;0.059007;0.037444;0.014945
4972;0.063665;0.027303;0.10107;0.057039;0.037158;0.014303
4973;0.06128;0.02826;0.099268;0.056428;0.036951;0.013443
4974;0.061805;0.02978;0.1045;0.06282;0.03828;0.016261
4975;0.061363;0.030002;0.10574;0.063227;0.037207;0.014794
4976;0.060938;0.031028;0.10564;0.066479;0.037096;0.013895
4977;0.06082;0.030604;0.10785;0.061013;0.037633;0.015026
4978;0.059603;0.030382;0.10327;0.05687;0.037349;0.014005
4979;0.058873;0.029445;0.10564;0.060696;0.037328;0.014054
4980;0.058136;0.030234;0.10757;0.059191;0.036739;0.012912
4981;0.060124;0.029919;0.10142;0.054854;0.037574;0.016234
4982;0.061115;0.03226;0.11246;0.058414;0.037566;0.014604
4983;0.058252;0.028862;0.11382;0.062772;0.036465;0.013386
4984;0.058491;0.029507;0.11561;0.065157;0.03676;0.015015
4985;0.057471;0.02881;0.11472;0.064558;0.036812;0.014715
4986;0.057238;0.027846;0.10827;0.060152;0.036664;0.014159
4987;0.058621;0.028432;0.10667;0.059189;0.036371;0.015264
4988;0.058188;0.031075;0.10466;0.063726;0.037268;0.014443
4989;0.05991;0.029538;0.10748;0.064251;0.037054;0.013469
4990;0.058911;0.029066;0.10431;0.057822;0.036332;0.014626
4991;0.057831;0.028599;0.10587;0.056878;0.036711;0.01443
4992;0.059435;0.030708;0.10329;0.056735;0.035002;0.014049
4993;0.060062;0.031451;0.10378;0.058919;0.036145;0.013439
4994;0.059862;0.03226;0.10285;0.050025;0.036916;0.016751
4995;0.062015;0.030608;0.098107;0.050415;0.03677;0.014638
4996;0.058545;0.029713;0.097699;0.05294;0.036627;0.015181
4997;0.058992;0.031575;0.10219;0.059186;0.036913;0.015464
4998;0.059716;0.030205;0.1008;0.060453;0.035891;0.012881
4999;0.058375;0.029383;0.096588;0.051075;0.03496;0.013773
5000;0.0607;0.030507;0.090178;0.049773;0.034615;0.013694
5001;0.057524;0.03068;0.092788;0.049966;0.035247;0.013587
5002;0.058548;0.029688;0.094901;0.054317;0.034619;0.012536
5003;0.05797;0.031103;0.095877;0.055684;0.035611;0.014048
5004;0.058025;0.030076;0.10091;0.05722;0.035632;0.014809
5005;0.05759;0.02942;0.10203;0.054553;0.035741;0.014607
5006;0.058237;0.031256;0.10708;0.054907;0.036003;0.014046
5007;0.059938;0.029937;0.10089;0.050767;0.037158;0.015088
5008;0.058831;0.030362;0.1023;0.053973;0.035958;0.013865
5009;0.057794;0.031628;0.099174;0.05477;0.034807;0.013086
5010;0.057013;0.03038;0.10135;0.060168;0.036457;0.014517
5011;0.058664;0.031146;0.10136;0.056486;0.036034;0.014471
5012;0.05944;0.029577;0.10716;0.056572;0.035817;0.014631
5013;0.058088;0.031227;0.10866;0.057045;0.035205;0.015171
5014;0.057936;0.030106;0.10862;0.054315;0.033889;0.012952
5015;0.05652;0.030323;0.10543;0.053094;0.034563;0.01349
5016;0.056949;0.029491;0.1103;0.059646;0.034131;0.013251
5017;0.05711;0.029524;0.11803;0.06018;0.034843;0.015
5018;0.056394;0.029581;0.10744;0.054431;0.035679;0.015053
5019;0.057193;0.02937;0.10103;0.05332;0.03488;0.013393
5020;0.057735;0.028357;0.1061;0.05715;0.035286;0.013925
5021;0.059381;0.02975;0.10651;0.053139;0.035169;0.01308
5022;0.059267;0.029595;0.10156;0.054825;0.035554;0.013096
5023;0.05875;0.028784;0.09829;0.057398;0.036224;0.014029
5024;0.059051;0.030114;0.099906;0.052418;0.035932;0.014847
5025;0.05884;0.02774;0.096778;0.055246;0.035857;0.014587
5026;0.058954;0.027575;0.10332;0.057749;0.035767;0.016157
5027;0.05939;0.029224;0.1069;0.05947;0.034902;0.01516
5028;0.05867;0.028625;0.10437;0.05798;0.035128;0.01408
5029;0.059585;0.030252;0.10361;0.056009;0.034592;0.013471
5030;0.059713;0.02862;0.098248;0.050611;0.035395;0.013472
5031;0.060353;0.029135;0.10297;0.052948;0.035728;0.014559
5032;0.059324;0.030163;0.10001;0.049258;0.03563;0.013593
5033;0.06008;0.029466;0.103;0.047968;0.035338;0.014774
5034;0.059058;0.029503;0.10514;0.054408;0.035942;0.014048
5035;0.058335;0.030219;0.10432;0.050556;0.036033;0.012805
5036;0.058655;0.02917;0.097875;0.052988;0.034761;0.012487
5037;0.059909;0.031134;0.10123;0.047897;0.03568;0.01354
5038;0.058981;0.031097;0.099395;0.052536;0.036117;0.014424
5039;0.058476;0.029633;0.10214;0.051361;0.035524;0.013634
5040;0.0598;0.029409;0.10521;0.055606;0.034303;0.013984
5041;0.059856;0.030603;0.10263;0.054133;0.035914;0.015578
5042;0.062046;0.030401;0.099261;0.055649;0.034425;0.013126
5043;0.061158;0.027888;0.096898;0.052595;0.035211;0.013325
5044;0.060201;0.028134;0.097108;0.056673;0.035852;0.015209
5045;0.062456;0.030343;0.10423;0.058485;0.03614;0.013995
5046;0.063052;0.030589;0.10228;0.056123;0.036;0.014224
5047;0.062615;0.030754;0.10025;0.053629;0.035128;0.014351
5048;0.064001;0.034249;0.10715;0.061832;0.034955;0.014725
5049;0.065463;0.032073;0.10902;0.060558;0.035134;0.013857
5050;0.063038;0.03195;0.10889;0.060494;0.034488;0.014348
5051;0.063509;0.031411;0.10539;0.060931;0.034685;0.014284
5052;0.063961;0.030464;0.10638;0.060914;0.034985;0.015167
5053;0.062919;0.031562;0.10675;0.05631;0.035236;0.014418
5054;0.061776;0.030806;0.10705;0.06131;0.03447;0.014684
5055;0.062209;0.030494;0.11235;0.060654;0.035227;0.013781
5056;0.063636;0.03128;0.10388;0.059385;0.035446;0.014739
5057;0.063203;0.030766;0.10721;0.063564;0.034769;0.014687
5058;0.064695;0.030615;0.10779;0.068199;0.033758;0.01305
5059;0.063984;0.028427;0.10853;0.067819;0.033776;0.012667
5060;0.063213;0.028901;0.11293;0.065952;0.034623;0.013694
5061;0.064902;0.02963;0.10708;0.061043;0.033833;0.012789
5062;0.062517;0.027838;0.10508;0.064296;0.034941;0.014952
5063;0.064516;0.028143;0.11072;0.060705;0.034216;0.015098
5064;0.063128;0.02759;0.10918;0.062538;0.033712;0.01209
5065;0.063995;0.026391;0.10379;0.062658;0.034621;0.01333
5066;0.061381;0.02771;0.10313;0.062074;0.034752;0.013166
5067;0.061398;0.027897;0.10105;0.062179;0.033569;0.012844
5068;0.061843;0.026748;0.10286;0.064418;0.034454;0.014282
5069;0.061256;0.027867;0.10771;0.0586;0.034898;0.015011
5070;0.060361;0.0268;0.10718;0.060379;0.033854;0.015025
5071;0.060569;0.027819;0.11035;0.060425;0.035335;0.014882
5072;0.059678;0.027544;0.10469;0.062942;0.035432;0.013462
5073;0.061169;0.028367;0.1063;0.060934;0.035203;0.01348
5074;0.061425;0.028749;0.11017;0.061477;0.034003;0.013989
5075;0.062486;0.029783;0.10859;0.063779;0.034852;0.014872
5076;0.060542;0.029988;0.11374;0.065176;0.034904;0.016021
5077;0.060802;0.030602;0.1084;0.065125;0.035057;0.013454
5078;0.059647;0.028125;0.10559;0.059836;0.033535;0.01289
5079;0.059618;0.028552;0.10868;0.05746;0.035017;0.013545
5080;0.059897;0.028214;0.11269;0.064022;0.035224;0.013716
5081;0.061574;0.027028;0.10467;0.057459;0.035515;0.015586
5082;0.059726;0.027768;0.10192;0.05242;0.035256;0.014849
5083;0.060504;0.027726;0.10987;0.060327;0.033978;0.013264
5084;0.058888;0.027326;0.10433;0.053221;0.03541;0.015228
5085;0.057649;0.027003;0.10454;0.05627;0.035994;0.017387
5086;0.058052;0.026393;0.097825;0.055642;0.034468;0.0127
5087;0.057853;0.027179;0.10255;0.059485;0.036546;0.014943
5088;0.057062;0.027731;0.10261;0.053874;0.035701;0.013847
5089;0.056304;0.026071;0.10249;0.058763;0.035707;0.014995
5090;0.056816;0.027459;0.10536;0.059873;0.03424;0.013167
5091;0.058238;0.02619;0.10667;0.063555;0.034798;0.016116
5092;0.057334;0.02713;0.099365;0.059447;0.035531;0.016098
5093;0.059256;0.028618;0.10298;0.058382;0.036387;0.015941
5094;0.055891;0.026937;0.10523;0.057482;0.034883;0.014359
5095;0.058855;0.029555;0.10916;0.059339;0.035644;0.015538
5096;0.056749;0.027681;0.10556;0.058455;0.033234;0.013415
5097;0.055434;0.027177;0.10603;0.056314;0.033995;0.013062
5098;0.055319;0.02626;0.1127;0.056013;0.034245;0.013735
5099;0.057542;0.027474;0.11273;0.058693;0.03451;0.014272
5100;0.056633;0.02814;0.10818;0.056701;0.034579;0.015299
5101;0.056692;0.030156;0.10633;0.057721;0.034681;0.014747
5102;0.057947;0.030802;0.10789;0.055558;0.035185;0.013669
5103;0.05888;0.031076;0.10992;0.05911;0.034012;0.012672
5104;0.059554;0.030872;0.10944;0.059095;0.035575;0.014351
5105;0.059318;0.029997;0.11346;0.065556;0.034413;0.012369
5106;0.059571;0.030471;0.10938;0.060668;0.035892;0.014172
5107;0.059775;0.031443;0.10764;0.058595;0.034712;0.013793
5108;0.059146;0.030125;0.10673;0.054646;0.03536;0.014147
5109;0.059381;0.031787;0.10869;0.061281;0.035666;0.014614
5110;0.059525;0.030915;0.11138;0.059211;0.036531;0.016567
5111;0.058524;0.031389;0.10809;0.058994;0.036809;0.015818
5112;0.060267;0.032145;0.11133;0.059563;0.036699;0.015349
5113;0.060128;0.031037;0.10726;0.055719;0.036331;0.016088
5114;0.060028;0.030114;0.10992;0.059503;0.037663;0.017316
5115;0.060267;0.030613;0.11543;0.063765;0.037351;0.016744
5116;0.062339;0.032493;0.11354;0.056786;0.035568;0.015977
5117;0.061312;0.030863;0.10982;0.057431;0.034686;0.013203
5118;0.062111;0.030664;0.11311;0.061122;0.034594;0.01373
5119;0.062249;0.030171;0.109;0.060942;0.036189;0.016941
5120;0.061047;0.030628;0.11175;0.066178;0.035585;0.016603
5121;0.062237;0.031082;0.10866;0.064048;0.035262;0.015029
5122;0.061818;0.028717;0.10212;0.061271;0.035494;0.014182
5123;0.06115;0.028776;0.099784;0.060529;0.034294;0.013297
5124;0.059399;0.028437;0.09911;0.05211;0.034753;0.013276
5125;0.060221;0.025395;0.096931;0.057545;0.034747;0.013285
5126;0.061123;0.028695;0.09887;0.059275;0.035358;0.014127
5127;0.061089;0.028126;0.097086;0.050032;0.034068;0.014453
5128;0.061291;0.027753;0.10074;0.0542;0.035746;0.013545
5129;0.060107;0.026261;0.099568;0.053488;0.03647;0.0172
5130;0.059041;0.025269;0.10293;0.052872;0.035831;0.014697
5131;0.060272;0.026005;0.10156;0.051601;0.036884;0.014955
5132;0.059306;0.027675;0.10069;0.050971;0.036145;0.013957
5133;0.059538;0.025984;0.10031;0.053217;0.036219;0.01443
5134;0.060098;0.026704;0.10737;0.050637;0.034701;0.012426
5135;0.05804;0.027062;0.095064;0.049037;0.035842;0.015013
5136;0.057286;0.025199;0.095358;0.045442;0.034554;0.01349
5137;0.058599;0.026325;0.095649;0.043171;0.033532;0.013868
5138;0.057106;0.027212;0.098039;0.055858;0.035554;0.014156
5139;0.05739;0.027335;0.090223;0.051344;0.035496;0.015273
5140;0.057863;0.023467;0.096754;0.056622;0.035269;0.013951
5141;0.056556;0.027176;0.096558;0.051969;0.035229;0.014987
5142;0.058663;0.027205;0.096102;0.052066;0.035617;0.016564
5143;0.060445;0.028078;0.091336;0.051126;0.034623;0.014428
5144;0.058442;0.026037;0.093271;0.04986;0.034522;0.013839
5145;0.058943;0.026632;0.102;0.059836;0.034367;0.013939
5146;0.056629;0.027308;0.090941;0.049073;0.035754;0.013935
5147;0.056947;0.024761;0.094633;0.049677;0.034961;0.014233
5148;0.058844;0.026919;0.089666;0.041699;0.035664;0.01502
5149;0.058021;0.02692;0.094047;0.047613;0.035281;0.015035
5150;0.058676;0.02655;0.092157;0.045509;0.034711;0.013965
5151;0.05966;0.028222;0.097629;0.043109;0.034858;0.014653
5152;0.058548;0.027758;0.097393;0.047758;0.034699;0.013866
5153;0.059983;0.029615;0.096484;0.050889;0.034613;0.012317
5154;0.060491;0.028903;0.093043;0.049922;0.035129;0.013479
5155;0.061328;0.028072;0.092816;0.049067;0.034675;0.013277
5156;0.06135;0.028088;0.096154;0.051739;0.035052;0.013672
5157;0.060141;0.028763;0.096655;0.054762;0.034814;0.012054
5158;0.059081;0.028566;0.097648;0.053686;0.035394;0.014182
5159;0.059168;0.027974;0.097022;0.051964;0.035901;0.013942
5160;0.059895;0.02955;0.09005;0.049653;0.036995;0.014414
5161;0.060594;0.028348;0.092911;0.052001;0.035468;0.015358
5162;0.059716;0.028847;0.087216;0.046262;0.036373;0.015768
5163;0.060608;0.029298;0.092142;0.050401;0.036029;0.014836
5164;0.059386;0.029731;0.087016;0.048504;0.036203;0.01476
5165;0.059037;0.028453;0.091445;0.048304;0.03545;0.012978
5166;0.05973;0.030343;0.089416;0.047676;0.03663;0.013949
5167;0.057098;0.026009;0.093579;0.052275;0.035978;0.015536
5168;0.057485;0.027451;0.093548;0.057493;0.036463;0.016863
5169;0.057384;0.027745;0.091134;0.052629;0.036271;0.015107
5170;0.059352;0.025987;0.095801;0.050621;0.035595;0.013717
5171;0.057694;0.027055;0.097178;0.054794;0.035023;0.01251
5172;0.058393;0.028064;0.096005;0.056621;0.034677;0.012974
5173;0.060361;0.027613;0.098848;0.055462;0.036378;0.013293
5174;0.05872;0.027757;0.094558;0.053322;0.034847;0.012721
5175;0.058748;0.027966;0.095724;0.060628;0.034942;0.012542
5176;0.059168;0.027691;0.10091;0.061656;0.034529;0.011789
5177;0.059395;0.028232;0.098004;0.058507;0.033942;0.01227
5178;0.058675;0.029363;0.10013;0.055238;0.035765;0.012488
5179;0.05838;0.02634;0.09411;0.052538;0.034428;0.012463
5180;0.05956;0.027304;0.10108;0.055687;0.034048;0.011329
5181;0.058453;0.02715;0.10217;0.054559;0.03456;0.013417
5182;0.06069;0.026824;0.09965;0.052693;0.034972;0.012981
5183;0.06024;0.026797;0.10204;0.056458;0.036126;0.013442
5184;0.060687;0.02553;0.10546;0.058121;0.035442;0.013556
5185;0.059344;0.026994;0.10664;0.053272;0.035633;0.013263
5186;0.059665;0.027247;0.10656;0.05601;0.035108;0.013565
5187;0.058565;0.025154;0.099845;0.05719;0.034353;0.011821
5188;0.059436;0.02668;0.10381;0.053084;0.034283;0.012203
5189;0.059366;0.026624;0.10124;0.05921;0.034321;0.011995
5190;0.058683;0.027104;0.095303;0.050665;0.03547;0.01236
5191;0.060385;0.027685;0.10294;0.054416;0.03558;0.013763
5192;0.05941;0.026747;0.10076;0.051931;0.034592;0.011917
5193;0.058361;0.028226;0.10765;0.049294;0.034135;0.012933
5194;0.060133;0.025936;0.10718;0.052663;0.034855;0.012351
5195;0.061157;0.026835;0.1047;0.056186;0.035364;0.01403
5196;0.060161;0.026593;0.10466;0.051531;0.034034;0.013411
5197;0.060954;0.02775;0.1012;0.053315;0.035111;0.011308
5198;0.061433;0.026876;0.10042;0.053564;0.034867;0.012668
5199;0.061979;0.030543;0.10285;0.051587;0.033282;0.011437
5200;0.060296;0.028439;0.10247;0.048467;0.034223;0.014365
5201;0.060477;0.029014;0.10124;0.056595;0.0347;0.01364
5202;0.060763;0.028403;0.10159;0.052889;0.03557;0.013355
5203;0.060576;0.025691;0.095693;0.053731;0.033893;0.011569
5204;0.0604;0.027817;0.10893;0.060654;0.034359;0.012894
5205;0.062623;0.028365;0.10885;0.055651;0.034504;0.012014
5206;0.065461;0.028466;0.10566;0.056845;0.034253;0.012865
5207;0.065536;0.030281;0.1099;0.060654;0.033863;0.012542
5208;0.063641;0.02829;0.10335;0.058816;0.034333;0.013026
5209;0.063906;0.028411;0.10618;0.055577;0.034364;0.013247
5210;0.06318;0.027173;0.10918;0.062428;0.033523;0.013198
5211;0.063372;0.027172;0.10586;0.060155;0.034346;0.013813
5212;0.063432;0.028263;0.10497;0.063037;0.16435;0.1231
5213;0.063131;0.028572;0.11209;0.063367;0.15973;0.11864
5214;0.063172;0.02804;0.10757;0.06201;0.15517;0.11409
5215;0.06326;0.028863;0.10351;0.058777;0.15099;0.10998
5216;0.061674;0.02784;0.1013;0.055859;0.1469;0.10609
5217;0.060772;0.026881;0.10707;0.055755;0.14294;0.10237
5218;0.062343;0.029056;0.10452;0.056337;0.13916;0.098992
5219;0.060557;0.028545;0.099599;0.052546;0.13515;0.095177
5220;0.061384;0.028172;0.10543;0.056174;0.13183;0.091481
5221;0.061421;0.028172;0.10388;0.055418;0.12806;0.08782
5222;0.061391;0.027449;0.10713;0.059345;0.12523;0.084203
5223;0.062056;0.028502;0.10576;0.05192;0.12207;0.080807
5224;0.062324;0.028048;0.10831;0.054985;0.11879;0.07795
5225;0.063285;0.029469;0.11313;0.061642;0.11593;0.075569
5226;0.064169;0.029349;0.11118;0.061682;0.11392;0.074412
5227;0.064467;0.030484;0.11094;0.058034;0.11093;0.071172
5228;0.06434;0.031518;0.11308;0.064533;0.10796;0.068726
5229;0.06526;0.028998;0.10586;0.062283;0.10595;0.06734
5230;0.063152;0.031271;0.1128;0.059883;0.10306;0.064061
5231;0.063906;0.030066;0.10857;0.061214;0.10098;0.061764
5232;0.064834;0.03159;0.11149;0.065408;0.098178;0.059361
5233;0.064842;0.032014;0.1091;0.062164;0.097131;0.058463
5234;0.064988;0.033178;0.11346;0.061685;0.093943;0.054888
5235;0.063899;0.033356;0.10912;0.064353;0.093205;0.056375
5236;0.064625;0.033768;0.10665;0.061257;0.090234;0.052378
5237;0.063098;0.033755;0.10827;0.058965;0.088786;0.052138
5238;0.063736;0.033826;0.10333;0.060263;0.086843;0.050041
5239;0.06283;0.032701;0.10827;0.061806;0.085683;0.049943
5240;0.063368;0.033669;0.11022;0.063422;0.083174;0.047495
5241;0.063838;0.034957;0.11448;0.061173;0.081502;0.045614
5242;0.062104;0.032357;0.10706;0.063998;0.079962;0.042819
5243;0.062917;0.033191;0.11014;0.059031;0.078534;0.042265
5244;0.062131;0.032392;0.11489;0.062625;0.077702;0.042244
5245;0.062069;0.034133;0.11332;0.065544;0.075142;0.038454
5246;0.061831;0.033853;0.11362;0.0611;0.07525;0.039309
5247;0.060539;0.034543;0.11494;0.065097;0.072718;0.037437
5248;0.060692;0.033215;0.11642;0.058;0.072701;0.03808
5249;0.061681;0.034799;0.1107;0.061972;0.07204;0.037258
5250;0.061039;0.03444;0.11237;0.063107;0.069945;0.035594
5251;0.061335;0.035783;0.11198;0.066289;0.068432;0.033102
5252;0.061808;0.035034;0.11348;0.061789;0.06684;0.031133
5253;0.061078;0.035399;0.11334;0.0599;0.067199;0.032047
5254;0.061961;0.03465;0.10618;0.051857;0.065141;0.030075
5255;0.062989;0.036141;0.10358;0.058491;0.065556;0.030471
5256;0.063409;0.033676;0.10933;0.059824;0.063909;0.028088
5257;0.061348;0.033101;0.10275;0.051309;0.062859;0.02831
5258;0.062401;0.035626;0.10675;0.055701;0.062736;0.027851
5259;0.061647;0.033261;0.10231;0.05442;0.061626;0.026513
5260;0.062494;0.034691;0.10342;0.053862;0.060748;0.025325
5261;0.064749;0.034601;0.10172;0.049395;0.061215;0.026239
5262;0.062778;0.033137;0.10279;0.052777;0.059839;0.025113
5263;0.062584;0.034012;0.10267;0.055574;0.059934;0.025572
5264;0.063917;0.034399;0.10338;0.062093;0.058537;0.024955
5265;0.060977;0.031963;0.10678;0.057811;0.057321;0.02428
5266;0.063791;0.03446;0.10893;0.059241;0.057903;0.026181
5267;0.063189;0.032132;0.1052;0.054882;0.056584;0.024157
5268;0.062012;0.031279;0.10463;0.054856;0.056376;0.025198
5269;0.062721;0.033069;0.10522;0.056097;0.054747;0.022096
5270;0.062761;0.030218;0.10426;0.057783;0.055939;0.025973
5271;0.062163;0.031875;0.10698;0.056658;0.054838;0.023175
5272;0.063525;0.034289;0.10683;0.056767;0.055097;0.026411
5273;0.064746;0.03478;0.10497;0.057166;0.053479;0.022326
5274;0.06222;0.034323;0.10673;0.05602;0.055127;0.02593
5275;0.062529;0.033951;0.10556;0.052102;0.053946;0.02401
5276;0.063153;0.033935;0.1035;0.05013;0.054056;0.026672
5277;0.065564;0.036014;0.10798;0.055317;0.053792;0.027307
5278;0.063046;0.033905;0.10684;0.057584;0.053309;0.023251
5279;0.063765;0.034078;0.10347;0.056973;0.053625;0.028001
5280;0.063427;0.032399;0.1056;0.055615;0.052728;0.025989
5281;0.063962;0.034004;0.1022;0.054145;0.052742;0.025475
5282;0.064393;0.033957;0.10715;0.05376;0.054108;0.02737
5283;0.063431;0.030826;0.10515;0.049892;0.053304;0.027826
5284;0.063231;0.032163;0.1058;0.055618;0.052923;0.026827
5285;0.062787;0.031135;0.10779;0.062271;0.052007;0.025539
5286;0.062681;0.029871;0.10164;0.060054;0.05144;0.025561
5287;0.062651;0.031135;0.11014;0.06333;0.05073;0.024443
5288;0.061883;0.031099;0.11085;0.062546;0.049898;0.022075
5289;0.061584;0.030521;0.10842;0.062378;0.049756;0.02241
5290;0.061152;0.031605;0.10578;0.063241;0.05003;0.024347
5291;0.061217;0.031194;0.1103;0.061259;0.048642;0.022837
5292;0.060783;0.030202;0.10805;0.063396;0.047731;0.021461
5293;0.061049;0.030702;0.10788;0.061113;0.048498;0.022803
5294;0.062983;0.029946;0.10769;0.063197;0.047512;0.021439
5295;0.061987;0.029893;0.10063;0.058576;0.046126;0.020069
5296;0.063065;0.030804;0.10491;0.05535;0.046059;0.020646
5297;0.062847;0.030442;0.10319;0.052267;0.046749;0.021468
5298;0.062292;0.030887;0.10503;0.056692;0.046643;0.020732
5299;0.062367;0.030154;0.10476;0.055641;0.045665;0.019688
5300;0.062417;0.029307;0.10552;0.063302;0.045388;0.019301
5301;0.063089;0.029156;0.10291;0.057723;0.046341;0.021306
5302;0.061928;0.028729;0.10324;0.055824;0.045067;0.01958
5303;0.060713;0.027513;0.10392;0.053804;0.044943;0.020215
5304;0.059904;0.025677;0.11013;0.061037;0.045056;0.019699
5305;0.060513;0.027575;0.11047;0.057983;0.044776;0.019646
5306;0.06169;0.027438;0.10303;0.055131;0.044916;0.021025
5307;0.062745;0.026533;0.10288;0.053773;0.044342;0.020462
5308;0.060128;0.023368;0.10137;0.056331;0.045304;0.021514
5309;0.061578;0.024154;0.1057;0.056452;0.04541;0.021064
5310;0.062531;0.023579;0.10371;0.060025;0.044663;0.020252
5311;0.062105;0.022895;0.10704;0.060018;0.044218;0.019703
5312;0.062532;0.026388;0.1053;0.060266;0.043762;0.019968
5313;0.060136;0.023371;0.10737;0.058484;0.043727;0.01957
5314;0.06065;0.023973;0.10766;0.056857;0.043396;0.01922
5315;0.060192;0.024409;0.10622;0.057395;0.043576;0.020848
5316;0.060364;0.025881;0.11158;0.059617;0.043727;0.020198
5317;0.058831;0.024701;0.10609;0.059052;0.043222;0.018731
5318;0.058258;0.025008;0.10882;0.066519;0.044563;0.020057
5319;0.058438;0.026517;0.11133;0.066002;0.044197;0.019615
5320;0.057505;0.025328;0.10433;0.058785;0.042912;0.018181
5321;0.056701;0.024535;0.11033;0.068729;0.043353;0.018297
5322;0.056813;0.025673;0.10866;0.065057;0.043862;0.019032
5323;0.056736;0.026529;0.10695;0.066178;0.041781;0.016735
5324;0.056301;0.025033;0.10944;0.060015;0.043195;0.018776
5325;0.05701;0.025702;0.10751;0.060069;0.042299;0.01983
5326;0.055954;0.025171;0.10377;0.059628;0.043032;0.018942
5327;0.056938;0.025678;0.10233;0.056185;0.041906;0.018091
5328;0.059404;0.02906;0.10513;0.058811;0.042294;0.01701
5329;0.059863;0.026534;0.098723;0.054848;0.042445;0.019466
5330;0.059533;0.0267;0.1036;0.055744;0.042317;0.018482
5331;0.05991;0.027301;0.1055;0.058862;0.042747;0.019199
5332;0.059884;0.026819;0.10945;0.057361;0.042211;0.019433
5333;0.058982;0.027065;0.10705;0.058185;0.043359;0.02019
5334;0.058765;0.026742;0.11663;0.062849;0.042563;0.019857
5335;0.058506;0.025201;0.11155;0.059908;0.0427;0.018167
5336;0.058255;0.025898;0.10427;0.057533;0.042295;0.018641
5337;0.057673;0.026405;0.10817;0.062534;0.042668;0.018616
5338;0.059432;0.027776;0.10633;0.062111;0.042703;0.01846
5339;0.058263;0.027098;0.10952;0.066795;0.043037;0.019584
5340;0.057139;0.026509;0.10538;0.063653;0.041677;0.018184
5341;0.058266;0.025705;0.11259;0.070618;0.04144;0.016755
5342;0.059017;0.028115;0.10823;0.066635;0.041602;0.018722
5343;0.059696;0.02652;0.11657;0.061633;0.042203;0.01797
5344;0.05759;0.028605;0.11093;0.06271;0.042127;0.016654
5345;0.05897;0.028308;0.11001;0.060657;0.041325;0.016341
5346;0.058763;0.027569;0.10932;0.064168;0.043697;0.021356
5347;0.058746;0.02722;0.1048;0.063213;0.042156;0.019664
5348;0.059319;0.027704;0.10393;0.06285;0.042404;0.019111
5349;0.059125;0.027991;0.10398;0.054285;0.042248;0.01952
5350;0.060801;0.030549;0.10033;0.054984;0.041184;0.017479
5351;0.059001;0.028115;0.10193;0.055071;0.041339;0.018466
5352;0.059835;0.030144;0.10713;0.062962;0.041517;0.017636
5353;0.06061;0.030711;0.11002;0.067113;0.041912;0.019887
5354;0.05941;0.030343;0.10524;0.067758;0.042727;0.021026
5355;0.059464;0.030795;0.10002;0.060392;0.041778;0.018396
5356;0.061645;0.031594;0.10544;0.062759;0.041017;0.017632
5357;0.060777;0.031427;0.10511;0.060349;0.041297;0.017882
5358;0.059997;0.030671;0.10502;0.062983;0.041137;0.017604
5359;0.063888;0.032057;0.10781;0.060018;0.041489;0.018961
5360;0.06286;0.030894;0.10301;0.06307;0.041877;0.020377
5361;0.062082;0.031864;0.10699;0.062147;0.041408;0.017924
5362;0.063696;0.031505;0.10491;0.05821;0.041946;0.019028
5363;0.063441;0.031171;0.10848;0.064302;0.04172;0.018343
5364;0.060856;0.030826;0.1037;0.063924;0.043629;0.020243
5365;0.061318;0.031397;0.10688;0.064655;0.043097;0.020753
5366;0.061572;0.031233;0.11242;0.067631;0.041964;0.01794
5367;0.06285;0.031633;0.10431;0.064623;0.04182;0.018877
5368;0.060994;0.031144;0.10383;0.064212;0.041964;0.017109
5369;0.061694;0.031565;0.10063;0.060842;0.040753;0.016679
5370;0.062616;0.031856;0.093916;0.054563;0.041891;0.019025
5371;0.061979;0.029421;0.099592;0.060358;0.041292;0.019202
5372;0.063488;0.030085;0.10074;0.056007;0.041599;0.019631
5373;0.061664;0.03001;0.099709;0.057101;0.040905;0.017927
5374;0.059852;0.029898;0.098585;0.055015;0.042011;0.020948
5375;0.059855;0.030715;0.095935;0.052337;0.040931;0.018833
5376;0.061114;0.031017;0.099862;0.057983;0.040818;0.018724
5377;0.05955;0.030936;0.098903;0.05815;0.040463;0.018144
5378;0.059534;0.028711;0.09981;0.053583;0.041117;0.019646
5379;0.059754;0.030116;0.10256;0.053924;0.040417;0.017461
5380;0.057511;0.027575;0.095565;0.05497;0.04019;0.018665
5381;0.056344;0.027965;0.10264;0.053204;0.040241;0.016868
5382;0.058567;0.026464;0.095769;0.051035;0.040437;0.017562
5383;0.056434;0.024522;0.094;0.050138;0.040985;0.016534
5384;0.05812;0.02564;0.090283;0.05275;0.041718;0.019261
5385;0.060048;0.02683;0.093355;0.058145;0.040601;0.017409
5386;0.05928;0.027217;0.099072;0.055783;0.040457;0.015394
5387;0.059979;0.026214;0.10532;0.054501;0.041475;0.018639
5388;0.060009;0.028437;0.10292;0.058043;0.040001;0.016732
5389;0.061174;0.028933;0.10236;0.060288;0.040515;0.017103
5390;0.061155;0.02816;0.099511;0.056098;0.040373;0.018271
5391;0.06125;0.028766;0.10539;0.061967;0.040503;0.019993
5392;0.063886;0.029933;0.10614;0.06005;0.039933;0.018463
5393;0.063372;0.030802;0.10952;0.063255;0.041409;0.01881
5394;0.062017;0.030192;0.11679;0.063045;0.041082;0.016403
5395;0.061557;0.03095;0.11363;0.064274;0.040106;0.01705
5396;0.062586;0.030866;0.1048;0.059228;0.039776;0.01634
5397;0.061652;0.031291;0.10792;0.062512;0.04015;0.016137
5398;0.062202;0.031105;0.11085;0.064185;0.039806;0.014514
5399;0.060884;0.032061;0.11908;0.06481;0.040033;0.015341
5400;0.059391;0.030579;0.11512;0.06294;0.040377;0.015661
5401;0.057423;0.029551;0.11322;0.069727;0.039498;0.015581
5402;0.057208;0.030056;0.11558;0.069943;0.039757;0.013986
5403;0.061849;0.032811;0.11324;0.062842;0.039242;0.013664
5404;0.059947;0.031681;0.11467;0.064323;0.040204;0.015749
5405;0.059989;0.031132;0.11922;0.061394;0.04065;0.016781
5406;0.058942;0.03099;0.10908;0.055141;0.039625;0.015018
5407;0.058297;0.028396;0.11412;0.060906;0.037593;0.0138
5408;0.058855;0.031097;0.11662;0.064804;0.038892;0.016746
5409;0.057893;0.030732;0.10756;0.060436;0.03884;0.016229
5410;0.059209;0.030451;0.10434;0.055179;0.040528;0.01767
5411;0.058914;0.030722;0.10443;0.052625;0.03836;0.015427
5412;0.059131;0.031379;0.10411;0.05474;0.03803;0.017499
5413;0.057636;0.029721;0.098476;0.053796;0.03715;0.015928
5414;0.058994;0.031745;0.10112;0.060227;0.039342;0.016804
5415;0.057467;0.029714;0.10634;0.064227;0.038498;0.016623
5416;0.05893;0.032949;0.10178;0.056645;0.038284;0.015008
5417;0.058255;0.031003;0.10403;0.056742;0.038696;0.016509
5418;0.058459;0.029713;0.098846;0.053177;0.039331;0.017419
5419;0.058705;0.032567;0.10336;0.058061;0.039749;0.01745
5420;0.05998;0.032431;0.10735;0.054901;0.040388;0.020172
5421;0.059816;0.031352;0.10424;0.057635;0.039664;0.017987
5422;0.058881;0.031508;0.10785;0.063627;0.038625;0.015228
5423;0.059014;0.030911;0.10588;0.061618;0.038774;0.017423
5424;0.058239;0.030197;0.10537;0.054379;0.038272;0.017432
5425;0.057637;0.029358;0.10992;0.057893;0.039427;0.021264
5426;0.057413;0.031195;0.10768;0.055684;0.039927;0.018326
5427;0.056793;0.030361;0.11032;0.061501;0.040556;0.020628
5428;0.057247;0.030093;0.10764;0.061771;0.04013;0.021676
5429;0.057309;0.030504;0.10549;0.060499;0.040339;0.020228
5430;0.057026;0.029429;0.1093;0.065769;0.039654;0.019012
5431;0.0593;0.029432;0.11212;0.064869;0.040234;0.020966
5432;0.059374;0.030663;0.11323;0.062408;0.040004;0.018593
5433;0.058738;0.028982;0.10869;0.058519;0.03981;0.017498
5434;0.057479;0.027856;0.11751;0.060502;0.039073;0.016463
5435;0.059767;0.030173;0.11223;0.059439;0.03882;0.017223
5436;0.059563;0.029326;0.11076;0.060541;0.038539;0.017789
5437;0.061331;0.029796;0.11234;0.061282;0.038727;0.018776
5438;0.061246;0.030111;0.10682;0.059887;0.038488;0.017335
5439;0.06141;0.029276;0.11202;0.058706;0.039221;0.017884
5440;0.061603;0.030035;0.11263;0.060586;0.038193;0.015495
5441;0.061492;0.029352;0.11425;0.056659;0.039858;0.016969
5442;0.061234;0.028917;0.11124;0.057564;0.039673;0.017942
5443;0.064388;0.031207;0.10669;0.054477;0.038835;0.016324
5444;0.063954;0.030296;0.10597;0.055491;0.039392;0.017562
5445;0.062046;0.030574;0.1073;0.052596;0.038207;0.015248
5446;0.062623;0.030679;0.10788;0.051934;0.038;0.014343
5447;0.062706;0.030354;0.09849;0.04654;0.03906;0.016891
5448;0.06311;0.030856;0.10044;0.05613;0.037978;0.015712
5449;0.063549;0.031861;0.09847;0.049414;0.038558;0.015741
5450;0.062788;0.031106;0.09686;0.049438;0.038597;0.016152
5451;0.062606;0.029952;0.095861;0.049726;0.038537;0.016315
5452;0.06294;0.031878;0.090118;0.048968;0.039791;0.017857
5453;0.061798;0.031405;0.096656;0.050485;0.039359;0.018097
5454;0.062502;0.03319;0.099713;0.051383;0.039345;0.017307
5455;0.06193;0.031698;0.094961;0.051048;0.040516;0.020128
5456;0.060488;0.03135;0.098425;0.052984;0.040772;0.017637
5457;0.061902;0.031348;0.10843;0.061062;0.040311;0.019418
5458;0.059145;0.030809;0.10643;0.058167;0.040969;0.020404
5459;0.059771;0.0313;0.10527;0.057513;0.039906;0.016777
5460;0.060018;0.031216;0.10324;0.059728;0.039131;0.016045
5461;0.059007;0.029917;0.10759;0.060424;0.041226;0.020634
5462;0.058305;0.029025;0.1093;0.061529;0.038744;0.01544
5463;0.058942;0.029818;0.10598;0.056039;0.039366;0.016336
5464;0.057142;0.027509;0.10371;0.056467;0.040233;0.016727
5465;0.058227;0.0277;0.10406;0.059498;0.039447;0.016463
5466;0.059119;0.027757;0.10799;0.060898;0.039648;0.015131
5467;0.05772;0.026444;0.10622;0.058262;0.038364;0.014512
5468;0.057625;0.027647;0.10554;0.063177;0.038116;0.015129
5469;0.058729;0.02823;0.10498;0.068146;0.038496;0.015901
5470;0.05783;0.027953;0.10555;0.062926;0.039177;0.014869
5471;0.057531;0.027936;0.10221;0.062073;0.040218;0.015972
5472;0.057833;0.027687;0.10745;0.068197;0.039087;0.014748
5473;0.059144;0.03001;0.10185;0.065857;0.04019;0.016478
5474;0.059169;0.02979;0.10664;0.06696;0.03917;0.014407
5475;0.057924;0.0292;0.10492;0.062274;0.039107;0.014683
5476;0.059443;0.02949;0.10757;0.064779;0.038041;0.01339
5477;0.059069;0.02818;0.10994;0.063533;0.039291;0.015939
5478;0.061396;0.030746;0.11054;0.067872;0.036745;0.014165
5479;0.059594;0.029675;0.10984;0.068539;0.037256;0.014227
5480;0.059883;0.03044;0.10733;0.066941;0.038128;0.015441
5481;0.057132;0.028221;0.10655;0.064584;0.037561;0.015337
5482;0.057823;0.029396;0.10197;0.065768;0.038761;0.016464
5483;0.059296;0.029255;0.10617;0.065724;0.039206;0.014316
5484;0.059343;0.029759;0.10604;0.063877;0.038939;0.016957
5485;0.057368;0.027685;0.10851;0.060566;0.039181;0.017059
5486;0.057892;0.029985;0.10601;0.056823;0.038684;0.015886
5487;0.057461;0.028386;0.10891;0.057346;0.038837;0.01582
5488;0.057036;0.028528;0.10851;0.060273;0.039485;0.016634
5489;0.057886;0.027192;0.11047;0.064852;0.038859;0.015954
5490;0.057606;0.02595;0.11216;0.058282;0.03881;0.016738
5491;0.058101;0.027032;0.10775;0.066487;0.038047;0.014929
5492;0.058696;0.028775;0.11101;0.059708;0.038864;0.018401
5493;0.059692;0.027565;0.10647;0.062559;0.040077;0.016814
5494;0.060465;0.028624;0.11261;0.063972;0.03914;0.017472
5495;0.059598;0.027715;0.10261;0.061161;0.03906;0.016692
5496;0.059808;0.028839;0.10589;0.064333;0.038645;0.016519
5497;0.059874;0.029415;0.10101;0.057785;0.039094;0.016672
5498;0.060115;0.029273;0.10915;0.064731;0.039425;0.016557
5499;0.061228;0.028888;0.1078;0.063118;0.040724;0.020407
5500;0.059188;0.026509;0.10696;0.059231;0.039911;0.017992
5501;0.060921;0.028136;0.11043;0.072083;0.040277;0.017142
5502;0.060873;0.029589;0.10784;0.06247;0.039452;0.015292
5503;0.060978;0.028386;0.11066;0.070732;0.039048;0.017444
5504;0.06117;0.029474;0.11091;0.069325;0.039986;0.018679
5505;0.061205;0.029711;0.10919;0.064933;0.039255;0.017128
5506;0.060945;0.030073;0.10591;0.061129;0.039979;0.016908
5507;0.060289;0.029593;0.10735;0.062364;0.039259;0.016665
5508;0.059131;0.028914;0.1081;0.060414;0.041301;0.01931
5509;0.059387;0.029698;0.10622;0.058854;0.040057;0.017247
5510;0.058825;0.028096;0.10297;0.053961;0.039077;0.017798
5511;0.058332;0.027937;0.10366;0.048762;0.040721;0.019461
5512;0.059558;0.028937;0.10033;0.051421;0.040199;0.019211
5513;0.059245;0.029147;0.10666;0.055444;0.039584;0.018059
5514;0.061094;0.029161;0.10241;0.049272;0.0402;0.018195
5515;0.059052;0.028794;0.099673;0.049535;0.039408;0.017708
5516;0.061736;0.030255;0.10434;0.051821;0.039469;0.016723
5517;0.061353;0.030569;0.10449;0.050258;0.04006;0.019086
5518;0.060096;0.028553;0.10297;0.051205;0.040076;0.016444
5519;0.060648;0.027929;0.10808;0.053929;0.040224;0.016535
5520;0.060157;0.02893;0.1092;0.055614;0.040193;0.018168
5521;0.060178;0.029915;0.10628;0.056744;0.040079;0.017384
5522;0.0594;0.029603;0.10303;0.053693;0.04102;0.017424
5523;0.057662;0.027694;0.099605;0.055763;0.039244;0.015508
5524;0.058257;0.026956;0.10444;0.055921;0.040328;0.016835
5525;0.056944;0.026289;0.10215;0.054188;0.039479;0.015872
5526;0.058841;0.028006;0.1053;0.056347;0.04033;0.017517
5527;0.056038;0.02517;0.10793;0.056417;0.039337;0.016059
5528;0.055849;0.025621;0.10351;0.057458;0.039413;0.016451
5529;0.056476;0.024994;0.11062;0.067815;0.039864;0.017355
5530;0.056699;0.02691;0.1096;0.063509;0.039575;0.017019
5531;0.055357;0.024873;0.10907;0.063363;0.039532;0.020214
5532;0.056173;0.02674;0.11251;0.063532;0.040674;0.019749
5533;0.05452;0.027062;0.11558;0.058673;0.038937;0.017887
5534;0.054457;0.026883;0.1139;0.058705;0.040479;0.019924
5535;0.053649;0.025379;0.1109;0.060926;0.038981;0.016906
5536;0.053048;0.025513;0.11206;0.057059;0.039505;0.016587
5537;0.052844;0.024043;0.10478;0.05816;0.039864;0.017296
5538;0.05423;0.026081;0.10456;0.054539;0.040044;0.01846
5539;0.053564;0.024936;0.10704;0.058026;0.040831;0.020212
5540;0.052881;0.027298;0.1147;0.061886;0.040457;0.018237
5541;0.05266;0.02745;0.11844;0.062766;0.040131;0.017568
5542;0.051236;0.025735;0.11303;0.053581;0.039644;0.019938
5543;0.053222;0.025906;0.11207;0.060148;0.039254;0.019139
5544;0.054433;0.027276;0.11606;0.062592;0.038371;0.0157
5545;0.05384;0.026037;0.11371;0.064973;0.03873;0.017219
5546;0.053546;0.025335;0.11408;0.064444;0.038301;0.016488
5547;0.054167;0.026267;0.12003;0.065758;0.03945;0.016168
5548;0.053496;0.023655;0.11689;0.064508;0.040905;0.018611
5549;0.05292;0.024205;0.11397;0.064827;0.038988;0.015703
5550;0.054332;0.024571;0.10885;0.066475;0.039963;0.01936
5551;0.053712;0.023966;0.10697;0.064338;0.040148;0.016949
5552;0.054205;0.024704;0.11204;0.06871;0.039305;0.017047
5553;0.055082;0.024818;0.11152;0.061895;0.041033;0.017537
5554;0.053556;0.024015;0.11071;0.057562;0.038967;0.018187
5555;0.056153;0.026847;0.10874;0.059105;0.039074;0.016818
5556;0.054795;0.024951;0.10601;0.060203;0.037461;0.015404
5557;0.056537;0.028071;0.10852;0.057972;0.039539;0.019549
5558;0.05622;0.028568;0.1095;0.067868;0.038682;0.017512
5559;0.057241;0.029301;0.10777;0.063086;0.03887;0.017371
5560;0.057193;0.031621;0.10788;0.060625;0.038894;0.016666
5561;0.055568;0.028604;0.10878;0.063131;0.038545;0.015923
5562;0.055362;0.029124;0.10594;0.05742;0.038484;0.01506
5563;0.056206;0.028742;0.10572;0.057282;0.037744;0.013593
5564;0.05688;0.030783;0.10469;0.054182;0.038504;0.014555
5565;0.057556;0.029673;0.098685;0.056924;0.037867;0.013382
5566;0.056864;0.028674;0.10652;0.065548;0.0378;0.01405
5567;0.056049;0.026607;0.1055;0.060545;0.039278;0.016845
5568;0.055616;0.026796;0.11047;0.06017;0.039987;0.01713
5569;0.056288;0.028996;0.11116;0.060994;0.039629;0.018489
5570;0.057334;0.029854;0.10726;0.060345;0.039235;0.017663
5571;0.055865;0.027246;0.1106;0.062058;0.039208;0.01823
5572;0.057342;0.029329;0.10982;0.05752;0.038949;0.017406
5573;0.056554;0.029649;0.10501;0.055943;0.038264;0.017694
5574;0.057321;0.032371;0.10277;0.051717;0.038271;0.017067
5575;0.055981;0.028813;0.10887;0.055277;0.03837;0.015963
5576;0.057452;0.030638;0.10408;0.053824;0.03853;0.016637
5577;0.056401;0.028837;0.1043;0.057601;0.037683;0.016226
5578;0.057059;0.025945;0.10373;0.061295;0.038331;0.017501
5579;0.05741;0.027486;0.10321;0.059185;0.037617;0.015997
5580;0.056566;0.025531;0.10349;0.056927;0.037771;0.014607
5581;0.057958;0.027358;0.10477;0.059633;0.037279;0.015115
5582;0.056134;0.026519;0.10195;0.058305;0.03695;0.013606
5583;0.058331;0.027016;0.098645;0.050543;0.037455;0.015587
5584;0.058562;0.026841;0.098458;0.052178;0.037374;0.015354
5585;0.058799;0.030157;0.10279;0.05224;0.036818;0.013623
5586;0.057054;0.028149;0.1036;0.055677;0.036995;0.015395
5587;0.058474;0.029732;0.10797;0.053883;0.037185;0.014696
5588;0.057825;0.029467;0.10649;0.05487;0.03631;0.012971
5589;0.057065;0.028293;0.10533;0.058896;0.038392;0.018236
5590;0.057641;0.029932;0.10281;0.053307;0.038395;0.014351
5591;0.057334;0.029176;0.1042;0.057915;0.038746;0.0165
5592;0.05721;0.030873;0.10509;0.05606;0.037536;0.015997
5593;0.057402;0.031713;0.1083;0.053693;0.038392;0.016507
5594;0.057732;0.031328;0.10852;0.057441;0.039427;0.017177
5595;0.058848;0.033146;0.10605;0.057968;0.038633;0.015159
5596;0.057894;0.031854;0.10603;0.05783;0.038344;0.015487
5597;0.057212;0.032587;0.10534;0.055159;0.038516;0.014249
5598;0.05741;0.032568;0.10275;0.05535;0.039262;0.015882
5599;0.056985;0.033013;0.10117;0.055511;0.037106;0.014287
5600;0.058715;0.031018;0.10568;0.05868;0.037986;0.016206
5601;0.057867;0.031849;0.10791;0.059152;0.037912;0.015432
5602;0.05789;0.032631;0.10435;0.058124;0.038069;0.014981
5603;0.058272;0.032552;0.10756;0.059176;0.037074;0.013247
5604;0.057598;0.031827;0.10536;0.057965;0.037882;0.015106
5605;0.059785;0.03271;0.10458;0.052441;0.037863;0.015485
5606;0.06026;0.03379;0.098171;0.050835;0.037913;0.016168
5607;0.058454;0.031876;0.10048;0.058594;0.039067;0.01584
5608;0.059264;0.033384;0.096539;0.058752;0.037035;0.015307
5609;0.058815;0.02896;0.098213;0.057753;0.036604;0.013922
5610;0.057632;0.029981;0.10269;0.062684;0.037053;0.013651
5611;0.056174;0.028136;0.10105;0.061668;0.037239;0.014354
5612;0.058792;0.030054;0.10354;0.060957;0.03811;0.016672
5613;0.058461;0.02796;0.10808;0.066312;0.038857;0.016641
5614;0.058655;0.02955;0.10094;0.062553;0.037143;0.01473
5615;0.059089;0.030526;0.10017;0.056765;0.03818;0.016174
5616;0.057836;0.029057;0.10421;0.065984;0.038564;0.015541
5617;0.058074;0.030427;0.10159;0.06413;0.036576;0.014115
5618;0.058307;0.030147;0.099541;0.061544;0.036756;0.013058
5619;0.055626;0.028079;0.099106;0.056752;0.03662;0.012366
5620;0.058608;0.029419;0.095228;0.051051;0.03733;0.014163
5621;0.05714;0.029116;0.095667;0.05154;0.037343;0.013458
5622;0.058497;0.029878;0.093649;0.052554;0.037174;0.013119
5623;0.058723;0.029748;0.1012;0.061321;0.037797;0.014898
5624;0.058646;0.029048;0.10005;0.057113;0.037861;0.014206
5625;0.05926;0.03046;0.10683;0.06045;0.038065;0.014305
5626;0.059166;0.029038;0.097069;0.059804;0.038353;0.014386
5627;0.061251;0.030545;0.1004;0.054733;0.036944;0.014756
5628;0.059511;0.028641;0.095219;0.053274;0.037384;0.012775
5629;0.059459;0.028729;0.098231;0.058192;0.037171;0.014194
5630;0.060092;0.028277;0.10221;0.054829;0.037311;0.01276
5631;0.060155;0.029886;0.094901;0.053968;0.036717;0.012901
5632;0.059017;0.029881;0.094606;0.053691;0.037724;0.015224
5633;0.058025;0.030177;0.10135;0.050954;0.037954;0.016343
5634;0.059638;0.029461;0.10167;0.047301;0.038385;0.015273
5635;0.060356;0.028941;0.098682;0.047135;0.038286;0.015536
5636;0.059734;0.030899;0.10229;0.046434;0.039209;0.018053
5637;0.059881;0.029311;0.098564;0.053002;0.038016;0.015413
5638;0.061418;0.02901;0.10081;0.053266;0.039993;0.018973
5639;0.060188;0.029045;0.095132;0.049278;0.040134;0.021188
5640;0.060835;0.028956;0.10472;0.054779;0.038531;0.015668
5641;0.063138;0.028296;0.10212;0.057824;0.039769;0.017919
5642;0.060671;0.026587;0.10822;0.059885;0.040652;0.019969
5643;0.062031;0.027597;0.10391;0.053243;0.040766;0.018495
5644;0.062382;0.027695;0.10252;0.052805;0.040326;0.020846
5645;0.060485;0.028132;0.10141;0.04649;0.040153;0.019583
5646;0.059601;0.02639;0.099683;0.056588;0.040486;0.023214
5647;0.059092;0.026998;0.10107;0.048761;0.040114;0.020058
5648;0.059375;0.027285;0.10266;0.051946;0.040818;0.021803
5649;0.059464;0.026538;0.10695;0.048911;0.041107;0.022481
5650;0.059774;0.028259;0.10482;0.049784;0.039448;0.020775
5651;0.060614;0.028667;0.10232;0.044054;0.039552;0.018468
5652;0.060104;0.027264;0.10369;0.053227;0.041209;0.023261
5653;0.058973;0.027396;0.10101;0.051554;0.04048;0.017699
5654;0.059722;0.027449;0.098963;0.052738;0.040471;0.016954
5655;0.059758;0.028512;0.10176;0.055959;0.04009;0.017434
5656;0.060429;0.028441;0.099106;0.056263;0.039843;0.017731
5657;0.059787;0.030018;0.099053;0.055014;0.039694;0.017994
5658;0.060797;0.029336;0.093468;0.056267;0.040347;0.017123
5659;0.05989;0.028731;0.091495;0.05119;0.039965;0.016553
5660;0.060912;0.028452;0.095451;0.052639;0.039424;0.016754
5661;0.0599;0.027111;0.097718;0.055677;0.039055;0.018621
5662;0.059936;0.027582;0.099879;0.050901;0.040568;0.018286
5663;0.062808;0.027755;0.10337;0.058577;0.038407;0.017916
5664;0.0607;0.029165;0.097811;0.053049;0.039527;0.018351
5665;0.061985;0.029228;0.10622;0.058128;0.039247;0.01909
5666;0.060465;0.028859;0.10242;0.054764;0.040128;0.01885
5667;0.060924;0.030999;0.10326;0.059414;0.039659;0.02285
5668;0.059893;0.02943;0.10276;0.052296;0.040388;0.02023
5669;0.060943;0.029871;0.10165;0.054493;0.040404;0.024441
5670;0.061271;0.030455;0.10754;0.053872;0.039456;0.020305
5671;0.059911;0.030203;0.1051;0.050763;0.0403;0.022573
5672;0.058985;0.030993;0.10609;0.051411;0.039646;0.021971
5673;0.059603;0.030075;0.099876;0.04461;0.038022;0.019869
5674;0.058853;0.031393;0.097976;0.05199;0.038227;0.018889
5675;0.059055;0.032038;0.097795;0.047127;0.039251;0.019207
5676;0.058454;0.03067;0.098185;0.049981;0.038593;0.01858
5677;0.05922;0.031485;0.096444;0.047249;0.037695;0.015934
5678;0.058385;0.029607;0.097838;0.051438;0.037361;0.017185
5679;0.057369;0.028519;0.096169;0.050443;0.03698;0.016196
5680;0.058254;0.030254;0.10094;0.052722;0.037903;0.015667
5681;0.057924;0.029117;0.10056;0.055335;0.03811;0.015167
5682;0.058118;0.029276;0.09738;0.049696;0.037175;0.015154
5683;0.058833;0.029519;0.099723;0.054125;0.037748;0.016051
5684;0.058773;0.029346;0.099246;0.050506;0.038015;0.01628
5685;0.060338;0.030138;0.10353;0.062275;0.03742;0.015963
5686;0.059459;0.029038;0.10555;0.058983;0.037093;0.014947
5687;0.060108;0.028323;0.10494;0.059879;0.036795;0.013881
5688;0.059749;0.025982;0.10025;0.055116;0.036205;0.014815
5689;0.060095;0.027167;0.10778;0.057118;0.036702;0.01558
5690;0.057326;0.025632;0.10772;0.059315;0.036836;0.015581
5691;0.05711;0.027425;0.10995;0.05841;0.035178;0.012378
5692;0.058055;0.026365;0.10922;0.062616;0.036014;0.01448
5693;0.056891;0.023666;0.10805;0.05681;0.036833;0.014531
5694;0.056894;0.024595;0.10717;0.059614;0.03692;0.014995
5695;0.056742;0.024798;0.10637;0.05963;0.035691;0.013856
5696;0.057551;0.02748;0.1081;0.059093;0.034808;0.013246
5697;0.059104;0.028023;0.10814;0.052916;0.035536;0.01317
5698;0.058697;0.028305;0.10863;0.056226;0.035003;0.011803
5699;0.05767;0.027366;0.10633;0.062246;0.035606;0.013512
5700;0.057603;0.026066;0.10742;0.057429;0.035867;0.013014
5701;0.058688;0.026387;0.1062;0.06611;0.035792;0.013775
5702;0.058426;0.025251;0.11221;0.067042;0.034227;0.01304
5703;0.054971;0.024532;0.10857;0.063551;0.036452;0.015332
5704;0.056259;0.025869;0.10604;0.059027;0.036046;0.014175
5705;0.05595;0.02714;0.1054;0.06185;0.03597;0.01542
5706;0.056091;0.025889;0.1081;0.061951;0.036356;0.013613
5707;0.056418;0.026074;0.1061;0.059502;0.036701;0.015737
5708;0.055577;0.02455;0.11545;0.059313;0.035986;0.015138
5709;0.055284;0.02514;0.11519;0.059467;0.036331;0.014948
5710;0.055548;0.025315;0.1109;0.060169;0.035745;0.014219
5711;0.055153;0.02555;0.11228;0.059727;0.036296;0.014156
5712;0.056501;0.02674;0.10548;0.051091;0.036063;0.015257
5713;0.055354;0.026374;0.10546;0.054453;0.035638;0.014101
5714;0.056781;0.025973;0.10913;0.056539;0.035504;0.014091
5715;0.056938;0.025832;0.11175;0.054539;0.036793;0.014266
5716;0.054818;0.024144;0.10538;0.046573;0.038271;0.016844
5717;0.055162;0.026882;0.10464;0.046204;0.038609;0.016877
5718;0.056273;0.026823;0.10738;0.052308;0.037308;0.014353
5719;0.055406;0.027525;0.10608;0.052288;0.036899;0.016024
5720;0.057235;0.027251;0.1095;0.053415;0.037097;0.015832
5721;0.055475;0.026793;0.10276;0.053781;0.03672;0.012358
5722;0.055399;0.027032;0.10387;0.055189;0.037689;0.016025
5723;0.054827;0.024762;0.10252;0.057239;0.038067;0.015759
5724;0.056637;0.028684;0.10301;0.059599;0.037591;0.015078
5725;0.054883;0.028905;0.10372;0.063947;0.036582;0.013767
5726;0.055836;0.026548;0.10319;0.054187;0.03673;0.01552
5727;0.055616;0.028543;0.10069;0.053905;0.036547;0.013495
5728;0.055783;0.027115;0.10066;0.049882;0.03749;0.014105
5729;0.05606;0.027478;0.1047;0.052754;0.039156;0.015689
5730;0.055948;0.026778;0.1012;0.05556;0.039044;0.015306
5731;0.056518;0.026995;0.098552;0.056284;0.03817;0.016689
5732;0.057433;0.028456;0.10129;0.051045;0.038769;0.016323
5733;0.056417;0.026258;0.10261;0.053174;0.038377;0.016729
5734;0.056337;0.027174;0.10098;0.050734;0.037057;0.014108
5735;0.057118;0.026665;0.099013;0.05314;0.037739;0.015939
5736;0.056333;0.026172;0.1075;0.058337;0.039043;0.016801
5737;0.056596;0.027069;0.10402;0.056195;0.039235;0.015216
5738;0.05642;0.025373;0.10457;0.056605;0.038276;0.018188
5739;0.057533;0.027602;0.10264;0.061612;0.038715;0.015213
5740;0.057418;0.025239;0.097275;0.050295;0.038734;0.016507
5741;0.058534;0.02765;0.095158;0.054908;0.03877;0.015119
5742;0.059637;0.0276;0.096592;0.050703;0.038272;0.015217
5743;0.057767;0.026851;0.092087;0.050512;0.038447;0.015861
5744;0.057145;0.026305;0.094903;0.05232;0.03732;0.014805
5745;0.057596;0.02635;0.096569;0.053066;0.038956;0.017105
5746;0.057998;0.026261;0.092901;0.049616;0.0394;0.017949
5747;0.056438;0.024922;0.09058;0.051094;0.041812;0.021819
5748;0.05644;0.024953;0.090275;0.05271;0.040261;0.01726
5749;0.057094;0.02575;0.089334;0.049225;0.040257;0.018714
5750;0.055098;0.024744;0.089882;0.051323;0.038124;0.015378
5751;0.056504;0.025089;0.10246;0.059071;0.0382;0.017166
5752;0.05537;0.024811;0.095981;0.059538;0.039822;0.017919
5753;0.056257;0.026074;0.10092;0.062614;0.039052;0.015308
5754;0.055674;0.024717;0.10623;0.062233;0.039444;0.018979
5755;0.05457;0.026148;0.10673;0.061654;0.04049;0.019018
5756;0.054346;0.025148;0.10831;0.059122;0.040338;0.018768
5757;0.054461;0.026427;0.10241;0.057811;0.04046;0.018572
5758;0.055632;0.025472;0.10374;0.058855;0.03852;0.016694
5759;0.053655;0.024015;0.10603;0.058304;0.03931;0.0177
5760;0.054241;0.02462;0.10769;0.057256;0.038897;0.016622
5761;0.05515;0.025894;0.10864;0.0602;0.03995;0.018076
5762;0.05413;0.025666;0.10164;0.057672;0.040014;0.018955
5763;0.053679;0.02672;0.10371;0.055895;0.039389;0.017142
5764;0.053247;0.0267;0.1035;0.052034;0.0391;0.017375
5765;0.05432;0.026269;0.1031;0.055283;0.03952;0.016919
5766;0.055141;0.02759;0.1027;0.048171;0.039732;0.015887
5767;0.055365;0.027568;0.10866;0.05134;0.039757;0.016654
5768;0.056405;0.02643;0.10986;0.046632;0.039017;0.016168
5769;0.057006;0.027216;0.109;0.047784;0.038692;0.016483
5770;0.055451;0.027773;0.10396;0.049264;0.038641;0.015767
5771;0.054315;0.026859;0.1018;0.04911;0.039044;0.016146
5772;0.053729;0.025465;0.10801;0.055649;0.039384;0.015817
5773;0.054212;0.026532;0.11227;0.053949;0.039929;0.0158
5774;0.054748;0.027397;0.11242;0.053615;0.039778;0.018141
5775;0.055062;0.028467;0.11345;0.057676;0.039923;0.01683
5776;0.054669;0.026622;0.10718;0.056561;0.038936;0.016154
5777;0.054666;0.026638;0.11319;0.06114;0.039525;0.01639
5778;0.05506;0.026471;0.10757;0.062825;0.040736;0.017083
5779;0.054377;0.027007;0.10587;0.059738;0.03839;0.016029
5780;0.054427;0.025597;0.11149;0.058865;0.037754;0.014395
5781;0.054372;0.02419;0.10989;0.058617;0.038378;0.014802
5782;0.054582;0.023541;0.10884;0.060694;0.038427;0.014866
5783;0.053991;0.023635;0.11109;0.056504;0.037658;0.013649
5784;0.053162;0.023916;0.10721;0.059016;0.037148;0.013934
5785;0.05361;0.024502;0.10607;0.055828;0.038609;0.015194
5786;0.053768;0.023741;0.10749;0.05723;0.038706;0.015467
5787;0.053043;0.022917;0.11062;0.061342;0.038433;0.013996
5788;0.05376;0.025201;0.10872;0.057952;0.03866;0.015118
5789;0.053291;0.02411;0.105;0.055471;0.038987;0.016454
5790;0.053212;0.024544;0.10831;0.053655;0.039133;0.015285
5791;0.053815;0.024764;0.10814;0.057608;0.038277;0.015834
5792;0.056072;0.026455;0.10716;0.061216;0.037705;0.014177
5793;0.056426;0.025208;0.102;0.057128;0.038879;0.018757
5794;0.05568;0.025079;0.10386;0.057685;0.038818;0.018496
5795;0.056826;0.026768;0.10127;0.057605;0.038247;0.015584
5796;0.058012;0.026487;0.10562;0.057348;0.03952;0.017419
5797;0.059051;0.027089;0.11074;0.063741;0.03929;0.016389
5798;0.058759;0.025398;0.10719;0.059846;0.038906;0.016195
5799;0.057631;0.024372;0.10629;0.063231;0.038429;0.015747
5800;0.058978;0.02393;0.10082;0.054931;0.038756;0.016439
5801;0.056897;0.023842;0.10274;0.05891;0.039403;0.018219
5802;0.058228;0.024526;0.10586;0.062337;0.038367;0.014907
5803;0.057194;0.02512;0.10297;0.055171;0.037363;0.014293
5804;0.058006;0.022565;0.10415;0.057127;0.037996;0.014805
5805;0.058658;0.02582;0.10596;0.054193;0.038244;0.015768
5806;0.059609;0.026452;0.10762;0.055136;0.039766;0.016696
5807;0.058622;0.026446;0.10632;0.054036;0.038937;0.016707
5808;0.058524;0.028197;0.10116;0.051291;0.039609;0.01663
5809;0.058771;0.02797;0.10321;0.051307;0.040476;0.016651
5810;0.058502;0.02681;0.10135;0.050273;0.03883;0.015162
5811;0.058743;0.027676;0.10153;0.048428;0.039006;0.016208
5812;0.059877;0.028737;0.099192;0.051491;0.041238;0.01765
5813;0.059275;0.027934;0.098354;0.051635;0.040816;0.017656
5814;0.060152;0.031312;0.10347;0.055464;0.03929;0.016405
5815;0.06055;0.029359;0.10811;0.058544;0.039175;0.016321
5816;0.059923;0.029025;0.09928;0.054748;0.039256;0.015839
5817;0.058953;0.0294;0.09866;0.057446;0.039713;0.01681
5818;0.060675;0.029458;0.10281;0.055288;0.039282;0.01497
5819;0.05808;0.028689;0.10288;0.052666;0.04007;0.015975
5820;0.059063;0.028945;0.10075;0.049317;0.041042;0.016132
5821;0.059431;0.029393;0.10493;0.050645;0.038805;0.014019
5822;0.057514;0.028733;0.10277;0.05122;0.038658;0.016097
5823;0.058688;0.029774;0.1024;0.05243;0.039377;0.015457
5824;0.058782;0.02903;0.10708;0.053402;0.038367;0.014745
5825;0.057268;0.029345;0.10823;0.06028;0.038923;0.017724
5826;0.058363;0.030077;0.10924;0.055243;0.039944;0.016779
5827;0.058054;0.029543;0.1126;0.055323;0.039738;0.016397
5828;0.058929;0.028967;0.117;0.057947;0.038105;0.01425
5829;0.05806;0.030415;0.11471;0.060649;0.03826;0.015033
5830;0.059576;0.028941;0.10861;0.057002;0.0375;0.014824
5831;0.057067;0.027758;0.11052;0.059341;0.03877;0.014255
5832;0.057491;0.030009;0.11052;0.062378;0.03886;0.015103
5833;0.056376;0.029123;0.11202;0.062528;0.039291;0.016771
5834;0.056081;0.028011;0.10732;0.061641;0.039716;0.015834
5835;0.056779;0.028747;0.10829;0.060321;0.039534;0.017711
5836;0.057117;0.028971;0.11689;0.064418;0.040137;0.016982
5837;0.058014;0.026877;0.10873;0.062774;0.039261;0.015401
5838;0.057751;0.026579;0.11092;0.059392;0.039384;0.016347
5839;0.059115;0.027913;0.11425;0.060745;0.038342;0.014442
5840;0.06038;0.029165;0.11259;0.063915;0.039643;0.01529
5841;0.057243;0.027492;0.11548;0.063448;0.039801;0.01784
5842;0.055846;0.026594;0.10785;0.055426;0.039334;0.017979
5843;0.057273;0.026232;0.1084;0.058078;0.038882;0.015048
5844;0.057501;0.027163;0.11259;0.061229;0.03899;0.015734
5845;0.056953;0.02621;0.11284;0.055639;0.038794;0.014379
5846;0.056871;0.025236;0.11018;0.058552;0.038948;0.014852
5847;0.057631;0.026027;0.10865;0.055883;0.039367;0.015755
5848;0.057078;0.02476;0.099166;0.05563;0.039476;0.015909
5849;0.058097;0.025415;0.10463;0.05649;0.038511;0.015291
5850;0.05613;0.026816;0.10421;0.056352;0.038658;0.015425
5851;0.056242;0.027188;0.099569;0.052902;0.03925;0.016849
5852;0.055857;0.027089;0.10208;0.058899;0.039331;0.016262
5853;0.05714;0.026936;0.095058;0.054764;0.040405;0.01662
5854;0.056701;0.027794;0.096603;0.054241;0.039095;0.016345
5855;0.056134;0.027595;0.10332;0.058451;0.03938;0.015857
5856;0.056735;0.026518;0.10084;0.056917;0.039862;0.016558
5857;0.055046;0.025823;0.10422;0.059204;0.039309;0.019242
5858;0.055371;0.025104;0.10316;0.06206;0.039748;0.018193
5859;0.054886;0.024628;0.10694;0.059904;0.038934;0.015968
5860;0.054914;0.024792;0.10563;0.06209;0.038948;0.014527
5861;0.054804;0.025178;0.10661;0.059857;0.038861;0.015383
5862;0.054599;0.024654;0.10344;0.059744;0.038742;0.017053
5863;0.052295;0.024008;0.10246;0.058883;0.039399;0.017041
5864;0.05452;0.023499;0.10219;0.05698;0.040939;0.018914
5865;0.053678;0.023257;0.10295;0.056856;0.040462;0.017432
5866;0.053513;0.023013;0.1017;0.055505;0.041203;0.018674
5867;0.052898;0.022244;0.10471;0.055808;0.040204;0.018051
5868;0.051111;0.021226;0.11125;0.057182;0.039538;0.016877
5869;0.05276;0.022651;0.11363;0.056927;0.039384;0.016972
5870;0.05101;0.023219;0.10833;0.053352;0.040471;0.016919
5871;0.050701;0.020732;0.10908;0.053784;0.039303;0.016164
5872;0.051265;0.023198;0.11247;0.056136;0.039146;0.015968
5873;0.050895;0.023562;0.11103;0.050449;0.038721;0.015801
5874;0.052406;0.02471;0.10538;0.047847;0.038881;0.017457
5875;0.051362;0.022616;0.10447;0.056855;0.040273;0.019375
5876;0.052185;0.023297;0.10392;0.056559;0.039383;0.017572
5877;0.051541;0.023078;0.10709;0.057162;0.040978;0.021538
5878;0.051986;0.02298;0.10847;0.05599;0.042413;0.022439
5879;0.052471;0.022514;0.1107;0.057823;0.03965;0.0208
5880;0.053736;0.022926;0.10256;0.052331;0.040192;0.018543
5881;0.053711;0.022955;0.1046;0.051171;0.040416;0.019054
5882;0.052947;0.023256;0.10476;0.054702;0.039942;0.017205
5883;0.053007;0.021517;0.10558;0.052714;0.039745;0.015715
5884;0.053731;0.021636;0.10713;0.053149;0.039186;0.018668
5885;0.052039;0.024074;0.1045;0.046548;0.038435;0.017349
5886;0.053494;0.022933;0.10376;0.056684;0.039237;0.017653
5887;0.053955;0.023516;0.10315;0.052923;0.039375;0.017427
5888;0.053897;0.023964;0.09819;0.052209;0.039597;0.017079
5889;0.051528;0.020896;0.10596;0.054143;0.03869;0.017131
5890;0.051242;0.023043;0.10113;0.05148;0.038894;0.016603
5891;0.051188;0.022093;0.10133;0.049805;0.039291;0.019029
5892;0.050986;0.022441;0.10492;0.052977;0.039719;0.01836
5893;0.051295;0.022899;0.10083;0.048275;0.039507;0.01843
5894;0.053009;0.021967;0.10207;0.050637;0.040182;0.019981
5895;0.052471;0.022346;0.10467;0.053105;0.040034;0.020411
5896;0.052754;0.022309;0.10712;0.056108;0.040545;0.019446
5897;0.052836;0.021857;0.10514;0.051807;0.040315;0.018822
5898;0.052949;0.023017;0.11104;0.051921;0.039363;0.017856
5899;0.053995;0.023835;0.10544;0.052786;0.040137;0.018179
5900;0.053911;0.023656;0.10631;0.051573;0.039972;0.020079
5901;0.054276;0.024815;0.10586;0.055635;0.04007;0.018362
5902;0.05362;0.025519;0.10402;0.052365;0.040841;0.019165
5903;0.053583;0.02431;0.10716;0.05373;0.041185;0.020419
5904;0.054797;0.024422;0.099773;0.052254;0.03984;0.018476
5905;0.05343;0.02293;0.10046;0.052526;0.040569;0.018474
5906;0.055016;0.02404;0.10208;0.05076;0.040333;0.017235
5907;0.054526;0.023329;0.097513;0.049804;0.040194;0.019016
5908;0.055307;0.025166;0.10657;0.056034;0.04073;0.019012
5909;0.054709;0.024517;0.10448;0.053565;0.041905;0.020744
5910;0.057658;0.025375;0.10285;0.052792;0.040217;0.017338
5911;0.054988;0.025318;0.10835;0.059896;0.03993;0.019814
5912;0.055026;0.023375;0.10989;0.061305;0.039804;0.019847
5913;0.054303;0.024165;0.11423;0.061468;0.040567;0.018518
5914;0.0534;0.025626;0.10712;0.057995;0.040508;0.020122
5915;0.053422;0.025211;0.1076;0.066284;0.040853;0.019185
5916;0.054223;0.02577;0.10696;0.06265;0.04182;0.019536
5917;0.053608;0.025654;0.10869;0.062283;0.039775;0.016794
5918;0.055006;0.026486;0.10761;0.063139;0.040282;0.019843
5919;0.054306;0.026313;0.11153;0.067656;0.038983;0.01786
5920;0.054046;0.026593;0.10966;0.063327;0.038069;0.016846
5921;0.054376;0.024817;0.10955;0.063334;0.039214;0.018576
5922;0.054295;0.025352;0.11226;0.064449;0.038821;0.017776
5923;0.05489;0.024791;0.11208;0.06831;0.039816;0.016889
5924;0.053425;0.026506;0.11352;0.068369;0.039284;0.016032
5925;0.053766;0.027233;0.11774;0.065246;0.038934;0.016584
5926;0.052627;0.024623;0.1116;0.063535;0.039398;0.015724
5927;0.053718;0.024646;0.10722;0.057603;0.03854;0.015401
5928;0.052262;0.024611;0.10745;0.058726;0.039714;0.016853
5929;0.054593;0.026717;0.10879;0.061401;0.038545;0.014504
5930;0.053614;0.027197;0.11278;0.065394;0.038765;0.015778
5931;0.053655;0.027011;0.11023;0.061736;0.038675;0.015292
5932;0.055164;0.027656;0.11201;0.061158;0.03928;0.015486
5933;0.054485;0.028623;0.11042;0.059156;0.040011;0.015428
5934;0.054764;0.02745;0.11429;0.056844;0.039483;0.016915
5935;0.054329;0.026662;0.11487;0.0558;0.040964;0.018349
5936;0.053761;0.02704;0.11306;0.061224;0.039975;0.0173
5937;0.054134;0.025692;0.11037;0.061294;0.040327;0.017186
5938;0.053642;0.027208;0.11201;0.059465;0.03918;0.01587
5939;0.053735;0.027055;0.11177;0.059953;0.039429;0.014923
5940;0.053361;0.025978;0.11058;0.06083;0.040288;0.016686
5941;0.052765;0.02549;0.10844;0.056806;0.039751;0.01599
5942;0.05409;0.026354;0.11096;0.064686;0.039634;0.018101
5943;0.053088;0.025057;0.10933;0.056961;0.03953;0.016964
5944;0.052871;0.023176;0.10441;0.05767;0.03978;0.016961
5945;0.053468;0.024826;0.10745;0.059794;0.039475;0.016714
5946;0.052308;0.024027;0.10716;0.057689;0.039929;0.016642
5947;0.053724;0.025749;0.1066;0.061867;0.039047;0.017645
5948;0.054579;0.027577;0.10465;0.060205;0.039001;0.01729
5949;0.053957;0.0257;0.10133;0.057867;0.038979;0.02063
5950;0.054718;0.027234;0.11108;0.067359;0.038274;0.017966
5951;0.053572;0.024634;0.10938;0.056971;0.038334;0.016424
5952;0.055664;0.026137;0.11034;0.063276;0.038842;0.017921
5953;0.055095;0.027867;0.11394;0.061998;0.038424;0.016246
5954;0.054871;0.026967;0.10997;0.057377;0.038527;0.016019
5955;0.054745;0.027498;0.11448;0.063554;0.038291;0.015863
5956;0.054831;0.029363;0.10704;0.055208;0.039031;0.019079
5957;0.05643;0.028343;0.10415;0.055207;0.040279;0.018984
5958;0.055697;0.028075;0.10407;0.059589;0.039593;0.018153
5959;0.055831;0.026702;0.10414;0.061958;0.039508;0.019548
5960;0.054816;0.026166;0.10358;0.051329;0.039014;0.018488
5961;0.05335;0.025272;0.10237;0.051397;0.039367;0.020373
5962;0.053161;0.026193;0.098729;0.055149;0.039501;0.016564
5963;0.053919;0.026168;0.10033;0.051619;0.037867;0.014713
5964;0.054242;0.027543;0.097605;0.048485;0.039569;0.01654
5965;0.054015;0.026924;0.10041;0.053477;0.038553;0.015997
5966;0.053612;0.026663;0.09098;0.051075;0.038262;0.015499
5967;0.053903;0.02752;0.095622;0.056265;0.037546;0.01546
5968;0.052288;0.027257;0.095106;0.051037;0.037579;0.015125
5969;0.053601;0.027403;0.099634;0.061118;0.037379;0.01455
5970;0.054167;0.029423;0.09748;0.049434;0.039218;0.017914
5971;0.054559;0.028971;0.092405;0.049803;0.037105;0.015695
5972;0.055383;0.028659;0.093768;0.050262;0.039146;0.019729
5973;0.052807;0.027788;0.09923;0.052594;0.039467;0.020105
5974;0.052807;0.025906;0.093342;0.046307;0.039491;0.019864
5975;0.053221;0.024949;0.10093;0.052346;0.038854;0.018122
5976;0.051881;0.024813;0.10188;0.050753;0.03835;0.016975
5977;0.054365;0.026526;0.10015;0.053998;0.039549;0.018097
5978;0.053112;0.025981;0.097258;0.051708;0.03906;0.019133
5979;0.05298;0.026338;0.10096;0.052259;0.039391;0.017067
5980;0.054558;0.026321;0.099715;0.05424;0.039903;0.016967
5981;0.053279;0.025816;0.096768;0.051269;0.039977;0.018145
5982;0.055652;0.027953;0.096856;0.049856;0.039889;0.015519
5983;0.055086;0.02663;0.096641;0.048725;0.039481;0.015359
5984;0.055878;0.02739;0.098073;0.050392;0.039656;0.017585
5985;0.057249;0.026473;0.10478;0.05405;0.038866;0.015032
5986;0.056827;0.026063;0.10252;0.056159;0.03895;0.016344
5987;0.058507;0.026485;0.10681;0.055906;0.038945;0.016897
5988;0.056626;0.027574;0.10054;0.053444;0.038099;0.015995
5989;0.0571;0.024792;0.10031;0.057238;0.038511;0.016006
5990;0.056871;0.026306;0.10388;0.053723;0.03958;0.018568
5991;0.057398;0.02657;0.098874;0.050729;0.039624;0.017813
5992;0.056976;0.02666;0.09892;0.055136;0.039007;0.015614
5993;0.056332;0.026547;0.097334;0.054893;0.039637;0.015985
5994;0.056343;0.027638;0.098605;0.050392;0.040043;0.01693
5995;0.056631;0.027911;0.091888;0.04905;0.040723;0.01754
5996;0.056292;0.028644;0.09663;0.051849;0.040271;0.016098
5997;0.055909;0.029021;0.097011;0.04896;0.04081;0.016157
5998;0.055966;0.027837;0.093313;0.049887;0.040435;0.017588
5999;0.054601;0.027939;0.093715;0.047122;0.040856;0.01721
6000;0.055469;0.027792;0.094816;0.053721;0.040749;0.016535
6001;0.055011;0.026628;0.096813;0.051849;0.041342;0.018218
6002;0.055605;0.026327;0.094982;0.054565;0.041328;0.018258
6003;0.055772;0.027378;0.099466;0.052526;0.040123;0.015733
6004;0.055622;0.028364;0.10301;0.053112;0.040444;0.016369
6005;0.056925;0.02767;0.10123;0.051499;0.041352;0.019508
6006;0.05749;0.027149;0.10135;0.054648;0.039902;0.015377
6007;0.05585;0.025548;0.10008;0.049831;0.040894;0.017855
6008;0.056695;0.026122;0.10173;0.052406;0.039634;0.017664
6009;0.058567;0.028027;0.10371;0.052724;0.040982;0.016905
6010;0.058133;0.026748;0.10383;0.050955;0.042554;0.018619
6011;0.057795;0.025149;0.1045;0.053306;0.041649;0.018149
6012;0.058897;0.026843;0.10687;0.052682;0.041486;0.017594
6013;0.057529;0.024915;0.10437;0.060831;0.040516;0.016418
6014;0.059351;0.024954;0.10246;0.058272;0.040771;0.014848
6015;0.060014;0.026746;0.10665;0.064073;0.040548;0.016629
6016;0.060275;0.026422;0.10988;0.064048;0.040019;0.016348
6017;0.060551;0.026847;0.10744;0.066478;0.03993;0.015837
6018;0.058847;0.026391;0.10725;0.062833;0.041294;0.017528
6019;0.060263;0.027785;0.10741;0.064084;0.040124;0.015665
6020;0.060117;0.027726;0.10809;0.066229;0.040926;0.018758
6021;0.060142;0.027817;0.10522;0.060467;0.041955;0.019133
6022;0.060896;0.029178;0.10282;0.060527;0.042084;0.019687
6023;0.060824;0.028469;0.1021;0.063888;0.040826;0.017515
6024;0.060747;0.028543;0.10075;0.060489;0.041472;0.01742
6025;0.061874;0.027792;0.10159;0.06128;0.040921;0.019606
6026;0.060633;0.029007;0.10337;0.062642;0.04059;0.016345
6027;0.06;0.029537;0.10315;0.060324;0.040928;0.016706
6028;0.060005;0.028618;0.10316;0.058839;0.041832;0.0183
6029;0.059415;0.028435;0.10396;0.064606;0.040329;0.017609
6030;0.059374;0.030154;0.10394;0.064268;0.04026;0.017293
6031;0.05881;0.027924;0.10875;0.063894;0.039713;0.016842
6032;0.057388;0.028899;0.10617;0.063319;0.041525;0.018957
6033;0.05548;0.027743;0.10086;0.056502;0.038939;0.017124
6034;0.057673;0.029415;0.10045;0.062503;0.039033;0.015847
6035;0.057873;0.029822;0.10633;0.061775;0.038121;0.013792
6036;0.0568;0.029871;0.10802;0.063751;0.039099;0.014651
6037;0.056684;0.029254;0.11049;0.066491;0.04006;0.016448
6038;0.058813;0.029435;0.10799;0.054173;0.039263;0.015575
6039;0.056628;0.028852;0.10469;0.055832;0.040092;0.017267
6040;0.058122;0.028655;0.10963;0.060384;0.041084;0.018108
6041;0.057173;0.030821;0.10488;0.057943;0.039127;0.015505
6042;0.058887;0.029451;0.10936;0.061413;0.039838;0.014887
6043;0.056348;0.028727;0.10948;0.056431;0.039196;0.013922
6044;0.057269;0.028643;0.11039;0.060663;0.040457;0.018199
6045;0.056583;0.03063;0.10283;0.056351;0.041484;0.01813
6046;0.05799;0.030051;0.11142;0.06512;0.040444;0.015805
6047;0.057354;0.030636;0.1124;0.064511;0.040441;0.016823
6048;0.057025;0.030297;0.10354;0.060867;0.039088;0.013952
6049;0.056346;0.029487;0.1064;0.062258;0.040126;0.016046
6050;0.058272;0.031705;0.10365;0.061325;0.040394;0.016611
6051;0.055084;0.027383;0.1115;0.063566;0.038961;0.015892
6052;0.05573;0.028507;0.1101;0.064129;0.03951;0.015349
6053;0.055771;0.030222;0.11152;0.066584;0.039288;0.013939
6054;0.053614;0.029944;0.10859;0.062601;0.03832;0.01494
6055;0.054686;0.030218;0.10911;0.063627;0.038418;0.014874
6056;0.056278;0.030362;0.10699;0.058813;0.038173;0.013451
6057;0.052845;0.026898;0.11054;0.05668;0.038338;0.013596
6058;0.054408;0.0282;0.11084;0.057198;0.038821;0.014117
6059;0.054634;0.028827;0.1052;0.057638;0.039716;0.015753
6060;0.055671;0.027835;0.10442;0.057195;0.039253;0.01555
6061;0.055926;0.02829;0.10897;0.061228;0.039361;0.014332
6062;0.05659;0.030576;0.1063;0.057049;0.038758;0.013321
6063;0.05566;0.02912;0.1033;0.052985;0.039029;0.014013
6064;0.056815;0.029448;0.10437;0.053601;0.040921;0.019212
6065;0.05446;0.027228;0.10188;0.052856;0.039589;0.016562
6066;0.053804;0.026377;0.10364;0.050771;0.039603;0.014917
6067;0.054296;0.026628;0.10101;0.052149;0.040341;0.017755
6068;0.055143;0.024867;0.10537;0.053211;0.039177;0.015709
6069;0.054768;0.02515;0.10503;0.047689;0.040235;0.017071
6070;0.055457;0.025842;0.10139;0.050044;0.040631;0.016039
6071;0.054746;0.02689;0.10195;0.052177;0.040362;0.018702
6072;0.054759;0.027259;0.098629;0.048301;0.040563;0.016444
6073;0.053272;0.023881;0.10203;0.048334;0.040424;0.017694
6074;0.052064;0.023201;0.10043;0.052457;0.039389;0.017249
6075;0.053469;0.024611;0.098221;0.052989;0.039903;0.017568
6076;0.053208;0.024233;0.096365;0.051804;0.040056;0.017238
6077;0.052886;0.024906;0.099013;0.054937;0.039623;0.017214
6078;0.05448;0.025603;0.1003;0.055768;0.039118;0.015139
6079;0.053517;0.025912;0.099358;0.054449;0.038966;0.015687
6080;0.053757;0.024937;0.10204;0.056243;0.038835;0.015653
6081;0.053125;0.024047;0.099984;0.055069;0.038857;0.017843
6082;0.053353;0.025532;0.099138;0.057486;0.040128;0.016357
6083;0.053174;0.025379;0.098445;0.053148;0.039171;0.016731
6084;0.053569;0.027366;0.10105;0.059492;0.039939;0.016361
6085;0.053702;0.026581;0.097057;0.056622;0.040453;0.018122
6086;0.053678;0.027976;0.10157;0.062848;0.040188;0.019524
6087;0.054714;0.027913;0.10462;0.060276;0.038886;0.017237
6088;0.054657;0.027929;0.10353;0.060224;0.039475;0.016557
6089;0.055062;0.030019;0.1024;0.059735;0.039207;0.017202
6090;0.055154;0.027601;0.098328;0.056909;0.038746;0.014819
6091;0.054279;0.02864;0.094716;0.058935;0.039633;0.016214
6092;0.054727;0.028419;0.097392;0.061677;0.039615;0.015849
6093;0.054786;0.02758;0.10307;0.060981;0.040579;0.018452
6094;0.057434;0.030098;0.10097;0.064467;0.039084;0.016391
6095;0.056533;0.028471;0.095423;0.055116;0.041023;0.018194
6096;0.056996;0.030294;0.10315;0.057726;0.040379;0.016956
6097;0.057012;0.029793;0.1004;0.060643;0.040399;0.017918
6098;0.056855;0.028866;0.096709;0.056861;0.04012;0.018043
6099;0.057026;0.028879;0.098453;0.06177;0.039242;0.017125
6100;0.056141;0.029262;0.099589;0.061443;0.04106;0.018339
6101;0.056743;0.028881;0.096505;0.058498;0.039132;0.017693
6102;0.055735;0.028722;0.095347;0.056176;0.040911;0.017091
6103;0.057443;0.02886;0.10044;0.057252;0.040354;0.015471
6104;0.056402;0.02949;0.098579;0.057702;0.040461;0.016843
6105;0.056042;0.029072;0.099405;0.057395;0.038729;0.016438
6106;0.056087;0.02885;0.093847;0.055577;0.039712;0.017203
6107;0.054925;0.027288;0.096351;0.055031;0.039329;0.016559
6108;0.054638;0.027674;0.093352;0.051827;0.039011;0.015743
6109;0.054605;0.027796;0.10124;0.056132;0.038457;0.016109
6110;0.056487;0.028145;0.10365;0.059072;0.038207;0.015742
6111;0.055929;0.027248;0.10274;0.060406;0.040297;0.017559
6112;0.055908;0.028095;0.098313;0.055242;0.040147;0.016474
6113;0.055515;0.028518;0.1017;0.059147;0.040252;0.016448
6114;0.054779;0.027948;0.10203;0.063752;0.04003;0.01584
6115;0.055772;0.027521;0.10414;0.060251;0.040618;0.016107
6116;0.056329;0.028484;0.10056;0.062421;0.03957;0.015967
6117;0.057363;0.028541;0.10691;0.068134;0.039509;0.015196
6118;0.055627;0.028072;0.10806;0.060451;0.040129;0.017983
6119;0.054569;0.02767;0.10786;0.063572;0.039992;0.016219
6120;0.056165;0.028907;0.11089;0.063475;0.041486;0.018263
6121;0.054327;0.027222;0.10543;0.05788;0.040309;0.015763
6122;0.055327;0.02858;0.10987;0.056979;0.039861;0.015989
6123;0.056081;0.028763;0.10827;0.056876;0.041471;0.017221
6124;0.055585;0.027679;0.10263;0.05925;0.040195;0.015535
6125;0.056534;0.02923;0.10723;0.05782;0.040346;0.017728
6126;0.057459;0.028462;0.11063;0.059867;0.038784;0.015883
6127;0.055984;0.026256;0.10885;0.061438;0.039209;0.016563
6128;0.056625;0.027846;0.10869;0.056738;0.03905;0.015541
6129;0.054656;0.025869;0.11177;0.061227;0.038311;0.013735
6130;0.055494;0.025369;0.11038;0.058067;0.039316;0.017309
6131;0.055684;0.025316;0.10906;0.064994;0.038721;0.01555
6132;0.057557;0.025162;0.10515;0.065143;0.037761;0.015461
6133;0.058043;0.027212;0.10705;0.0632;0.03739;0.014043
6134;0.056544;0.025381;0.10563;0.061171;0.038095;0.014865
6135;0.056266;0.025133;0.10554;0.063892;0.036867;0.013043
6136;0.054694;0.022574;0.11009;0.066199;0.038433;0.0153
6137;0.055557;0.026568;0.10802;0.059032;0.038551;0.016892
6138;0.054912;0.026003;0.10148;0.059509;0.037045;0.014468
6139;0.053012;0.026328;0.10356;0.060684;0.038573;0.014848
6140;0.054826;0.027533;0.10579;0.055678;0.03789;0.013883
6141;0.054479;0.02612;0.10405;0.056881;0.037391;0.013214
6142;0.053063;0.026996;0.10044;0.053753;0.037562;0.015664
6143;0.053225;0.026001;0.099844;0.054584;0.03696;0.0143
6144;0.051709;0.024137;0.10597;0.060578;0.036441;0.013799
6145;0.051271;0.025448;0.09775;0.060088;0.03637;0.013094
6146;0.052608;0.025042;0.095301;0.057237;0.037444;0.014024
6147;0.05136;0.025534;0.092135;0.055253;0.037089;0.014647
6148;0.051416;0.024932;0.099923;0.055653;0.037775;0.015502
6149;0.051062;0.025175;0.097446;0.055747;0.037784;0.015462
6150;0.05038;0.025075;0.099606;0.058247;0.038724;0.017074
6151;0.050271;0.025925;0.10514;0.058904;0.037042;0.015256
6152;0.049961;0.025821;0.10378;0.056789;0.038289;0.016753
6153;0.050641;0.024884;0.10459;0.053702;0.038137;0.01552
6154;0.048809;0.024652;0.10947;0.061704;0.03915;0.014751
6155;0.050052;0.025519;0.10464;0.057556;0.03889;0.015223
6156;0.049902;0.025842;0.11087;0.059123;0.038324;0.014582
6157;0.050569;0.026251;0.10552;0.053953;0.037873;0.013429
6158;0.049861;0.025439;0.11147;0.05799;0.039842;0.014558
6159;0.051362;0.026153;0.11201;0.058347;0.040243;0.016412
6160;0.050688;0.026125;0.10244;0.05612;0.039554;0.015613
6161;0.050837;0.026144;0.10581;0.054013;0.039207;0.015832
6162;0.050533;0.025998;0.10894;0.057907;0.038326;0.014219
6163;0.052621;0.028514;0.10487;0.058068;0.038891;0.014957
6164;0.052341;0.026854;0.10488;0.060288;0.039659;0.015724
6165;0.053012;0.027223;0.10607;0.055193;0.039411;0.015849
6166;0.052677;0.027715;0.10485;0.055802;0.039004;0.01493
6167;0.05372;0.029346;0.10048;0.052363;0.038788;0.016152
6168;0.054338;0.028994;0.10037;0.053546;0.038548;0.013231
6169;0.054626;0.030638;0.1035;0.058614;0.039174;0.016866
6170;0.055204;0.028741;0.1016;0.053829;0.038162;0.014481
6171;0.053346;0.028752;0.10274;0.054998;0.040513;0.017259
6172;0.053735;0.030155;0.10232;0.055115;0.040444;0.015628
6173;0.053354;0.02781;0.10362;0.05534;0.039096;0.015103
6174;0.053271;0.030119;0.10851;0.051629;0.039627;0.014854
6175;0.05501;0.030653;0.1057;0.053931;0.03925;0.015235
6176;0.054394;0.030295;0.10595;0.054528;0.038416;0.014394
6177;0.054463;0.029434;0.10686;0.057058;0.038096;0.013888
6178;0.052342;0.027853;0.10734;0.054107;0.037862;0.01454
6179;0.054455;0.03066;0.10165;0.053914;0.038661;0.015938
6180;0.053679;0.028778;0.1067;0.057808;0.038687;0.016397
6181;0.055238;0.028197;0.10128;0.055935;0.038339;0.015677
6182;0.05352;0.027611;0.10111;0.052535;0.039621;0.016705
6183;0.052266;0.027541;0.099172;0.055508;0.038162;0.015808
6184;0.055029;0.028784;0.099929;0.056216;0.038279;0.017498
6185;0.055005;0.029588;0.10161;0.052537;0.0404;0.016689
6186;0.054613;0.029735;0.099802;0.045838;0.039008;0.016964
6187;0.054878;0.029033;0.10447;0.053134;0.038741;0.014782
6188;0.055283;0.028657;0.10291;0.050911;0.039367;0.0165
6189;0.05492;0.028361;0.1036;0.052873;0.038752;0.01514
6190;0.054439;0.028779;0.098617;0.049859;0.038646;0.015947
6191;0.055662;0.026836;0.099036;0.051715;0.038905;0.015385
6192;0.055031;0.026593;0.10844;0.058786;0.038226;0.013585
6193;0.055489;0.027395;0.10272;0.056437;0.038448;0.014939
6194;0.054502;0.027009;0.10128;0.056718;0.038041;0.014948
6195;0.055648;0.026155;0.1067;0.057641;0.036741;0.012669
6196;0.055758;0.027079;0.10093;0.055578;0.038173;0.016752
6197;0.057363;0.028318;0.10491;0.063605;0.037898;0.017054
6198;0.056776;0.027615;0.10399;0.060232;0.03816;0.017338
6199;0.056023;0.027168;0.10057;0.057053;0.037406;0.015493
6200;0.054668;0.026402;0.098717;0.058092;0.037928;0.01577
6201;0.053829;0.025696;0.10266;0.056055;0.03788;0.017611
6202;0.056208;0.026458;0.10143;0.054858;0.037596;0.016597
6203;0.054848;0.025383;0.10316;0.054188;0.037618;0.015073
6204;0.05584;0.024908;0.10362;0.05669;0.03922;0.01673
6205;0.055203;0.024511;0.09886;0.054438;0.038159;0.014437
6206;0.055563;0.026756;0.10235;0.060204;0.038906;0.014676
6207;0.054899;0.02537;0.10212;0.055931;0.039448;0.017133
6208;0.054965;0.025223;0.10242;0.057834;0.037113;0.012557
6209;0.054275;0.026554;0.10477;0.056254;0.038957;0.014195
6210;0.054859;0.028393;0.10657;0.057899;0.038552;0.01506
6211;0.053574;0.024681;0.10296;0.052602;0.038551;0.015626
6212;0.054105;0.027302;0.10123;0.05165;0.038246;0.013347
6213;0.053749;0.027375;0.10516;0.05809;0.038083;0.012461
6214;0.055293;0.026756;0.10351;0.057913;0.038807;0.013556
6215;0.054568;0.027827;0.099508;0.054245;0.037895;0.012045
6216;0.054255;0.028461;0.1028;0.057133;0.038965;0.014223
6217;0.054344;0.028071;0.097559;0.048868;0.037931;0.012634
6218;0.055623;0.027289;0.098553;0.050322;0.038382;0.01443
6219;0.055323;0.02793;0.10638;0.053132;0.038288;0.013571
6220;0.054289;0.027989;0.099381;0.05126;0.037344;0.013566
6221;0.054399;0.028897;0.097599;0.053119;0.037503;0.015202
6222;0.054853;0.029241;0.094678;0.055484;0.037528;0.01338
6223;0.05436;0.029905;0.099226;0.052855;0.03824;0.015355
6224;0.054444;0.02851;0.095418;0.047402;0.037725;0.014079
6225;0.05681;0.031331;0.097885;0.058514;0.038759;0.015968
6226;0.056216;0.029423;0.10486;0.060578;0.037531;0.014492
6227;0.056718;0.029412;0.10715;0.060998;0.038024;0.013988
6228;0.055704;0.02739;0.10861;0.058781;0.039484;0.018132
6229;0.056514;0.02831;0.10353;0.059659;0.037739;0.014349
6230;0.05717;0.028326;0.10713;0.058687;0.039202;0.016747
6231;0.055937;0.027103;0.1036;0.054637;0.038653;0.015878
6232;0.055597;0.027503;0.11017;0.057175;0.038217;0.015609
6233;0.056295;0.029076;0.10519;0.055945;0.037781;0.014066
6234;0.05623;0.027905;0.10472;0.056705;0.039675;0.015336
6235;0.055095;0.027133;0.10809;0.061098;0.038946;0.017109
6236;0.055501;0.027213;0.10908;0.059328;0.038673;0.014773
6237;0.056567;0.026157;0.11168;0.059699;0.037984;0.014462
6238;0.055973;0.027497;0.1056;0.061203;0.037173;0.012764
6239;0.056365;0.027233;0.10855;0.059167;0.03892;0.016557
6240;0.05705;0.028192;0.10436;0.053119;0.039027;0.017167
6241;0.05727;0.029396;0.10068;0.057548;0.040275;0.018392
6242;0.058127;0.026945;0.10205;0.05575;0.038726;0.015486
6243;0.058762;0.028423;0.10542;0.062701;0.038695;0.017037
6244;0.058569;0.027121;0.10425;0.05746;0.038477;0.014796
6245;0.057652;0.027045;0.10243;0.05262;0.037825;0.014757
6246;0.057611;0.025826;0.10449;0.056861;0.038043;0.013991
6247;0.058614;0.025276;0.1119;0.057265;0.038631;0.014113
6248;0.056323;0.025214;0.11178;0.049818;0.039412;0.015789
6249;0.056311;0.025222;0.10766;0.054794;0.039208;0.018861
6250;0.05651;0.025243;0.11089;0.05374;0.03957;0.017814
6251;0.056222;0.02557;0.11038;0.055215;0.038831;0.017236
6252;0.055972;0.022895;0.10919;0.064102;0.039132;0.018808
6253;0.055442;0.023963;0.10694;0.057956;0.040322;0.019895
6254;0.056737;0.024976;0.10575;0.062542;0.038287;0.017951
6255;0.056743;0.025631;0.11142;0.060522;0.03783;0.014436
6256;0.057382;0.026166;0.10485;0.062508;0.037895;0.017082
6257;0.056858;0.025021;0.10932;0.063942;0.038142;0.016283
6258;0.056954;0.024934;0.10908;0.060453;0.037966;0.017242
6259;0.056632;0.026159;0.10331;0.057391;0.039513;0.018596
6260;0.055116;0.025262;0.099582;0.05628;0.038263;0.017247
6261;0.055451;0.025519;0.1082;0.063472;0.039001;0.018519
6262;0.05372;0.024633;0.10889;0.067217;0.038369;0.016218
6263;0.055429;0.025517;0.10868;0.066397;0.038443;0.016371
6264;0.05524;0.025562;0.10314;0.060308;0.038064;0.014963
6265;0.054371;0.026093;0.10741;0.063125;0.038564;0.016484
6266;0.054308;0.023964;0.10981;0.063439;0.038445;0.017623
6267;0.054675;0.024552;0.1065;0.068329;0.037174;0.014182
6268;0.054928;0.023776;0.11214;0.065193;0.038881;0.017147
6269;0.053793;0.024212;0.10882;0.059757;0.039261;0.020994
6270;0.0548;0.025095;0.10462;0.056759;0.037993;0.017759
6271;0.055899;0.024996;0.10898;0.060248;0.037141;0.015748
6272;0.055079;0.024051;0.10004;0.058383;0.038366;0.016132
6273;0.054034;0.024209;0.10065;0.060206;0.038476;0.017409
6274;0.054545;0.023446;0.1028;0.063107;0.038039;0.019233
6275;0.055357;0.024826;0.10431;0.063526;0.036712;0.018072
6276;0.056091;0.024531;0.1041;0.061827;0.037446;0.014867
6277;0.055079;0.024879;0.10493;0.063335;0.037418;0.013352
6278;0.055921;0.025153;0.10549;0.063221;0.038299;0.016554
6279;0.054017;0.024535;0.10224;0.060087;0.037536;0.016718
6280;0.054115;0.026489;0.10944;0.063901;0.037408;0.011952
6281;0.054844;0.025821;0.10243;0.064907;0.0366;0.013169
6282;0.053729;0.025003;0.10535;0.060205;0.038426;0.014356
6283;0.054121;0.024165;0.10895;0.061444;0.037112;0.012613
6284;0.053301;0.022738;0.10798;0.062006;0.038499;0.014825
6285;0.052773;0.022374;0.10485;0.060223;0.038776;0.014449
6286;0.055249;0.024065;0.10396;0.059271;0.036806;0.012848
6287;0.054045;0.023008;0.10123;0.066971;0.037346;0.012473
6288;0.05435;0.023464;0.10237;0.060226;0.038033;0.014789
6289;0.053383;0.024616;0.10638;0.064778;0.038005;0.019173
6290;0.054364;0.024501;0.10657;0.062849;0.03819;0.016535
6291;0.055094;0.023043;0.10672;0.057816;0.038374;0.015724
6292;0.054171;0.021966;0.10885;0.061441;0.03814;0.015352
6293;0.054704;0.023281;0.10484;0.058325;0.036967;0.015213
6294;0.05534;0.024276;0.10681;0.060587;0.037843;0.014356
6295;0.05541;0.024518;0.10593;0.056632;0.038399;0.01727
6296;0.055542;0.023482;0.10305;0.062763;0.037648;0.014848
6297;0.056685;0.022768;0.10108;0.062392;0.036868;0.014056
6298;0.055782;0.023086;0.10353;0.061625;0.037588;0.015742
6299;0.053895;0.023019;0.10396;0.064932;0.037512;0.015189
6300;0.0542;0.022213;0.10665;0.068425;0.039848;0.017188
6301;0.054765;0.023205;0.10614;0.064401;0.03763;0.015011
6302;0.053293;0.023993;0.10709;0.066605;0.038917;0.016754
6303;0.054831;0.024398;0.10355;0.066162;0.03799;0.013728
6304;0.055287;0.024222;0.10827;0.062145;0.039731;0.019897
6305;0.054063;0.024137;0.10905;0.063948;0.039103;0.018504
6306;0.05456;0.024535;0.10053;0.065667;0.038515;0.01508
6307;0.055404;0.02516;0.10594;0.064165;0.038842;0.015245
6308;0.056163;0.024837;0.10387;0.060145;0.03942;0.016887
6309;0.05564;0.023421;0.10439;0.060895;0.039288;0.017608
6310;0.055174;0.024076;0.10563;0.05998;0.03714;0.016
6311;0.05516;0.025756;0.10867;0.057227;0.038328;0.017069
6312;0.054337;0.022655;0.1034;0.059878;0.037807;0.014833
6313;0.055738;0.024171;0.10357;0.055288;0.038621;0.015903
6314;0.054761;0.023038;0.10484;0.055044;0.036926;0.014255
6315;0.05536;0.02326;0.10652;0.056573;0.03753;0.012937
6316;0.054304;0.021924;0.106;0.053731;0.037828;0.015575
6317;0.055884;0.02428;0.1001;0.051478;0.038356;0.014029
6318;0.054069;0.023023;0.10281;0.046517;0.038006;0.014362
6319;0.054919;0.023071;0.10691;0.047827;0.037999;0.014722
6320;0.054755;0.02369;0.097099;0.047946;0.038029;0.015089
6321;0.054356;0.022975;0.10149;0.051011;0.036861;0.014214
6322;0.054523;0.022574;0.099486;0.050054;0.038492;0.015956
6323;0.055677;0.025589;0.10059;0.047999;0.037179;0.014609
6324;0.05773;0.025168;0.097319;0.047598;0.036443;0.013568
6325;0.056015;0.023234;0.098661;0.049505;0.037682;0.012954
6326;0.057072;0.02319;0.090375;0.046373;0.036405;0.013129
6327;0.055987;0.024454;0.10168;0.049587;0.037979;0.014461
6328;0.056238;0.022583;0.096906;0.047695;0.037185;0.013723
6329;0.056444;0.024132;0.096451;0.053973;0.037549;0.015775
6330;0.057222;0.024245;0.098655;0.05605;0.037288;0.014128
6331;0.056389;0.024423;0.096047;0.054063;0.03818;0.016518
6332;0.055967;0.022106;0.099664;0.056648;0.038942;0.01593
6333;0.056961;0.024213;0.098239;0.054791;0.038609;0.014997
6334;0.056546;0.022841;0.095006;0.050697;0.039017;0.017857
6335;0.056411;0.023097;0.095745;0.051717;0.038091;0.013348
6336;0.055917;0.022788;0.096781;0.053166;0.037648;0.014141
6337;0.057169;0.024101;0.097414;0.053479;0.039326;0.01606
6338;0.056411;0.023361;0.093403;0.049915;0.038658;0.014657
6339;0.056703;0.022966;0.094355;0.05034;0.038961;0.017505
6340;0.056927;0.021851;0.097915;0.04978;0.03765;0.015624
6341;0.056981;0.022466;0.10129;0.05852;0.037833;0.014851
6342;0.056676;0.02237;0.099985;0.05404;0.038685;0.018591
6343;0.056149;0.022708;0.097668;0.056785;0.038731;0.017547
6344;0.056306;0.022995;0.099135;0.052592;0.037915;0.016384
6345;0.057892;0.02466;0.098776;0.053162;0.039998;0.017997
6346;0.055795;0.023205;0.09786;0.055829;0.038319;0.014687
6347;0.056757;0.025091;0.1003;0.051398;0.039039;0.017062
6348;0.05588;0.024978;0.097773;0.05242;0.038557;0.01675
6349;0.058372;0.025773;0.093893;0.053592;0.037454;0.014772
6350;0.05658;0.02556;0.092478;0.054933;0.037531;0.013983
6351;0.055722;0.025625;0.10073;0.055457;0.038692;0.01578
6352;0.05521;0.024815;0.09652;0.051571;0.038267;0.013782
6353;0.055968;0.024923;0.10004;0.051142;0.038584;0.016414
6354;0.054672;0.024624;0.098485;0.053684;0.038352;0.014255
6355;0.056803;0.027255;0.092658;0.049812;0.039136;0.015577
6356;0.056101;0.026871;0.093491;0.049552;0.038435;0.01492
6357;0.055931;0.027222;0.09824;0.05096;0.039531;0.017242
6358;0.05642;0.027128;0.095635;0.046889;0.040707;0.017401
6359;0.055776;0.028166;0.097567;0.048467;0.039578;0.017228
6360;0.057079;0.027729;0.094071;0.048198;0.039843;0.015991
6361;0.056883;0.027097;0.09631;0.053929;0.039701;0.018722
6362;0.059229;0.029368;0.093845;0.049602;0.040599;0.017707
6363;0.057014;0.027234;0.09551;0.050219;0.039003;0.016375
6364;0.057093;0.027657;0.099935;0.05037;0.039289;0.017313
6365;0.057961;0.027371;0.10418;0.054205;0.038732;0.016609
6366;0.05871;0.029989;0.10467;0.055086;0.039148;0.016299
6367;0.058179;0.028668;0.10097;0.050213;0.040129;0.018176
6368;0.058758;0.030394;0.10332;0.053762;0.039688;0.017337
6369;0.058413;0.029713;0.10506;0.056883;0.039818;0.016501
6370;0.056922;0.027159;0.10465;0.054937;0.038728;0.016196
6371;0.057376;0.028933;0.10313;0.054907;0.038654;0.015976
6372;0.056282;0.02921;0.10641;0.054852;0.037707;0.01452
6373;0.056228;0.027097;0.10744;0.058482;0.039291;0.013627
6374;0.057303;0.028208;0.1049;0.056976;0.038317;0.013879
6375;0.057611;0.029552;0.10301;0.051246;0.038293;0.012511
6376;0.05679;0.029703;0.10672;0.059596;0.038709;0.01484
6377;0.056833;0.030326;0.10324;0.057161;0.038611;0.015637
6378;0.058254;0.030689;0.10038;0.057573;0.039338;0.015888
6379;0.056562;0.029486;0.10558;0.059192;0.039494;0.016816
6380;0.058447;0.030003;0.10382;0.055755;0.039609;0.016725
6381;0.058385;0.028843;0.10935;0.056699;0.04012;0.01624
6382;0.057971;0.028602;0.10364;0.050193;0.039892;0.015039
6383;0.058307;0.028927;0.10155;0.051413;0.03852;0.015228
6384;0.057502;0.0286;0.098955;0.054075;0.039503;0.016207
6385;0.060727;0.03022;0.10265;0.054749;0.038173;0.014537
6386;0.060337;0.030019;0.10005;0.053943;0.040151;0.017183
6387;0.059936;0.03038;0.096239;0.048877;0.039972;0.017685
6388;0.060044;0.030599;0.10031;0.049578;0.039246;0.017467
6389;0.061252;0.029402;0.10394;0.04689;0.039079;0.017278
6390;0.060543;0.02939;0.10008;0.050743;0.039952;0.016271
6391;0.060589;0.028558;0.10215;0.051338;0.040211;0.017337
6392;0.060362;0.029098;0.094846;0.053717;0.040073;0.020511
6393;0.060555;0.029123;0.10289;0.05807;0.039212;0.014617
6394;0.061521;0.029929;0.099757;0.058204;0.039167;0.017193
6395;0.060581;0.029384;0.10479;0.055008;0.040365;0.018359
6396;0.060437;0.02812;0.10337;0.057063;0.03985;0.016227
6397;0.058861;0.027462;0.10344;0.056185;0.040277;0.017412
6398;0.057618;0.026054;0.10325;0.053246;0.040336;0.015859
6399;0.057936;0.02719;0.098182;0.053422;0.043301;0.02152
6400;0.05957;0.027444;0.095183;0.052663;0.040637;0.016203
6401;0.057631;0.027267;0.097305;0.055806;0.039084;0.013974
6402;0.057943;0.026567;0.092316;0.05201;0.039891;0.016505
6403;0.057575;0.0264;0.095079;0.052227;0.03884;0.014883
6404;0.05741;0.027486;0.09678;0.054688;0.039357;0.017677
6405;0.058303;0.028019;0.099258;0.052607;0.037816;0.014521
6406;0.058741;0.028056;0.092628;0.051072;0.039855;0.015221
6407;0.058725;0.027769;0.093807;0.047133;0.038447;0.013833
6408;0.058672;0.027905;0.089554;0.04613;0.039649;0.013976
6409;0.058583;0.027388;0.090935;0.048592;0.038356;0.014075
6410;0.059275;0.026228;0.089185;0.051047;0.038875;0.015083
6411;0.058533;0.025909;0.090344;0.049005;0.0392;0.015539
6412;0.057996;0.024205;0.091875;0.051727;0.038919;0.016066
6413;0.057187;0.025355;0.092144;0.053022;0.039044;0.017171
6414;0.057297;0.025252;0.098701;0.053844;0.038529;0.014049
6415;0.056429;0.026753;0.098027;0.059468;0.039435;0.016774
6416;0.055642;0.026688;0.096962;0.056529;0.039225;0.016468
6417;0.057076;0.025695;0.09724;0.056475;0.039206;0.014948
6418;0.057266;0.025653;0.095134;0.054286;0.037365;0.013544
6419;0.057235;0.025799;0.098555;0.049884;0.039062;0.016243
6420;0.057021;0.024946;0.097339;0.061146;0.038888;0.015555
6421;0.056732;0.025617;0.098042;0.056839;0.037775;0.014351
6422;0.057513;0.026842;0.095402;0.054424;0.038408;0.014734
6423;0.056689;0.025528;0.095733;0.053211;0.038669;0.015433
6424;0.058011;0.026737;0.091474;0.054952;0.038095;0.015894
6425;0.057855;0.025245;0.093804;0.051952;0.038436;0.014966
6426;0.05625;0.025271;0.090901;0.051597;0.038702;0.018969
6427;0.055748;0.026165;0.095125;0.051808;0.040307;0.018678
6428;0.057831;0.026448;0.092161;0.048936;0.038828;0.017036
6429;0.057706;0.027113;0.092326;0.050327;0.039363;0.016864
6430;0.0581;0.02706;0.091434;0.054489;0.039008;0.016832
6431;0.057591;0.027727;0.093537;0.049597;0.039186;0.016476
6432;0.055986;0.025897;0.092584;0.051117;0.039294;0.017447
6433;0.056754;0.028123;0.09379;0.051069;0.038753;0.014766
6434;0.055858;0.025498;0.097059;0.053443;0.037592;0.013902
6435;0.058894;0.027891;0.094681;0.049236;0.039557;0.020555
6436;0.058337;0.026983;0.096106;0.051996;0.0384;0.016762
6437;0.058262;0.027252;0.1008;0.052408;0.039653;0.018407
6438;0.058214;0.027259;0.098899;0.053791;0.03891;0.016601
6439;0.058561;0.027242;0.099303;0.048411;0.04099;0.017262
6440;0.058887;0.02828;0.094159;0.052021;0.040406;0.020383
6441;0.057959;0.029263;0.102;0.057309;0.039579;0.017841
6442;0.059291;0.028013;0.098221;0.057683;0.041567;0.025844
6443;0.058849;0.027491;0.10301;0.055497;0.039956;0.022232
6444;0.060764;0.029397;0.10212;0.055284;0.041778;0.022167
6445;0.059797;0.029224;0.10413;0.061124;0.041524;0.019456
6446;0.058514;0.029067;0.10034;0.057903;0.040607;0.024392
6447;0.05727;0.028807;0.10445;0.061064;0.041106;0.02254
6448;0.05614;0.027748;0.10365;0.061484;0.040815;0.020241
6449;0.056155;0.027895;0.10848;0.058733;0.040164;0.022754
6450;0.056526;0.028023;0.10305;0.064457;0.04077;0.023076
6451;0.055494;0.028618;0.10994;0.063353;0.041541;0.022454
6452;0.055183;0.027606;0.10895;0.066418;0.039554;0.017914
6453;0.055208;0.027087;0.11052;0.060754;0.040228;0.020956
6454;0.054731;0.027843;0.1091;0.056829;0.040388;0.019925
6455;0.053472;0.024527;0.10652;0.058417;0.040379;0.021744
6456;0.054397;0.024585;0.10843;0.057932;0.03873;0.01796
6457;0.054908;0.024839;0.10582;0.050151;0.040944;0.020855
6458;0.054763;0.02452;0.10913;0.054063;0.039377;0.018297
6459;0.05579;0.024896;0.1051;0.05193;0.039452;0.020564
6460;0.054928;0.0224;0.10453;0.05689;0.038717;0.019832
6461;0.054057;0.023136;0.10012;0.050827;0.037783;0.017262
6462;0.055025;0.023135;0.1038;0.053212;0.037101;0.016187
6463;0.05514;0.024041;0.09793;0.055203;0.038196;0.017467
6464;0.052464;0.022943;0.095054;0.055785;0.03868;0.017383
6465;0.053264;0.024121;0.094326;0.05113;0.038222;0.016367
6466;0.053507;0.023004;0.093056;0.054418;0.03853;0.014378
6467;0.052853;0.023631;0.092147;0.05592;0.038796;0.018316
6468;0.054767;0.023586;0.09138;0.052572;0.03822;0.019044
6469;0.05353;0.022695;0.097872;0.054461;0.038491;0.017695
6470;0.055005;0.022006;0.097208;0.051416;0.039455;0.018069
6471;0.052827;0.021693;0.10199;0.055873;0.04008;0.01748
6472;0.052328;0.020496;0.098114;0.052477;0.038912;0.019327
6473;0.051817;0.021686;0.09469;0.054595;0.040344;0.018817
6474;0.052382;0.02082;0.096431;0.054944;0.03918;0.017724
6475;0.052532;0.020959;0.10113;0.054225;0.039915;0.020943
6476;0.052132;0.020618;0.10084;0.051559;0.039492;0.018346
6477;0.051179;0.020532;0.099813;0.053557;0.039861;0.016641
6478;0.050872;0.021265;0.10039;0.055681;0.039569;0.017176
6479;0.053603;0.022761;0.095714;0.053116;0.039184;0.016792
6480;0.052534;0.021851;0.098709;0.05783;0.038678;0.01607
6481;0.051308;0.022507;0.10027;0.059664;0.037665;0.013899
6482;0.051654;0.021913;0.10114;0.054936;0.039063;0.013856
6483;0.052094;0.021631;0.10221;0.061977;0.038154;0.013548
6484;0.051712;0.021484;0.1054;0.055899;0.038276;0.012945
6485;0.05037;0.020403;0.10351;0.059743;0.038621;0.01463
6486;0.051491;0.021688;0.10292;0.059762;0.03874;0.014762
6487;0.050885;0.021953;0.099663;0.058018;0.038441;0.014492
6488;0.050564;0.022456;0.099011;0.054713;0.038278;0.01406
6489;0.050995;0.022757;0.10216;0.054814;0.039022;0.01656
6490;0.050114;0.021702;0.10176;0.052472;0.038719;0.016616
6491;0.049158;0.02174;0.09679;0.052237;0.039063;0.015119
6492;0.049736;0.020428;0.10019;0.055162;0.038963;0.016361
6493;0.04974;0.019906;0.095137;0.04426;0.039395;0.015057
6494;0.050499;0.020312;0.099105;0.050768;0.037174;0.014567
6495;0.050328;0.020218;0.10027;0.05082;0.03778;0.014687
6496;0.050795;0.021789;0.096605;0.049267;0.037861;0.014218
6497;0.050541;0.021481;0.095326;0.05028;0.037424;0.013373
6498;0.050075;0.020086;0.097983;0.053492;0.037919;0.01472
6499;0.050446;0.02251;0.097805;0.053412;0.039278;0.017348
6500;0.049105;0.021941;0.10227;0.052542;0.039415;0.015948
6501;0.049237;0.021325;0.099648;0.050967;0.037954;0.013636
6502;0.048681;0.020905;0.098462;0.051255;0.038683;0.014955
6503;0.050312;0.021291;0.10382;0.053084;0.038981;0.016012
6504;0.050125;0.021811;0.10129;0.052009;0.039406;0.015464
6505;0.050789;0.022339;0.096422;0.0477;0.038671;0.014451
6506;0.050763;0.021469;0.094321;0.046496;0.038649;0.01416
6507;0.051596;0.021668;0.091341;0.04429;0.039431;0.016364
6508;0.051368;0.021346;0.090487;0.043389;0.039978;0.015553
6509;0.051033;0.02026;0.09176;0.038837;0.03879;0.015194
6510;0.050931;0.02049;0.09358;0.04138;0.039488;0.015133
6511;0.049537;0.018323;0.093574;0.043606;0.038355;0.014946
6512;0.048841;0.018522;0.092139;0.044933;0.037483;0.014309
6513;0.049861;0.018097;0.092531;0.045612;0.038626;0.014678
6514;0.047871;0.018348;0.096573;0.048729;0.039522;0.016499
6515;0.050148;0.019718;0.092444;0.045047;0.039372;0.016556
6516;0.049284;0.019443;0.093241;0.049955;0.038562;0.014883
6517;0.051384;0.019859;0.090801;0.048315;0.040399;0.016602
6518;0.050406;0.021019;0.095517;0.051842;0.039208;0.015833
6519;0.050315;0.020874;0.099332;0.054423;0.038721;0.016007
6520;0.051481;0.021694;0.10241;0.056991;0.03917;0.017772
6521;0.051091;0.022607;0.098612;0.055119;0.039122;0.015886
6522;0.05113;0.022328;0.096889;0.050721;0.039047;0.016649
6523;0.050368;0.022538;0.099663;0.049351;0.041173;0.0202
6524;0.05126;0.023052;0.097723;0.052057;0.039996;0.017574
6525;0.050634;0.022646;0.10182;0.052083;0.040558;0.017468
6526;0.049622;0.024281;0.10097;0.054212;0.039887;0.015871
6527;0.04895;0.021566;0.098523;0.052739;0.039735;0.017287
6528;0.0495;0.0232;0.10109;0.053927;0.040218;0.016538
6529;0.049076;0.024935;0.097113;0.05583;0.040625;0.018331
6530;0.049507;0.024029;0.10371;0.061625;0.039903;0.01906
6531;0.05045;0.024552;0.10122;0.05768;0.040762;0.019812
6532;0.049436;0.023095;0.10153;0.058015;0.040435;0.017133
6533;0.050867;0.024714;0.10402;0.057595;0.041061;0.020696
6534;0.050296;0.023888;0.10719;0.056389;0.041227;0.017883
6535;0.051102;0.02381;0.10029;0.056985;0.042555;0.021234
6536;0.050691;0.025835;0.10368;0.059561;0.040263;0.018658
6537;0.051327;0.025119;0.10429;0.060584;0.040459;0.017888
6538;0.050879;0.024887;0.10207;0.058037;0.040123;0.018718
6539;0.051465;0.026439;0.10294;0.056438;0.040748;0.018209
6540;0.051686;0.025286;0.10311;0.059313;0.0398;0.018098
6541;0.05081;0.025269;0.10289;0.056575;0.039319;0.016521
6542;0.052398;0.026163;0.10016;0.05777;0.03935;0.017253
6543;0.052506;0.026057;0.10446;0.060034;0.04043;0.01799
6544;0.053774;0.025491;0.10146;0.058346;0.041134;0.01845
6545;0.052393;0.024416;0.099909;0.058245;0.039626;0.017981
6546;0.053959;0.025787;0.10439;0.057059;0.041577;0.019879
6547;0.053597;0.024666;0.10077;0.059259;0.040108;0.017977
6548;0.052948;0.023639;0.10328;0.055104;0.039493;0.018527
6549;0.054121;0.02228;0.10362;0.059544;0.039057;0.016778
6550;0.052841;0.022366;0.107;0.05995;0.040937;0.01791
6551;0.052771;0.024051;0.10406;0.05725;0.040503;0.019992
6552;0.05365;0.023512;0.099195;0.05808;0.039204;0.018753
6553;0.054286;0.023737;0.10255;0.062579;0.038496;0.016094
6554;0.055423;0.025874;0.10203;0.059306;0.038629;0.016232
6555;0.053925;0.024387;0.10337;0.060669;0.038402;0.014283
6556;0.05347;0.024212;0.10577;0.06125;0.038308;0.013682
6557;0.05408;0.024935;0.10787;0.065208;0.038914;0.014456
6558;0.054757;0.024799;0.11077;0.066134;0.037946;0.01423
6559;0.053281;0.024635;0.10375;0.060997;0.037731;0.013582
6560;0.053883;0.024509;0.10535;0.062427;0.037483;0.015406
6561;0.054968;0.023839;0.10203;0.060482;0.037779;0.015669
6562;0.054825;0.02437;0.10023;0.057433;0.038876;0.016341
6563;0.054982;0.021817;0.10146;0.055924;0.038909;0.016614
6564;0.05529;0.023805;0.10147;0.059887;0.037863;0.013571
6565;0.055598;0.023997;0.10123;0.055457;0.039803;0.019579
6566;0.054108;0.023455;0.1046;0.060022;0.03869;0.016697
6567;0.05518;0.023955;0.10356;0.055107;0.038062;0.015405
6568;0.054113;0.022875;0.099606;0.050801;0.036909;0.013379
6569;0.053844;0.022417;0.10152;0.05869;0.035857;0.014106
6570;0.055527;0.023338;0.10435;0.058908;0.036316;0.013096
6571;0.055438;0.022782;0.10464;0.057625;0.035778;0.012957
6572;0.054985;0.022528;0.10163;0.056027;0.036175;0.013337
6573;0.055897;0.022795;0.10408;0.055243;0.034994;0.011687
6574;0.054383;0.020931;0.10241;0.062007;0.036272;0.016192
6575;0.054844;0.023546;0.10294;0.05646;0.036808;0.015315
6576;0.053826;0.023062;0.10304;0.056584;0.036095;0.013245
6577;0.053834;0.022215;0.10522;0.058275;0.035659;0.016035
6578;0.053703;0.021774;0.10099;0.05848;0.035596;0.013684
6579;0.052434;0.021524;0.096651;0.052937;0.037641;0.016408
6580;0.053306;0.023201;0.094156;0.051848;0.037128;0.017423
6581;0.052948;0.0233;0.098031;0.056702;0.03883;0.015352
6582;0.05227;0.023087;0.09652;0.050895;0.037442;0.013167
6583;0.052528;0.023893;0.098558;0.050376;0.037216;0.017223
6584;0.051036;0.024283;0.090869;0.048254;0.037812;0.015757
6585;0.052099;0.025586;0.099737;0.053534;0.038511;0.017866
6586;0.051484;0.025107;0.095883;0.050919;0.036271;0.015231
6587;0.053151;0.024993;0.096427;0.055145;0.037698;0.015494
6588;0.055179;0.027631;0.10087;0.054816;0.036664;0.015348
6589;0.053417;0.025954;0.097751;0.052202;0.037411;0.018125
6590;0.052765;0.025231;0.10544;0.058111;0.038404;0.016221
6591;0.052206;0.024444;0.10194;0.054125;0.036914;0.015543
6592;0.054569;0.023966;0.098231;0.054098;0.036881;0.016928
6593;0.05446;0.024484;0.098441;0.055299;0.037481;0.016794
6594;0.053604;0.024392;0.1007;0.05518;0.035943;0.016401
6595;0.053736;0.025617;0.10114;0.055615;0.036309;0.014639
6596;0.05371;0.025771;0.10517;0.054493;0.037596;0.016844
6597;0.05392;0.025952;0.10632;0.05658;0.037661;0.016876
6598;0.052738;0.02472;0.10227;0.057512;0.036383;0.016479
6599;0.0531;0.025639;0.10655;0.054466;0.037924;0.016907
6600;0.053769;0.026273;0.10719;0.056243;0.037078;0.015533
6601;0.053339;0.026365;0.10812;0.055434;0.036573;0.015196
6602;0.053619;0.026266;0.1086;0.053776;0.036761;0.014794
6603;0.052457;0.026049;0.10822;0.056388;0.03642;0.016049
6604;0.052953;0.026117;0.10742;0.058382;0.03707;0.016363
6605;0.052481;0.027764;0.10761;0.056025;0.038298;0.017107
6606;0.054034;0.02797;0.10295;0.058766;0.038359;0.015354
6607;0.053676;0.026494;0.10547;0.060419;0.039354;0.017305
6608;0.05306;0.028716;0.10639;0.063743;0.038178;0.016754
6609;0.053106;0.028347;0.10396;0.061931;0.038789;0.016711
6610;0.05203;0.028029;0.10633;0.064152;0.038971;0.017123
6611;0.054182;0.030285;0.10595;0.059576;0.03825;0.015774
6612;0.05343;0.030346;0.10124;0.061097;0.038343;0.015839
6613;0.054279;0.030588;0.098976;0.061757;0.038518;0.016374
6614;0.0548;0.031829;0.10573;0.067767;0.039588;0.019023
6615;0.055206;0.02935;0.10049;0.061328;0.038318;0.016009
6616;0.055251;0.029466;0.10209;0.051333;0.038902;0.01526
6617;0.054814;0.029803;0.10104;0.055133;0.039207;0.017392
6618;0.056009;0.029275;0.10391;0.054867;0.03936;0.016946
6619;0.056414;0.028188;0.099903;0.050719;0.03929;0.016777
6620;0.05532;0.028792;0.10216;0.056009;0.039067;0.016678
6621;0.056088;0.029209;0.098683;0.059386;0.037767;0.015338
6622;0.057579;0.027678;0.10768;0.059819;0.037938;0.016124
6623;0.057249;0.027659;0.1074;0.059026;0.037175;0.013957
6624;0.055858;0.026995;0.1106;0.059256;0.03744;0.014801
6625;0.056351;0.026821;0.10604;0.054435;0.038807;0.015228
6626;0.056271;0.027983;0.10375;0.054388;0.038126;0.015072
6627;0.055723;0.027524;0.10869;0.058519;0.03742;0.013906
6628;0.056646;0.028835;0.11088;0.053355;0.038945;0.01501
6629;0.055926;0.028427;0.10941;0.05632;0.038862;0.015855
6630;0.056246;0.02823;0.10765;0.056557;0.038674;0.013103
6631;0.055682;0.027671;0.11028;0.058092;0.039855;0.016447
6632;0.057863;0.029178;0.099564;0.051612;0.040787;0.017342
6633;0.057426;0.029487;0.10203;0.05493;0.038672;0.014836
6634;0.056354;0.027376;0.10814;0.055611;0.038781;0.015543
6635;0.056042;0.027087;0.10744;0.05377;0.038744;0.014403
6636;0.056732;0.027466;0.10234;0.054164;0.038906;0.014799
6637;0.057751;0.02861;0.10206;0.057827;0.038522;0.015805
6638;0.056704;0.027601;0.10595;0.055866;0.039254;0.016228
6639;0.057476;0.027393;0.10058;0.05835;0.038786;0.016747
6640;0.057729;0.027103;0.10702;0.060722;0.038756;0.014385
6641;0.057449;0.026145;0.10913;0.06632;0.039045;0.015768
6642;0.058532;0.027512;0.10492;0.060596;0.040103;0.017635
6643;0.058666;0.02754;0.10898;0.071263;0.040481;0.016846
6644;0.058505;0.026528;0.10883;0.068294;0.039815;0.016736
6645;0.057368;0.026844;0.11157;0.068108;0.039798;0.015441
6646;0.057743;0.026491;0.11001;0.065508;0.040376;0.017164
6647;0.057562;0.026663;0.11114;0.065422;0.039216;0.016818
6648;0.058101;0.026639;0.10819;0.066064;0.040138;0.016339
6649;0.058745;0.026402;0.10762;0.066882;0.038769;0.015723
6650;0.057753;0.026407;0.10412;0.061238;0.039157;0.015214
6651;0.059439;0.025205;0.1027;0.062653;0.039532;0.016283
6652;0.056745;0.025844;0.099428;0.062041;0.039353;0.017798
6653;0.057993;0.026789;0.098852;0.057424;0.037564;0.014599
6654;0.05774;0.025366;0.10259;0.060136;0.039699;0.019744
6655;0.05716;0.027758;0.10389;0.059333;0.039071;0.015539
6656;0.058471;0.028661;0.10333;0.058788;0.038648;0.014897
6657;0.056857;0.027752;0.099155;0.062492;0.039227;0.016602
6658;0.058783;0.027955;0.10523;0.057337;0.038784;0.016787
6659;0.058296;0.028645;0.10604;0.057737;0.040231;0.017864
6660;0.056584;0.025924;0.10725;0.059711;0.039307;0.017765
6661;0.057045;0.025893;0.099866;0.056403;0.039201;0.016822
6662;0.057334;0.025331;0.098846;0.05218;0.039446;0.018224
6663;0.056913;0.026602;0.10409;0.052058;0.039041;0.015581
6664;0.057181;0.026921;0.10071;0.052737;0.039701;0.015385
6665;0.05678;0.026972;0.098137;0.04955;0.03901;0.016437
6666;0.055706;0.02761;0.09945;0.049248;0.038819;0.019199
6667;0.056921;0.026694;0.099841;0.051526;0.038513;0.01627
6668;0.056362;0.026288;0.099003;0.047722;0.039353;0.018532
6669;0.056578;0.026452;0.097834;0.051106;0.038917;0.016661
6670;0.056794;0.025362;0.096206;0.049202;0.039069;0.016832
6671;0.057528;0.025857;0.099662;0.052548;0.039117;0.017722
6672;0.057703;0.026335;0.09695;0.055733;0.038972;0.016278
6673;0.058599;0.029192;0.093679;0.0557;0.0379;0.016765
6674;0.058772;0.02907;0.097426;0.053888;0.037913;0.01501
6675;0.057235;0.027039;0.10055;0.054482;0.03682;0.014659
6676;0.058053;0.026848;0.098915;0.05606;0.037459;0.015311
6677;0.056827;0.027619;0.10133;0.060646;0.039282;0.016603
6678;0.055908;0.027923;0.10303;0.05817;0.038457;0.016262
6679;0.056678;0.026638;0.097937;0.058063;0.039175;0.017164
6680;0.056;0.028033;0.10162;0.056694;0.037738;0.015004
6681;0.055898;0.027362;0.09714;0.054281;0.038853;0.017384
6682;0.056102;0.027632;0.099581;0.058531;0.039443;0.016805
6683;0.05518;0.026593;0.1015;0.059775;0.038404;0.016069
6684;0.055202;0.026408;0.098178;0.059929;0.038621;0.016131
6685;0.056373;0.026924;0.09815;0.057062;0.037455;0.016056
6686;0.05603;0.027137;0.095066;0.055872;0.037766;0.016087
6687;0.057895;0.027607;0.097588;0.056393;0.037295;0.014738
6688;0.055134;0.028242;0.091715;0.053566;0.037205;0.014553
6689;0.056403;0.026568;0.096494;0.056454;0.036191;0.01246
6690;0.055942;0.027211;0.091142;0.052995;0.036755;0.013265
6691;0.055246;0.027531;0.092703;0.057136;0.03785;0.013551
6692;0.053925;0.027564;0.093679;0.05525;0.037372;0.01449
6693;0.054335;0.026816;0.095132;0.052397;0.038511;0.016742
6694;0.05483;0.027321;0.094953;0.05825;0.037634;0.014446
6695;0.055051;0.026532;0.095541;0.052752;0.038272;0.014704
6696;0.053961;0.028347;0.092371;0.055334;0.038257;0.015016
6697;0.055434;0.029349;0.095898;0.052135;0.038567;0.015528
6698;0.055237;0.027824;0.096339;0.049064;0.038589;0.014824
6699;0.055726;0.027038;0.09884;0.056343;0.039414;0.016412
6700;0.056032;0.028785;0.098359;0.05721;0.040231;0.017093
6701;0.0556;0.028478;0.10043;0.055459;0.039239;0.015053
6702;0.056177;0.029776;0.10221;0.058448;0.039435;0.015308
6703;0.054209;0.027879;0.10695;0.058901;0.037902;0.012539
6704;0.055455;0.029254;0.10093;0.063567;0.037392;0.0125
6705;0.056014;0.027943;0.095751;0.061937;0.03928;0.014005
6706;0.055469;0.028128;0.10496;0.056584;0.038702;0.014541
6707;0.056707;0.026978;0.10159;0.056593;0.038518;0.013253
6708;0.055002;0.026618;0.096241;0.052973;0.038715;0.014488
6709;0.054547;0.025503;0.10068;0.056977;0.037882;0.014496
6710;0.054563;0.02605;0.096905;0.053263;0.037674;0.015081
6711;0.054558;0.025379;0.098564;0.055922;0.03825;0.015451
6712;0.054939;0.024846;0.10126;0.055001;0.037379;0.01451
6713;0.056108;0.025811;0.099529;0.055893;0.037381;0.014697
6714;0.055837;0.026049;0.1029;0.052822;0.037341;0.012894
6715;0.053657;0.026019;0.097696;0.059602;0.038978;0.015482
6716;0.05465;0.027527;0.098973;0.058387;0.038275;0.013177
6717;0.056209;0.027923;0.098919;0.05409;0.040013;0.015812
6718;0.056118;0.028526;0.098979;0.055711;0.038198;0.012855
6719;0.055807;0.026703;0.099172;0.056178;0.039786;0.015796
6720;0.054426;0.026485;0.098172;0.056599;0.039583;0.014895
6721;0.056007;0.027293;0.099981;0.060928;0.040036;0.015077
6722;0.056174;0.027705;0.10228;0.062131;0.038191;0.013413
6723;0.054282;0.026108;0.10209;0.057328;0.040602;0.014722
6724;0.054111;0.024832;0.1041;0.056954;0.041074;0.016965
6725;0.054937;0.025983;0.10393;0.058418;0.039823;0.015208
6726;0.054664;0.025823;0.097;0.053093;0.039851;0.014911
6727;0.054138;0.025288;0.09853;0.055099;0.039181;0.013098
6728;0.054072;0.025408;0.096037;0.051803;0.039496;0.012294
6729;0.054098;0.025878;0.10411;0.054686;0.038912;0.012535
6730;0.05369;0.026137;0.094286;0.055442;0.039848;0.014158
6731;0.051968;0.026755;0.10425;0.056502;0.038138;0.011366
6732;0.053278;0.024953;0.10425;0.056023;0.039716;0.014509
6733;0.051396;0.025273;0.099705;0.051893;0.03864;0.014491
6734;0.053754;0.025246;0.10023;0.057111;0.038285;0.014151
6735;0.051646;0.024491;0.099647;0.056543;0.037843;0.012239
6736;0.052233;0.025418;0.10166;0.059274;0.039072;0.015419
6737;0.052096;0.025022;0.10087;0.053848;0.036959;0.012641
6738;0.051972;0.024857;0.099529;0.05693;0.038336;0.013692
6739;0.051223;0.024378;0.09851;0.055768;0.038913;0.014863
6740;0.051301;0.023759;0.098078;0.05371;0.037645;0.012553
6741;0.049098;0.023206;0.1019;0.056901;0.038329;0.014508
6742;0.050852;0.024921;0.096843;0.052723;0.038631;0.014437
6743;0.049036;0.02408;0.095956;0.04845;0.038149;0.013624
6744;0.04909;0.022783;0.094371;0.05066;0.037987;0.014109
6745;0.050673;0.025664;0.095367;0.054268;0.039018;0.015247
6746;0.050179;0.024487;0.090946;0.049237;0.037654;0.012881
6747;0.050019;0.025654;0.096661;0.051765;0.038794;0.015958
6748;0.051398;0.025955;0.099222;0.052779;0.03874;0.014614
6749;0.050538;0.025524;0.093289;0.048352;0.03868;0.015546
6750;0.05159;0.025284;0.099493;0.051498;0.03825;0.014769
6751;0.050323;0.024983;0.096835;0.048244;0.037852;0.013562
6752;0.051196;0.024513;0.097422;0.051791;0.036606;0.01434
6753;0.051919;0.024311;0.096414;0.051057;0.038329;0.015053
6754;0.053196;0.02487;0.095687;0.05388;0.038614;0.016232
6755;0.053171;0.024949;0.096497;0.047321;0.037763;0.01386
6756;0.053111;0.023554;0.098905;0.055106;0.037255;0.012274
6757;0.053518;0.026444;0.094947;0.051339;0.037673;0.014387
6758;0.054127;0.026697;0.098962;0.052224;0.038532;0.015806
6759;0.055833;0.027166;0.099913;0.05322;0.039373;0.015138
6760;0.055867;0.025663;0.10103;0.051645;0.038563;0.016137
6761;0.056539;0.027206;0.1069;0.0545;0.038791;0.013815
6762;0.056184;0.02802;0.1048;0.053856;0.040761;0.016694
6763;0.056792;0.027304;0.10154;0.050008;0.040151;0.016425
6764;0.056729;0.027918;0.10288;0.049225;0.039466;0.017061
6765;0.057955;0.029443;0.1089;0.055783;0.038542;0.015139
6766;0.058107;0.029727;0.10563;0.054411;0.038181;0.014855
6767;0.057701;0.030588;0.10382;0.052475;0.039081;0.019574
6768;0.057467;0.029057;0.10598;0.055668;0.038027;0.013942
6769;0.057209;0.029817;0.10175;0.055684;0.038695;0.014513
6770;0.056852;0.028673;0.10159;0.054631;0.038964;0.015616
6771;0.055685;0.029186;0.099892;0.053568;0.038352;0.013808
6772;0.055533;0.027755;0.10208;0.053034;0.03866;0.015546
6773;0.056596;0.028636;0.10043;0.049927;0.038108;0.015986
6774;0.05651;0.029059;0.10098;0.05137;0.038928;0.015173
6775;0.057926;0.029897;0.09816;0.056235;0.038021;0.016045
6776;0.055729;0.030043;0.095488;0.049229;0.037851;0.015832
6777;0.05647;0.029574;0.097926;0.04954;0.038458;0.016863
6778;0.057118;0.030293;0.099004;0.05104;0.03952;0.017478
6779;0.055087;0.02926;0.10483;0.052778;0.038423;0.01505
6780;0.056278;0.029774;0.10369;0.055816;0.039113;0.018551
6781;0.056566;0.028965;0.106;0.055579;0.038604;0.016437
6782;0.056667;0.029916;0.10554;0.052295;0.03959;0.019521
6783;0.057962;0.030527;0.10734;0.04997;0.039119;0.019274
6784;0.056405;0.028655;0.10868;0.05827;0.039784;0.018867
6785;0.057269;0.030086;0.10565;0.053627;0.039098;0.015971
6786;0.057573;0.029377;0.10682;0.052299;0.039749;0.016462
6787;0.057691;0.029791;0.10021;0.054164;0.04011;0.022556
6788;0.057532;0.029194;0.10411;0.057514;0.040814;0.020931
6789;0.057479;0.030912;0.10565;0.05367;0.040151;0.018993
6790;0.0598;0.030813;0.10732;0.052518;0.040655;0.019615
6791;0.059596;0.031478;0.10824;0.052774;0.039184;0.017004
6792;0.05823;0.030792;0.10418;0.049704;0.037995;0.016313
6793;0.059508;0.031862;0.10433;0.051175;0.039321;0.017768
6794;0.059535;0.031316;0.10549;0.05475;0.039088;0.017526
6795;0.060253;0.033293;0.1054;0.055416;0.038474;0.013632
6796;0.061438;0.033415;0.10892;0.055535;0.039272;0.017599
6797;0.061491;0.0326;0.10902;0.054866;0.038803;0.017499
6798;0.060312;0.031514;0.10848;0.055342;0.03887;0.016184
6799;0.061313;0.033231;0.10216;0.047515;0.038419;0.015062
6800;0.060824;0.030887;0.10552;0.052918;0.039926;0.020897
6801;0.061654;0.030987;0.09995;0.050391;0.040422;0.019157
6802;0.061757;0.030723;0.10498;0.045;0.039906;0.019907
6803;0.061744;0.031143;0.10418;0.053264;0.039475;0.016272
6804;0.060683;0.028909;0.10575;0.048145;0.040415;0.021922
6805;0.059568;0.027805;0.10412;0.051809;0.040542;0.019694
6806;0.059923;0.029468;0.10502;0.04883;0.039034;0.023875
6807;0.061351;0.029157;0.10489;0.052192;0.039961;0.023676
6808;0.061081;0.03071;0.10071;0.050676;0.040301;0.022232
6809;0.061356;0.030154;0.097556;0.048027;0.038787;0.01841
6810;0.060618;0.029748;0.099105;0.048372;0.039192;0.020915
6811;0.060883;0.030051;0.096789;0.049887;0.039053;0.021979
6812;0.060717;0.028428;0.10107;0.05044;0.037794;0.020097
6813;0.060553;0.028328;0.098419;0.049684;0.038005;0.016702
6814;0.061467;0.027084;0.10036;0.050682;0.036709;0.015767
6815;0.060833;0.027556;0.093157;0.052083;0.039349;0.02279
6816;0.060886;0.027449;0.094665;0.046123;0.037654;0.020658
6817;0.061225;0.027172;0.093696;0.047208;0.038077;0.021261
6818;0.060425;0.026967;0.091124;0.046172;0.038383;0.018366
6819;0.061259;0.027066;0.091963;0.046049;0.038397;0.019192
6820;0.060569;0.027004;0.089754;0.047103;0.039912;0.023445
6821;0.060781;0.02631;0.091822;0.04845;0.03817;0.020265
6822;0.059759;0.025538;0.096444;0.046501;0.037698;0.019868
6823;0.059703;0.027293;0.092824;0.048011;0.037029;0.01787
6824;0.059491;0.02602;0.094546;0.046836;0.039301;0.021762
6825;0.059139;0.025999;0.093427;0.046707;0.040107;0.02003
6826;0.060261;0.027502;0.091037;0.045286;0.039975;0.018365
6827;0.059491;0.026187;0.091306;0.045848;0.037456;0.018427
6828;0.058386;0.026022;0.092363;0.046827;0.03867;0.019289
6829;0.059815;0.025756;0.089392;0.047643;0.037868;0.017871
6830;0.059423;0.028198;0.091985;0.048157;0.037869;0.017237
6831;0.057526;0.025553;0.091297;0.049997;0.038185;0.017327
6832;0.058921;0.028037;0.092347;0.047104;0.037356;0.015067
6833;0.056477;0.026031;0.092824;0.050059;0.036798;0.014737
6834;0.05772;0.025064;0.097104;0.054954;0.038213;0.015586
6835;0.05727;0.025321;0.09616;0.056375;0.038553;0.016709
6836;0.057492;0.024299;0.099835;0.053209;0.037913;0.015649
6837;0.057193;0.023567;0.10138;0.051976;0.037691;0.014577
6838;0.05626;0.02359;0.098583;0.053366;0.038633;0.016168
6839;0.055967;0.023009;0.10447;0.05683;0.037296;0.015546
6840;0.055961;0.023206;0.10091;0.052489;0.038012;0.016931
6841;0.055753;0.022777;0.10171;0.060747;0.037074;0.015351
6842;0.056439;0.024862;0.10525;0.062205;0.037392;0.016669
6843;0.055068;0.022516;0.10111;0.059275;0.03688;0.016162
6844;0.053619;0.022818;0.10552;0.061702;0.037937;0.016173
6845;0.052842;0.022832;0.1025;0.055648;0.037785;0.017378
6846;0.053443;0.02301;0.099112;0.05821;0.038035;0.016244
6847;0.054188;0.024313;0.099245;0.059055;0.038089;0.016425
6848;0.053619;0.023024;0.10547;0.059472;0.036877;0.014711
6849;0.055115;0.02463;0.10116;0.052723;0.037196;0.015502
6850;0.054619;0.023659;0.096989;0.049826;0.039019;0.017111
6851;0.054214;0.024767;0.093988;0.052419;0.039523;0.015276
6852;0.054902;0.024089;0.10196;0.052463;0.039933;0.017317
6853;0.053321;0.024821;0.097402;0.050894;0.037863;0.015618
6854;0.053637;0.024621;0.099437;0.055765;0.037561;0.014147
6855;0.052181;0.024015;0.10255;0.053764;0.037327;0.015059
6856;0.050886;0.025016;0.10197;0.055559;0.037897;0.014313
6857;0.050906;0.023212;0.10131;0.054114;0.038773;0.016875
6858;0.051692;0.025092;0.099868;0.054648;0.038873;0.01478
6859;0.05175;0.025663;0.099852;0.055531;0.03762;0.014334
6860;0.051953;0.026026;0.10647;0.056068;0.038266;0.014062
6861;0.051662;0.024804;0.10075;0.055312;0.039288;0.016751
6862;0.051966;0.025051;0.09866;0.057211;0.039264;0.016217
6863;0.052844;0.026087;0.096587;0.054298;0.038519;0.016571
6864;0.052141;0.023888;0.093609;0.052843;0.037658;0.014775
6865;0.052265;0.023086;0.099443;0.055416;0.036531;0.014346
6866;0.051224;0.022547;0.10011;0.058856;0.03784;0.016798
6867;0.05097;0.024218;0.098046;0.060163;0.038711;0.014237
6868;0.051544;0.022991;0.09804;0.060226;0.037921;0.015222
6869;0.052097;0.02338;0.095888;0.059082;0.03821;0.01495
6870;0.051844;0.023171;0.099321;0.060458;0.039741;0.016145
6871;0.051071;0.022882;0.10046;0.056831;0.038402;0.015013
6872;0.051364;0.024444;0.10201;0.06009;0.039699;0.016307
6873;0.051828;0.024126;0.09892;0.066333;0.039127;0.016558
6874;0.051393;0.023538;0.099988;0.061944;0.038728;0.017376
6875;0.051328;0.023613;0.10105;0.063764;0.039497;0.018613
6876;0.051056;0.023496;0.10099;0.06217;0.040416;0.017231
6877;0.052267;0.025025;0.095811;0.063931;0.038891;0.015202
6878;0.051772;0.023054;0.098843;0.057337;0.041169;0.018807
6879;0.050858;0.023365;0.1029;0.059984;0.040946;0.017956
6880;0.051461;0.023726;0.099871;0.058992;0.03815;0.014877
6881;0.050797;0.024067;0.10141;0.05978;0.040148;0.017656
6882;0.05143;0.02415;0.099916;0.054707;0.038578;0.016086
6883;0.050154;0.023228;0.10498;0.060374;0.039094;0.017385
6884;0.049731;0.023756;0.10632;0.061505;0.040536;0.017568
6885;0.049987;0.022746;0.10429;0.057364;0.040057;0.016657
6886;0.050051;0.021607;0.10489;0.059425;0.038792;0.01637
6887;0.049362;0.022165;0.1065;0.065769;0.040271;0.017551
6888;0.049575;0.020735;0.10655;0.061916;0.040079;0.018057
6889;0.050952;0.023741;0.10367;0.065244;0.039063;0.015362
6890;0.050671;0.022349;0.10221;0.056498;0.03883;0.015699
6891;0.05028;0.022212;0.10343;0.058054;0.039579;0.018029
6892;0.050398;0.023504;0.10259;0.05708;0.038649;0.014049
6893;0.050451;0.021256;0.10237;0.05544;0.039544;0.017508
6894;0.049736;0.02129;0.1014;0.053447;0.039955;0.018469
6895;0.050268;0.022609;0.10259;0.053267;0.040335;0.019021
6896;0.049442;0.021642;0.10705;0.055334;0.040085;0.017616
6897;0.050715;0.02208;0.10642;0.051843;0.039361;0.016459
6898;0.049954;0.021669;0.10211;0.051107;0.03946;0.018093
6899;0.050195;0.023766;0.10905;0.05528;0.038671;0.016178
6900;0.049211;0.022283;0.10652;0.051722;0.039765;0.019371
6901;0.049048;0.021609;0.10941;0.058662;0.038229;0.016336
6902;0.048635;0.022128;0.10684;0.055347;0.039344;0.017544
6903;0.047755;0.021009;0.10764;0.053866;0.038891;0.017562
6904;0.049425;0.020078;0.11277;0.053453;0.040499;0.017759
6905;0.049667;0.022545;0.11267;0.059746;0.03952;0.016586
6906;0.049803;0.022124;0.10203;0.056098;0.038619;0.014842
6907;0.051335;0.021802;0.10752;0.058337;0.037221;0.013403
6908;0.051224;0.023422;0.10447;0.058699;0.038719;0.015222
6909;0.053244;0.023673;0.098164;0.057768;0.038217;0.015516
6910;0.053609;0.024818;0.09654;0.051808;0.038166;0.014542
6911;0.054187;0.024848;0.09901;0.046199;0.03901;0.016449
6912;0.054934;0.024708;0.096412;0.047175;0.040326;0.02019
6913;0.054421;0.02393;0.092025;0.046018;0.038266;0.016029
6914;0.054605;0.025367;0.089989;0.045038;0.038528;0.016177
6915;0.053851;0.025326;0.083327;0.03991;0.039088;0.01745
6916;0.054997;0.024534;0.089672;0.046165;0.036529;0.013964
6917;0.054553;0.024554;0.086195;0.043982;0.03856;0.016306
6918;0.05434;0.025126;0.086753;0.047153;0.039426;0.021833
6919;0.054028;0.023836;0.08901;0.049976;0.038381;0.017989
6920;0.053564;0.025153;0.088403;0.049603;0.038248;0.016736
6921;0.054251;0.024258;0.090731;0.050077;0.039957;0.019129
6922;0.054523;0.025803;0.088167;0.044527;0.038621;0.017492
6923;0.05322;0.023461;0.089913;0.048978;0.03774;0.017607
6924;0.052653;0.023197;0.086615;0.050185;0.037418;0.01691
6925;0.054252;0.025394;0.084094;0.043186;0.037622;0.017244
6926;0.053086;0.024754;0.087126;0.048893;0.03747;0.014663
6927;0.053584;0.025006;0.085335;0.047087;0.038656;0.01655
6928;0.053658;0.024198;0.086369;0.053037;0.038791;0.02028
6929;0.052888;0.02389;0.094342;0.054397;0.038554;0.019175
6930;0.053789;0.025431;0.090549;0.052419;0.03696;0.015864
6931;0.053711;0.025965;0.09066;0.05334;0.038431;0.017206
6932;0.053664;0.025785;0.095853;0.057531;0.03811;0.01871
6933;0.053544;0.026228;0.095425;0.054569;0.038545;0.020058
6934;0.053928;0.025085;0.093339;0.053362;0.038542;0.020782
6935;0.052788;0.02415;0.095417;0.053437;0.038897;0.018825
6936;0.052833;0.023837;0.09347;0.054441;0.038691;0.018469
6937;0.052634;0.024449;0.097825;0.05386;0.039291;0.020747
6938;0.054328;0.025548;0.098367;0.050197;0.039626;0.023597
6939;0.053815;0.024578;0.10018;0.057286;0.039907;0.02112
6940;0.053893;0.026045;0.10204;0.053776;0.040374;0.02161
6941;0.054068;0.024708;0.1017;0.05397;0.038684;0.01941
6942;0.053363;0.024461;0.10119;0.048544;0.03871;0.021292
6943;0.05357;0.023821;0.10092;0.054294;0.038609;0.021162
6944;0.05331;0.024824;0.10233;0.053275;0.038107;0.017188
6945;0.053327;0.023251;0.098269;0.054133;0.03991;0.021249
6946;0.053361;0.022093;0.099173;0.05708;0.040054;0.020035
6947;0.0529;0.0235;0.09617;0.055897;0.03839;0.017468
6948;0.051186;0.022239;0.099386;0.055717;0.038157;0.017502
6949;0.053647;0.02316;0.10088;0.055625;0.16552;0.15723
6950;0.053085;0.023092;0.098354;0.055346;0.16074;0.15209
6951;0.050848;0.022227;0.098626;0.051477;0.15612;0.14689
6952;0.051725;0.02222;0.099371;0.052907;0.15174;0.14258
6953;0.051371;0.022668;0.10064;0.053467;0.14732;0.13706
6954;0.051527;0.022216;0.097663;0.056148;0.14305;0.13173
6955;0.051237;0.022195;0.10123;0.05578;0.1393;0.12723
6956;0.052101;0.024493;0.10426;0.059594;0.13574;0.1243
6957;0.051529;0.024313;0.096795;0.057734;0.13208;0.11954
6958;0.052176;0.024225;0.10307;0.055141;0.12865;0.11638
6959;0.053253;0.024544;0.10364;0.057321;0.12464;0.11155
6960;0.053173;0.024457;0.096125;0.05387;0.12133;0.10573
6961;0.052543;0.023467;0.099994;0.054111;0.11859;0.10462
6962;0.051425;0.023417;0.10155;0.053909;0.1155;0.099669
6963;0.050862;0.024928;0.10167;0.055251;0.11256;0.097485
6964;0.050226;0.025291;0.096748;0.055336;0.10985;0.096288
6965;0.051893;0.025403;0.094046;0.054475;0.10752;0.091482
6966;0.051533;0.024963;0.10242;0.059669;0.10501;0.088939
6967;0.051692;0.024131;0.093795;0.054356;0.10195;0.084341
6968;0.050732;0.022551;0.098082;0.05668;0.09923;0.077954
6969;0.051523;0.023591;0.095334;0.05616;0.098107;0.085612
6970;0.050655;0.023281;0.098308;0.058146;0.095442;0.081021
6971;0.051504;0.024156;0.099206;0.05258;0.093359;0.079299
6972;0.052135;0.024558;0.095273;0.056826;0.091711;0.077005
6973;0.051321;0.024251;0.097059;0.05728;0.089448;0.071771
6974;0.052085;0.024958;0.095363;0.053239;0.087638;0.067396
6975;0.051437;0.024141;0.09685;0.051956;0.085961;0.067145
6976;0.051313;0.023829;0.093424;0.05498;0.083307;0.059599
6977;0.050418;0.024205;0.094229;0.056091;0.083062;0.067051
6978;0.05081;0.023442;0.094173;0.054783;0.08051;0.063682
6979;0.051079;0.024187;0.091236;0.054096;0.079541;0.066446
6980;0.051114;0.024051;0.095742;0.057804;0.077724;0.059306
6981;0.051286;0.023364;0.097971;0.057404;0.076382;0.058425
6982;0.050879;0.02265;0.098046;0.057899;0.076251;0.061125
6983;0.051152;0.02402;0.10218;0.056913;0.073393;0.057391
6984;0.051754;0.024401;0.098329;0.054211;0.072587;0.051818
6985;0.050883;0.02387;0.097854;0.057973;0.072475;0.052883
6986;0.050872;0.023256;0.096864;0.057053;0.070417;0.049846
6987;0.052391;0.023594;0.097893;0.056315;0.070209;0.054301
6988;0.050798;0.022707;0.1024;0.058798;0.06864;0.051352
6989;0.051643;0.022431;0.10499;0.062979;0.067501;0.04877
6990;0.052177;0.022881;0.098674;0.058663;0.065935;0.043712
6991;0.053637;0.024047;0.10154;0.058955;0.06471;0.043352
6992;0.053183;0.023246;0.096773;0.055097;0.064407;0.044151
6993;0.053034;0.022936;0.10154;0.054648;0.063519;0.045655
6994;0.05252;0.022434;0.098898;0.060334;0.062621;0.039706
6995;0.052928;0.022411;0.096546;0.063199;0.06239;0.042533
6996;0.053022;0.024467;0.10256;0.057865;0.06154;0.040577
6997;0.052903;0.023896;0.095504;0.059145;0.061599;0.039328
6998;0.051863;0.023906;0.098284;0.056853;0.060318;0.035929
6999;0.053024;0.024732;0.095532;0.050531;0.059346;0.035938
7000;0.052768;0.024956;0.10057;0.047493;0.057815;0.029995
7001;0.052719;0.025482;0.097163;0.051434;0.057486;0.036282
7002;0.051205;0.024683;0.10148;0.047913;0.056465;0.032851
7003;0.051488;0.025415;0.09471;0.04758;0.055906;0.034336
7004;0.051384;0.025537;0.091706;0.043299;0.055056;0.031335
7005;0.051875;0.025278;0.092859;0.046135;0.054072;0.030163
7006;0.05179;0.024304;0.097105;0.052909;0.053849;0.027834
7007;0.05244;0.02554;0.090527;0.045025;0.054031;0.031003
7008;0.052324;0.022137;0.088135;0.045799;0.052508;0.027617
7009;0.050582;0.022269;0.087504;0.042183;0.05242;0.02858
7010;0.052908;0.022719;0.086668;0.040127;0.051286;0.023008
7011;0.052914;0.023552;0.0832;0.039832;0.051317;0.027905
7012;0.051264;0.02306;0.083901;0.038548;0.052108;0.035662
7013;0.05211;0.022489;0.082699;0.039925;0.050582;0.027427
7014;0.0514;0.023863;0.085342;0.039313;0.051356;0.037177
7015;0.051499;0.022798;0.085166;0.043065;0.05123;0.036692
7016;0.051055;0.022991;0.089376;0.049891;0.051111;0.035713
7017;0.050416;0.022246;0.087313;0.045029;0.050439;0.03141
7018;0.0503;0.02137;0.090792;0.047033;0.049812;0.033447
7019;0.050103;0.020813;0.094149;0.0453;0.050217;0.031513
7020;0.051642;0.023583;0.097099;0.048925;0.050164;0.034605
7021;0.050202;0.021023;0.098214;0.054346;0.049799;0.032704
7022;0.051991;0.021776;0.092731;0.05531;0.049124;0.02803
7023;0.052011;0.022438;0.097496;0.06036;0.048;0.027155
7024;0.052311;0.021464;0.09794;0.055808;0.048395;0.032575
7025;0.051303;0.021058;0.097408;0.055077;0.047917;0.030457
7026;0.05211;0.020315;0.095195;0.053514;0.047773;0.029809
7027;0.050925;0.021248;0.097551;0.057173;0.046449;0.022992
7028;0.050604;0.020774;0.09643;0.054509;0.047088;0.027945
7029;0.050042;0.020803;0.090751;0.05015;0.046601;0.024666
7030;0.050947;0.02223;0.093799;0.050089;0.046487;0.024454
7031;0.051048;0.022173;0.093023;0.048909;0.045281;0.021731
7032;0.050277;0.021327;0.090827;0.049413;0.04514;0.019975
7033;0.049521;0.022702;0.096255;0.050492;0.045013;0.021071
7034;0.051024;0.022872;0.093624;0.047823;0.044264;0.019198
7035;0.049795;0.023921;0.092737;0.048056;0.043767;0.019891
7036;0.051001;0.023575;0.095127;0.047595;0.042871;0.017338
7037;0.051252;0.023611;0.093938;0.04704;0.043503;0.01769
7038;0.049993;0.022683;0.097945;0.05014;0.043142;0.017201
7039;0.052514;0.023929;0.094609;0.049707;0.042388;0.017134
7040;0.051282;0.02319;0.092423;0.047205;0.043642;0.019111
7041;0.05168;0.022899;0.092269;0.045574;0.043856;0.019327
7042;0.053004;0.02448;0.08244;0.044035;0.04389;0.018519
7043;0.053829;0.024795;0.085319;0.044842;0.043176;0.017413
7044;0.052894;0.024875;0.088659;0.047896;0.043478;0.017838
7045;0.05344;0.024996;0.088144;0.046668;0.043245;0.019056
7046;0.052841;0.026195;0.087301;0.045918;0.043412;0.017701
7047;0.05315;0.025348;0.089818;0.046903;0.043083;0.018011
7048;0.052674;0.02483;0.088583;0.043742;0.042443;0.016312
7049;0.053114;0.026499;0.091166;0.044663;0.04307;0.017762
7050;0.053104;0.025577;0.092182;0.046763;0.042655;0.016624
7051;0.053406;0.024998;0.092567;0.044883;0.04274;0.017694
7052;0.052889;0.024106;0.09399;0.046744;0.042216;0.018925
7053;0.052281;0.025576;0.089113;0.047437;0.041294;0.016388
7054;0.051887;0.026471;0.091087;0.047231;0.040978;0.016337
7055;0.052659;0.026193;0.088553;0.046376;0.043061;0.022114
7056;0.053419;0.027265;0.096235;0.046596;0.041265;0.017468
7057;0.052171;0.026657;0.088285;0.042377;0.04223;0.02621
7058;0.051763;0.027365;0.088618;0.04374;0.042279;0.023094
7059;0.053286;0.028188;0.086875;0.043375;0.041303;0.020362
7060;0.052565;0.027382;0.080736;0.040282;0.041547;0.019726
7061;0.052554;0.028155;0.081027;0.043833;0.040969;0.019282
7062;0.052755;0.027319;0.083874;0.041009;0.041341;0.016842
7063;0.052524;0.027858;0.083416;0.038895;0.04015;0.016195
7064;0.051981;0.027132;0.085357;0.040093;0.040639;0.015754
7065;0.053218;0.027619;0.08571;0.04158;0.039226;0.014931
7066;0.052664;0.026353;0.077532;0.040078;0.03886;0.014132
7067;0.052023;0.025927;0.079422;0.036947;0.038985;0.01384
7068;0.052035;0.026946;0.081733;0.041747;0.038989;0.014176
7069;0.051998;0.026295;0.086396;0.045905;0.039301;0.014036
7070;0.05188;0.026263;0.084086;0.041519;0.03962;0.014392
7071;0.052287;0.025883;0.088748;0.050586;0.039389;0.013664
7072;0.052948;0.02693;0.08799;0.044551;0.039046;0.014588
7073;0.052026;0.027398;0.091811;0.050278;0.041022;0.019583
7074;0.053162;0.028277;0.088398;0.051687;0.040554;0.017565
7075;0.052009;0.027334;0.093447;0.052513;0.040672;0.016777
7076;0.052671;0.026995;0.093135;0.055501;0.039884;0.01624
7077;0.052582;0.026805;0.093938;0.05247;0.039648;0.015633
7078;0.053129;0.027643;0.097299;0.050351;0.039231;0.017052
7079;0.052288;0.027447;0.094363;0.051507;0.038503;0.014539
7080;0.052595;0.02723;0.097242;0.053642;0.039229;0.014274
7081;0.051678;0.028557;0.094566;0.054834;0.039831;0.015973
7082;0.050781;0.027748;0.09586;0.054904;0.03907;0.013463
7083;0.051072;0.026395;0.094;0.058343;0.039068;0.014308
7084;0.050821;0.026069;0.092804;0.053342;0.038958;0.014282
7085;0.050936;0.026626;0.09095;0.054559;0.039013;0.014644
7086;0.052092;0.026834;0.094569;0.05483;0.038994;0.013507
7087;0.051284;0.026587;0.09696;0.057889;0.039059;0.013423
7088;0.052298;0.02801;0.098205;0.054795;0.038323;0.01326
7089;0.052799;0.026517;0.099211;0.057253;0.037927;0.013175
7090;0.051728;0.026658;0.096175;0.059446;0.038769;0.016079
7091;0.051441;0.025817;0.099331;0.053055;0.037265;0.013456
7092;0.051101;0.025548;0.099763;0.054956;0.037625;0.014668
7093;0.050912;0.024909;0.097971;0.057115;0.038441;0.016652
7094;0.053039;0.026147;0.10298;0.055837;0.038508;0.013611
7095;0.052113;0.025501;0.10491;0.054259;0.037174;0.012672
7096;0.05187;0.025253;0.10086;0.052031;0.037223;0.012942
7097;0.053168;0.025416;0.10227;0.055131;0.037803;0.013134
7098;0.053075;0.026935;0.10493;0.054781;0.037775;0.013639
7099;0.053409;0.025859;0.1077;0.059151;0.038358;0.016556
7100;0.052373;0.025351;0.10497;0.057418;0.037123;0.012701
7101;0.052686;0.025067;0.10276;0.050309;0.036917;0.013393
7102;0.051995;0.024013;0.10927;0.059255;0.036906;0.013292
7103;0.051802;0.022592;0.10738;0.059942;0.03734;0.014345
7104;0.050719;0.023706;0.10014;0.054979;0.037645;0.017177
7105;0.0528;0.023532;0.10395;0.05591;0.037505;0.013882
7106;0.051799;0.02325;0.10607;0.049992;0.038455;0.018082
7107;0.051414;0.023686;0.10574;0.055646;0.038133;0.016239
7108;0.05077;0.021654;0.10379;0.049475;0.038225;0.018651
7109;0.050893;0.021138;0.10167;0.053565;0.038437;0.020422
7110;0.050436;0.020233;0.10332;0.057688;0.037286;0.01476
7111;0.051822;0.022155;0.10407;0.055474;0.036853;0.013481
7112;0.051241;0.021926;0.10907;0.057821;0.037415;0.013551
7113;0.051809;0.023848;0.10348;0.049522;0.037101;0.013496
7114;0.050964;0.022894;0.10133;0.056378;0.037201;0.012554
7115;0.051917;0.023391;0.099407;0.051172;0.036627;0.014144
7116;0.05313;0.025407;0.10147;0.05748;0.035927;0.012971
7117;0.052059;0.025463;0.10472;0.059506;0.03744;0.016151
7118;0.052907;0.024592;0.10356;0.061966;0.037299;0.014376
7119;0.052681;0.024562;0.10155;0.055551;0.037025;0.015463
7120;0.0534;0.025199;0.10216;0.055998;0.036431;0.013508
7121;0.054251;0.024861;0.10227;0.061404;0.03732;0.013606
7122;0.053853;0.026874;0.09581;0.053761;0.037548;0.016631
7123;0.053494;0.025542;0.10095;0.057559;0.036515;0.01379
7124;0.053653;0.026793;0.096919;0.054117;0.037471;0.017655
7125;0.05331;0.026414;0.095406;0.052707;0.039093;0.020107
7126;0.053262;0.027275;0.094455;0.047387;0.038913;0.025903
7127;0.05335;0.027234;0.09787;0.061066;0.039034;0.023745
7128;0.05261;0.026846;0.098229;0.055641;0.039326;0.023359
7129;0.054186;0.027211;0.10197;0.051274;0.03929;0.019773
7130;0.052803;0.026203;0.098428;0.053934;0.038915;0.016947
7131;0.053864;0.02746;0.095022;0.052461;0.039735;0.026512
7132;0.053059;0.025773;0.093732;0.051617;0.039675;0.020998
7133;0.053215;0.025389;0.095104;0.04688;0.039536;0.020472
7134;0.053588;0.025277;0.095548;0.046576;0.041166;0.026522
7135;0.05294;0.026488;0.0905;0.046231;0.038902;0.022707
7136;0.052625;0.025236;0.098003;0.056499;0.038593;0.022996
7137;0.052798;0.025117;0.094605;0.051412;0.039981;0.023883
7138;0.052787;0.025926;0.09331;0.047186;0.038489;0.017236
7139;0.052997;0.025667;0.096831;0.047517;0.036994;0.015964
7140;0.053832;0.026182;0.093753;0.049483;0.039723;0.020039
7141;0.052943;0.025061;0.091242;0.048667;0.036616;0.012444
7142;0.053143;0.025957;0.091173;0.050849;0.038602;0.023883
7143;0.052185;0.025853;0.089806;0.046045;0.040143;0.023279
7144;0.05091;0.024876;0.086061;0.048557;0.039668;0.022415
7145;0.052357;0.026099;0.091643;0.049932;0.039589;0.020862
7146;0.051442;0.025482;0.087542;0.046981;0.040802;0.024058
7147;0.052937;0.024757;0.086784;0.049595;0.038999;0.01878
7148;0.052335;0.026884;0.088828;0.05033;0.040536;0.019111
7149;0.052909;0.027405;0.086982;0.04873;0.039607;0.021963
7150;0.0529;0.026839;0.086739;0.048034;0.039636;0.022288
7151;0.05262;0.027434;0.090269;0.048375;0.040127;0.019383
7152;0.051176;0.026567;0.090991;0.049501;0.039872;0.019568
7153;0.052841;0.026669;0.09276;0.053601;0.040744;0.021101
7154;0.0529;0.027912;0.094109;0.050928;0.039457;0.017162
7155;0.053314;0.028058;0.092946;0.049825;0.039385;0.017007
7156;0.052732;0.027991;0.094132;0.058091;0.038758;0.014772
7157;0.052262;0.02725;0.098222;0.057648;0.039008;0.020866
7158;0.053914;0.026824;0.098837;0.05405;0.039543;0.015589
7159;0.052351;0.02691;0.097333;0.058025;0.039174;0.019655
7160;0.05088;0.027501;0.092996;0.056699;0.038694;0.017515
7161;0.052325;0.027331;0.099761;0.055462;0.036534;0.01208
7162;0.052608;0.027207;0.10221;0.05107;0.037333;0.017387
7163;0.051969;0.026753;0.09734;0.052617;0.03706;0.015817
7164;0.052214;0.026871;0.10166;0.050399;0.038361;0.01789
7165;0.05141;0.026061;0.10374;0.053031;0.038602;0.016437
7166;0.052793;0.0258;0.10091;0.057112;0.038665;0.015528
7167;0.051127;0.026948;0.099399;0.053224;0.037528;0.012034
7168;0.051896;0.026559;0.093575;0.051724;0.039504;0.025915
7169;0.053003;0.026512;0.097004;0.052327;0.037895;0.019712
7170;0.052796;0.027777;0.093578;0.050068;0.038731;0.019921
7171;0.051421;0.026225;0.098122;0.05544;0.0394;0.019683
7172;0.05182;0.028051;0.097131;0.052205;0.039182;0.017011
7173;0.05305;0.029296;0.097261;0.047669;0.037361;0.013777
7174;0.052103;0.027436;0.099594;0.056237;0.038936;0.0173
7175;0.05187;0.028696;0.094213;0.049673;0.037981;0.013172
7176;0.052168;0.027593;0.095305;0.051601;0.039169;0.020604
7177;0.0526;0.028912;0.094708;0.051133;0.039139;0.020146
7178;0.052563;0.028157;0.097099;0.055397;0.038097;0.017823
7179;0.051186;0.026398;0.096856;0.052589;0.037808;0.015642
7180;0.053444;0.027403;0.094704;0.051055;0.039106;0.016656
7181;0.052858;0.027169;0.093558;0.053488;0.037737;0.01441
7182;0.052927;0.027122;0.090932;0.05327;0.038992;0.014012
7183;0.052225;0.025623;0.09575;0.053484;0.039243;0.013725
7184;0.052747;0.0277;0.096596;0.054115;0.038033;0.012222
7185;0.051963;0.027176;0.093496;0.055646;0.038545;0.013497
7186;0.052554;0.026969;0.094443;0.052873;0.037676;0.011114
7187;0.051943;0.025776;0.096906;0.059135;0.038245;0.013387
7188;0.051903;0.025139;0.094718;0.060788;0.038843;0.013065
7189;0.050853;0.024983;0.091076;0.054459;0.03845;0.013632
7190;0.051511;0.024971;0.094204;0.053517;0.038737;0.013674
7191;0.051182;0.024086;0.09269;0.047449;0.03803;0.013327
7192;0.050566;0.02397;0.089227;0.049171;0.038055;0.011982
7193;0.051162;0.024983;0.094288;0.050212;0.038575;0.01693
7194;0.050652;0.024707;0.097834;0.053788;0.038818;0.014768
7195;0.05134;0.025269;0.092442;0.05248;0.038944;0.014982
7196;0.050499;0.024899;0.10029;0.056936;0.038678;0.016364
7197;0.051542;0.02544;0.092484;0.05526;0.038153;0.01541
7198;0.051547;0.025264;0.091351;0.055781;0.037825;0.014776
7199;0.051033;0.024997;0.092995;0.052048;0.037508;0.016338
7200;0.051034;0.025655;0.096558;0.052777;0.038347;0.018971
7201;0.050265;0.025448;0.092593;0.049853;0.040341;0.027764
7202;0.051131;0.024852;0.096234;0.055394;0.037957;0.015303
7203;0.050948;0.026475;0.098921;0.052752;0.037783;0.013712
7204;0.051106;0.02606;0.097452;0.053107;0.037277;0.015429
7205;0.049946;0.025203;0.091743;0.050756;0.038177;0.012571
7206;0.051256;0.026168;0.09251;0.052653;0.039378;0.020396
7207;0.052331;0.028655;0.094174;0.052582;0.038957;0.018402
7208;0.052697;0.027511;0.091515;0.051708;0.039415;0.018514
7209;0.053553;0.028947;0.094141;0.054177;0.039344;0.018489
7210;0.052573;0.027866;0.089589;0.051917;0.038006;0.014988
7211;0.054291;0.027536;0.089498;0.054207;0.039159;0.020189
7212;0.053162;0.02764;0.090057;0.050289;0.037311;0.013288
7213;0.053722;0.026011;0.092312;0.053952;0.038914;0.019939
7214;0.053104;0.026408;0.096928;0.048767;0.03807;0.019856
7215;0.052972;0.02624;0.099933;0.054216;0.039313;0.020298
7216;0.051266;0.026212;0.096655;0.049997;0.039248;0.02062
7217;0.050344;0.025819;0.092407;0.047415;0.03857;0.017855
7218;0.051448;0.026092;0.095314;0.057319;0.040858;0.022826
7219;0.052129;0.026247;0.093251;0.055156;0.038473;0.016968
7220;0.052636;0.027887;0.092732;0.052279;0.039464;0.018515
7221;0.050958;0.025315;0.094476;0.055379;0.039911;0.024537
7222;0.050619;0.025084;0.09766;0.05851;0.040156;0.02316
7223;0.051318;0.026749;0.10025;0.057621;0.040618;0.027166
7224;0.052076;0.026638;0.10302;0.060561;0.040644;0.021989
7225;0.052998;0.026657;0.10306;0.063383;0.040632;0.026552
7226;0.052165;0.026769;0.10008;0.060641;0.041933;0.032867
7227;0.052761;0.02673;0.10001;0.067512;0.040148;0.019743
7228;0.052673;0.025546;0.10055;0.065739;0.04036;0.020442
7229;0.052555;0.026496;0.10108;0.062151;0.040338;0.021907
7230;0.053145;0.026064;0.10366;0.063189;0.041443;0.028622
7231;0.052782;0.027466;0.10155;0.064655;0.038883;0.02084
7232;0.051955;0.027133;0.10119;0.066153;0.038555;0.021274
7233;0.051726;0.027425;0.099319;0.062313;0.040444;0.028399
7234;0.052465;0.02779;0.10349;0.059825;0.039635;0.023143
7235;0.052456;0.027256;0.10122;0.059031;0.038401;0.02182
7236;0.053089;0.026354;0.098832;0.063863;0.03987;0.020881
7237;0.050481;0.025371;0.099693;0.059735;0.03921;0.026916
7238;0.052996;0.027395;0.098296;0.057872;0.038592;0.023779
7239;0.052016;0.025602;0.099209;0.060323;0.041292;0.03507
7240;0.052065;0.025459;0.097992;0.054997;0.039604;0.018078
7241;0.052138;0.024444;0.10055;0.058096;0.0403;0.025716
7242;0.052365;0.025835;0.095148;0.052168;0.038486;0.01487
7243;0.051734;0.024603;0.099789;0.052394;0.040444;0.020642
7244;0.053314;0.025997;0.095254;0.051406;0.04016;0.024639
7245;0.053155;0.025893;0.097109;0.049851;0.037923;0.015817
7246;0.052823;0.026038;0.10143;0.051688;0.039134;0.016566
7247;0.05311;0.027063;0.09717;0.054935;0.038786;0.017405
7248;0.052716;0.026109;0.093069;0.048474;0.039225;0.01938
7249;0.053035;0.026443;0.09764;0.051465;0.03963;0.021659
7250;0.053357;0.025205;0.091666;0.048332;0.039664;0.020525
7251;0.054106;0.025575;0.095765;0.0563;0.03979;0.018789
7252;0.054159;0.025279;0.094876;0.053107;0.038608;0.013921
7253;0.054414;0.025971;0.09678;0.050922;0.040454;0.02443
7254;0.055141;0.02651;0.097253;0.052619;0.039021;0.014982
7255;0.056064;0.026902;0.095169;0.050632;0.038366;0.012993
7256;0.055753;0.026036;0.094199;0.050793;0.038679;0.013348
7257;0.057026;0.026844;0.096187;0.051066;0.038094;0.01473
7258;0.056077;0.026313;0.093681;0.046266;0.038597;0.013625
7259;0.056719;0.027518;0.095896;0.051572;0.038758;0.016489
7260;0.055865;0.027729;0.10023;0.052597;0.039637;0.014161
7261;0.056455;0.027989;0.10142;0.049555;0.040296;0.015559
7262;0.057654;0.029941;0.10164;0.046269;0.03952;0.01636
7263;0.057851;0.030129;0.099351;0.052654;0.040079;0.021033
7264;0.055777;0.02911;0.09717;0.049199;0.040036;0.017361
7265;0.055185;0.029478;0.09693;0.050415;0.041395;0.020186
7266;0.056767;0.028263;0.092439;0.049973;0.040328;0.017447
7267;0.056485;0.028629;0.094408;0.046883;0.041027;0.019131
7268;0.05594;0.027995;0.092428;0.047739;0.040261;0.015536
7269;0.055884;0.02838;0.092802;0.048353;0.039708;0.014498
7270;0.055643;0.029016;0.095845;0.051014;0.039963;0.016136
7271;0.054992;0.028398;0.095609;0.046363;0.039491;0.013705
7272;0.055731;0.028082;0.096268;0.055575;0.039764;0.013584
7273;0.055933;0.028248;0.094568;0.056338;0.039898;0.014448
7274;0.054669;0.02844;0.092406;0.056182;0.039144;0.014817
7275;0.057267;0.029186;0.091669;0.050153;0.039744;0.014947
7276;0.055994;0.027866;0.089208;0.048887;0.038891;0.013128
7277;0.056068;0.027031;0.088018;0.043605;0.04112;0.019332
7278;0.055368;0.026822;0.090496;0.045034;0.040029;0.01618
7279;0.055468;0.025769;0.086429;0.044056;0.039628;0.015491
7280;0.054895;0.026552;0.08843;0.047173;0.040807;0.018068
7281;0.056955;0.026959;0.089222;0.046629;0.039877;0.014842
7282;0.057252;0.028258;0.088214;0.050553;0.040175;0.014895
7283;0.057231;0.027455;0.088499;0.045753;0.039949;0.015686
7284;0.056677;0.025573;0.089284;0.050476;0.039531;0.017343
7285;0.055532;0.025582;0.088226;0.049619;0.041039;0.019543
7286;0.056141;0.026711;0.090292;0.051977;0.041291;0.016854
7287;0.055825;0.025765;0.092648;0.045829;0.039749;0.015705
7288;0.055859;0.024889;0.090657;0.047678;0.041727;0.021675
7289;0.055993;0.02616;0.093496;0.047255;0.041112;0.020081
7290;0.055654;0.026085;0.093627;0.045377;0.042014;0.020661
7291;0.056947;0.027688;0.089594;0.040502;0.040364;0.018465
7292;0.056693;0.027629;0.094016;0.04678;0.040681;0.018265
7293;0.057404;0.028003;0.088978;0.044255;0.040576;0.016059
7294;0.056245;0.027111;0.087688;0.047436;0.042586;0.019936
7295;0.05675;0.028005;0.089404;0.049051;0.041568;0.018915
7296;0.056408;0.026581;0.091029;0.046485;0.040317;0.017989
7297;0.056371;0.026646;0.089231;0.043952;0.040666;0.015968
7298;0.055179;0.025486;0.091223;0.050167;0.040569;0.014596
7299;0.055108;0.025008;0.084801;0.045895;0.04105;0.019399
7300;0.054559;0.025792;0.083737;0.043535;0.041228;0.018067
7301;0.053435;0.024709;0.090388;0.044229;0.041077;0.016508
7302;0.053959;0.024743;0.087636;0.049613;0.039957;0.014637
7303;0.054016;0.024619;0.092275;0.05211;0.040351;0.015282
7304;0.052689;0.025291;0.08812;0.044262;0.040508;0.01595
7305;0.052808;0.026519;0.087934;0.044613;0.040691;0.015468
7306;0.052514;0.025898;0.090973;0.045899;0.041396;0.018761
7307;0.05387;0.025642;0.090957;0.04727;0.039218;0.013296
7308;0.054202;0.026735;0.093199;0.0542;0.038869;0.01416
7309;0.053794;0.025284;0.09621;0.052207;0.040332;0.016597
7310;0.052978;0.025739;0.097083;0.049317;0.04106;0.019733
7311;0.05319;0.026147;0.096509;0.051873;0.040096;0.014772
7312;0.05167;0.024841;0.096295;0.049166;0.038826;0.01519
7313;0.053436;0.025664;0.095412;0.049554;0.037894;0.014986
7314;0.053427;0.02508;0.08908;0.047866;0.040505;0.021521
7315;0.053081;0.02622;0.097928;0.048411;0.040007;0.019058
7316;0.052911;0.025135;0.092816;0.049911;0.039854;0.016262
7317;0.053963;0.024662;0.092989;0.048648;0.039543;0.015258
7318;0.051901;0.024062;0.094439;0.048831;0.041346;0.027862
7319;0.052651;0.025212;0.089597;0.050549;0.041689;0.023544
7320;0.051842;0.022323;0.089653;0.046975;0.040635;0.018764
7321;0.051177;0.02216;0.088429;0.04535;0.042254;0.020989
7322;0.051438;0.021838;0.090035;0.048731;0.040479;0.020667
7323;0.050939;0.023545;0.089869;0.045832;0.039573;0.01728
7324;0.053115;0.023652;0.089667;0.046847;0.0401;0.021237
7325;0.050891;0.02334;0.093103;0.047436;0.040218;0.018008
7326;0.051298;0.024392;0.090072;0.045234;0.039526;0.017224
7327;0.051608;0.022908;0.091466;0.045556;0.038702;0.014356
7328;0.051265;0.023271;0.088714;0.041662;0.038714;0.014351
7329;0.05143;0.022498;0.092228;0.045737;0.039067;0.015152
7330;0.051716;0.022825;0.090104;0.044065;0.039955;0.017052
7331;0.050372;0.022702;0.090734;0.048447;0.039179;0.014756
7332;0.049809;0.021285;0.090188;0.049403;0.039141;0.015151
7333;0.050391;0.022478;0.089976;0.04999;0.037822;0.014758
7334;0.051655;0.023564;0.088366;0.048394;0.038013;0.014006
7335;0.051883;0.022501;0.09079;0.044527;0.03866;0.013583
7336;0.054083;0.023768;0.08591;0.040905;0.038236;0.013618
7337;0.052414;0.023805;0.08564;0.044835;0.037676;0.013709
7338;0.052342;0.023568;0.087688;0.047813;0.038368;0.013283
7339;0.051398;0.023939;0.096033;0.051794;0.037958;0.013663
7340;0.051195;0.022383;0.097251;0.05375;0.039212;0.016746
7341;0.051893;0.023345;0.091448;0.050149;0.038107;0.013495
7342;0.051053;0.023837;0.095043;0.051158;0.039638;0.014511
7343;0.052129;0.023928;0.094438;0.053646;0.0398;0.013584
7344;0.050866;0.023265;0.096855;0.05072;0.039159;0.015412
7345;0.05199;0.022805;0.09715;0.047184;0.040748;0.018114
7346;0.048846;0.02222;0.092202;0.048653;0.041232;0.017542
7347;0.050828;0.023308;0.093482;0.052438;0.040234;0.01478
7348;0.051014;0.022774;0.09621;0.053596;0.039324;0.014023
7349;0.049668;0.022327;0.098066;0.056003;0.038874;0.015682
7350;0.051539;0.02342;0.094089;0.050217;0.038433;0.014833
7351;0.051492;0.022243;0.094995;0.053885;0.039201;0.021402
7352;0.051652;0.022603;0.095829;0.054355;0.037941;0.016949
7353;0.052581;0.023657;0.092077;0.053711;0.03901;0.016745
7354;0.051834;0.023302;0.090279;0.050676;0.038992;0.018049
7355;0.052148;0.023252;0.098948;0.053449;0.038634;0.015626
7356;0.052238;0.023311;0.097387;0.057065;0.038583;0.016401
7357;0.050349;0.022916;0.094963;0.05457;0.037794;0.01435
7358;0.051288;0.02289;0.099005;0.057144;0.037729;0.013643
7359;0.050379;0.023128;0.0969;0.053226;0.041301;0.031824
7360;0.050709;0.024124;0.097315;0.05016;0.041371;0.027094
7361;0.048928;0.023092;0.096928;0.05153;0.039321;0.023935
7362;0.04901;0.022887;0.098133;0.044397;0.040276;0.020804
7363;0.051749;0.024223;0.099271;0.044143;0.038266;0.014741
7364;0.050558;0.023936;0.097268;0.045202;0.039164;0.020905
7365;0.051278;0.025477;0.095051;0.051021;0.03831;0.017837
7366;0.051892;0.025289;0.094088;0.047944;0.038025;0.016339
7367;0.052204;0.025554;0.095046;0.051314;0.037461;0.018306
7368;0.05307;0.026;0.098464;0.047397;0.037958;0.016049
7369;0.052026;0.025378;0.098756;0.049019;0.038025;0.017646
7370;0.051552;0.024797;0.098286;0.049189;0.03877;0.017257
7371;0.050704;0.024266;0.093871;0.046612;0.039152;0.016121
7372;0.049916;0.023021;0.095054;0.051087;0.038941;0.015316
7373;0.048746;0.022296;0.097926;0.053374;0.039571;0.021123
7374;0.049769;0.021639;0.094421;0.049022;0.039545;0.016855
7375;0.0491;0.020718;0.096501;0.049949;0.039619;0.018476
7376;0.051095;0.02174;0.094141;0.052647;0.040411;0.021186
7377;0.049209;0.021684;0.097458;0.050848;0.040844;0.020518
7378;0.049925;0.019885;0.09864;0.051888;0.039933;0.020438
7379;0.050672;0.021537;0.09618;0.051281;0.039854;0.020598
7380;0.050671;0.022245;0.09521;0.052164;0.039047;0.017516
7381;0.050713;0.020903;0.0906;0.05314;0.039299;0.016055
7382;0.050779;0.020614;0.093198;0.051375;0.040043;0.016751
7383;0.050109;0.020355;0.093543;0.054532;0.040617;0.019772
7384;0.049877;0.021353;0.092002;0.050619;0.039686;0.016052
7385;0.050017;0.022216;0.091047;0.051086;0.039779;0.016683
7386;0.050008;0.02084;0.087542;0.053252;0.039333;0.015605
7387;0.049343;0.021407;0.091714;0.048159;0.040752;0.018967
7388;0.049998;0.021691;0.092624;0.048151;0.038197;0.014082
7389;0.048422;0.021219;0.089657;0.042967;0.04025;0.018212
7390;0.04895;0.020489;0.092459;0.047044;0.039813;0.019587
7391;0.049813;0.021918;0.089992;0.045233;0.039918;0.022823
7392;0.049857;0.021941;0.087511;0.049704;0.03974;0.01949
7393;0.050095;0.022059;0.093989;0.053758;0.040259;0.02674
7394;0.049773;0.021984;0.091659;0.047316;0.040977;0.024415
7395;0.04977;0.019976;0.089774;0.045717;0.04085;0.021671
7396;0.04946;0.020338;0.090891;0.043433;0.040352;0.021735
7397;0.049725;0.020027;0.088804;0.043084;0.039726;0.01712
7398;0.048897;0.020092;0.091869;0.04513;0.041684;0.025759
7399;0.048253;0.02084;0.089853;0.047485;0.040987;0.023202
7400;0.049319;0.020707;0.091752;0.045642;0.040195;0.019272
7401;0.048801;0.021368;0.091594;0.052528;0.04062;0.026027
7402;0.048622;0.022053;0.090754;0.052122;0.041006;0.026711
7403;0.049668;0.022679;0.088479;0.04775;0.040546;0.020633
7404;0.049669;0.02189;0.097148;0.047868;0.040149;0.018863
7405;0.050318;0.023209;0.092665;0.045135;0.041627;0.021986
7406;0.050192;0.022165;0.092313;0.046112;0.041964;0.025646
7407;0.050542;0.022267;0.093721;0.050108;0.041732;0.021978
7408;0.050954;0.022846;0.094946;0.049881;0.042365;0.022819
7409;0.051116;0.023233;0.095506;0.051743;0.041328;0.021282
7410;0.05068;0.02216;0.092686;0.0531;0.042772;0.022119
7411;0.049932;0.022433;0.095545;0.056064;0.039458;0.017373
7412;0.050385;0.023179;0.094994;0.052188;0.039831;0.01725
7413;0.050618;0.022122;0.10045;0.053411;0.040685;0.018202
7414;0.050237;0.022546;0.10087;0.060405;0.040565;0.015839
7415;0.051006;0.024672;0.10357;0.057818;0.039574;0.016941
7416;0.051121;0.024181;0.10072;0.05859;0.039638;0.014813
7417;0.050959;0.025418;0.10039;0.054795;0.040316;0.015956
7418;0.051745;0.02575;0.099662;0.054019;0.039498;0.016589
7419;0.050005;0.025409;0.09864;0.055666;0.039518;0.015481
7420;0.05087;0.024284;0.10217;0.056703;0.040662;0.018948
7421;0.050387;0.025641;0.10209;0.055965;0.040209;0.018872
7422;0.049824;0.023957;0.10082;0.055534;0.039355;0.017943
7423;0.052302;0.025182;0.098676;0.050487;0.04047;0.019898
7424;0.05103;0.023925;0.095756;0.05218;0.039282;0.018295
7425;0.05107;0.023905;0.092248;0.049221;0.040641;0.023081
7426;0.049437;0.024599;0.093766;0.048734;0.039892;0.018769
7427;0.050509;0.025829;0.092515;0.04931;0.039005;0.015853
7428;0.050876;0.023989;0.098702;0.050183;0.041004;0.02003
7429;0.0509;0.024018;0.092269;0.048331;0.040937;0.0218
7430;0.049831;0.023269;0.092925;0.049069;0.04055;0.019241
7431;0.050373;0.02544;0.088831;0.041832;0.040113;0.01791
7432;0.050757;0.025726;0.096543;0.044548;0.041393;0.020113
7433;0.050228;0.025455;0.094048;0.045642;0.041718;0.020258
7434;0.049882;0.024786;0.09245;0.050708;0.04242;0.02282
7435;0.051736;0.026317;0.094471;0.047592;0.041399;0.020369
7436;0.052488;0.027674;0.095706;0.048695;0.041932;0.021294
7437;0.05295;0.026991;0.09767;0.047409;0.043079;0.025872
7438;0.052337;0.02645;0.093602;0.044732;0.042308;0.02835
7439;0.051573;0.025816;0.089916;0.048866;0.041441;0.020068
7440;0.050722;0.024373;0.091787;0.047813;0.042087;0.026772
7441;0.049816;0.024513;0.095663;0.052541;0.041957;0.017715
7442;0.051146;0.024961;0.094203;0.048384;0.039744;0.015522
7443;0.050533;0.024116;0.095287;0.048058;0.040607;0.018682
7444;0.051062;0.024015;0.09406;0.046886;0.042453;0.018582
7445;0.050891;0.02489;0.094152;0.048072;0.041105;0.017405
7446;0.050943;0.025687;0.096616;0.048838;0.041632;0.018804
7447;0.051592;0.025546;0.094875;0.048568;0.041919;0.017746
7448;0.051483;0.025952;0.094418;0.045595;0.04229;0.018929
7449;0.051563;0.025087;0.097584;0.048923;0.041331;0.018212
7450;0.051845;0.024494;0.094655;0.045566;0.041516;0.0174
7451;0.053498;0.026142;0.096832;0.046237;0.041841;0.017456
7452;0.053322;0.025038;0.092874;0.04695;0.04252;0.019365
7453;0.052846;0.025922;0.096118;0.050121;0.042155;0.019152
7454;0.053377;0.025616;0.10063;0.050892;0.043524;0.023593
7455;0.052654;0.025484;0.1026;0.054278;0.041049;0.017732
7456;0.051879;0.025203;0.098998;0.049891;0.041408;0.019739
7457;0.051613;0.024346;0.098702;0.050608;0.040734;0.016569
7458;0.051785;0.025122;0.098615;0.047923;0.040591;0.016339
7459;0.052116;0.02579;0.096875;0.052966;0.040796;0.017828
7460;0.05201;0.025674;0.09699;0.051429;0.040896;0.017423
7461;0.050813;0.025448;0.096593;0.048958;0.041039;0.0185
7462;0.052392;0.027221;0.098359;0.053839;0.039975;0.018338
7463;0.051656;0.027344;0.090054;0.04481;0.038377;0.01632
7464;0.051949;0.026041;0.092233;0.047504;0.040228;0.019736
7465;0.051979;0.026126;0.090998;0.047408;0.041849;0.022918
7466;0.050507;0.024876;0.098801;0.056349;0.04161;0.019456
7467;0.050673;0.025036;0.098557;0.053368;0.039947;0.017068
7468;0.050347;0.024991;0.10125;0.058696;0.042258;0.025015
7469;0.050799;0.025026;0.09693;0.052391;0.042201;0.023411
7470;0.050043;0.024183;0.097095;0.051696;0.040292;0.019132
7471;0.05011;0.024713;0.096247;0.053576;0.042763;0.022166
7472;0.050454;0.023577;0.094629;0.048058;0.040786;0.017982
7473;0.049759;0.022196;0.09726;0.050647;0.04073;0.018741
7474;0.049097;0.022016;0.10105;0.054091;0.041279;0.021744
7475;0.048208;0.022413;0.099725;0.052179;0.041368;0.019727
7476;0.049166;0.024676;0.091303;0.048834;0.042242;0.02463
7477;0.050268;0.024203;0.094604;0.048314;0.041756;0.023258
7478;0.050039;0.024205;0.096874;0.051319;0.039994;0.015973
7479;0.048236;0.024569;0.099191;0.051783;0.039908;0.018153
7480;0.049929;0.023149;0.10034;0.047873;0.040333;0.02022
7481;0.049977;0.026113;0.097724;0.047242;0.0393;0.016228
7482;0.050095;0.024494;0.098096;0.046789;0.039192;0.017761
7483;0.049133;0.025916;0.10153;0.050611;0.039086;0.017701
7484;0.049866;0.024547;0.095383;0.047469;0.039847;0.01803
7485;0.050283;0.024505;0.09638;0.048354;0.040037;0.016057
7486;0.050714;0.023783;0.095158;0.049072;0.041054;0.016663
7487;0.050083;0.025523;0.097555;0.050359;0.040071;0.015425
7488;0.050214;0.025735;0.10098;0.04888;0.040968;0.016627
7489;0.051769;0.026585;0.096657;0.042184;0.041263;0.020657
7490;0.050501;0.026221;0.098844;0.050922;0.040801;0.019581
7491;0.050786;0.026282;0.096767;0.05065;0.040323;0.016819
7492;0.050242;0.026185;0.097098;0.047916;0.040559;0.017158
7493;0.050855;0.025659;0.097659;0.047483;0.039029;0.016194
7494;0.051446;0.026335;0.093076;0.044227;0.040446;0.016659
7495;0.051334;0.026135;0.093416;0.044459;0.039844;0.016585
7496;0.051766;0.026062;0.094502;0.050838;0.040143;0.016497
7497;0.050918;0.025236;0.10023;0.047552;0.039749;0.017637
7498;0.05121;0.025492;0.09782;0.050713;0.040392;0.016692
7499;0.05109;0.02514;0.097796;0.055166;0.040925;0.017942
7500;0.051948;0.02696;0.094238;0.050884;0.040004;0.017231
7501;0.050841;0.02567;0.093366;0.052684;0.03987;0.017566
7502;0.052741;0.028072;0.094308;0.054957;0.040693;0.017133
7503;0.053626;0.028323;0.093118;0.054949;0.040318;0.017308
7504;0.05445;0.028054;0.099013;0.057425;0.04127;0.017929
7505;0.054742;0.026673;0.093368;0.053306;0.040972;0.0189
7506;0.054628;0.027856;0.097436;0.057302;0.041669;0.020291
7507;0.053205;0.026335;0.091693;0.054105;0.040516;0.018807
7508;0.053871;0.027879;0.099185;0.055383;0.041101;0.017524
7509;0.05275;0.025595;0.096471;0.053995;0.040968;0.017354
7510;0.0536;0.026211;0.095063;0.050489;0.038723;0.015465
7511;0.052941;0.025782;0.09506;0.053622;0.039965;0.015959
7512;0.052796;0.025539;0.0918;0.047438;0.040294;0.016953
7513;0.052629;0.025011;0.09522;0.053164;0.04051;0.016097
7514;0.052266;0.024972;0.094845;0.049637;0.040325;0.017713
7515;0.053144;0.02547;0.09414;0.05334;0.040875;0.015615
7516;0.051753;0.025266;0.093254;0.048769;0.039179;0.014685
7517;0.051531;0.025185;0.095005;0.04896;0.041357;0.016554
7518;0.050955;0.024513;0.094076;0.049283;0.0406;0.017011
7519;0.051969;0.026553;0.089326;0.046174;0.039715;0.013936
7520;0.051838;0.024421;0.094368;0.0471;0.040789;0.017882
7521;0.051634;0.026095;0.093;0.048024;0.039593;0.013783
7522;0.052756;0.025597;0.094785;0.050717;0.040398;0.017728
7523;0.052419;0.025911;0.095365;0.049193;0.039952;0.017222
7524;0.051891;0.025137;0.095902;0.049148;0.039864;0.015382
7525;0.050518;0.024018;0.094495;0.049917;0.039734;0.013805
7526;0.051374;0.024365;0.089786;0.046296;0.039013;0.014048
7527;0.05179;0.025904;0.0995;0.045291;0.03943;0.015385
7528;0.050361;0.025246;0.098908;0.050383;0.038562;0.012974
7529;0.051022;0.025928;0.097812;0.053514;0.038515;0.013273
7530;0.052643;0.026587;0.099132;0.051188;0.039745;0.016288
7531;0.051624;0.026694;0.092624;0.049621;0.039459;0.014233
7532;0.05196;0.025908;0.093069;0.04693;0.038038;0.012107
7533;0.051802;0.02582;0.091383;0.047343;0.040909;0.021021
7534;0.051669;0.025637;0.090389;0.048189;0.040995;0.01815
7535;0.052526;0.026013;0.090908;0.048607;0.040637;0.01506
7536;0.052473;0.025159;0.089956;0.047679;0.039744;0.013406
7537;0.052109;0.025205;0.085805;0.046394;0.040092;0.01237
7538;0.051616;0.024563;0.084554;0.042311;0.041007;0.01511
7539;0.052404;0.026005;0.087301;0.040297;0.03933;0.012378
7540;0.052072;0.023178;0.089267;0.039288;0.039896;0.013043
7541;0.052018;0.025324;0.087407;0.047221;0.039823;0.01548
7542;0.052582;0.024714;0.088852;0.044925;0.040049;0.018971
7543;0.051947;0.025337;0.09049;0.048376;0.039967;0.018374
7544;0.052519;0.025168;0.090166;0.048016;0.03805;0.013
7545;0.052249;0.026151;0.097237;0.056228;0.039936;0.01388
7546;0.051943;0.025947;0.093857;0.052919;0.041288;0.021105
7547;0.053281;0.02509;0.094932;0.053226;0.039621;0.015352
7548;0.052245;0.024874;0.096727;0.052717;0.041221;0.017763
7549;0.051571;0.024453;0.096329;0.04882;0.041602;0.019359
7550;0.051755;0.025358;0.094507;0.050423;0.041317;0.017638
7551;0.052068;0.025458;0.091709;0.051935;0.04073;0.017038
7552;0.051224;0.024896;0.094223;0.05165;0.038942;0.014109
7553;0.050462;0.023614;0.097534;0.052034;0.039995;0.017525
7554;0.051341;0.024846;0.098347;0.05016;0.039602;0.016846
7555;0.051625;0.024784;0.095344;0.048119;0.038865;0.016499
7556;0.051026;0.025017;0.093879;0.048142;0.040287;0.016424
7557;0.051476;0.025337;0.090205;0.047665;0.039282;0.014276
7558;0.050553;0.025835;0.090347;0.047903;0.039308;0.014852
7559;0.049658;0.024896;0.091765;0.050547;0.040695;0.017123
7560;0.049754;0.025609;0.090257;0.045024;0.040482;0.016477
7561;0.050472;0.024737;0.090348;0.047065;0.039499;0.014029
7562;0.051409;0.024949;0.092781;0.049018;0.038252;0.014188
7563;0.050934;0.025399;0.090928;0.045585;0.040464;0.0153
7564;0.049655;0.024255;0.09214;0.04609;0.040611;0.021634
7565;0.049324;0.023836;0.092707;0.04736;0.040823;0.020443
7566;0.050008;0.023324;0.092715;0.043158;0.03918;0.016451
7567;0.049238;0.023126;0.093296;0.049962;0.039732;0.014044
7568;0.05006;0.023747;0.092157;0.047704;0.039898;0.014657
7569;0.048398;0.022834;0.092096;0.048728;0.039551;0.013731
7570;0.049836;0.021953;0.098201;0.049787;0.039494;0.016042
7571;0.049997;0.024274;0.10064;0.049562;0.04074;0.02233
7572;0.049979;0.023482;0.093105;0.051465;0.041073;0.020668
7573;0.048199;0.022814;0.094018;0.049169;0.040116;0.019633
7574;0.049353;0.024617;0.092585;0.046439;0.039224;0.015115
7575;0.049372;0.024587;0.094933;0.046865;0.040069;0.016082
7576;0.050199;0.023619;0.089049;0.044922;0.040349;0.01555
7577;0.049526;0.024813;0.092885;0.047803;0.038321;0.012661
7578;0.049763;0.025501;0.088432;0.046385;0.039752;0.014208
7579;0.050051;0.024618;0.086933;0.047263;0.038881;0.013117
7580;0.050137;0.024825;0.08644;0.043797;0.04001;0.015307
7581;0.049661;0.024494;0.090976;0.049054;0.040087;0.016012
7582;0.04936;0.024555;0.089839;0.040818;0.039474;0.014338
7583;0.050268;0.02435;0.08803;0.046448;0.039168;0.015986
7584;0.049914;0.023505;0.089905;0.043528;0.040904;0.017913
7585;0.049661;0.023879;0.089228;0.044119;0.039822;0.014763
7586;0.048339;0.023601;0.094825;0.045603;0.039706;0.01332
7587;0.04757;0.023238;0.098412;0.047143;0.040691;0.016639
7588;0.047927;0.023052;0.093694;0.046348;0.038373;0.012895
7589;0.0475;0.023264;0.095168;0.046438;0.040537;0.017503
7590;0.047019;0.022509;0.096431;0.047039;0.041354;0.022232
7591;0.04617;0.023448;0.093394;0.040603;0.04031;0.019267
7592;0.047345;0.022671;0.096025;0.044604;0.03991;0.01995
7593;0.046759;0.022648;0.102;0.048914;0.038776;0.015949
7594;0.04869;0.022603;0.098339;0.046525;0.039199;0.016217
7595;0.046492;0.022116;0.09877;0.048725;0.038351;0.013591
7596;0.047329;0.02221;0.10155;0.051429;0.039255;0.01759
7597;0.046994;0.022756;0.10233;0.052278;0.039729;0.015324
7598;0.04649;0.022256;0.10049;0.049639;0.039893;0.0134
7599;0.046448;0.021114;0.10005;0.050898;0.038507;0.012098
7600;0.046527;0.021157;0.10246;0.052394;0.037543;0.011695
7601;0.045703;0.020308;0.10135;0.052954;0.039175;0.016178
7602;0.047242;0.022811;0.099512;0.052848;0.038316;0.014876
7603;0.047848;0.023195;0.10264;0.05299;0.038156;0.011411
7604;0.046459;0.022875;0.098;0.054289;0.03874;0.017871
7605;0.048906;0.022601;0.097234;0.054271;0.03881;0.0165
7606;0.049977;0.023312;0.093188;0.053988;0.039641;0.016879
7607;0.049855;0.022896;0.10012;0.053339;0.038695;0.01388
7608;0.050589;0.023552;0.098922;0.052555;0.038278;0.013737
7609;0.050577;0.023496;0.099246;0.054576;0.039082;0.013332
7610;0.050626;0.02317;0.099862;0.05193;0.038907;0.012662
7611;0.050078;0.023266;0.093718;0.047504;0.040436;0.015335
7612;0.049908;0.023125;0.094298;0.05119;0.040491;0.016324
7613;0.050016;0.023481;0.096255;0.052143;0.040356;0.015038
7614;0.049798;0.023522;0.092723;0.04969;0.03822;0.014082
7615;0.050239;0.023276;0.091072;0.05166;0.039504;0.015076
7616;0.049884;0.023576;0.089477;0.048567;0.040668;0.016676
7617;0.050671;0.023541;0.092135;0.048744;0.038093;0.013382
7618;0.051053;0.02398;0.0878;0.043979;0.040326;0.016343
7619;0.049156;0.023249;0.091258;0.04924;0.040374;0.016052
7620;0.050307;0.022185;0.098195;0.048748;0.040698;0.017184
7621;0.050477;0.023849;0.095913;0.053092;0.040249;0.014363
7622;0.050334;0.022812;0.09494;0.053297;0.040287;0.018525
7623;0.050316;0.020721;0.094928;0.052563;0.041224;0.017473
7624;0.049681;0.021212;0.097486;0.051389;0.042393;0.017696
7625;0.050001;0.022226;0.092547;0.04945;0.040594;0.014682
7626;0.05092;0.022899;0.09325;0.051595;0.040755;0.015659
7627;0.048806;0.021365;0.094906;0.051228;0.040445;0.014252
7628;0.049375;0.021679;0.096692;0.051224;0.040639;0.015379
7629;0.049355;0.021649;0.10119;0.053222;0.041371;0.015785
7630;0.048431;0.020977;0.10395;0.054751;0.040895;0.015722
7631;0.047453;0.020842;0.1038;0.056226;0.0415;0.015815
7632;0.048954;0.021957;0.10093;0.053676;0.041325;0.016522
7633;0.049618;0.020459;0.10236;0.056632;0.041935;0.018983
7634;0.04833;0.020272;0.098198;0.057482;0.040896;0.01836
7635;0.047792;0.020398;0.10083;0.054798;0.041123;0.017184
7636;0.049248;0.020783;0.10247;0.053033;0.042083;0.018091
7637;0.048731;0.021467;0.10238;0.057294;0.042219;0.018718
7638;0.047899;0.021983;0.10165;0.053163;0.041817;0.01803
7639;0.04838;0.021223;0.096904;0.051379;0.041442;0.018002
7640;0.048108;0.022116;0.094309;0.050716;0.042269;0.021135
7641;0.048702;0.023047;0.098821;0.056396;0.040483;0.016463
7642;0.047766;0.021519;0.098114;0.05481;0.040779;0.015428
7643;0.048457;0.021446;0.098168;0.052705;0.041815;0.018505
7644;0.04848;0.02218;0.10044;0.05639;0.042194;0.01835
7645;0.046816;0.020217;0.097441;0.056002;0.041813;0.017245
7646;0.047319;0.020875;0.097061;0.052818;0.042232;0.016478
7647;0.047733;0.020907;0.096044;0.054127;0.041394;0.017056
7648;0.047074;0.019517;0.097621;0.056092;0.041298;0.015756
7649;0.046257;0.020378;0.091715;0.049993;0.042824;0.018408
7650;0.046956;0.020338;0.088793;0.047939;0.041527;0.017992
7651;0.046121;0.020246;0.091001;0.049034;0.041822;0.017795
7652;0.045717;0.018667;0.097737;0.052307;0.042062;0.016767
7653;0.04675;0.019275;0.099273;0.055434;0.040101;0.016199
7654;0.045944;0.019692;0.097982;0.052404;0.040707;0.018452
7655;0.046788;0.019803;0.09924;0.051991;0.041548;0.018094
7656;0.04615;0.02057;0.099365;0.055319;0.040126;0.015789
7657;0.047759;0.022435;0.098437;0.052642;0.04051;0.016441
7658;0.046855;0.021388;0.09693;0.050673;0.041339;0.016865
7659;0.047098;0.021327;0.10025;0.058611;0.042043;0.018886
7660;0.047716;0.021273;0.097907;0.058326;0.040492;0.015943
7661;0.048182;0.02279;0.095876;0.057066;0.040649;0.016178
7662;0.048593;0.023675;0.09759;0.056533;0.040952;0.01732
7663;0.047166;0.022734;0.094451;0.055758;0.040441;0.016795
7664;0.048244;0.022317;0.093726;0.055438;0.041684;0.017893
7665;0.048529;0.022229;0.097674;0.057551;0.040693;0.018644
7666;0.047597;0.023095;0.093992;0.054495;0.042259;0.016801
7667;0.048382;0.023872;0.095027;0.055516;0.041995;0.018818
7668;0.046856;0.022556;0.096674;0.057704;0.042117;0.018147
7669;0.047945;0.023534;0.097805;0.055877;0.041264;0.017055
7670;0.047797;0.024305;0.093329;0.055765;0.041747;0.018548
7671;0.048385;0.023585;0.094626;0.058211;0.042207;0.018375
7672;0.046918;0.022785;0.092034;0.051224;0.042402;0.02026
7673;0.046455;0.022948;0.088918;0.053111;0.042439;0.018476
7674;0.046596;0.021679;0.092325;0.057016;0.041845;0.019042
7675;0.045306;0.021289;0.091133;0.05414;0.041685;0.020314
7676;0.046181;0.021691;0.090881;0.054113;0.041565;0.018659
7677;0.047069;0.022878;0.093983;0.052901;0.041098;0.016483
7678;0.046567;0.023197;0.095181;0.054517;0.041503;0.017525
7679;0.045966;0.024137;0.09115;0.053765;0.041182;0.017673
7680;0.045218;0.023305;0.087288;0.051613;0.042414;0.017805
7681;0.045879;0.023692;0.088508;0.05168;0.041101;0.018122
7682;0.04585;0.022601;0.085208;0.050875;0.041176;0.018538
7683;0.044773;0.022779;0.084799;0.049481;0.04264;0.021117
7684;0.045333;0.022886;0.088095;0.045143;0.040826;0.017801
7685;0.047138;0.024156;0.087807;0.048381;0.040029;0.018962
7686;0.046447;0.022352;0.089555;0.047159;0.041429;0.019877
7687;0.046917;0.022711;0.090893;0.047281;0.041569;0.019919
7688;0.046916;0.022985;0.087725;0.045909;0.041661;0.023147
7689;0.046618;0.023947;0.091567;0.047183;0.03996;0.020221
7690;0.046763;0.022387;0.090092;0.045386;0.041035;0.020395
7691;0.046838;0.023208;0.090307;0.047319;0.040355;0.022442
7692;0.047323;0.02317;0.087429;0.043799;0.040388;0.021115
7693;0.046067;0.021984;0.091812;0.044852;0.041759;0.023017
7694;0.047242;0.022987;0.08561;0.043183;0.04143;0.022761
7695;0.046395;0.021501;0.087081;0.04302;0.041112;0.022154
7696;0.045666;0.020697;0.088756;0.044284;0.042006;0.026382
7697;0.046719;0.022537;0.088204;0.039158;0.041646;0.024223
7698;0.04666;0.022863;0.090208;0.049291;0.041335;0.022467
7699;0.047038;0.022396;0.086881;0.043855;0.041577;0.029236
7700;0.045708;0.022174;0.086771;0.046267;0.03995;0.01844
7701;0.046862;0.022291;0.081117;0.042932;0.04009;0.017893
7702;0.047493;0.022793;0.085865;0.047209;0.040558;0.017148
7703;0.045216;0.022106;0.087461;0.042751;0.040178;0.017391
7704;0.045484;0.020772;0.081773;0.044668;0.039946;0.018475
7705;0.045799;0.022278;0.087461;0.048873;0.039955;0.016957
7706;0.045146;0.022482;0.089369;0.051666;0.038351;0.015618
7707;0.045558;0.021961;0.088105;0.051609;0.041227;0.020414
7708;0.046178;0.022206;0.088107;0.04758;0.04071;0.019667
7709;0.046334;0.022781;0.087901;0.04614;0.042813;0.020318
7710;0.04599;0.021453;0.090208;0.041195;0.042701;0.020819
7711;0.045219;0.02136;0.089628;0.046459;0.041762;0.016937
7712;0.045914;0.021634;0.089353;0.044328;0.040373;0.01705
7713;0.045768;0.021319;0.09204;0.047101;0.041322;0.020606
7714;0.045245;0.0209;0.090854;0.048954;0.040809;0.018359
7715;0.045856;0.021404;0.09089;0.048026;0.040959;0.0183
7716;0.045954;0.020127;0.097358;0.049008;0.041286;0.018754
7717;0.045388;0.021941;0.096931;0.054702;0.039848;0.016888
7718;0.046728;0.020092;0.096512;0.05778;0.04039;0.017349
7719;0.046127;0.020592;0.098165;0.057317;0.040755;0.018026
7720;0.047183;0.021388;0.094178;0.052065;0.040353;0.016874
7721;0.046487;0.020597;0.091807;0.04972;0.040849;0.017858
7722;0.046567;0.022317;0.091419;0.053009;0.040652;0.015029
7723;0.04572;0.022354;0.089142;0.051841;0.04039;0.014985
7724;0.046313;0.021913;0.090432;0.053383;0.040641;0.015048
7725;0.046604;0.021634;0.091608;0.051391;0.041043;0.017943
7726;0.047091;0.02196;0.096891;0.050074;0.041861;0.019374
7727;0.046925;0.02153;0.0914;0.049081;0.040052;0.015536
7728;0.047548;0.021758;0.089258;0.050076;0.041449;0.016013
7729;0.046753;0.020313;0.091223;0.052966;0.040345;0.016015
7730;0.046626;0.020381;0.09198;0.048542;0.041821;0.01873
7731;0.046702;0.021158;0.093071;0.049407;0.040598;0.015695
7732;0.046659;0.020883;0.099359;0.053292;0.041018;0.019204
7733;0.046933;0.021122;0.096763;0.053067;0.040731;0.014233
7734;0.046092;0.021046;0.095878;0.051438;0.041231;0.019462
7735;0.045996;0.020557;0.096963;0.04928;0.041818;0.022003
7736;0.046837;0.020986;0.091994;0.049665;0.04221;0.016495
7737;0.046907;0.021545;0.091723;0.051946;0.041512;0.018946
7738;0.047858;0.021903;0.089411;0.050854;0.040109;0.016196
7739;0.047643;0.021392;0.095521;0.052865;0.04113;0.017094
7740;0.048288;0.020197;0.097016;0.049411;0.041418;0.01832
7741;0.047357;0.02044;0.097437;0.048386;0.040838;0.016411
7742;0.048361;0.021913;0.093703;0.0473;0.040042;0.015928
7743;0.047424;0.022084;0.09197;0.048016;0.041886;0.023419
7744;0.047142;0.023789;0.095112;0.047022;0.040533;0.018607
7745;0.048713;0.022948;0.09493;0.046705;0.040925;0.019441
7746;0.048619;0.022886;0.097173;0.050175;0.03953;0.017741
7747;0.049517;0.022917;0.093936;0.046107;0.039342;0.013988
7748;0.04875;0.021987;0.094485;0.045108;0.041253;0.022386
7749;0.048361;0.021489;0.088685;0.042341;0.039441;0.018063
7750;0.049576;0.021123;0.089049;0.047258;0.039151;0.016503
7751;0.050644;0.022286;0.092375;0.050295;0.039176;0.015656
7752;0.051328;0.021695;0.090555;0.04672;0.040017;0.01963
7753;0.049965;0.021906;0.091087;0.04375;0.039596;0.017052
7754;0.050311;0.021172;0.091967;0.049606;0.041022;0.022285
7755;0.049314;0.020382;0.098337;0.050968;0.040639;0.020344
7756;0.050946;0.022265;0.093743;0.050565;0.038968;0.016455
7757;0.050161;0.021989;0.092538;0.047442;0.039785;0.016415
7758;0.050591;0.021813;0.091896;0.049897;0.03947;0.015679
7759;0.049516;0.020781;0.095981;0.047891;0.038692;0.014566
7760;0.049047;0.020039;0.097072;0.047161;0.040625;0.017775
7761;0.050646;0.021464;0.093023;0.047024;0.03985;0.01574
7762;0.050929;0.021435;0.094696;0.05378;0.041183;0.016607
7763;0.050107;0.02052;0.09671;0.048923;0.038971;0.015425
7764;0.051023;0.021679;0.10303;0.054901;0.0378;0.013786
7765;0.050848;0.022025;0.10256;0.05308;0.039296;0.01607
7766;0.050954;0.02231;0.10257;0.053165;0.038911;0.016403
7767;0.051219;0.022069;0.10005;0.051921;0.039487;0.016531
7768;0.051079;0.020337;0.097037;0.056693;0.038878;0.016197
7769;0.050443;0.020835;0.099093;0.054156;0.039405;0.015901
7770;0.049901;0.020555;0.095874;0.056344;0.038725;0.015788
7771;0.048971;0.021548;0.097383;0.053003;0.039265;0.016277
7772;0.049442;0.021212;0.097204;0.053261;0.037962;0.016202
7773;0.049082;0.021302;0.1001;0.057585;0.036874;0.015503
7774;0.050391;0.023614;0.097882;0.05648;0.037508;0.017157
7775;0.049124;0.022331;0.092673;0.054842;0.03957;0.018952
7776;0.049387;0.02394;0.094514;0.06072;0.038467;0.01796
7777;0.050113;0.024417;0.094314;0.058234;0.039212;0.021192
7778;0.049005;0.024511;0.095088;0.058496;0.039336;0.017208
7779;0.050748;0.02478;0.09192;0.058647;0.039519;0.018497
7780;0.048341;0.021621;0.095459;0.05613;0.039983;0.017591
7781;0.048893;0.023429;0.095265;0.059412;0.038572;0.016064
7782;0.049527;0.023039;0.098453;0.061591;0.039554;0.018347
7783;0.047831;0.022662;0.098713;0.060982;0.039009;0.016399
7784;0.048257;0.023616;0.10018;0.059029;0.038647;0.016138
7785;0.048848;0.023523;0.099415;0.05636;0.037802;0.015563
7786;0.049522;0.022675;0.099941;0.058213;0.039429;0.01544
7787;0.049053;0.022747;0.09781;0.054999;0.037785;0.017995
7788;0.047896;0.022947;0.10148;0.053721;0.038291;0.017576
7789;0.048819;0.022901;0.10565;0.061883;0.039296;0.016746
7790;0.048528;0.022664;0.099728;0.058204;0.039994;0.016428
7791;0.049696;0.023973;0.10382;0.06145;0.039577;0.016371
7792;0.049197;0.023872;0.10334;0.055447;0.039884;0.018429
7793;0.048867;0.023847;0.099122;0.055088;0.03938;0.015688
7794;0.048917;0.023958;0.096965;0.054744;0.038823;0.015641
7795;0.048306;0.022884;0.10226;0.059062;0.03918;0.016051
7796;0.048698;0.02256;0.096123;0.051963;0.040846;0.017208
7797;0.048099;0.023115;0.09455;0.054928;0.041403;0.020307
7798;0.048985;0.023187;0.094064;0.052569;0.041862;0.020838
7799;0.048361;0.024243;0.094069;0.049123;0.040937;0.022366
7800;0.048865;0.023572;0.095548;0.052825;0.040427;0.020571
7801;0.048346;0.023452;0.090915;0.049162;0.041501;0.0198
7802;0.047076;0.021677;0.090885;0.054268;0.041343;0.023411
7803;0.047689;0.022731;0.092587;0.052639;0.041744;0.021425
7804;0.048449;0.02399;0.095262;0.055955;0.040094;0.020198
7805;0.047695;0.023466;0.096382;0.052152;0.040825;0.020387
7806;0.047601;0.02193;0.095285;0.048742;0.0408;0.020875
7807;0.04816;0.022971;0.0953;0.048514;0.041657;0.02028
7808;0.047418;0.023043;0.090363;0.049306;0.040346;0.018357
7809;0.047538;0.022308;0.092958;0.053408;0.040306;0.02009
7810;0.048837;0.022163;0.093079;0.053759;0.04022;0.016988
7811;0.047825;0.023039;0.088948;0.048661;0.040999;0.020003
7812;0.048554;0.023187;0.089404;0.0493;0.040608;0.018554
7813;0.048499;0.022464;0.08942;0.052894;0.040245;0.017282
7814;0.04823;0.023403;0.09156;0.053229;0.04005;0.026139
7815;0.048398;0.02401;0.088384;0.046146;0.040783;0.022485
7816;0.0479;0.023989;0.093337;0.048644;0.040404;0.018282
7817;0.048842;0.025207;0.090797;0.050747;0.039905;0.020378
7818;0.049711;0.024352;0.091501;0.050519;0.039535;0.021739
7819;0.051047;0.026311;0.093909;0.052203;0.039175;0.018342
7820;0.051577;0.026014;0.094358;0.053886;0.039894;0.018532
7821;0.05004;0.024079;0.096089;0.053495;0.039967;0.021418
7822;0.050363;0.023637;0.09746;0.054467;0.038859;0.017124
7823;0.051937;0.025823;0.097087;0.053928;0.039885;0.01951
7824;0.050703;0.026117;0.096389;0.058228;0.040654;0.022835
7825;0.051393;0.027065;0.10049;0.055109;0.040236;0.020644
7826;0.04972;0.026009;0.094847;0.059909;0.039706;0.021238
7827;0.050174;0.026719;0.096403;0.058506;0.041237;0.021201
7828;0.051311;0.026819;0.092592;0.056366;0.040033;0.018527
7829;0.04958;0.026673;0.095484;0.054779;0.038793;0.016254
7830;0.049607;0.027405;0.095197;0.05345;0.038687;0.016765
7831;0.050673;0.025528;0.10289;0.054992;0.039152;0.017687
7832;0.049828;0.026786;0.09905;0.055415;0.039193;0.020956
7833;0.050982;0.027513;0.097445;0.05661;0.039843;0.019328
7834;0.051279;0.027374;0.098909;0.055397;0.038799;0.019253
7835;0.050619;0.025923;0.093562;0.05485;0.039478;0.019777
7836;0.049415;0.025046;0.091406;0.054391;0.040854;0.01924
7837;0.049646;0.025556;0.094001;0.057329;0.040126;0.019007
7838;0.050209;0.026199;0.096153;0.056353;0.039265;0.017722
7839;0.050851;0.026707;0.095245;0.05591;0.039547;0.019792
7840;0.050242;0.025879;0.096453;0.058921;0.039313;0.01733
7841;0.05046;0.026612;0.096748;0.060186;0.038647;0.01488
7842;0.050024;0.025807;0.097216;0.058443;0.038759;0.01633
7843;0.050006;0.024929;0.10029;0.056928;0.037856;0.014947
7844;0.049212;0.024727;0.092295;0.051394;0.038372;0.014907
7845;0.051285;0.025274;0.093094;0.05228;0.038626;0.014535
7846;0.050106;0.02608;0.096529;0.054474;0.037747;0.01485
7847;0.050585;0.026254;0.096046;0.053305;0.038233;0.016
7848;0.049984;0.025011;0.097119;0.054383;0.037612;0.013439
7849;0.050448;0.025716;0.094628;0.050465;0.038053;0.015041
7850;0.050028;0.025853;0.10082;0.05156;0.038918;0.017226
7851;0.051891;0.025491;0.095502;0.049552;0.038783;0.014812
7852;0.050342;0.025183;0.094458;0.055992;0.037983;0.015469
7853;0.050881;0.025519;0.093467;0.052649;0.037435;0.012798
7854;0.049848;0.024997;0.094003;0.058735;0.037186;0.015642
7855;0.049924;0.024766;0.091289;0.051555;0.037918;0.015203
7856;0.050848;0.024645;0.092736;0.052632;0.037782;0.0133
7857;0.051142;0.024056;0.095232;0.053979;0.039677;0.015297
7858;0.05168;0.024443;0.092881;0.055251;0.03931;0.013656
7859;0.051744;0.026114;0.093027;0.055086;0.04022;0.016023
7860;0.050607;0.025292;0.098411;0.054999;0.040535;0.015915
7861;0.051968;0.026056;0.098017;0.052158;0.040242;0.015322
7862;0.051251;0.025919;0.098859;0.051614;0.039225;0.016054
7863;0.051473;0.02564;0.097128;0.051814;0.039511;0.014312
7864;0.052266;0.025917;0.093182;0.052325;0.040597;0.018001
7865;0.050479;0.025437;0.098107;0.046619;0.038885;0.015425
7866;0.050953;0.025971;0.099696;0.051399;0.039027;0.014989
7867;0.05042;0.025997;0.096241;0.048987;0.038958;0.014227
7868;0.050715;0.026547;0.098497;0.056511;0.039627;0.02162
7869;0.05058;0.025682;0.096555;0.057893;0.039157;0.018217
7870;0.050679;0.025096;0.093875;0.052926;0.038264;0.013959
7871;0.052051;0.026445;0.092042;0.053855;0.039585;0.017242
7872;0.05117;0.02573;0.09496;0.055523;0.038554;0.017551
7873;0.05227;0.026683;0.094922;0.054417;0.037877;0.016078
7874;0.052115;0.026003;0.089699;0.052807;0.038715;0.01831
7875;0.052396;0.026776;0.089478;0.048922;0.038441;0.015747
7876;0.052792;0.025691;0.090458;0.051255;0.039415;0.016214
7877;0.052468;0.025147;0.092592;0.044231;0.037377;0.013077
7878;0.051943;0.024538;0.089445;0.047609;0.0377;0.012918
7879;0.051797;0.024418;0.091969;0.050916;0.038799;0.014314
7880;0.052514;0.024232;0.090759;0.048923;0.038923;0.014159
7881;0.052598;0.024622;0.091134;0.049444;0.039342;0.015649
7882;0.053329;0.026038;0.090184;0.044669;0.039703;0.016355
7883;0.053846;0.025359;0.091683;0.051914;0.038731;0.01428
7884;0.053711;0.02532;0.087438;0.052052;0.038583;0.015886
7885;0.054046;0.026615;0.091427;0.0548;0.038473;0.012636
7886;0.054803;0.026285;0.093398;0.05916;0.038574;0.014259
7887;0.055697;0.026142;0.094231;0.059856;0.038701;0.016227
7888;0.055233;0.026351;0.092716;0.057328;0.037763;0.017066
7889;0.054768;0.026755;0.093859;0.055948;0.037889;0.015637
7890;0.054654;0.02735;0.088698;0.053877;0.037888;0.019663
7891;0.054542;0.028422;0.09097;0.051928;0.039668;0.022318
7892;0.054729;0.026239;0.089517;0.053001;0.038334;0.019293
7893;0.05418;0.027069;0.090005;0.05021;0.038472;0.018485
7894;0.053491;0.026932;0.092709;0.052205;0.039743;0.01939
7895;0.054504;0.027941;0.098456;0.049194;0.039572;0.017797
7896;0.054531;0.027018;0.091183;0.04506;0.040618;0.028141
7897;0.054388;0.02759;0.097385;0.054522;0.040685;0.024977
7898;0.055029;0.028627;0.097185;0.050158;0.039563;0.017353
7899;0.054485;0.028981;0.099631;0.056871;0.039785;0.018083
7900;0.055138;0.028875;0.10007;0.052698;0.040002;0.024361
7901;0.05514;0.028633;0.099984;0.055612;0.038585;0.01818
7902;0.053681;0.028512;0.10081;0.058307;0.039131;0.016745
7903;0.054131;0.027835;0.097345;0.055564;0.0392;0.017212
7904;0.052567;0.027855;0.099564;0.057281;0.040121;0.017843
7905;0.054461;0.028453;0.1007;0.058081;0.03978;0.017669
7906;0.052691;0.027964;0.096576;0.059223;0.040856;0.015964
7907;0.052254;0.027621;0.093993;0.053091;0.040015;0.016666
7908;0.052753;0.027689;0.09539;0.0526;0.039979;0.015269
7909;0.051953;0.028393;0.097746;0.052942;0.039468;0.015014
7910;0.05207;0.027205;0.093623;0.054051;0.039588;0.016795
7911;0.052544;0.027318;0.094347;0.047643;0.038886;0.014692
7912;0.052584;0.027215;0.096961;0.053547;0.039152;0.015941
7913;0.053239;0.02615;0.10199;0.057505;0.037028;0.013411
7914;0.052312;0.02579;0.094547;0.052926;0.038401;0.013675
7915;0.05194;0.025583;0.10139;0.053529;0.039696;0.015256
7916;0.052287;0.025942;0.10225;0.0538;0.039046;0.015446
7917;0.052103;0.026463;0.097431;0.054818;0.039181;0.014195
7918;0.052912;0.02493;0.099682;0.053842;0.041222;0.014378
7919;0.05145;0.025036;0.095995;0.048816;0.040028;0.013682
7920;0.051175;0.025348;0.10315;0.052214;0.040444;0.015699
7921;0.051759;0.025653;0.10066;0.05098;0.040105;0.013781
7922;0.051386;0.024886;0.10194;0.058184;0.040632;0.013145
7923;0.051037;0.025342;0.0987;0.058828;0.040273;0.013327
7924;0.052242;0.025236;0.099698;0.055345;0.0405;0.014652
7925;0.05195;0.02529;0.092319;0.050502;0.039438;0.014799
7926;0.05211;0.025633;0.094146;0.053165;0.041439;0.017358
7927;0.052727;0.026018;0.091984;0.047394;0.039946;0.015784
7928;0.051167;0.025768;0.092313;0.049891;0.041312;0.015527
7929;0.051869;0.025292;0.088711;0.048326;0.039618;0.013859
7930;0.051527;0.026811;0.089013;0.053792;0.039876;0.014921
7931;0.05132;0.025626;0.088924;0.054612;0.040219;0.014973
7932;0.050336;0.026041;0.089735;0.050331;0.040514;0.014097
7933;0.049001;0.024806;0.088891;0.046463;0.039666;0.01655
7934;0.049799;0.02615;0.093181;0.050906;0.039816;0.014086
7935;0.050026;0.025352;0.091302;0.052014;0.039312;0.013478
7936;0.049165;0.024317;0.092831;0.050087;0.03895;0.014257
7937;0.049283;0.023228;0.090167;0.046891;0.040356;0.016096
7938;0.050127;0.025295;0.093081;0.048547;0.039841;0.014259
7939;0.050625;0.024862;0.093881;0.047368;0.040032;0.014534
7940;0.049937;0.024688;0.095507;0.050619;0.040602;0.015678
7941;0.049688;0.024793;0.095352;0.05296;0.039536;0.013641
7942;0.050083;0.025379;0.088738;0.046192;0.039496;0.01487
7943;0.050029;0.0256;0.094576;0.047895;0.041508;0.021778
7944;0.05012;0.0257;0.095592;0.048362;0.039173;0.01499
7945;0.049695;0.025284;0.098018;0.054229;0.040062;0.013111
7946;0.051022;0.025982;0.092724;0.053332;0.039752;0.016919
7947;0.050534;0.026071;0.096703;0.049351;0.041081;0.016307
7948;0.05108;0.025902;0.093314;0.048549;0.040665;0.015063
7949;0.050857;0.025351;0.095459;0.053827;0.038969;0.013216
7950;0.051136;0.025573;0.094862;0.056755;0.039918;0.01339
7951;0.048774;0.024023;0.096396;0.054316;0.041416;0.015223
7952;0.049381;0.024455;0.095531;0.053876;0.040855;0.015079
7953;0.048453;0.022503;0.093928;0.052738;0.042516;0.017419
7954;0.048465;0.023301;0.099321;0.056684;0.040935;0.016493
7955;0.049502;0.024119;0.097435;0.055158;0.040407;0.015026
7956;0.049318;0.022496;0.099994;0.055188;0.040637;0.014699
7957;0.048148;0.021742;0.097734;0.055523;0.040942;0.016776
7958;0.049166;0.023079;0.10065;0.056987;0.042316;0.018465
7959;0.049314;0.024844;0.098945;0.055533;0.040466;0.013923
7960;0.049746;0.024905;0.09592;0.056411;0.040187;0.016355
7961;0.048617;0.024468;0.092606;0.055837;0.040952;0.016331
7962;0.048969;0.024611;0.091875;0.047415;0.041398;0.017405
7963;0.048678;0.022158;0.090681;0.050548;0.040656;0.015798
7964;0.048846;0.021611;0.092584;0.052801;0.04007;0.015332
7965;0.048452;0.022098;0.090212;0.051559;0.041297;0.020304
7966;0.048664;0.021662;0.092019;0.049584;0.041053;0.01825
7967;0.047473;0.021528;0.095376;0.047892;0.041698;0.021481
7968;0.047657;0.023131;0.093843;0.047026;0.039777;0.018269
7969;0.047641;0.02329;0.092249;0.049322;0.041781;0.022282
7970;0.047844;0.023497;0.095185;0.043463;0.042209;0.025607
7971;0.047896;0.023342;0.098142;0.049079;0.040426;0.017419
7972;0.047864;0.021536;0.097044;0.049294;0.040064;0.017252
7973;0.04898;0.022517;0.098774;0.050931;0.039873;0.016232
7974;0.049388;0.023581;0.095142;0.047844;0.04021;0.01757
7975;0.048041;0.022796;0.097514;0.047675;0.039878;0.017489
7976;0.049271;0.022111;0.097704;0.0458;0.040247;0.018199
7977;0.048103;0.022231;0.096897;0.049016;0.039624;0.015596
7978;0.04924;0.021828;0.092851;0.045733;0.039771;0.017156
7979;0.048845;0.02153;0.094236;0.050392;0.038772;0.016395
7980;0.048706;0.02134;0.095727;0.048488;0.040637;0.020176
7981;0.049011;0.021152;0.094277;0.051713;0.0399;0.017683
7982;0.048971;0.022113;0.095025;0.048979;0.038263;0.014665
7983;0.047996;0.021247;0.097456;0.044131;0.040592;0.017082
7984;0.048255;0.021437;0.095721;0.052907;0.040186;0.015522
7985;0.048216;0.023233;0.092028;0.048658;0.038424;0.015446
7986;0.04799;0.020834;0.094644;0.052936;0.040481;0.016928
7987;0.04788;0.020293;0.089305;0.04841;0.039912;0.017214
7988;0.048915;0.020737;0.091946;0.050444;0.038611;0.015972
7989;0.048439;0.02004;0.094751;0.050091;0.039039;0.015827
7990;0.049147;0.018811;0.094323;0.048397;0.03853;0.014935
7991;0.047653;0.017673;0.089369;0.04899;0.038464;0.015843
7992;0.047991;0.019182;0.092846;0.053332;0.039207;0.016036
7993;0.04811;0.020079;0.091358;0.052146;0.037688;0.015258
7994;0.049144;0.019724;0.096169;0.057867;0.037614;0.012886
7995;0.048;0.01901;0.094693;0.057677;0.037927;0.013167
7996;0.048367;0.018678;0.092052;0.054171;0.037557;0.015912
7997;0.048859;0.020264;0.092287;0.052432;0.037888;0.014847
7998;0.048317;0.020392;0.092394;0.048808;0.040576;0.019389
7999;0.050069;0.022188;0.095602;0.048182;0.038326;0.017252
8000;0.050049;0.023107;0.092467;0.048812;0.03796;0.013981
8001;0.049377;0.021768;0.097785;0.049287;0.038805;0.015647
8002;0.048117;0.021478;0.09919;0.049957;0.03747;0.01537
8003;0.050243;0.023238;0.098251;0.050294;0.037198;0.014474
8004;0.048395;0.021821;0.10135;0.05083;0.037963;0.015255
8005;0.048291;0.022466;0.099932;0.053276;0.038435;0.01511
8006;0.048012;0.023365;0.10038;0.048854;0.03783;0.015038
8007;0.048225;0.023763;0.10043;0.050473;0.039897;0.017306
8008;0.048484;0.024015;0.099608;0.049904;0.03761;0.014504
8009;0.048799;0.023819;0.09687;0.052959;0.039363;0.016607
8010;0.048005;0.022791;0.097248;0.050733;0.038644;0.016406
8011;0.047097;0.021454;0.096264;0.054155;0.037903;0.015032
8012;0.048837;0.023382;0.092397;0.051019;0.038792;0.014088
8013;0.047339;0.022903;0.089388;0.051078;0.037662;0.013272
8014;0.047902;0.02333;0.095703;0.056202;0.038864;0.016301
8015;0.048816;0.023542;0.09429;0.05238;0.038379;0.013115
8016;0.048623;0.024082;0.096238;0.049836;0.038892;0.014615
8017;0.048921;0.023318;0.097217;0.051486;0.039504;0.014889
8018;0.048594;0.022763;0.099112;0.056202;0.038978;0.015599
8019;0.047635;0.02171;0.096148;0.054612;0.03779;0.011942
8020;0.04891;0.02185;0.092483;0.056747;0.039294;0.013895
8021;0.047417;0.021582;0.097439;0.05872;0.038753;0.012992
8022;0.048071;0.021379;0.096124;0.060592;0.038482;0.012729
8023;0.048817;0.023021;0.097119;0.06065;0.039073;0.014546
8024;0.047679;0.022158;0.10033;0.060556;0.038424;0.013042
8025;0.048437;0.021379;0.098507;0.060932;0.040706;0.016306
8026;0.047553;0.021212;0.10036;0.059302;0.039463;0.01562
8027;0.047681;0.021612;0.095388;0.054082;0.039458;0.014171
8028;0.048189;0.022061;0.097399;0.053279;0.039317;0.014964
8029;0.048568;0.022405;0.098974;0.054729;0.038951;0.01257
8030;0.048819;0.022373;0.096771;0.059773;0.039476;0.016211
8031;0.048667;0.021984;0.095624;0.056684;0.039439;0.013158
8032;0.048789;0.022685;0.093923;0.058946;0.039573;0.012691
8033;0.048981;0.022466;0.094825;0.055711;0.042029;0.022545
8034;0.049018;0.021384;0.097071;0.057909;0.04184;0.023821
8035;0.048695;0.021586;0.092079;0.055935;0.040905;0.016558
8036;0.049143;0.022364;0.092456;0.054285;0.040373;0.02442
8037;0.049757;0.022582;0.091119;0.057498;0.040802;0.01852
8038;0.048879;0.022078;0.090993;0.052453;0.040039;0.018404
8039;0.048993;0.022056;0.093898;0.057802;0.042074;0.02387
8040;0.048936;0.021224;0.094058;0.053627;0.043464;0.026764
8041;0.049411;0.022877;0.09567;0.05687;0.040412;0.019423
8042;0.050299;0.02215;0.093258;0.054899;0.041053;0.023425
8043;0.049252;0.022437;0.092531;0.054149;0.041173;0.022023
8044;0.050577;0.021826;0.094621;0.051226;0.040519;0.019599
8045;0.050137;0.022642;0.092579;0.05361;0.041193;0.021376
8046;0.051838;0.022929;0.093937;0.052823;0.040338;0.014892
8047;0.051098;0.0222;0.093989;0.052098;0.040829;0.021277
8048;0.051669;0.02352;0.096115;0.051095;0.040535;0.020068
8049;0.050245;0.022054;0.092002;0.051417;0.041164;0.019072
8050;0.050279;0.022002;0.089859;0.052427;0.039713;0.016651
8051;0.051206;0.021228;0.086665;0.050928;0.040194;0.015083
8052;0.051814;0.021173;0.08965;0.054253;0.039439;0.014181
8053;0.052206;0.021097;0.09093;0.049079;0.039807;0.015019
8054;0.052469;0.022394;0.087674;0.045639;0.040673;0.01609
8055;0.051827;0.021215;0.085378;0.049822;0.039773;0.014183
8056;0.050868;0.021363;0.088816;0.052691;0.041072;0.023582
8057;0.051299;0.020994;0.088132;0.053887;0.040329;0.020156
8058;0.04941;0.020201;0.086492;0.046945;0.039339;0.016826
8059;0.050443;0.020651;0.087386;0.04565;0.038831;0.016183
8060;0.051404;0.021255;0.089037;0.048269;0.037997;0.01401
8061;0.051054;0.019476;0.08808;0.051331;0.038196;0.013811
8062;0.05021;0.021099;0.084748;0.044689;0.03795;0.01308
8063;0.050403;0.020438;0.084548;0.048325;0.036551;0.012195
8064;0.050685;0.020871;0.085726;0.046784;0.039811;0.017741
8065;0.051142;0.021675;0.089699;0.050601;0.03938;0.015809
8066;0.049144;0.020476;0.088177;0.045123;0.038259;0.014327
8067;0.049462;0.021591;0.085957;0.04855;0.039403;0.014834
8068;0.050265;0.020981;0.083736;0.045721;0.039747;0.018612
8069;0.050749;0.020576;0.084713;0.044083;0.039071;0.016438
8070;0.050227;0.021585;0.086668;0.047575;0.039413;0.016088
8071;0.049618;0.022563;0.087325;0.045676;0.038865;0.014935
8072;0.050186;0.022274;0.087515;0.048722;0.038643;0.015152
8073;0.051088;0.023339;0.087198;0.046533;0.038294;0.015371
8074;0.050771;0.022301;0.093035;0.054767;0.038974;0.015501
8075;0.050625;0.022901;0.093221;0.049353;0.038773;0.014773
8076;0.050723;0.022241;0.089803;0.050023;0.040011;0.016616
8077;0.05065;0.022278;0.092779;0.05123;0.040226;0.015895
8078;0.05115;0.023263;0.093839;0.050935;0.039688;0.015566
8079;0.050998;0.022435;0.092039;0.053846;0.039737;0.016543
8080;0.051324;0.023234;0.093138;0.053815;0.039516;0.017336
8081;0.051292;0.022628;0.093142;0.055338;0.039947;0.016638
8082;0.051515;0.023138;0.093291;0.054416;0.040244;0.017526
8083;0.050634;0.022698;0.09068;0.050109;0.040477;0.018695
8084;0.051522;0.022241;0.093237;0.049205;0.040562;0.01974
8085;0.051529;0.023814;0.094287;0.050826;0.040736;0.020296
8086;0.050959;0.024628;0.095167;0.047237;0.038988;0.01632
8087;0.050145;0.022481;0.092666;0.044181;0.040872;0.021855
8088;0.05047;0.021495;0.091679;0.044205;0.040323;0.018829
8089;0.049783;0.021253;0.09127;0.048503;0.0409;0.025925
8090;0.050157;0.02093;0.093985;0.046334;0.041365;0.021642
8091;0.05043;0.02119;0.08701;0.044913;0.039829;0.020006
8092;0.051301;0.022126;0.085429;0.042656;0.041085;0.019169
8093;0.051219;0.022326;0.081322;0.04014;0.041103;0.021325
8094;0.051567;0.022555;0.085508;0.046078;0.041156;0.021213
8095;0.051048;0.022598;0.086354;0.044222;0.039237;0.017456
8096;0.050115;0.022563;0.087017;0.04479;0.040196;0.01952
8097;0.050923;0.021459;0.083194;0.043329;0.039886;0.024563
8098;0.049974;0.022413;0.082629;0.041334;0.040017;0.02175
8099;0.050309;0.023278;0.082943;0.042781;0.038033;0.017246
8100;0.051205;0.023615;0.083895;0.045263;0.03916;0.017151
8101;0.051066;0.023462;0.085325;0.044868;0.040237;0.019309
8102;0.050847;0.021762;0.082056;0.042768;0.039628;0.019055
8103;0.051325;0.022287;0.08446;0.045456;0.040474;0.019347
8104;0.05158;0.022303;0.088629;0.051798;0.040025;0.017548
8105;0.050925;0.021698;0.088079;0.048317;0.039963;0.018516
8106;0.051475;0.023196;0.084977;0.045201;0.039281;0.017077
8107;0.05143;0.02183;0.088935;0.047701;0.039348;0.018074
8108;0.052274;0.023926;0.083654;0.043218;0.038804;0.015487
8109;0.052796;0.022771;0.087369;0.042094;0.037749;0.014885
8110;0.051933;0.022142;0.080837;0.042288;0.0399;0.018831
8111;0.052239;0.022794;0.081011;0.042498;0.038722;0.017312
8112;0.053578;0.023553;0.083684;0.038059;0.040737;0.019205
8113;0.053804;0.023541;0.084893;0.041668;0.04083;0.019585
8114;0.053137;0.023935;0.084142;0.042623;0.040229;0.018354
8115;0.052828;0.023643;0.086798;0.043592;0.038457;0.017002
8116;0.054251;0.024981;0.086461;0.043735;0.039375;0.015976
8117;0.05311;0.02326;0.083632;0.042671;0.039438;0.018471
8118;0.053151;0.023422;0.082147;0.040088;0.039269;0.018
8119;0.053464;0.023969;0.087128;0.040007;0.038248;0.017421
8120;0.053417;0.023959;0.083233;0.040177;0.040311;0.021713
8121;0.052952;0.023364;0.084333;0.043206;0.038609;0.016274
8122;0.052836;0.022973;0.082962;0.043344;0.037641;0.014757
8123;0.054372;0.023793;0.08446;0.043875;0.038213;0.018496
8124;0.05468;0.023771;0.083372;0.04123;0.038262;0.017036
8125;0.053729;0.023121;0.087794;0.04361;0.037303;0.016593
8126;0.053386;0.023428;0.090402;0.047591;0.038508;0.016185
8127;0.052932;0.023884;0.091095;0.047368;0.037195;0.014208
8128;0.052879;0.023799;0.091869;0.045883;0.038535;0.016669
8129;0.052814;0.024801;0.089954;0.048666;0.037855;0.014206
8130;0.053662;0.025124;0.088913;0.04383;0.037164;0.014108
8131;0.052597;0.024561;0.090549;0.05031;0.038735;0.01481
8132;0.0515;0.023882;0.089078;0.051992;0.037194;0.013146
8133;0.051319;0.023395;0.088756;0.050329;0.035634;0.012273
8134;0.052237;0.023562;0.084069;0.049224;0.038282;0.014434
8135;0.051661;0.023411;0.089597;0.05313;0.038369;0.020887
8136;0.051475;0.022667;0.088831;0.049497;0.037459;0.015247
8137;0.050672;0.022691;0.08742;0.047516;0.039025;0.022415
8138;0.050534;0.022563;0.086919;0.054294;0.038987;0.019891
8139;0.051441;0.021928;0.091884;0.048855;0.037821;0.015777
8140;0.051187;0.022576;0.093865;0.04823;0.037746;0.012783
8141;0.050666;0.02291;0.091702;0.050339;0.038081;0.01251
8142;0.052126;0.023865;0.092705;0.047557;0.039468;0.016208
8143;0.051514;0.023074;0.094882;0.048952;0.037701;0.015093
8144;0.0504;0.023219;0.092116;0.05194;0.039;0.018121
8145;0.051434;0.023622;0.092385;0.051862;0.03927;0.018663
8146;0.050387;0.022903;0.091492;0.049064;0.040001;0.017013
8147;0.051261;0.024941;0.09597;0.052481;0.038259;0.015181
8148;0.051763;0.023749;0.10029;0.051696;0.039623;0.015338
8149;0.050992;0.024589;0.095792;0.048274;0.03946;0.015954
8150;0.051114;0.024347;0.095597;0.050293;0.039352;0.015881
8151;0.051271;0.023718;0.097473;0.055009;0.038235;0.014572
8152;0.051729;0.024368;0.096589;0.050188;0.039118;0.01675
8153;0.050358;0.024042;0.092093;0.049841;0.038357;0.016206
8154;0.051141;0.024278;0.094553;0.049242;0.039439;0.017569
8155;0.051884;0.024108;0.094795;0.049991;0.039566;0.019699
8156;0.051974;0.024449;0.090435;0.047173;0.040129;0.018852
8157;0.051422;0.025408;0.095913;0.052357;0.039101;0.017477
8158;0.052721;0.023908;0.094751;0.048831;0.039313;0.017738
8159;0.051847;0.023892;0.099748;0.05067;0.038006;0.015826
8160;0.051796;0.02428;0.096429;0.057059;0.039854;0.022007
8161;0.050896;0.023532;0.095028;0.053625;0.039523;0.021349
8162;0.051407;0.024055;0.095051;0.052484;0.038898;0.015113
8163;0.05114;0.024417;0.091167;0.049725;0.039608;0.020201
8164;0.050612;0.024301;0.096592;0.053657;0.039444;0.018409
8165;0.051414;0.023767;0.097215;0.055529;0.039604;0.021432
8166;0.051865;0.024854;0.094031;0.050022;0.04073;0.022942
8167;0.050853;0.023376;0.095826;0.051362;0.041303;0.024565
8168;0.051192;0.023578;0.094364;0.046506;0.041056;0.021536
8169;0.051419;0.024293;0.095261;0.047722;0.039633;0.018645
8170;0.050877;0.023394;0.089198;0.049751;0.039769;0.019493
8171;0.049862;0.023265;0.090452;0.045905;0.040439;0.019578
8172;0.050776;0.02213;0.090651;0.051007;0.039106;0.018398
8173;0.05104;0.022154;0.095303;0.049739;0.03879;0.017386
8174;0.05115;0.023125;0.094841;0.048279;0.039765;0.017682
8175;0.050603;0.022163;0.093155;0.055642;0.039985;0.01931
8176;0.051298;0.022773;0.095743;0.051135;0.039311;0.021791
8177;0.052152;0.022893;0.095889;0.050206;0.041201;0.0217
8178;0.051416;0.022018;0.09553;0.047327;0.041803;0.024004
8179;0.050654;0.022032;0.097734;0.049859;0.040843;0.021586
8180;0.05143;0.021992;0.097318;0.047425;0.040069;0.02
8181;0.051084;0.021433;0.097807;0.047037;0.040849;0.021655
8182;0.051317;0.021352;0.093965;0.04604;0.042117;0.022774
8183;0.050768;0.020997;0.095529;0.045533;0.039942;0.019139
8184;0.050062;0.020495;0.096351;0.044794;0.042585;0.028294
8185;0.052443;0.020625;0.097906;0.044384;0.042853;0.027869
8186;0.050849;0.020192;0.09543;0.045357;0.041289;0.025463
8187;0.051798;0.020887;0.095934;0.046587;0.043303;0.023764
8188;0.051374;0.021523;0.094546;0.046909;0.041998;0.021923
8189;0.052684;0.021384;0.095316;0.046555;0.041661;0.021177
8190;0.051213;0.02083;0.091317;0.042605;0.042163;0.024636
8191;0.05165;0.022442;0.092242;0.04244;0.041809;0.021858
8192;0.053278;0.023098;0.087981;0.041148;0.042016;0.021484
8193;0.052828;0.02135;0.090593;0.039718;0.041862;0.022053
8194;0.052112;0.021255;0.090301;0.044452;0.041685;0.022668
8195;0.051702;0.022124;0.091479;0.045864;0.04038;0.020715
8196;0.051225;0.021199;0.087972;0.049008;0.041511;0.024831
8197;0.050318;0.019447;0.090014;0.049376;0.040972;0.020514
8198;0.051591;0.021305;0.090361;0.048624;0.041454;0.022776
8199;0.050152;0.021311;0.093041;0.050949;0.040243;0.0208
8200;0.050536;0.02099;0.089458;0.047973;0.042349;0.023114
8201;0.050406;0.021233;0.090901;0.048108;0.041703;0.021939
8202;0.050306;0.021573;0.089726;0.046206;0.041285;0.020055
8203;0.050499;0.021556;0.091864;0.043278;0.041066;0.020233
8204;0.049942;0.021788;0.093447;0.045387;0.041369;0.019395
8205;0.050713;0.021547;0.095607;0.049677;0.040919;0.016548
8206;0.049576;0.022383;0.08958;0.046461;0.042634;0.021519
8207;0.050379;0.021987;0.090715;0.047942;0.0395;0.018473
8208;0.050271;0.022477;0.088775;0.052286;0.039219;0.015519
8209;0.050097;0.022015;0.086455;0.049975;0.039807;0.016468
8210;0.050492;0.022255;0.088061;0.050932;0.039437;0.016515
8211;0.050638;0.022694;0.092534;0.048416;0.041145;0.018187
8212;0.048888;0.022065;0.095897;0.049403;0.04078;0.017843
8213;0.049815;0.021861;0.094573;0.048454;0.041913;0.020547
8214;0.049903;0.022815;0.09354;0.051057;0.040893;0.021136
8215;0.049535;0.021481;0.093542;0.053585;0.039586;0.018472
8216;0.051404;0.021404;0.092407;0.054585;0.039541;0.018278
8217;0.051247;0.022182;0.087461;0.043657;0.040361;0.017201
8218;0.050952;0.022391;0.086316;0.045721;0.039917;0.019768
8219;0.051292;0.022146;0.089112;0.045822;0.040353;0.018696
8220;0.051218;0.02303;0.088588;0.046919;0.040503;0.021045
8221;0.051447;0.022062;0.085303;0.041415;0.039122;0.015773
8222;0.050902;0.022039;0.087328;0.043633;0.039391;0.018771
8223;0.050666;0.023398;0.08712;0.042358;0.037959;0.01609
8224;0.050542;0.021649;0.088866;0.047712;0.039389;0.023126
8225;0.050349;0.022299;0.091115;0.049794;0.038527;0.01497
8226;0.050697;0.022667;0.08707;0.045853;0.039481;0.015448
8227;0.050081;0.021984;0.086919;0.045004;0.038416;0.016768
8228;0.050418;0.022279;0.087596;0.05021;0.037067;0.014859
8229;0.050265;0.021179;0.090752;0.046445;0.037981;0.01631
8230;0.049035;0.020394;0.090016;0.048064;0.038244;0.019297
8231;0.050001;0.021511;0.089967;0.051618;0.037694;0.013631
8232;0.049425;0.021839;0.084755;0.042775;0.037862;0.015133
8233;0.050703;0.021655;0.088629;0.050676;0.038763;0.014959
8234;0.04977;0.022613;0.083511;0.0439;0.039038;0.015669
8235;0.050302;0.022041;0.087893;0.047887;0.037787;0.014358
8236;0.049328;0.021556;0.093307;0.049059;0.037147;0.016806
8237;0.049824;0.022321;0.08872;0.046009;0.038878;0.017512
8238;0.050195;0.022962;0.091591;0.046634;0.038574;0.016202
8239;0.049551;0.02182;0.092684;0.048068;0.03766;0.016877
8240;0.050542;0.02258;0.094092;0.04741;0.037561;0.01618
8241;0.049581;0.021235;0.090323;0.044574;0.038176;0.017548
8242;0.049747;0.021513;0.093263;0.051687;0.037568;0.016508
8243;0.049385;0.02188;0.097253;0.050905;0.037553;0.016429
8244;0.049551;0.022197;0.099059;0.052913;0.037597;0.016141
8245;0.049379;0.020929;0.10051;0.049996;0.037364;0.015248
8246;0.049151;0.020711;0.10324;0.053469;0.037166;0.014804
8247;0.050059;0.021527;0.097954;0.055802;0.037953;0.015879
8248;0.049499;0.021154;0.099037;0.051374;0.037763;0.014375
8249;0.0486;0.022253;0.099945;0.055068;0.036936;0.012866
8250;0.049518;0.021335;0.097561;0.052064;0.037717;0.014004
8251;0.048547;0.021449;0.098785;0.047157;0.037647;0.015389
8252;0.048486;0.020074;0.10076;0.052715;0.038252;0.015554
8253;0.048445;0.022639;0.097109;0.048882;0.039039;0.0183
8254;0.048528;0.0219;0.093136;0.045543;0.039933;0.021438
8255;0.048026;0.022063;0.093341;0.047287;0.038243;0.01515
8256;0.04898;0.021406;0.094652;0.047974;0.037653;0.017345
8257;0.049166;0.022025;0.095735;0.046833;0.038593;0.016571
8258;0.04879;0.021705;0.092493;0.046758;0.039229;0.017813
8259;0.048203;0.021584;0.086772;0.046144;0.038378;0.017277
8260;0.049186;0.022831;0.091141;0.043977;0.039978;0.017951
8261;0.047732;0.021286;0.087315;0.04878;0.036586;0.013633
8262;0.048366;0.021898;0.088998;0.049705;0.03768;0.013739
8263;0.04866;0.021007;0.086905;0.046978;0.038001;0.019845
8264;0.048365;0.021522;0.085717;0.048602;0.03829;0.016971
8265;0.048383;0.020801;0.087235;0.047952;0.037433;0.016581
8266;0.048203;0.020963;0.085413;0.046562;0.037905;0.014472
8267;0.046989;0.020351;0.089059;0.050049;0.037116;0.014699
8268;0.047288;0.019849;0.087646;0.044161;0.037559;0.013881
8269;0.04671;0.020024;0.092919;0.045383;0.036381;0.014279
8270;0.046984;0.020179;0.088146;0.043216;0.036671;0.013176
8271;0.045914;0.019766;0.087007;0.045012;0.037214;0.014904
8272;0.04626;0.019014;0.091153;0.044076;0.036424;0.01263
8273;0.045099;0.019149;0.089296;0.043251;0.036901;0.013889
8274;0.045171;0.019026;0.089297;0.041544;0.036685;0.013362
8275;0.045955;0.020124;0.090116;0.040493;0.037031;0.012835
8276;0.045126;0.01974;0.091582;0.043969;0.03753;0.011877
8277;0.04435;0.019018;0.094348;0.049417;0.037286;0.012374
8278;0.043538;0.018478;0.090911;0.045522;0.037755;0.012325
8279;0.044434;0.01838;0.091049;0.045088;0.037476;0.013245
8280;0.043285;0.018243;0.087557;0.043063;0.038223;0.014719
8281;0.044083;0.018492;0.092231;0.049372;0.037505;0.013495
8282;0.044317;0.01867;0.090978;0.049219;0.036805;0.012815
8283;0.0435;0.018134;0.090901;0.048528;0.038129;0.021866
8284;0.044012;0.017831;0.089152;0.044623;0.03804;0.01618
8285;0.043718;0.018453;0.089039;0.049972;0.038566;0.016441
8286;0.043362;0.0189;0.088992;0.044517;0.039243;0.014598
8287;0.04362;0.016713;0.088208;0.047555;0.038583;0.015414
8288;0.042763;0.016792;0.092114;0.047879;0.038012;0.015944
8289;0.042267;0.017287;0.091593;0.046704;0.037938;0.015468
8290;0.043071;0.017822;0.095888;0.045188;0.038525;0.015219
8291;0.042912;0.018423;0.092173;0.0487;0.038972;0.016564
8292;0.043832;0.01802;0.094086;0.049116;0.038505;0.015351
8293;0.043618;0.017507;0.098187;0.051252;0.038101;0.015592
8294;0.043834;0.018955;0.095617;0.051737;0.038161;0.020022
8295;0.044465;0.018737;0.10096;0.051228;0.039556;0.019208
8296;0.043778;0.018595;0.09736;0.051893;0.038863;0.018902
8297;0.043397;0.017564;0.096279;0.051937;0.03812;0.014869
8298;0.043578;0.017227;0.099089;0.049627;0.037407;0.013892
8299;0.04374;0.017516;0.098276;0.049236;0.038624;0.014007
8300;0.044247;0.01806;0.096764;0.045858;0.038213;0.014167
8301;0.043487;0.017841;0.095752;0.047671;0.037924;0.014744
8302;0.043898;0.018332;0.096283;0.048517;0.037436;0.013106
8303;0.044892;0.01772;0.099825;0.049827;0.038143;0.014043
8304;0.0446;0.0177;0.093981;0.041933;0.040774;0.019596
8305;0.044983;0.017864;0.096086;0.048067;0.038778;0.01552
8306;0.044044;0.018821;0.095944;0.047071;0.039302;0.017465
8307;0.044216;0.019914;0.096668;0.046199;0.039163;0.016652
8308;0.044943;0.01814;0.096559;0.049784;0.04102;0.023451
8309;0.044485;0.019819;0.099208;0.04595;0.038703;0.017518
8310;0.045045;0.020246;0.09357;0.04755;0.040109;0.017321
8311;0.044721;0.019588;0.094224;0.044542;0.039522;0.01767
8312;0.044771;0.0192;0.090541;0.04028;0.040749;0.023768
8313;0.04424;0.019986;0.090793;0.040902;0.040519;0.024976
8314;0.044383;0.020754;0.092594;0.043732;0.03949;0.017295
8315;0.043889;0.020352;0.091799;0.041768;0.038324;0.019394
8316;0.044328;0.019936;0.089758;0.044862;0.039958;0.018523
8317;0.04465;0.019312;0.095964;0.046852;0.039084;0.018927
8318;0.043623;0.020666;0.094364;0.049229;0.038374;0.016078
8319;0.044623;0.020669;0.088834;0.049074;0.039629;0.01714
8320;0.044902;0.02116;0.085725;0.049769;0.041368;0.02628
8321;0.045188;0.021245;0.09089;0.048495;0.039436;0.017255
8322;0.044078;0.020191;0.091641;0.050404;0.040247;0.019511
8323;0.045414;0.021089;0.094155;0.056468;0.041823;0.022608
8324;0.045576;0.021313;0.093711;0.054572;0.040378;0.020342
8325;0.045171;0.020157;0.091052;0.050466;0.04009;0.017546
8326;0.045241;0.020223;0.09135;0.050842;0.040689;0.022256
8327;0.045426;0.021371;0.091619;0.05185;0.040525;0.019494
8328;0.045489;0.02053;0.094161;0.048528;0.039326;0.016419
8329;0.045458;0.021126;0.091763;0.049609;0.040388;0.017758
8330;0.045899;0.022458;0.090992;0.052677;0.039537;0.016415
8331;0.046926;0.0232;0.089647;0.05009;0.040327;0.020795
8332;0.046655;0.02248;0.090086;0.049725;0.039861;0.017345
8333;0.045935;0.021773;0.090332;0.052786;0.040027;0.018839
8334;0.045864;0.021652;0.096217;0.047739;0.039573;0.016587
8335;0.046093;0.022213;0.089406;0.047004;0.040357;0.019651
8336;0.046332;0.021294;0.09124;0.046242;0.039276;0.017102
8337;0.046225;0.021259;0.09474;0.046316;0.039593;0.020268
8338;0.046629;0.021186;0.094014;0.051032;0.038762;0.016581
8339;0.045443;0.022153;0.086412;0.043903;0.038873;0.016753
8340;0.046979;0.022468;0.090717;0.043408;0.040929;0.020323
8341;0.047275;0.022718;0.084452;0.040618;0.040192;0.018395
8342;0.048054;0.02183;0.085129;0.0428;0.039332;0.017849
8343;0.047394;0.022282;0.08606;0.043612;0.040065;0.022982
8344;0.047375;0.021584;0.088521;0.044292;0.04054;0.018232
8345;0.047031;0.02097;0.086215;0.046934;0.040364;0.016728
8346;0.047667;0.021882;0.090567;0.046535;0.03913;0.013674
8347;0.049219;0.021541;0.091898;0.046691;0.0397;0.015829
8348;0.049217;0.021149;0.088546;0.044193;0.042269;0.021541
8349;0.048045;0.020924;0.090602;0.048569;0.041708;0.020822
8350;0.048381;0.02122;0.090723;0.046383;0.040349;0.019305
8351;0.048104;0.020269;0.089931;0.04683;0.040863;0.022674
8352;0.049379;0.021034;0.089656;0.046552;0.042095;0.021275
8353;0.048935;0.022631;0.085547;0.044941;0.041457;0.020652
8354;0.048793;0.021553;0.086599;0.047638;0.041294;0.01845
8355;0.048938;0.021831;0.08666;0.046298;0.040402;0.017685
8356;0.04912;0.02137;0.085551;0.043155;0.038809;0.013857
8357;0.048977;0.021364;0.085916;0.046684;0.038674;0.014141
8358;0.049044;0.022646;0.086827;0.052053;0.040066;0.0143
8359;0.049787;0.022769;0.088806;0.049604;0.040622;0.016309
8360;0.048747;0.022493;0.089687;0.052688;0.039309;0.014641
8361;0.048764;0.021764;0.088392;0.051547;0.038417;0.013467
8362;0.049995;0.021447;0.09059;0.056575;0.039475;0.014616
8363;0.048584;0.02181;0.09017;0.056695;0.040139;0.015865
8364;0.048296;0.021454;0.08976;0.052039;0.037659;0.01264
8365;0.04911;0.022175;0.090735;0.056433;0.038441;0.015821
8366;0.048767;0.022363;0.091089;0.054171;0.039252;0.015375
8367;0.048317;0.022307;0.093661;0.054907;0.039115;0.01333
8368;0.048843;0.023864;0.089579;0.050166;0.039019;0.013576
8369;0.048982;0.022533;0.094226;0.053524;0.037911;0.01293
8370;0.048768;0.022032;0.091052;0.049622;0.039026;0.013736
8371;0.049792;0.023337;0.090963;0.047568;0.038607;0.013674
8372;0.050521;0.023076;0.091669;0.050612;0.03799;0.013961
8373;0.050788;0.024004;0.092448;0.052723;0.038971;0.014335
8374;0.050045;0.024016;0.091676;0.052644;0.040368;0.015985
8375;0.05086;0.025058;0.093221;0.050674;0.039118;0.014402
8376;0.049224;0.025439;0.090627;0.049646;0.039699;0.016355
8377;0.049554;0.024849;0.09324;0.046405;0.038879;0.015789
8378;0.049824;0.025294;0.089553;0.049346;0.038968;0.017773
8379;0.049597;0.023931;0.089691;0.044648;0.038911;0.016408
8380;0.050282;0.025432;0.092739;0.046644;0.039289;0.019542
8381;0.048439;0.02334;0.091412;0.044864;0.038889;0.015877
8382;0.048959;0.025518;0.091526;0.042867;0.038654;0.014612
8383;0.048911;0.023116;0.092935;0.045579;0.038782;0.016472
8384;0.048313;0.021148;0.092527;0.047923;0.040778;0.023446
8385;0.049277;0.021772;0.093834;0.049773;0.039335;0.01998
8386;0.048474;0.022372;0.093926;0.048836;0.038695;0.021148
8387;0.049781;0.024061;0.093809;0.048938;0.039473;0.021201
8388;0.048344;0.02263;0.095554;0.048115;0.04012;0.016642
8389;0.048211;0.021564;0.095929;0.049589;0.03866;0.013872
8390;0.049128;0.021453;0.096643;0.047248;0.039469;0.015931
8391;0.049078;0.022643;0.095112;0.051557;0.039982;0.01614
8392;0.04906;0.022413;0.094555;0.049818;0.039779;0.015979
8393;0.048069;0.022937;0.095999;0.049711;0.038732;0.015417
8394;0.047897;0.022357;0.09538;0.046487;0.039889;0.018367
8395;0.049083;0.023206;0.096283;0.049972;0.03906;0.017305
8396;0.048706;0.023039;0.092843;0.043857;0.038928;0.016003
8397;0.048744;0.02337;0.094469;0.045546;0.03926;0.017621
8398;0.047933;0.023048;0.09147;0.047505;0.039184;0.016966
8399;0.04931;0.02356;0.09492;0.052654;0.03911;0.020233
8400;0.048073;0.023508;0.089874;0.047665;0.040796;0.019952
8401;0.047946;0.022716;0.092848;0.044111;0.040297;0.017393
8402;0.04946;0.026066;0.097008;0.051728;0.038835;0.015796
8403;0.050475;0.025979;0.093793;0.052654;0.04025;0.016429
8404;0.04935;0.025385;0.091362;0.047734;0.040046;0.014942
8405;0.050113;0.026116;0.088292;0.049209;0.039376;0.016282
8406;0.049533;0.023738;0.089841;0.045111;0.038178;0.015708
8407;0.048672;0.023241;0.087719;0.044607;0.038588;0.015144
8408;0.048466;0.023154;0.089536;0.047427;0.038354;0.015057
8409;0.048146;0.022159;0.091399;0.047981;0.038941;0.016362
8410;0.047011;0.021325;0.094766;0.046502;0.037969;0.014387
8411;0.047654;0.023184;0.091124;0.046374;0.03842;0.017162
8412;0.048673;0.021927;0.094248;0.051634;0.037725;0.015168
8413;0.04841;0.022612;0.092578;0.05234;0.037848;0.014564
8414;0.04894;0.023437;0.090275;0.053579;0.037799;0.014351
8415;0.047984;0.022895;0.093217;0.05208;0.037441;0.014156
8416;0.048304;0.021374;0.094063;0.049484;0.038939;0.01571
8417;0.047807;0.020974;0.097576;0.051006;0.037945;0.014427
8418;0.048837;0.020013;0.093327;0.048112;0.037901;0.014432
8419;0.048681;0.019999;0.094585;0.049042;0.037814;0.016646
8420;0.048508;0.020328;0.091925;0.049047;0.039145;0.017514
8421;0.049132;0.020826;0.09379;0.052486;0.038926;0.019006
8422;0.048791;0.020235;0.090562;0.047808;0.037511;0.015743
8423;0.047605;0.020152;0.091244;0.049409;0.037768;0.017987
8424;0.047848;0.020897;0.086966;0.048925;0.038448;0.016108
8425;0.047305;0.020706;0.088421;0.05066;0.037929;0.015359
8426;0.048233;0.020559;0.088405;0.049534;0.039599;0.021148
8427;0.047302;0.019873;0.085421;0.04625;0.039025;0.018081
8428;0.047758;0.020587;0.086816;0.045829;0.03839;0.015054
8429;0.047119;0.019747;0.087442;0.041472;0.038883;0.017772
8430;0.048005;0.020307;0.086244;0.043037;0.038346;0.016642
8431;0.047866;0.018502;0.086811;0.042528;0.037801;0.015058
8432;0.046734;0.020621;0.091886;0.04711;0.039011;0.016333
8433;0.047073;0.021043;0.091646;0.045179;0.037911;0.015215
8434;0.047376;0.02054;0.088127;0.041972;0.036837;0.014362
8435;0.045945;0.020099;0.085393;0.043926;0.037869;0.013982
8436;0.04716;0.021002;0.088728;0.04252;0.03785;0.013915
8437;0.047725;0.020494;0.091207;0.045234;0.037523;0.013485
8438;0.046619;0.020106;0.09583;0.048897;0.039763;0.016733
8439;0.04702;0.019328;0.092538;0.046502;0.038447;0.01462
8440;0.045867;0.018777;0.086938;0.044201;0.038481;0.015077
8441;0.046685;0.019713;0.085541;0.043484;0.039017;0.015326
8442;0.046998;0.020139;0.089877;0.045314;0.039257;0.015372
8443;0.047447;0.020529;0.092063;0.042774;0.039427;0.015167
8444;0.048107;0.020898;0.09377;0.045269;0.039635;0.014352
8445;0.047427;0.019272;0.094761;0.047808;0.03977;0.017468
8446;0.047134;0.021302;0.096661;0.050354;0.039289;0.017829
8447;0.047089;0.021158;0.092815;0.044616;0.041155;0.021611
8448;0.047076;0.02203;0.091039;0.044094;0.04029;0.017679
8449;0.047871;0.022462;0.09418;0.04229;0.041492;0.023167
8450;0.047153;0.022723;0.09136;0.039542;0.04043;0.017756
8451;0.047195;0.022465;0.089903;0.041547;0.039816;0.022251
8452;0.047896;0.022626;0.088886;0.041401;0.039807;0.020595
8453;0.04796;0.022766;0.091746;0.043848;0.038003;0.013151
8454;0.04843;0.022762;0.087797;0.042026;0.038924;0.015309
8455;0.047576;0.022369;0.089232;0.04155;0.041086;0.016895
8456;0.048013;0.021872;0.087927;0.039925;0.041527;0.017845
8457;0.048377;0.022088;0.08851;0.040808;0.040255;0.019214
8458;0.048225;0.022253;0.089019;0.042578;0.041971;0.020619
8459;0.048428;0.021614;0.090026;0.039528;0.042177;0.02651
8460;0.049346;0.022347;0.091067;0.045191;0.040733;0.01856
8461;0.048544;0.022321;0.090665;0.045648;0.040565;0.018182
8462;0.049312;0.022307;0.088618;0.044716;0.040593;0.019404
8463;0.048457;0.02365;0.090319;0.042229;0.040541;0.021005
8464;0.049519;0.023075;0.089996;0.041585;0.039931;0.020561
8465;0.048866;0.023575;0.090359;0.046213;0.040326;0.024079
8466;0.048728;0.024418;0.09005;0.049197;0.040753;0.029793
8467;0.049878;0.023365;0.089965;0.048122;0.041022;0.0258
8468;0.049938;0.02441;0.088138;0.047008;0.03973;0.024628
8469;0.049057;0.023904;0.091275;0.048753;0.039828;0.023709
8470;0.049538;0.024761;0.08686;0.050407;0.039682;0.025043
8471;0.04961;0.024238;0.092226;0.051603;0.040475;0.025473
8472;0.049703;0.024141;0.090338;0.051522;0.040615;0.027051
8473;0.050162;0.023414;0.089107;0.046066;0.042299;0.031562
8474;0.050211;0.025955;0.089651;0.045427;0.04158;0.032456
8475;0.05063;0.026692;0.090438;0.048481;0.041635;0.03102
8476;0.050182;0.024603;0.095428;0.052022;0.041214;0.033395
8477;0.050815;0.024472;0.091239;0.049282;0.043014;0.03766
8478;0.050385;0.024669;0.093657;0.051332;0.043408;0.049307
8479;0.050179;0.024058;0.090378;0.053209;0.040279;0.017372
8480;0.050364;0.023817;0.087819;0.053282;0.039643;0.022782
8481;0.050019;0.023155;0.085627;0.050404;0.03988;0.021193
8482;0.051507;0.024959;0.092677;0.053392;0.041652;0.030241
8483;0.05093;0.024492;0.08932;0.05354;0.041047;0.024261
8484;0.0505;0.023698;0.089833;0.051936;0.039541;0.017256
8485;0.049824;0.023932;0.092229;0.054337;0.039996;0.020475
8486;0.050603;0.023863;0.092446;0.048958;0.038395;0.015517
8487;0.0508;0.023723;0.093864;0.053231;0.039518;0.018336
8488;0.050239;0.024383;0.09087;0.04968;0.03948;0.018965
8489;0.050443;0.024723;0.095192;0.050958;0.041201;0.023947
8490;0.050472;0.024428;0.09244;0.049499;0.038596;0.015777
8491;0.051601;0.025398;0.091213;0.0476;0.040165;0.01686
8492;0.050332;0.023929;0.090345;0.050004;0.041681;0.019268
8493;0.050012;0.023457;0.088239;0.04662;0.039903;0.018243
8494;0.049587;0.023561;0.086503;0.045471;0.038835;0.016083
8495;0.049711;0.023686;0.091431;0.045868;0.038681;0.014784
8496;0.048738;0.023447;0.091944;0.048951;0.039336;0.017205
8497;0.049822;0.0231;0.09172;0.049942;0.04047;0.017261
8498;0.047209;0.023695;0.090103;0.045832;0.040223;0.016534
8499;0.048375;0.022587;0.094998;0.04943;0.040437;0.017093
8500;0.048856;0.0226;0.094063;0.050116;0.040911;0.018258
8501;0.048554;0.023224;0.095841;0.050924;0.0403;0.017685
8502;0.048455;0.022494;0.094386;0.04754;0.042193;0.022534
8503;0.04786;0.022202;0.0944;0.05001;0.041806;0.017878
8504;0.048113;0.021862;0.095751;0.048513;0.040894;0.019052
8505;0.048396;0.022504;0.096347;0.048848;0.04053;0.017485
8506;0.048114;0.022;0.088048;0.044358;0.039663;0.014468
8507;0.047394;0.023539;0.093426;0.045618;0.041084;0.018221
8508;0.047778;0.022991;0.096129;0.052055;0.038411;0.013759
8509;0.047012;0.022506;0.094585;0.04893;0.039781;0.0139
8510;0.047626;0.023414;0.093824;0.048962;0.038608;0.014733
8511;0.047704;0.024121;0.090237;0.047901;0.039272;0.015367
8512;0.049638;0.025292;0.09155;0.046792;0.039691;0.01702
8513;0.048118;0.024842;0.088648;0.04666;0.03968;0.01988
8514;0.04727;0.024289;0.090369;0.045666;0.039006;0.016634
8515;0.047738;0.024694;0.090179;0.044199;0.03885;0.015365
8516;0.047547;0.02454;0.089529;0.045283;0.040486;0.021888
8517;0.047356;0.024263;0.085954;0.04236;0.040112;0.018655
8518;0.046704;0.023099;0.087873;0.039979;0.038383;0.01606
8519;0.046667;0.023033;0.084889;0.041227;0.038619;0.013599
8520;0.047935;0.022755;0.089564;0.041322;0.038722;0.015345
8521;0.046802;0.021823;0.086815;0.040252;0.038615;0.015973
8522;0.047256;0.021594;0.085541;0.036027;0.039608;0.018174
8523;0.047116;0.022731;0.086632;0.040676;0.037669;0.014827
8524;0.047299;0.022578;0.082711;0.038736;0.038419;0.015234
8525;0.047793;0.022501;0.084684;0.04;0.036673;0.013605
8526;0.04751;0.022908;0.083752;0.038972;0.038571;0.01556
8527;0.046302;0.0233;0.088442;0.045875;0.039238;0.017077
8528;0.048661;0.023909;0.086832;0.041698;0.03924;0.016057
8529;0.048032;0.024183;0.085803;0.043783;0.039472;0.015125
8530;0.047674;0.023051;0.085138;0.044303;0.038076;0.014484
8531;0.048353;0.022624;0.088889;0.046737;0.040001;0.016444
8532;0.048289;0.023471;0.089169;0.047853;0.039276;0.0173
8533;0.048921;0.023689;0.090894;0.049566;0.039211;0.016836
8534;0.048058;0.023056;0.088657;0.047403;0.039444;0.0157
8535;0.048365;0.024059;0.090246;0.049587;0.038119;0.013597
8536;0.047372;0.024686;0.095833;0.048207;0.037217;0.012716
8537;0.046226;0.023351;0.090119;0.048822;0.040148;0.014085
8538;0.048209;0.023185;0.094458;0.050747;0.039521;0.01382
8539;0.047327;0.024607;0.088174;0.043959;0.039664;0.016893
8540;0.046891;0.022796;0.088923;0.044911;0.038862;0.013703
8541;0.047033;0.024173;0.091349;0.050789;0.040107;0.016964
8542;0.047644;0.02384;0.088276;0.050704;0.039592;0.017111
8543;0.047716;0.024042;0.090679;0.055312;0.038543;0.015257
8544;0.047492;0.023515;0.088967;0.053808;0.038811;0.015812
8545;0.046694;0.023203;0.086518;0.053005;0.037665;0.014047
8546;0.046383;0.022728;0.088335;0.051699;0.037068;0.012082
8547;0.046645;0.022542;0.090328;0.049555;0.037983;0.014505
8548;0.047323;0.024211;0.086805;0.050583;0.037698;0.01433
8549;0.047419;0.023831;0.087066;0.045929;0.03973;0.018245
8550;0.047243;0.022766;0.088228;0.049636;0.039515;0.021819
8551;0.046743;0.023455;0.089709;0.050385;0.037666;0.014634
8552;0.046921;0.023035;0.086245;0.050184;0.037802;0.015693
8553;0.047595;0.02367;0.081443;0.047921;0.037615;0.013955
8554;0.047543;0.023797;0.086389;0.047265;0.037632;0.013456
8555;0.04675;0.023976;0.085327;0.046613;0.039358;0.019867
8556;0.047525;0.0249;0.086783;0.042852;0.04002;0.019159
8557;0.048256;0.024067;0.085909;0.046306;0.039174;0.019485
8558;0.048291;0.024125;0.090071;0.049613;0.03849;0.017475
8559;0.048395;0.024096;0.090811;0.04551;0.038527;0.016264
8560;0.048983;0.024638;0.091743;0.044073;0.038811;0.021988
8561;0.048254;0.024194;0.090814;0.047205;0.039038;0.019242
8562;0.048828;0.024831;0.087358;0.043757;0.03911;0.017931
8563;0.048269;0.023195;0.089382;0.046136;0.03986;0.020982
8564;0.049455;0.02432;0.091263;0.049595;0.038995;0.018142
8565;0.049081;0.023286;0.089829;0.045561;0.041266;0.024346
8566;0.04869;0.023414;0.088503;0.043232;0.041185;0.025335
8567;0.049525;0.023289;0.0852;0.040651;0.041571;0.02426
8568;0.050046;0.024695;0.089769;0.041105;0.041831;0.024883
8569;0.050194;0.023727;0.087459;0.039418;0.041197;0.024827
8570;0.050465;0.024537;0.089425;0.043093;0.042005;0.020966
8571;0.050897;0.024153;0.086225;0.041866;0.040834;0.019631
8572;0.050679;0.024657;0.085898;0.040022;0.041197;0.020358
8573;0.050292;0.024573;0.081545;0.034392;0.039965;0.018487
8574;0.049705;0.024669;0.082721;0.035924;0.039677;0.016964
8575;0.049691;0.024252;0.086278;0.03874;0.039531;0.017356
8576;0.048991;0.023957;0.082487;0.035866;0.038702;0.01378
8577;0.050159;0.024509;0.08741;0.040273;0.039092;0.013038
8578;0.048923;0.023578;0.086822;0.040191;0.039874;0.016354
8579;0.050038;0.023757;0.090528;0.041369;0.039029;0.016073
8580;0.049119;0.02386;0.086015;0.040687;0.040052;0.01393
8581;0.048915;0.023168;0.088816;0.042369;0.040628;0.018191
8582;0.047784;0.022975;0.087894;0.042701;0.039788;0.017125
8583;0.048159;0.023178;0.084894;0.040257;0.038764;0.013895
8584;0.046773;0.023688;0.086432;0.041586;0.040696;0.018272
8585;0.046613;0.022276;0.088302;0.046776;0.038584;0.013707
8586;0.047394;0.022642;0.086188;0.040724;0.039735;0.016356
8587;0.047349;0.021313;0.089274;0.042625;0.039517;0.014528
8588;0.046864;0.021318;0.086725;0.039655;0.038559;0.012628
8589;0.047544;0.021794;0.086384;0.044991;0.038414;0.012994
8590;0.046999;0.021077;0.087603;0.042151;0.041929;0.02376
8591;0.047625;0.020728;0.089771;0.042394;0.039501;0.019152
8592;0.046547;0.020297;0.088186;0.045416;0.040732;0.018209
8593;0.047451;0.020025;0.090429;0.048544;0.040076;0.02113
8594;0.047354;0.020117;0.087484;0.045143;0.040626;0.019125
8595;0.047277;0.020552;0.088106;0.045119;0.041573;0.02296
8596;0.047212;0.020633;0.08631;0.045633;0.041609;0.020982
8597;0.046511;0.019531;0.084636;0.040463;0.040718;0.021654
8598;0.047356;0.020545;0.080807;0.041056;0.04059;0.019629
8599;0.047867;0.020758;0.08474;0.042038;0.039715;0.022645
8600;0.048702;0.020753;0.084217;0.038271;0.039598;0.017662
8601;0.048607;0.021828;0.088684;0.040451;0.04133;0.022168
8602;0.047937;0.020619;0.085744;0.039052;0.042258;0.021447
8603;0.047994;0.021446;0.089154;0.044056;0.04087;0.016848
8604;0.047785;0.020937;0.088909;0.041986;0.041337;0.019146
8605;0.048567;0.021506;0.090622;0.044371;0.04205;0.018927
8606;0.048378;0.020554;0.089895;0.044081;0.041833;0.019803
8607;0.048381;0.020904;0.091669;0.045257;0.042014;0.0187
8608;0.047816;0.0205;0.088397;0.042979;0.04077;0.017057
8609;0.048365;0.020865;0.094967;0.044404;0.041514;0.016186
8610;0.048627;0.021103;0.094065;0.045063;0.042401;0.021938
8611;0.047758;0.021079;0.095379;0.046974;0.040359;0.018248
8612;0.04829;0.019678;0.092999;0.045829;0.042999;0.023071
8613;0.048375;0.019748;0.09178;0.050091;0.042253;0.017424
8614;0.04883;0.019477;0.093852;0.047863;0.0421;0.02063
8615;0.047835;0.019317;0.097181;0.048307;0.042258;0.018536
8616;0.049132;0.021394;0.094926;0.043106;0.042041;0.021026
8617;0.048908;0.020155;0.09564;0.05001;0.042668;0.019522
8618;0.049047;0.020679;0.089016;0.045908;0.040549;0.016089
8619;0.048746;0.020934;0.093617;0.047734;0.040195;0.017136
8620;0.049187;0.021304;0.096286;0.045425;0.040101;0.015512
8621;0.048741;0.020586;0.089887;0.04845;0.042373;0.021137
8622;0.04856;0.019963;0.09211;0.045037;0.041286;0.019118
8623;0.046369;0.019209;0.093242;0.052245;0.039928;0.015733
8624;0.047504;0.019781;0.088488;0.050813;0.040522;0.015268
8625;0.046483;0.020302;0.091375;0.05232;0.0413;0.020772
8626;0.046267;0.019645;0.087837;0.046146;0.041268;0.019514
8627;0.045981;0.019664;0.086359;0.045621;0.041325;0.018728
8628;0.045261;0.01889;0.081907;0.039161;0.040807;0.018802
8629;0.046078;0.018744;0.079463;0.041326;0.040273;0.017868
8630;0.045859;0.020014;0.083551;0.041174;0.039933;0.017622
8631;0.046807;0.020995;0.082955;0.040577;0.040724;0.023408
8632;0.047659;0.020587;0.08619;0.045774;0.040193;0.019864
8633;0.047835;0.020619;0.086675;0.043458;0.041512;0.024807
8634;0.047938;0.020017;0.085861;0.043849;0.04108;0.021805
8635;0.047532;0.019044;0.084996;0.042509;0.039741;0.017023
8636;0.047299;0.019386;0.087446;0.048682;0.040882;0.021534
8637;0.047448;0.019681;0.086091;0.04544;0.040756;0.02001
8638;0.047685;0.018825;0.082702;0.04437;0.039723;0.018953
8639;0.048389;0.019955;0.079572;0.041746;0.041029;0.019424
8640;0.049033;0.021826;0.08454;0.04287;0.039244;0.015874
8641;0.048625;0.021904;0.08405;0.045082;0.039533;0.017654
8642;0.047833;0.020845;0.076585;0.038695;0.03773;0.013008
8643;0.049103;0.021772;0.085361;0.042339;0.037573;0.013742
8644;0.047828;0.021388;0.081842;0.038941;0.036431;0.012521
8645;0.047476;0.021265;0.08112;0.041753;0.038025;0.016068
8646;0.04843;0.021235;0.082078;0.040163;0.037848;0.013583
8647;0.048198;0.02106;0.08027;0.043364;0.039845;0.017251
8648;0.048059;0.020792;0.077414;0.03976;0.038169;0.014196
8649;0.047452;0.020389;0.077921;0.039988;0.038199;0.015997
8650;0.047822;0.020479;0.080421;0.046848;0.037838;0.018527
8651;0.047468;0.020057;0.085176;0.050034;0.038526;0.019045
8652;0.045838;0.020831;0.085501;0.046282;0.038756;0.017738
8653;0.047333;0.020776;0.081129;0.04583;0.038857;0.017146
8654;0.04779;0.020935;0.082145;0.046083;0.038205;0.014013
8655;0.047284;0.019429;0.082086;0.047737;0.038783;0.018237
8656;0.046523;0.020513;0.08823;0.0525;0.038749;0.0166
8657;0.047464;0.020249;0.088496;0.048585;0.037163;0.013733
8658;0.047394;0.019776;0.088566;0.05209;0.037527;0.012894
8659;0.047797;0.020793;0.088151;0.051151;0.03829;0.01656
8660;0.048375;0.020854;0.090025;0.04989;0.036777;0.013631
8661;0.048678;0.021373;0.0906;0.052452;0.038729;0.017174
8662;0.048571;0.020748;0.094734;0.051733;0.037947;0.014928
8663;0.04801;0.021169;0.090359;0.051345;0.03812;0.01501
8664;0.049497;0.022151;0.095732;0.055068;0.03776;0.015785
8665;0.048936;0.022105;0.093871;0.05002;0.037766;0.014918
8666;0.048918;0.02182;0.089196;0.049233;0.039058;0.015669
8667;0.048216;0.020835;0.094197;0.049402;0.039327;0.015893
8668;0.047972;0.020825;0.092337;0.050043;0.037899;0.016178
8669;0.047996;0.019815;0.091885;0.052723;0.038065;0.012854
8670;0.04758;0.020838;0.092408;0.052588;0.03951;0.014182
8671;0.047685;0.020765;0.0939;0.054587;0.038694;0.014164
8672;0.048155;0.019708;0.093705;0.050814;0.039416;0.014674
8673;0.048422;0.021031;0.092756;0.05315;0.03803;0.013894
8674;0.046717;0.019699;0.088017;0.051136;0.037625;0.013365
8675;0.046664;0.021163;0.09572;0.054662;0.038066;0.014722
8676;0.046035;0.020726;0.092202;0.048601;0.038006;0.012073
8677;0.046498;0.022053;0.08782;0.04789;0.038825;0.01338
8678;0.045328;0.020413;0.090051;0.047708;0.038709;0.014958
8679;0.046202;0.020082;0.087608;0.049426;0.037694;0.017703
8680;0.046182;0.02001;0.089493;0.053658;0.037657;0.015015
8681;0.046385;0.019866;0.088677;0.0495;0.039327;0.017549
8682;0.046282;0.020202;0.088511;0.049188;0.039341;0.014909
8683;0.045521;0.019867;0.087802;0.047566;0.037661;0.013922
8684;0.046052;0.020522;0.086679;0.046215;0.037936;0.016834
8685;0.045845;0.021973;0.092257;0.049014;0.03793;0.014143


==> results/Exp2Results_subsampled100.csv <==
9,0.49513,0.39698,0.39966,0.3088,0.41068,0.32496
19,0.47667,0.37532,0.42523,0.3396,0.45702,0.41493
29,0.42449,0.2822,0.40145,0.27911,0.43389,0.29559
39,0.42477,0.30582,0.41744,0.22719,0.3977,0.30879
49,0.40859,0.24426,0.39446,0.25542,0.47598,0.31588
59,0.38456,0.26457,0.35093,0.20873,0.35099,0.23026
69,0.35841,0.22675,0.41258,0.2804,0.37261,0.2198
79,0.30865,0.22158,0.34824,0.23556,0.35004,0.22586
89,0.32529,0.20595,0.3335,0.21583,0.33326,0.19827
99,0.38246,0.23682,0.31937,0.21834,0.35309,0.24973
199,0.2654,0.19167,0.30309,0.18068,0.29157,0.17914
299,0.22413,0.13515,0.26923,0.15822,0.23575,0.12441
399,0.19871,0.12323,0.28176,0.16933,0.20841,0.11561
499,0.18549,0.11011,0.23989,0.14387,0.17222,0.096058
599,0.17073,0.099629,0.22275,0.12489,0.17011,0.096176
699,0.14332,0.076797,0.20977,0.13847,0.14774,0.081947
799,0.14075,0.078821,0.22023,0.13147,0.14889,0.077715
899,0.13451,0.075082,0.17599,0.12205,0.13755,0.068264
999,0.1223,0.065647,0.17965,0.11094,0.1284,0.067566
1099,0.10973,0.055298,0.2038,0.12251,0.12971,0.071594
1199,0.11303,0.058812,0.17379,0.10518,0.12147,0.063693
1299,0.10743,0.061751,0.17317,0.096537,0.12546,0.072467
1399,0.11317,0.069085,0.15643,0.087312,0.11457,0.069032
1499,0.10336,0.058149,0.16572,0.085509,0.10855,0.059888
1599,0.10555,0.060297,0.17151,0.096139,0.099583,0.055684
1699,0.093959,0.044698,0.1453,0.078078,0.10761,0.054327
1799,0.095649,0.055087,0.1539,0.090283,0.051799,0.023494
1899,0.091784,0.048835,0.13963,0.083836,0.036754,0.013928
1999,0.093645,0.055768,0.15056,0.080378,0.036273,0.013753
2099,0.096594,0.056879,0.14654,0.079172,0.03701,0.014402
2199,0.090105,0.055309,0.14353,0.089494,0.037137,0.017014
2299,0.092599,0.054695,0.14223,0.087178,0.037981,0.018415
2399,0.075753,0.037266,0.12517,0.077195,0.038191,0.02212
2499,0.079406,0.039325,0.13781,0.068794,0.034898,0.011232
2599,0.090708,0.045779,0.11798,0.065784,0.035474,0.012686
2699,0.078937,0.042299,0.12745,0.065933,0.035979,0.012764
2799,0.087643,0.044084,0.13356,0.073639,0.037855,0.021682
2899,0.078366,0.039028,0.12597,0.068472,0.036415,0.016339
2999,0.079295,0.049408,0.14104,0.077945,0.038383,0.017872
3099,0.068137,0.037622,0.11639,0.064091,0.037106,0.014423
3199,0.075352,0.041092,0.12063,0.06899,0.039171,0.017411
3299,0.073762,0.036891,0.12001,0.066355,0.036812,0.012427
3399,0.072162,0.039996,0.13137,0.07924,0.038539,0.018754
3499,0.073476,0.03455,0.12094,0.078602,0.075246,0.032713
3599,0.071196,0.042178,0.12239,0.055202,0.037772,0.016227
3699,0.080674,0.041322,0.11923,0.060652,0.034103,0.012348
3799,0.074229,0.04005,0.12019,0.06113,0.035577,0.014348
3899,0.068831,0.036467,0.1161,0.055833,0.03496,0.015474
3999,0.067809,0.032211,0.11051,0.049227,0.03535,0.015641
4099,0.065535,0.033552,0.10752,0.062335,0.034324,0.012068
4199,0.062686,0.034466,0.11151,0.067575,0.034507,0.012751
4299,0.069244,0.038417,0.10797,0.05771,0.033779,0.012571
4399,0.05896,0.025877,0.11869,0.067346,0.036473,0.013903
4499,0.066878,0.03599,0.10807,0.048841,0.035557,0.014791
4599,0.062058,0.029648,0.11724,0.069055,0.036077,0.012944
4699,0.065766,0.034513,0.11307,0.060376,0.034444,0.015568
4799,0.073154,0.039453,0.10609,0.054459,0.034103,0.014421
4899,0.061899,0.031165,0.11221,0.062592,0.036154,0.013714
4999,0.058375,0.029383,0.096588,0.051075,0.03496,0.013773
5099,0.057542,0.027474,0.11273,0.058693,0.03451,0.014272
5199,0.061979,0.030543,0.10285,0.051587,0.033282,0.011437
5299,0.062367,0.030154,0.10476,0.055641,0.045665,0.019688
5399,0.060884,0.032061,0.11908,0.06481,0.040033,0.015341
5499,0.061228,0.028888,0.1078,0.063118,0.040724,0.020407
5599,0.056985,0.033013,0.10117,0.055511,0.037106,0.014287
5699,0.05767,0.027366,0.10633,0.062246,0.035606,0.013512
5799,0.057631,0.024372,0.10629,0.063231,0.038429,0.015747
5899,0.053995,0.023835,0.10544,0.052786,0.040137,0.018179
5999,0.054601,0.027939,0.093715,0.047122,0.040856,0.01721
6099,0.057026,0.028879,0.098453,0.06177,0.039242,0.017125
6199,0.056023,0.027168,0.10057,0.057053,0.037406,0.015493
6299,0.053895,0.023019,0.10396,0.064932,0.037512,0.015189
6399,0.057936,0.02719,0.098182,0.053422,0.043301,0.02152
6499,0.050446,0.02251,0.097805,0.053412,0.039278,0.017348
6599,0.0531,0.025639,0.10655,0.054466,0.037924,0.016907
6699,0.055726,0.027038,0.09884,0.056343,0.039414,0.016412
6799,0.061313,0.033231,0.10216,0.047515,0.038419,0.015062
6899,0.050195,0.023766,0.10905,0.05528,0.038671,0.016178
6999,0.053024,0.024732,0.095532,0.050531,0.059346,0.035938
7099,0.053409,0.025859,0.1077,0.059151,0.038358,0.016556
7199,0.051033,0.024997,0.092995,0.052048,0.037508,0.016338
7299,0.055108,0.025008,0.084801,0.045895,0.04105,0.019399
7399,0.048253,0.02084,0.089853,0.047485,0.040987,0.023202
7499,0.05109,0.02514,0.097796,0.055166,0.040925,0.017942
7599,0.046448,0.021114,0.10005,0.050898,0.038507,0.012098
7699,0.047038,0.022396,0.086881,0.043855,0.041577,0.029236
7799,0.048361,0.024243,0.094069,0.049123,0.040937,0.022366
7899,0.054485,0.028981,0.099631,0.056871,0.039785,0.018083
7999,0.050069,0.022188,0.095602,0.048182,0.038326,0.017252
8099,0.050309,0.023278,0.082943,0.042781,0.038033,0.017246
8199,0.050152,0.021311,0.093041,0.050949,0.040243,0.0208
8299,0.04374,0.017516,0.098276,0.049236,0.038624,0.014007
8399,0.04931,0.02356,0.09492,0.052654,0.03911,0.020233
8499,0.048375,0.022587,0.094998,0.04943,0.040437,0.017093
8599,0.047867,0.020758,0.08474,0.042038,0.039715,0.022645

